A Portable Parton-Level Event Generator for the High-Luminosity LHC

The rapid deployment of computing hardware different from the traditional CPU+RAM model in data centers around the world mandates a change in the design of event generators for the Large Hadron Collider, in order to provide economically and ecologically sustainable simulations for the high-luminosity era of the LHC. Parton-level event generation is one of the most computationally demanding parts of the simulation and is therefore a prime target for improvements. We present a production-ready leading-order parton-level event generation framework capable of utilizing most modern hardware and discuss its performance in the standard candle processes of vector boson and top-quark pair production with up to five additional jets.

==> JLSE_Plots/pepper_results/g_g__t_tb_g_g_g_g.ranks.csv <==
,Total Runtime,Event Generation Runtime,Optimisation Runtime,Initialisation Runtime,HDF5 Close Runtime,HDF5 Open Runtime,HDF5 Init Runtime,Unweighting Setup Runtime,EG Recursion,EG Output,EG PDF and AlphaS evaluation,EG Phase space,EG External State,EG RNG,EG-R Calculate currents,EG-R Momenta preparation,EG-R Currents preparation,EG-R IP reset,EG-R ME update,EG-R ME reset,EG-R ME2 update,EG-R IC reset,EG-PDF PDF,EG-PDF AlphaS,EG-O Filter non-zero,EG-O Pull non-zero,EG-O HDF5 write,EG-PS Fill Mom Weights,EG-PS Update weights,EG-PS Cuts,CSV Timer Filename,Batch Size,N Batches,Process,Config Filename,xs_mean,xs_sigma,HDF5 Filename,Bash Runtime,Log Filename,N Nodes,Ranks per Node,N Ranks,Parallel Config Filename,Event Period,Event Rate
0,487.3,477.6,5.079e-06,9.556,0.002447,0.008526,0.002059,1.302e-06,469.6,7.888,0.018,0.07204,0.03402,0.009424,250.4,49.21,20.19,45.81,3.128,0.1929,98.5,0.1892,0.01434,0.003662,0.04503,3.728,0.8678,0.008942,0.02288,0.04021,/lus/grand/projects/datascience/parton/pepper_output/g_g__t_tb_g_g_g_g/ranks/1048576-threads_00004-ranks/pepper_diagnostics/2_6__g__g__t__tb__g__g__g__g/timers.csv,1048576,30,g g -> t tb g g g g,/lus/grand/projects/datascience/parton/pepper_output/g_g__t_tb_g_g_g_g/ranks/1048576-threads_00004-ranks/pepper_config.ini,8.515568913711343,0.0192065355334578,/lus/grand/projects/datascience/parton/pepper_output/g_g__t_tb_g_g_g_g/ranks/1048576-threads_00004-ranks/event_data.hdf5,488,/lus/grand/projects/datascience/parton/pepper_output/g_g__t_tb_g_g_g_g/ranks/1048576-threads_00004-ranks/pepper_scaling.o1141224,1,4,4,/lus/grand/projects/datascience/parton/pepper_output/g_g__t_tb_g_g_g_g/ranks/1048576-threads_00004-ranks/parallel_config.json,1.51824951171875e-05,65865.32663316582
1,488.8,479.0,5.47e-06,9.668,0.0053,0.01229,0.02222,1.072e-06,469.5,9.294,0.01794,0.07203,0.03403,0.009449,250.2,49.26,20.2,45.82,3.141,0.1969,98.5,0.1941,0.01432,0.003624,0.04115,3.732,3.01,0.008929,0.0229,0.04019,/lus/grand/projects/datascience/parton/pepper_output/g_g__t_tb_g_g_g_g/ranks/1048576-threads_00008-ranks/pepper_diagnostics/2_6__g__g__t__tb__g__g__g__g/timers.csv,1048576,30,g g -> t tb g g g g,/lus/grand/projects/datascience/parton/pepper_output/g_g__t_tb_g_g_g_g/ranks/1048576-threads_00008-ranks/pepper_config.ini,8.53062309137338,0.013592296675110173,/lus/grand/projects/datascience/parton/pepper_output/g_g__t_tb_g_g_g_g/ranks/1048576-threads_00008-ranks/event_data.hdf5,490,/lus/grand/projects/datascience/parton/pepper_output/g_g__t_tb_g_g_g_g/ranks/1048576-threads_00008-ranks/pepper_scaling.o1141220,2,4,8,/lus/grand/projects/datascience/parton/pepper_output/g_g__t_tb_g_g_g_g/ranks/1048576-threads_00008-ranks/parallel_config.json,1.5226999918619792e-05,65672.81837160751
2,491.0,481.1,7.193e-06,9.758,0.01218,0.07195,0.03787,1.886e-06,469.7,11.17,0.01828,0.07258,0.03432,0.009542,250.0,49.29,20.23,45.99,3.161,0.2083,98.52,0.2019,0.01462,0.003653,0.04287,3.739,4.266,0.009085,0.02308,0.04035,/lus/grand/projects/datascience/parton/pepper_output/g_g__t_tb_g_g_g_g/ranks/1048576-threads_00016-ranks/pepper_diagnostics/2_6__g__g__t__tb__g__g__g__g/timers.csv,1048576,30,g g -> t tb g g g g,/lus/grand/projects/datascience/parton/pepper_output/g_g__t_tb_g_g_g_g/ranks/1048576-threads_00016-ranks/pepper_config.ini,8.526029121593279,0.00961831499363967,/lus/grand/projects/datascience/parton/pepper_output/g_g__t_tb_g_g_g_g/ranks/1048576-threads_00016-ranks/event_data.hdf5,492,/lus/grand/projects/datascience/parton/pepper_output/g_g__t_tb_g_g_g_g/ranks/1048576-threads_00016-ranks/pepper_scaling.o1141210,4,4,16,/lus/grand/projects/datascience/parton/pepper_output/g_g__t_tb_g_g_g_g/ranks/1048576-threads_00016-ranks/parallel_config.json,1.529375712076823e-05,65386.15672417376
3,492.7,482.2,5.099e-06,10.37,0.0225,0.6982,0.08305,1.397e-06,469.7,12.21,0.01825,0.07255,0.0343,0.009559,250.1,49.3,20.23,46.0,3.161,0.2092,98.52,0.2022,0.01453,0.003718,0.03998,3.784,5.295,0.009064,0.02307,0.04033,/lus/grand/projects/datascience/parton/pepper_output/g_g__t_tb_g_g_g_g/ranks/1048576-threads_00032-ranks/pepper_diagnostics/2_6__g__g__t__tb__g__g__g__g/timers.csv,1048576,30,g g -> t tb g g g g,/lus/grand/projects/datascience/parton/pepper_output/g_g__t_tb_g_g_g_g/ranks/1048576-threads_00032-ranks/pepper_config.ini,8.528330966636684,0.006795045256932178,/lus/grand/projects/datascience/parton/pepper_output/g_g__t_tb_g_g_g_g/ranks/1048576-threads_00032-ranks/event_data.hdf5,494,/lus/grand/projects/datascience/parton/pepper_output/g_g__t_tb_g_g_g_g/ranks/1048576-threads_00032-ranks/pepper_scaling.o1141202,8,4,32,/lus/grand/projects/datascience/parton/pepper_output/g_g__t_tb_g_g_g_g/ranks/1048576-threads_00032-ranks/parallel_config.json,1.532872517903646e-05,65236.99709664039
0,500.0,484.4,8.171e-06,15.32,0.02065,5.202,0.279,1.956e-06,470.1,13.91,0.01813,0.07238,0.03421,0.009538,250.3,49.37,20.25,45.99,3.153,0.2046,98.52,0.2001,0.01448,0.003647,0.03906,3.598,7.02,0.009045,0.02298,0.04028,/lus/grand/projects/datascience/parton/pepper_output/g_g__t_tb_g_g_g_g/ranks/1048576-threads_00064-ranks/pepper_diagnostics/2_6__g__g__t__tb__g__g__g__g/timers.csv,1048576,30,g g -> t tb g g g g,/lus/grand/projects/datascience/parton/pepper_output/g_g__t_tb_g_g_g_g/ranks/1048576-threads_00064-ranks/pepper_config.ini,8.53327298357568,0.004806706740221669,/lus/grand/projects/datascience/parton/pepper_output/g_g__t_tb_g_g_g_g/ranks/1048576-threads_00064-ranks/event_data.hdf5,502,/lus/grand/projects/datascience/parton/pepper_output/g_g__t_tb_g_g_g_g/ranks/1048576-threads_00064-ranks/pepper_scaling.o1146981,16,4,64,/lus/grand/projects/datascience/parton/pepper_output/g_g__t_tb_g_g_g_g/ranks/1048576-threads_00064-ranks/parallel_config.json,1.5398661295572915e-05,64940.71015689513
1,505.2,489.7,6.853e-06,15.34,0.02433,5.677,0.3975,1.082e-06,469.7,19.49,0.01804,0.07262,0.03411,0.009535,250.2,49.36,20.23,45.97,3.144,0.1954,98.52,0.1898,0.01436,0.003683,0.0422,3.708,12.42,0.009185,0.02306,0.04037,/lus/grand/projects/datascience/parton/pepper_output/g_g__t_tb_g_g_g_g/ranks/1048576-threads_00128-ranks/pepper_diagnostics/2_6__g__g__t__tb__g__g__g__g/timers.csv,1048576,30,g g -> t tb g g g g,/lus/grand/projects/datascience/parton/pepper_output/g_g__t_tb_g_g_g_g/ranks/1048576-threads_00128-ranks/pepper_config.ini,8.53142968547886,0.0033981750022447853,/lus/grand/projects/datascience/parton/pepper_output/g_g__t_tb_g_g_g_g/ranks/1048576-threads_00128-ranks/event_data.hdf5,512,/lus/grand/projects/datascience/parton/pepper_output/g_g__t_tb_g_g_g_g/ranks/1048576-threads_00128-ranks/pepper_scaling.o1146980,32,4,128,/lus/grand/projects/datascience/parton/pepper_output/g_g__t_tb_g_g_g_g/ranks/1048576-threads_00128-ranks/parallel_config.json,1.556714375813802e-05,64237.8599142332
2,527.4,515.6,3.888e-06,11.22,0.08384,1.704,0.6693,6.41e-07,470.0,44.73,0.0184,0.07495,0.03535,0.009709,250.5,49.37,20.23,45.98,3.144,0.197,98.5,0.192,0.0146,0.003802,0.03584,3.313,37.95,0.009393,0.02385,0.0417,/lus/grand/projects/datascience/parton/pepper_output/g_g__t_tb_g_g_g_g/ranks/1048576-threads_00256-ranks/pepper_diagnostics/2_6__g__g__t__tb__g__g__g__g/timers.csv,1048576,30,g g -> t tb g g g g,/lus/grand/projects/datascience/parton/pepper_output/g_g__t_tb_g_g_g_g/ranks/1048576-threads_00256-ranks/pepper_config.ini,8.533030530433187,0.002403427973904853,/lus/grand/projects/datascience/parton/pepper_output/g_g__t_tb_g_g_g_g/ranks/1048576-threads_00256-ranks/event_data.hdf5,530,/lus/grand/projects/datascience/parton/pepper_output/g_g__t_tb_g_g_g_g/ranks/1048576-threads_00256-ranks/pepper_scaling.o1146979,64,4,256,/lus/grand/projects/datascience/parton/pepper_output/g_g__t_tb_g_g_g_g/ranks/1048576-threads_00256-ranks/parallel_config.json,1.6390482584635417e-05,61011.01629169899
3,565.7,555.4,4.859e-06,9.948,0.1538,0.3313,1.483,7.92e-07,470.1,83.65,0.02049,0.08679,0.04116,0.01132,250.5,49.34,20.24,46.06,3.14,0.194,98.54,0.1875,0.01615,0.004339,0.04754,3.165,76.88,0.01081,0.0278,0.04817,/lus/grand/projects/datascience/parton/pepper_output/g_g__t_tb_g_g_g_g/ranks/1048576-threads_00512-ranks/pepper_diagnostics/2_6__g__g__t__tb__g__g__g__g/timers.csv,1048576,30,g g -> t tb g g g g,/lus/grand/projects/datascience/parton/pepper_output/g_g__t_tb_g_g_g_g/ranks/1048576-threads_00512-ranks/pepper_config.ini,8.53094744095799,0.0016991460147552761,/lus/grand/projects/datascience/parton/pepper_output/g_g__t_tb_g_g_g_g/ranks/1048576-threads_00512-ranks/event_data.hdf5,573,/lus/grand/projects/datascience/parton/pepper_output/g_g__t_tb_g_g_g_g/ranks/1048576-threads_00512-ranks/pepper_scaling.o1146978,128,4,512,/lus/grand/projects/datascience/parton/pepper_output/g_g__t_tb_g_g_g_g/ranks/1048576-threads_00512-ranks/parallel_config.json,1.7655690511067707e-05,56638.9629096147
4,620.4,608.9,1.25e-05,10.77,0.5802,0.9427,0.2356,1.397e-06,469.9,138.6,0.02507,0.09598,0.04255,0.02693,249.7,49.52,20.18,46.09,3.154,0.2073,98.51,0.2004,0.02053,0.004538,0.04044,3.663,131.4,0.01729,0.02852,0.04926,/lus/grand/projects/datascience/parton/pepper_output/g_g__t_tb_g_g_g_g/ranks/1048576-threads_01024-ranks/pepper_diagnostics/2_6__g__g__t__tb__g__g__g__g/timers.csv,1048576,30,g g -> t tb g g g g,/lus/grand/projects/datascience/parton/pepper_output/g_g__t_tb_g_g_g_g/ranks/1048576-threads_01024-ranks/pepper_config.ini,8.437729759917557,0.0011949529453247035,/lus/grand/projects/datascience/parton/pepper_output/g_g__t_tb_g_g_g_g/ranks/1048576-threads_01024-ranks/event_data.hdf5,627,/lus/grand/projects/datascience/parton/pepper_output/g_g__t_tb_g_g_g_g/ranks/1048576-threads_01024-ranks/pepper_scaling.o1146977,256,4,1024,/lus/grand/projects/datascience/parton/pepper_output/g_g__t_tb_g_g_g_g/ranks/1048576-threads_01024-ranks/parallel_config.json,1.9356409708658854e-05,51662.47331253079


==> JLSE_Plots/pepper_results/pepper/pepper_ttjets/2023-11-09_ttjets/pepper_kokkos_a100.csv <==
process_string,process,process_input_type,batch_size,n_batches,seed,verbosity,collision_energy,mu2,use_cached_results,cache_path,integrator,diagnostic_output_enabled,diagnostic_path,proc_id,label,run_time,return_code,thread_count,Total Runtime,Event Generation Runtime,Optimisation Runtime,Initialisation Runtime,HDF5 Close Runtime,HDF5 Open Runtime,HDF5 Init Runtime,Unweighting Setup Runtime,EG Recursion,EG Output,EG PDF and AlphaS evaluation,EG Phase space,EG External State,EG RNG,EG-R Calculate currents,EG-R Momenta preparation,EG-R Currents preparation,EG-R IP reset,EG-R ME update,EG-R ME reset,EG-R IC reset,EG-PDF PDF,EG-PDF AlphaS,EG-O Filter non-zero,EG-O Pull non-zero,EG-O HDF5 write,EG-PS Fill Mom Weights,EG-PS Update weights,EG-PS Cuts,CSV Timer Filename,EG-R ME2 update,event_data_size,xs_mean,xs_sigma,n_trials,n_nonzero_after_cuts,n_nonzero,HDF5 Filename,event_period,event_rate
p p -> t tb,/projects/AtlasESP/data/multiprocess/pepper_data/tt0j.csv,process_file,128,20000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/A100/00000,0,A100,28.034566402435303,0,128,26.98,26.92,2.63e-06,0.04931,0.001243,0.001537,0.001098,1.61e-06,6.14,8.74,4.439,1.975,1.615,0.2666,1.16,0.9512,0.8707,0.5891,0.809,0.5619,0.4662,3.79,0.6483,4.0680000000000005,2.972,0.4931,0.8203,0.5161,0.6354,pepper_diagnostics/p_p__t_tb/A100/00000/tt0j/timers.csv,0.4304,167166564,494.05729943232683,0.9790563293670524,2560000,2536214,231695,pepper_diagnostics/p_p__t_tb/A100/00000/event_data.hdf5,1.0515625000000001e-05,95096.58246656759
p p -> t tb,/projects/AtlasESP/data/multiprocess/pepper_data/tt0j.csv,process_file,256,20000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/A100/00001,1,A100,29.037018299102783,0,256,27.75,27.7,3.3e-06,0.04821,0.00315,0.00146,0.001052,1.06e-06,6.175,9.343,4.453,2.024,1.646,0.2772,1.1640000000000001,0.9563,0.8751,0.596,0.8165,0.5614,0.4698,3.803,0.6497,4.14,3.04,0.9125,0.839,0.5232,0.6587,pepper_diagnostics/p_p__t_tb/A100/00001/tt0j/timers.csv,0.4322,334389564,494.10757257907596,0.6923711524977214,5120000,5072667,463424,pepper_diagnostics/p_p__t_tb/A100/00001/event_data.hdf5,5.41015625e-06,184837.5451263538
p p -> t tb,/projects/AtlasESP/data/multiprocess/pepper_data/tt0j.csv,process_file,512,20000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/A100/00002,2,A100,30.038212537765503,0,512,29.12,29.07,2.66e-06,0.05019,0.001275,0.0011380000000000001,0.001073,1.31e-06,6.202000000000001,10.51,4.515,2.042,1.6640000000000001,0.2974,1.173,0.9522,0.8815,0.5927,0.8198,0.5665,0.4745,3.855,0.6596,4.136,3.102,1.954,0.8524,0.5267,0.659,pepper_diagnostics/p_p__t_tb/A100/00002/tt0j/timers.csv,0.437,670346428,495.31881297410905,0.4901088353223541,10240000,10144595,929120,pepper_diagnostics/p_p__t_tb/A100/00002/event_data.hdf5,2.8388671875e-06,352253.18197454425
p p -> t tb,/projects/AtlasESP/data/multiprocess/pepper_data/tt0j.csv,process_file,1024,18000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/A100/00003,3,A100,30.038158178329468,0,1024,28.56,28.51,2.92e-06,0.04815,0.001299,0.001454,0.0010550000000000002,1.12e-06,5.775,11.15,4.228,1.919,1.567,0.3006,1.105,0.8975,0.8223,0.5531,0.7581,0.5197,0.4293,3.6180000000000003,0.6099,3.86,2.977,3.0660000000000003,0.7985,0.4925,0.6243,pepper_diagnostics/p_p__t_tb/A100/00003/tt0j/timers.csv,0.4015,1207363444,495.65632636539823,0.36542051628117034,18432000,18260703,1673590,pepper_diagnostics/p_p__t_tb/A100/00003/event_data.hdf5,1.5467664930555557e-06,646509.9964924587
p p -> t tb,/projects/AtlasESP/data/multiprocess/pepper_data/tt0j.csv,process_file,2048,14400,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/A100/00004,4,A100,28.0362229347229,0,2048,27.13,27.07,2.76e-06,0.050480000000000004,0.002238,0.001417,0.001062,1.33e-06,5.067,11.76,3.8369999999999997,1.6909999999999998,1.41,0.265,0.9955,0.82,0.7143,0.4849,0.6515,0.4446,0.3398,3.3160000000000003,0.5207,3.258,2.639,4.7860000000000005,0.6659,0.4481,0.5742,pepper_diagnostics/p_p__t_tb/A100/00004/tt0j/timers.csv,0.3447,1929341620,495.02383387975425,0.2887228021172852,29491200,29215878,2674379,pepper_diagnostics/p_p__t_tb/A100/00004/event_data.hdf5,9.179009331597223e-07,1089442.1869227926
p p -> t tb,/projects/AtlasESP/data/multiprocess/pepper_data/tt0j.csv,process_file,4096,10080,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/A100/00005,5,A100,26.036701202392578,0,4096,24.76,24.7,3.19e-06,0.05016,0.0114,0.001317,0.001109,1.28e-06,4.211,12.06,3.178,1.413,1.203,0.2125,0.8505,0.7159,0.5848,0.4065,0.5308,0.3569,0.2406,2.763,0.4147,2.583,2.255,6.294,0.5118,0.3914,0.5074,pepper_diagnostics/p_p__t_tb/A100/00005/tt0j/timers.csv,0.2757,2703040588,495.37771571459064,0.24409570577536097,41287680,40903045,3746828,pepper_diagnostics/p_p__t_tb/A100/00005/event_data.hdf5,5.982414124503968e-07,1671565.991902834
p p -> t tb,/projects/AtlasESP/data/multiprocess/pepper_data/tt0j.csv,process_file,8192,7056,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/A100/00006,6,A100,23.02955389022827,0,8192,22.08,22.03,3.44e-06,0.0531,0.001813,0.001407,0.0010550000000000002,1.3e-06,3.14,12.63,2.373,1.048,0.9008,0.1589,0.6459,0.5408,0.4342,0.3026,0.3925,0.2636,0.1694,2.064,0.3089,1.8880000000000001,2.008,7.906000000000001,0.368,0.295,0.3841,pepper_diagnostics/p_p__t_tb/A100/00006/tt0j/timers.csv,0.2024,3783194620,495.25021844513043,0.20627446643079134,57802752,57263609,5244114,pepper_diagnostics/p_p__t_tb/A100/00006/event_data.hdf5,3.811237222753685e-07,2623819.881979119
p p -> t tb,/projects/AtlasESP/data/multiprocess/pepper_data/tt0j.csv,process_file,16384,4939,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/A100/00007,7,A100,24.03099012374878,0,16384,22.37,22.31,3.42e-06,0.05739,0.0032549999999999996,0.0014939999999999999,0.001101,1.35e-06,2.35,15.42,1.742,0.7507,0.6525,0.1293,0.5034,0.3941,0.3323,0.2324,0.2905,0.1967,0.1201,1.51,0.2322,1.34,1.995,11.21,0.2634,0.2115,0.2749,pepper_diagnostics/p_p__t_tb/A100/00007/tt0j/timers.csv,0.1472,5301673468,495.75276764658673,0.17441642978770666,80920576,80168266,7349096,pepper_diagnostics/p_p__t_tb/A100/00007/event_data.hdf5,2.7570243691789833e-07,3627098.8794262665
p p -> t tb,/projects/AtlasESP/data/multiprocess/pepper_data/tt0j.csv,process_file,32768,3951,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/A100/00008,8,A100,33.04060435295105,0,32768,32.32,32.23,3.2e-06,0.06175,0.02901,0.001472,0.001102,1.32e-06,2.167,26.12,1.5119999999999998,0.6521,0.5497,0.1479,0.5188,0.3596,0.3426,0.2042,0.2439,0.1688,0.09683,1.281,0.2314,1.192,3.305,19.66,0.2411,0.1717,0.2382,pepper_diagnostics/p_p__t_tb/A100/00008/tt0j/timers.csv,0.1257,8472812764,495.2117282427338,0.13782481139483943,129466368,128260293,11744828,pepper_diagnostics/p_p__t_tb/A100/00008/event_data.hdf5,2.489449615208175e-07,4016952.1563760475
p p -> t tb,/projects/AtlasESP/data/multiprocess/pepper_data/tt0j.csv,process_file,65536,3161,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/A100/00009,9,A100,48.05730152130127,0,65536,46.49,46.42,3.64e-06,0.06881,0.0024530000000000003,0.001428,0.001049,1.17e-06,2.4090000000000003,40.47,1.325,0.5971,0.5166,0.1718,0.7462,0.3488,0.4631,0.1974,0.2198,0.1547,0.07894,1.067,0.2578,1.2009999999999998,6.928999999999999,27.99,0.2243,0.1492,0.222,pepper_diagnostics/p_p__t_tb/A100/00009/tt0j/timers.csv,0.1097,13567343860,495.570964719122,0.10899168073416488,207159296,205231460,18806850,pepper_diagnostics/p_p__t_tb/A100/00009/event_data.hdf5,2.2407876883304336e-07,4462716.415338216
p p -> t tb,/projects/AtlasESP/data/multiprocess/pepper_data/tt0j.csv,process_file,131072,2528,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/A100/00010,10,A100,71.08191323280334,0,131072,70.13,70.01,3.11e-06,0.08503,0.028260000000000004,0.001287,0.00108,1.33e-06,3.088,63.65,1.235,0.5706,0.5539,0.1668,1.181,0.3569,0.7327,0.2164,0.2183,0.1539,0.06234,0.9549,0.2804,1.102,10.75,45.07,0.1858,0.144,0.2396,pepper_diagnostics/p_p__t_tb/A100/00010/tt0j/timers.csv,0.09495,21712695892,495.83743209262974,0.08619917914391553,331350016,328270435,30097843,pepper_diagnostics/p_p__t_tb/A100/00010/event_data.hdf5,2.112871483911442e-07,4732895.529210112
p p -> t tb,/projects/AtlasESP/data/multiprocess/pepper_data/tt0j.csv,process_file,262144,2023,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/A100/00011,11,A100,111.12346172332764,0,262144,110.1,109.9,3.37e-06,0.1162,0.07992,0.0013599999999999999,0.001078,1.58e-06,3.844,102.6,1.371,0.6436,0.6202,0.1958,1.607,0.509,0.8212,0.2821,0.2601,0.1659,0.04927,1.021,0.3503,1.876,16.82,72.74,0.1704,0.1606,0.3116,pepper_diagnostics/p_p__t_tb/A100/00011/tt0j/timers.csv,0.08542000000000001,34735363228,495.62242841406083,0.06812302727857962,530317312,525386311,48149709,pepper_diagnostics/p_p__t_tb/A100/00011/event_data.hdf5,2.0723441892841695e-07,4825453.248407643
p p -> t tb,/projects/AtlasESP/data/multiprocess/pepper_data/tt0j.csv,process_file,524288,1820,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/A100/00012,12,A100,199.22300744056702,0,524288,197.6,197.4,3.34e-06,0.1781,0.07844,0.001343,0.00109,1.47e-06,5.972,186.8,1.93,0.877,0.8642,0.2689,2.595,0.7196,1.4240000000000002,0.4519,0.3505,0.216,0.04465,1.392,0.5389,2.0980000000000003,28.55,136.7,0.1862,0.2033,0.4867,pepper_diagnostics/p_p__t_tb/A100/00012/tt0j/timers.csv,0.1021,62442296812,495.18106625113415,0.05076648573218399,954204160,945309336,86556866,pepper_diagnostics/p_p__t_tb/A100/00012/event_data.hdf5,2.0687396709735579e-07,4833860.992907801
p p -> t tb,/projects/AtlasESP/data/multiprocess/pepper_data/tt0j.csv,process_file,1048576,546,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/A100/00013,13,A100,114.12857556343079,0,1048576,112.4,112.0,3.9e-06,0.2816,0.1118,0.0014320000000000001,0.0010609999999999999,1.37e-06,3.2430000000000003,106.5,0.9862,0.4315,0.4453,0.1348,1.466,0.3802,0.7848,0.2546,0.1701,0.1072,0.013630000000000001,0.6873,0.2989,0.8583,16.7,77.7,0.07192,0.09959,0.2598,pepper_diagnostics/p_p__t_tb/A100/00013/tt0j/timers.csv,0.04342,37477116172,495.3298054434769,0.06554790030761941,572522496,567190225,51950313,pepper_diagnostics/p_p__t_tb/A100/00013/event_data.hdf5,1.9562550080128204e-07,5111808.0
p p -> t tb j,/projects/AtlasESP/data/multiprocess/pepper_data/tt1j.csv,process_file,128,15000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/A100/00014,14,A100,33.04230618476868,0,128,31.93,31.82,2.84e-06,0.105,0.000642,0.001482,0.001588,1.38e-06,13.13,6.465,5.841,1.679,1.494,0.1984,3.2430000000000003,2.094,1.8319999999999999,1.2670000000000001,1.6769999999999998,1.06,0.9622,5.354,0.4869,3.089,2.204,0.2228,0.635,0.449,0.592,pepper_diagnostics/p_p__t_tb_j/A100/00014/tt1j/timers.csv,0.3613,81194364,548.0943393295236,1.7634166550961883,1920000,1881374,92055,pepper_diagnostics/p_p__t_tb_j/A100/00014/event_data.hdf5,1.6572916666666665e-05,60339.40917661849
p p -> t tb j,/projects/AtlasESP/data/multiprocess/pepper_data/tt1j.csv,process_file,256,15000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/A100/00015,15,A100,33.04122591018677,0,256,32.39,32.34,3.17e-06,0.049389999999999996,0.001056,0.001372,0.001035,1.12e-06,13.11,6.879,5.899,1.704,1.51,0.2028,3.237,2.09,1.8330000000000002,1.265,1.679,1.055,0.9623,5.414,0.4852,3.17,2.259,0.4655,0.6451,0.4527,0.6039,pepper_diagnostics/p_p__t_tb_j/A100/00015/tt1j/timers.csv,0.3596,162461164,548.586691873901,1.2473575843786497,3840000,3762447,184273,pepper_diagnostics/p_p__t_tb_j/A100/00015/event_data.hdf5,8.421875000000001e-06,118738.40445269014
p p -> t tb j,/projects/AtlasESP/data/multiprocess/pepper_data/tt1j.csv,process_file,512,15000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/A100/00016,16,A100,34.04700255393982,0,512,32.74,32.69,3.29e-06,0.05053,0.001898,0.001402,0.0010710000000000001,1.2e-06,13.03,7.29,5.882000000000001,1.7080000000000002,1.526,0.2102,3.2310000000000003,2.073,1.8119999999999998,1.263,1.66,1.055,0.9553,5.395,0.4867,3.1710000000000003,2.33,0.7787,0.6465,0.4512,0.6077,pepper_diagnostics/p_p__t_tb_j/A100/00016/tt1j/timers.csv,0.3584,325258764,549.2968490628732,0.882998113781858,7680000,7524413,368980,pepper_diagnostics/p_p__t_tb_j/A100/00016/event_data.hdf5,4.256510416666666e-06,234934.23065157543
p p -> t tb j,/projects/AtlasESP/data/multiprocess/pepper_data/tt1j.csv,process_file,1024,13500,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/A100/00017,17,A100,32.04217505455017,0,1024,30.64,30.59,3.06e-06,0.04999,0.0026309999999999997,0.001466,0.001039,1.11e-06,11.77,7.547000000000001,5.369,1.5519999999999998,1.374,0.2031,2.92,1.87,1.643,1.133,1.5019999999999998,0.9531,0.8623,4.926,0.4423,2.878,2.204,1.508,0.594,0.4071,0.5484,pepper_diagnostics/p_p__t_tb_j/A100/00017/tt1j/timers.csv,0.3244,586589476,550.3013328382934,0.6584227050473227,13824000,13544113,665425,pepper_diagnostics/p_p__t_tb_j/A100/00017/event_data.hdf5,2.212818287037037e-06,451912.3896698267
p p -> t tb j,/projects/AtlasESP/data/multiprocess/pepper_data/tt1j.csv,process_file,2048,10800,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/A100/00018,18,A100,27.036394596099854,0,2048,25.89,25.84,3.141e-06,0.05164,0.0017809999999999998,0.001431,0.001074,1.27e-06,9.595,7.138,4.294,1.272,1.111,0.1792,2.39,1.53,1.339,0.9195,1.2209999999999999,0.7719,0.7006,3.931,0.3639,2.3409999999999997,1.9340000000000002,1.985,0.4916,0.3326,0.4454,pepper_diagnostics/p_p__t_tb_j/A100/00018/tt1j/timers.csv,0.2652,937305396,549.6056529404561,0.5202445703599639,22118400,21670091,1063339,pepper_diagnostics/p_p__t_tb_j/A100/00018/event_data.hdf5,1.1682581018518518e-06,855975.2321981424
p p -> t tb j,/projects/AtlasESP/data/multiprocess/pepper_data/tt1j.csv,process_file,4096,7559,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/A100/00019,19,A100,21.02879524230957,0,4096,19.99,19.94,3.62e-06,0.0535,0.0016129999999999999,0.001493,0.001027,1.1e-06,6.754,6.74,3.035,0.8981,0.7794,0.1352,1.69,1.073,0.9407,0.6449,0.8583,0.5493,0.4889,2.7769999999999997,0.2583,1.6840000000000002,1.59,2.716,0.3467,0.2341,0.3158,pepper_diagnostics/p_p__t_tb_j/A100/00019/tt1j/timers.csv,0.1864,1312344460,549.7280626777413,0.43972657944667076,30961664,30335058,1488832,pepper_diagnostics/p_p__t_tb_j/A100/00019/event_data.hdf5,6.44022233430348e-07,1552741.4242728183
p p -> t tb j,/projects/AtlasESP/data/multiprocess/pepper_data/tt1j.csv,process_file,8192,5291,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/A100/00020,20,A100,18.02449083328247,0,8192,16.69,16.63,3.21e-06,0.056260000000000004,0.002451,0.001374,0.001076,1.42e-06,4.939,6.981,2.209,0.6669,0.5784,0.1019,1.266,0.7952,0.6802,0.4737,0.6185,0.3894,0.3373,2.02,0.1886,1.206,1.4240000000000002,3.641,0.2494,0.1749,0.2417,pepper_diagnostics/p_p__t_tb_j/A100/00020/tt1j/timers.csv,0.1349,1835981732,549.4251955465081,0.3716574053829273,43343872,42465183,2082975,pepper_diagnostics/p_p__t_tb_j/A100/00020/event_data.hdf5,3.8367592078529576e-07,2606366.3259170176
p p -> t tb j,/projects/AtlasESP/data/multiprocess/pepper_data/tt1j.csv,process_file,16384,3704,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/A100/00021,21,A100,19.027353286743164,0,16384,17.71,17.65,3.07e-06,0.0621,0.0028640000000000002,0.0014939999999999999,0.00109,1.3e-06,4.704,8.582,2.14,0.6205,0.5391,0.106,1.325,0.8004,0.6337,0.4868,0.5475,0.3075,0.2385,1.974,0.1662,1.0170000000000001,1.639,4.934,0.2046,0.1673,0.248,pepper_diagnostics/p_p__t_tb_j/A100/00021/tt1j/timers.csv,0.1216,2569921852,549.2690024348527,0.31397632043200524,60686336,59456968,2915691,pepper_diagnostics/p_p__t_tb_j/A100/00021/event_data.hdf5,2.9083976992778074e-07,3438319.320113315
p p -> t tb j,/projects/AtlasESP/data/multiprocess/pepper_data/tt1j.csv,process_file,32768,2963,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/A100/00022,22,A100,26.03255605697632,0,32768,24.6,24.53,3.38e-06,0.06641,0.0017690000000000002,0.001605,0.0010550000000000002,1.4e-06,5.04,15.35,1.996,0.6071,0.5107,0.1332,1.5590000000000002,0.9114,0.7292,0.5262,0.5085,0.2655,0.1943,1.808,0.1873,0.9955,3.665,7.982,0.1991,0.1546,0.2521,pepper_diagnostics/p_p__t_tb_j/A100/00022/tt1j/timers.csv,0.1208,4117311508,550.0485050467862,0.24839424463039328,97091584,95117736,4671300,pepper_diagnostics/p_p__t_tb_j/A100/00022/event_data.hdf5,2.5264805649890317e-07,3958075.1732572354
p p -> t tb j,/projects/AtlasESP/data/multiprocess/pepper_data/tt1j.csv,process_file,65536,2370,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/A100/00023,23,A100,35.042724609375,0,65536,34.16,34.05,3.32e-06,0.0775,0.023790000000000002,0.0014789999999999998,0.001032,1.18e-06,5.973,24.41,1.768,0.5523,0.4757,0.1378,2.589,0.9112,0.7936,0.5658,0.448,0.2202,0.1512,1.5759999999999998,0.1921,0.9537,6.4670000000000005,12.19,0.1665,0.1318,0.253,pepper_diagnostics/p_p__t_tb_j/A100/00023/tt1j/timers.csv,0.1059,6578798428,549.4135840284109,0.19635034058720205,155320320,152158041,7463942,pepper_diagnostics/p_p__t_tb_j/A100/00023/event_data.hdf5,2.1922437450553797e-07,4561536.563876652
p p -> t tb j,/projects/AtlasESP/data/multiprocess/pepper_data/tt1j.csv,process_file,131072,1896,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/A100/00024,24,A100,50.05907964706421,0,131072,48.35,48.24,3.36e-06,0.1007,0.0015140000000000002,0.001411,0.001057,1.05e-06,8.112,36.68,1.631,0.5752,0.5123,0.1443,3.824,1.048,1.315,0.8507,0.4675,0.2032,0.1224,1.415,0.2159,0.8765,10.04,18.41,0.1412,0.1304,0.3027,pepper_diagnostics/p_p__t_tb_j/A100/00024/tt1j/timers.csv,0.107,10544932220,550.3748776932804,0.15530728130309204,248512512,243483379,11963722,pepper_diagnostics/p_p__t_tb_j/A100/00024/event_data.hdf5,1.941149747824367e-07,5151586.069651742
p p -> t tb j,/projects/AtlasESP/data/multiprocess/pepper_data/tt1j.csv,process_file,262144,1517,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/A100/00025,25,A100,74.0846676826477,0,262144,73.17,73.0,3.59e-06,0.1447,0.01627,0.0014210000000000002,0.0010539999999999998,1.14e-06,10.87,58.34,1.8330000000000002,0.7008,0.5741,0.1721,5.414,1.6369999999999998,1.516,1.168,0.5389,0.1994,0.09865,1.565,0.2673,1.5030000000000001,15.49,29.22,0.14,0.1481,0.412,pepper_diagnostics/p_p__t_tb_j/A100/00025/tt1j/timers.csv,0.1209,16893752748,551.0214643694454,0.1228457790032422,397672448,389591863,19166846,pepper_diagnostics/p_p__t_tb_j/A100/00025/event_data.hdf5,1.8356816110126895e-07,5447567.780821918
p p -> t tb j,/projects/AtlasESP/data/multiprocess/pepper_data/tt1j.csv,process_file,524288,1365,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/A100/00026,26,A100,127.14351868629456,0,524288,125.9,125.5,3.23e-06,0.2299,0.1244,0.001418,0.001101,1.25e-06,17.47,103.0,2.477,1.016,0.7942,0.253,9.191,2.487,2.376,1.992,0.7279,0.2461,0.08788,2.07,0.4073,1.641,26.64,53.73,0.1631,0.1946,0.6578,pepper_diagnostics/p_p__t_tb_j/A100/00026/tt1j/timers.csv,0.1657,30261796980,548.4803534335907,0.09137080265083064,715653120,701170837,34333628,pepper_diagnostics/p_p__t_tb_j/A100/00026/event_data.hdf5,1.7536428821829214e-07,5702415.2988047805
p p -> t tb j,/projects/AtlasESP/data/multiprocess/pepper_data/tt1j.csv,process_file,1048576,409,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/A100/00027,27,A100,74.08623933792114,0,1048576,73.05,72.63,3.63e-06,0.3927,0.01459,0.001503,0.0010630000000000001,1.26e-06,9.702,60.35,1.3359999999999999,0.5331,0.4052,0.1333,5.21,1.3980000000000001,1.311,1.151,0.3483,0.1127,0.02695,1.113,0.2231,0.7059,15.79,31.39,0.06838,0.09841,0.3661,pepper_diagnostics/p_p__t_tb_j/A100/00027/tt1j/timers.csv,0.08114,18168262764,549.4968937016156,0.11814110600759935,428867584,420132803,20612848,pepper_diagnostics/p_p__t_tb_j/A100/00027/event_data.hdf5,1.6935297212857198e-07,5904826.9860939
p p -> t tb j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt2j.csv,process_file,128,10000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/A100/00028,28,A100,51.06195855140686,0,128,50.3,50.2,3.25e-06,0.09168,0.0003053,0.001527,0.001105,1.12e-06,36.48,4.19,4.8660000000000005,1.2429999999999999,1.226,0.1291,11.63,5.606,4.678999999999999,3.332,4.196000000000001,2.4459999999999997,2.395,4.541,0.3243,2.096,1.374,0.06535,0.4337,0.3332,0.4747,pepper_diagnostics/p_p__t_tb_j_j/A100/00028/tt2j/timers.csv,0.5326,27822804,400.63871174306126,2.4286346872613738,1280000,1223650,26696,pepper_diagnostics/p_p__t_tb_j_j/A100/00028/event_data.hdf5,3.921875e-05,25498.00796812749
p p -> t tb j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt2j.csv,process_file,256,10000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/A100/00029,29,A100,52.062618255615234,0,256,50.62,50.56,3.13e-06,0.05401,0.0004593,0.001373,0.001065,1.23e-06,36.45,4.524,4.875,1.2570000000000001,1.244,0.1323,11.69,5.593999999999999,4.646,3.352,4.164,2.4459999999999997,2.381,4.55,0.3256,2.166,1.5030000000000001,0.1595,0.4379,0.3342,0.4836,pepper_diagnostics/p_p__t_tb_j_j/A100/00029/tt2j/timers.csv,0.5316,55523428,399.4465599972309,1.7153002159505568,2560000,2447471,53234,pepper_diagnostics/p_p__t_tb_j_j/A100/00029/event_data.hdf5,1.9750000000000002e-05,50632.911392405054
p p -> t tb j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt2j.csv,process_file,512,10000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/A100/00030,30,A100,52.062591552734375,0,512,51.01,50.95,3.26e-06,0.05509,0.0007577,0.001387,0.001097,1.28e-06,36.54,4.816,4.843,1.2690000000000001,1.249,0.1353,11.7,5.574,4.681,3.3280000000000003,4.196000000000001,2.459,2.395,4.516,0.3268,2.19,1.558,0.3184,0.444,0.3356,0.4873,pepper_diagnostics/p_p__t_tb_j_j/A100/00030/tt2j/timers.csv,0.5316,111028676,399.64838132248104,1.2122725496228859,5120000,4895155,106539,pepper_diagnostics/p_p__t_tb_j_j/A100/00030/event_data.hdf5,9.951171875000001e-06,100490.67713444552
p p -> t tb j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt2j.csv,process_file,1024,9000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/A100/00031,31,A100,47.05721116065979,0,1024,46.11,46.05,2.72e-06,0.0557,0.001243,0.001467,0.001053,1.41e-06,32.77,4.584,4.4,1.1440000000000001,1.125,0.1265,10.52,5.02,4.196000000000001,2.9960000000000004,3.7439999999999998,2.2030000000000003,2.149,4.106,0.2937,1.963,1.4809999999999999,0.4243,0.4025,0.3015,0.4384,pepper_diagnostics/p_p__t_tb_j_j/A100/00031/tt2j/timers.csv,0.4832,199551628,399.2244397638853,0.9031218642806116,9216000,8809565,191557,pepper_diagnostics/p_p__t_tb_j_j/A100/00031/event_data.hdf5,4.996744791666666e-06,200130.29315960914
p p -> t tb j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt2j.csv,process_file,2048,7200,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/A100/00032,32,A100,39.04813361167908,0,2048,37.7,37.64,3.09e-06,0.056729999999999996,0.001684,0.001471,0.0010869999999999999,1.21e-06,26.42,4.2139999999999995,3.536,0.929,0.9071,0.1073,8.567,4.058,3.367,2.4019999999999997,3.002,1.751,1.71,3.299,0.2376,1.585,1.308,0.6671,0.3272,0.2446,0.356,pepper_diagnostics/p_p__t_tb_j_j/A100/00032/tt2j/timers.csv,0.3907,319620588,399.66897160276176,0.7143797401231236,14745600,14094987,306847,pepper_diagnostics/p_p__t_tb_j_j/A100/00032/event_data.hdf5,2.5526258680555558e-06,391753.45377258235
p p -> t tb j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt2j.csv,process_file,4096,5040,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/A100/00033,33,A100,28.035937309265137,0,4096,27.35,27.29,3.67e-06,0.058570000000000004,0.002311,0.001377,0.001073,1.48e-06,18.63,3.7119999999999997,2.47,0.661,0.6419,0.08411,6.013999999999999,2.8510000000000004,2.385,1.693,2.117,1.235,1.2009999999999998,2.301,0.1695,1.133,1.078,0.9186,0.2362,0.1727,0.2511,pepper_diagnostics/p_p__t_tb_j_j/A100/00033/tt2j/timers.csv,0.2755,448030476,400.23612933357873,0.60421527452308,20643840,19734228,430166,pepper_diagnostics/p_p__t_tb_j_j/A100/00033/event_data.hdf5,1.3219439794146825e-06,756461.707585196
p p -> t tb j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt2j.csv,process_file,8192,3528,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/A100/00034,34,A100,22.0335750579834,0,8192,20.48,20.41,3.04e-06,0.06497,0.002427,0.001472,0.001059,1.39e-06,13.31,3.575,1.7469999999999999,0.4711,0.4557,0.06761,4.2989999999999995,2.023,1.6969999999999998,1.219,1.526,0.8826,0.8556,1.624,0.1231,0.8128,0.9832,1.182,0.1699,0.1219,0.1787,pepper_diagnostics/p_p__t_tb_j_j/A100/00034/tt2j/timers.csv,0.1953,625588532,399.19273519170997,0.5099545885380558,28901376,27626386,600695,pepper_diagnostics/p_p__t_tb_j_j/A100/00034/event_data.hdf5,7.061947500354309e-07,1416039.9804017637
p p -> t tb j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt2j.csv,process_file,16384,2469,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/A100/00035,35,A100,20.0278377532959,0,16384,18.68,18.61,3.8e-06,0.068,0.001928,0.001338,0.001086,1.43e-06,11.35,4.617,1.297,0.3592,0.334,0.06515,3.964,1.8630000000000002,1.486,1.114,1.129,0.6092,0.5855,1.195,0.1015,0.6364,1.284,1.694,0.1307,0.08904,0.1389,pepper_diagnostics/p_p__t_tb_j_j/A100/00035/tt2j/timers.csv,0.169,880633940,401.45944212010124,0.43235546794808355,40452096,38668331,845528,pepper_diagnostics/p_p__t_tb_j_j/A100/00035/event_data.hdf5,4.600503271820575e-07,2173675.228371843
p p -> t tb j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt2j.csv,process_file,32768,1975,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/A100/00036,36,A100,25.033153295516968,0,32768,24.13,24.05,3.11e-06,0.07497999999999999,0.00253,0.0014470000000000002,0.001041,1.32e-06,12.4,9.406,1.03,0.3262,0.2829,0.08052999999999999,4.93,1.9069999999999998,1.5719999999999998,1.464,0.9915,0.5014,0.484,0.9206,0.1098,0.6365,3.282,2.7430000000000003,0.1226,0.07368,0.1289,pepper_diagnostics/p_p__t_tb_j_j/A100/00036/tt2j/timers.csv,0.197,1399252412,398.72219377238184,0.34065042166055537,64716800,61865214,1343522,pepper_diagnostics/p_p__t_tb_j_j/A100/00036/event_data.hdf5,3.716191159018987e-07,2690927.234927235
p p -> t tb j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt2j.csv,process_file,65536,1580,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/A100/00037,37,A100,34.04348158836365,0,65536,32.68,32.58,3.08e-06,0.09145,0.002726,0.001377,0.001047,1.16e-06,16.51,14.07,0.9524,0.2994,0.2571,0.07681,8.461,2.153,1.8030000000000002,1.931,0.8955,0.3968,0.3741,0.838,0.1144,0.5552,5.1339999999999995,4.062,0.09926,0.06674,0.1326,pepper_diagnostics/p_p__t_tb_j_j/A100/00037/tt2j/timers.csv,0.1985,2245286372,399.9037414991725,0.26967829542582145,103546880,98977138,2155956,pepper_diagnostics/p_p__t_tb_j_j/A100/00037/event_data.hdf5,3.1464009345332275e-07,3178234.4996930636
p p -> t tb j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt2j.csv,process_file,131072,1264,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/A100/00038,38,A100,46.05641412734985,0,131072,44.97,44.82,3.14e-06,0.1265,0.0235,0.0014089999999999999,0.001225,1.45e-06,21.01,21.81,0.9823,0.319,0.2673,0.07823,10.95,2.889,2.287,2.742,0.9113,0.3219,0.2959,0.847,0.1352,0.5168,8.081,6.421,0.08528999999999999,0.06571,0.1674,pepper_diagnostics/p_p__t_tb_j_j/A100/00038/tt2j/timers.csv,0.3357,3609101572,401.7646066336814,0.21367831709237248,165675008,158345674,3465559,pepper_diagnostics/p_p__t_tb_j_j/A100/00038/event_data.hdf5,2.7052963836283624e-07,3696452.6550647034
p p -> t tb j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt2j.csv,process_file,262144,1011,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/A100/00039,39,A100,69.08042216300964,0,262144,68.06,67.86,3.91e-06,0.1954,0.0022329999999999997,0.001519,0.001073,1.34e-06,32.33,33.47,0.9836,0.409,0.2939,0.08801,17.02,5.266,3.2739999999999996,4.319,1.131,0.2792,0.2428,0.8075,0.176,0.7302,12.48,9.381,0.09361,0.07687000000000001,0.2379,pepper_diagnostics/p_p__t_tb_j_j/A100/00039/tt2j/timers.csv,0.5108,5779175644,402.1668637470824,0.16903775883825853,265027584,253357744,5549397,pepper_diagnostics/p_p__t_tb_j_j/A100/00039/event_data.hdf5,2.5604881943156527e-07,3905505.2166224583
p p -> t tb j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt2j.csv,process_file,524288,910,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/A100/00040,40,A100,117.1301736831665,0,524288,115.8,115.4,4e-06,0.3221,0.0020829999999999998,0.0016120000000000002,0.001066,1.56e-06,54.24,58.48,1.308,0.6001,0.3958,0.1232,29.1,8.972000000000001,5.405,7.537000000000001,1.555,0.2711,0.2173,1.047,0.2608,0.9556,22.03,16.1,0.1148,0.09941,0.3854,pepper_diagnostics/p_p__t_tb_j_j/A100/00040/tt2j/timers.csv,0.8332,10295521996,397.98188552562806,0.12534428555826452,477102080,456029232,9886164,pepper_diagnostics/p_p__t_tb_j_j/A100/00040/event_data.hdf5,2.4187695849072803e-07,4134333.4488734836
p p -> t tb j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt2j.csv,process_file,1048576,273,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/A100/00041,41,A100,69.08017826080322,0,1048576,68.15,67.54,3.25e-06,0.574,0.0177,0.00148,0.001059,1.11e-06,31.17,34.94,0.746,0.3221,0.1992,0.06462999999999999,16.83,5.327000000000001,3.042,4.447,0.7752,0.09457,0.06552999999999999,0.6005,0.1455,0.3721,12.9,10.32,0.0526,0.05119,0.2182,pepper_diagnostics/p_p__t_tb_j_j/A100/00041/tt2j/timers.csv,0.4521,6287901036,405.10947724157467,0.16324590770517264,286261248,273635781,6037860,pepper_diagnostics/p_p__t_tb_j_j/A100/00041/event_data.hdf5,2.3593832721640342e-07,4238395.73586023
p p -> t tb j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt3j.csv,process_file,128,1000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/A100/00042,42,A100,22.030826091766357,0,128,21.27,20.91,3.7e-06,0.3557,0.0003985,0.0014810000000000001,0.001078,1.06e-06,19.36,0.3708,0.6501,0.1406,0.1464,0.013030000000000002,7.504,2.645,2.105,1.579,1.85,1.048,1.0490000000000002,0.6175,0.03259,0.2059,0.1008,0.0026030000000000003,0.045689999999999995,0.038939999999999995,0.05579,pepper_diagnostics/p_p__t_tb_j_j_j/A100/00042/tt3j/timers.csv,0.8094,975564,231.1157892048286,8.477187216292245,128000,118316,739,pepper_diagnostics/p_p__t_tb_j_j_j/A100/00042/event_data.hdf5,0.000163359375,6121.472979435676
p p -> t tb j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt3j.csv,process_file,256,1000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/A100/00043,43,A100,22.02871060371399,0,256,21.31,21.25,3.23e-06,0.05971,0.0002454,0.001459,0.0010429999999999999,1.21e-06,19.66,0.4133,0.6446,0.1427,0.1481,0.013269999999999999,7.611000000000001,2.685,2.144,1.5919999999999999,1.881,1.067,1.07,0.6115,0.033089999999999994,0.2126,0.1217,0.004557,0.04629,0.0393,0.0569,pepper_diagnostics/p_p__t_tb_j_j_j/A100/00043/tt3j/timers.csv,0.8276,1935564,239.92627792766137,6.107597008675441,256000,236543,1534,pepper_diagnostics/p_p__t_tb_j_j_j/A100/00043/event_data.hdf5,8.30078125e-05,12047.05882352941
p p -> t tb j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt3j.csv,process_file,512,1000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/A100/00044,44,A100,22.030301094055176,0,512,21.21,21.15,3.26e-06,0.06034,0.0002468,0.001474,0.001057,1.2809999999999999e-06,19.49,0.4584,0.6642,0.143,0.1492,0.01345,7.579,2.655,2.112,1.578,1.858,1.061,1.0590000000000002,0.6312,0.033030000000000004,0.2186,0.143,0.007940000000000001,0.04633,0.03921,0.05732999999999999,pepper_diagnostics/p_p__t_tb_j_j_j/A100/00044/tt3j/timers.csv,0.8112,3735564,236.6180774177184,4.292458080053409,512000,473188,3026,pepper_diagnostics/p_p__t_tb_j_j_j/A100/00044/event_data.hdf5,4.130859375e-05,24208.037825059102
p p -> t tb j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt3j.csv,process_file,1024,900,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/A100/00045,45,A100,20.028794527053833,0,1024,19.23,19.17,3.18e-06,0.0627,0.0002513,0.00145,0.001046,1.25e-06,17.62,0.4457,0.6121,0.1291,0.1353,0.01239,6.894,2.39,1.9040000000000001,1.411,1.66,0.9507,0.9444,0.5823,0.02982,0.1993,0.1427,0.01299,0.04168,0.03544,0.05177999999999999,pepper_diagnostics/p_p__t_tb_j_j_j/A100/00045/tt3j/timers.csv,0.7696,6740796,239.56795514037594,3.2179289121838153,921600,851614,5518,pepper_diagnostics/p_p__t_tb_j_j_j/A100/00045/event_data.hdf5,2.0800781250000003e-05,48075.11737089201
p p -> t tb j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt3j.csv,process_file,2048,720,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/A100/00046,46,A100,17.024898290634155,0,2048,15.82,15.75,3.43e-06,0.06412999999999999,0.001078,0.001429,0.0010630000000000001,1.12e-06,14.5,0.4042,0.4596,0.1054,0.1097,0.01037,5.651,1.975,1.567,1.162,1.365,0.7726,0.7763,0.4353,0.02428,0.1629,0.1307,0.024980000000000002,0.034230000000000003,0.02908,0.04202,pepper_diagnostics/p_p__t_tb_j_j_j/A100/00046/tt3j/timers.csv,0.629,10348644,233.05503117824819,2.508841778042306,1474560,1362510,8584,pepper_diagnostics/p_p__t_tb_j_j_j/A100/00046/event_data.hdf5,1.068115234375e-05,93622.85714285714
p p -> t tb j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt3j.csv,process_file,4096,503,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/A100/00047,47,A100,12.019113302230835,0,4096,11.13,11.06,3.39e-06,0.06751,0.0003372,0.00148,0.001058,1.68e-06,10.09,0.3563,0.3391,0.07485,0.07758999999999999,0.007895000000000001,3.8960000000000004,1.3630000000000002,1.078,0.801,0.944,0.5305,0.529,0.3218,0.01726,0.1155,0.1102,0.055470000000000005,0.02451,0.02046,0.029810000000000003,pepper_diagnostics/p_p__t_tb_j_j_j/A100/00047/tt3j/timers.csv,0.4943,14313876,230.5237743728959,2.110982146044697,2060288,1902679,11863,pepper_diagnostics/p_p__t_tb_j_j_j/A100/00047/event_data.hdf5,5.368181535785289e-06,186282.82097649184
p p -> t tb j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt3j.csv,process_file,8192,352,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/A100/00048,48,A100,9.015568256378174,0,8192,7.9239999999999995,7.849,3.42e-06,0.07222,0.00035610000000000004,0.001358,0.001073,1.3e-06,7.058,0.3383,0.2478,0.054079999999999996,0.05517999999999999,0.006687,2.721,0.9667,0.7745,0.5721,0.6699,0.3626,0.3601,0.2353,0.01251,0.08638,0.1052,0.06565,0.01811,0.01441,0.021490000000000002,pepper_diagnostics/p_p__t_tb_j_j_j/A100/00048/tt3j/timers.csv,0.3185,20319108,234.5318856191913,1.8059417776723559,2883584,2664418,16880,pepper_diagnostics/p_p__t_tb_j_j_j/A100/00048/event_data.hdf5,2.7219598943536934e-06,367382.34169957956
p p -> t tb j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt3j.csv,process_file,16384,246,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/A100/00049,49,A100,9.015443563461304,0,16384,7.931,7.847,3.07e-06,0.0796,0.00042539999999999993,0.001456,0.001194,1.39e-06,6.99,0.5312,0.1658,0.04301,0.04043,0.007427,2.8960000000000004,1.052,0.7559,0.6957,0.5249,0.2658,0.2637,0.1546,0.0112,0.06907999999999999,0.1883,0.09969,0.01521,0.01073,0.01695,pepper_diagnostics/p_p__t_tb_j_j_j/A100/00049/tt3j/timers.csv,0.3052,30292188,249.86481927886126,1.5715432354516885,4030464,3723942,25157,pepper_diagnostics/p_p__t_tb_j_j_j/A100/00049/event_data.hdf5,1.946922240218496e-06,513631.1966356569
p p -> t tb j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt3j.csv,process_file,32768,197,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/A100/00050,50,A100,10.017316102981567,0,32768,9.419,9.317,3.12e-06,0.09731000000000001,0.0005715,0.001517,0.001056,1.45e-06,8.048,0.9907,0.1349,0.03821,0.03413,0.008674,3.65,1.169,0.7816,0.9377,0.4362,0.2127,0.2137,0.1234,0.01152,0.06891,0.4159,0.1283,0.01356,0.008692,0.015880000000000002,pepper_diagnostics/p_p__t_tb_j_j_j/A100/00050/tt3j/timers.csv,0.459,45670500,235.71132541463894,1.2066692240424368,6455296,5961920,37999,pepper_diagnostics/p_p__t_tb_j_j_j/A100/00050/event_data.hdf5,1.4433110425920051e-06,692851.3470001073
p p -> t tb j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt3j.csv,process_file,65536,158,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/A100/00051,51,A100,14.02120065689087,0,65536,12.85,12.71,4.14e-06,0.1289,0.0006242999999999999,0.001358,0.00107,1.39e-06,11.01,1.446,0.1301,0.03592,0.03127,0.008309,6.1129999999999995,1.298,0.8796,1.2670000000000001,0.3974,0.1638,0.1617,0.118,0.0121,0.055889999999999995,0.6405,0.1701,0.01114,0.007954000000000001,0.01675,pepper_diagnostics/p_p__t_tb_j_j_j/A100/00051/tt3j/timers.csv,0.5483,74261892,238.70975486292156,0.9583436332642035,10354688,9563342,61747,pepper_diagnostics/p_p__t_tb_j_j_j/A100/00051/event_data.hdf5,1.2274633480023735e-06,814688.2769472855
p p -> t tb j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt3j.csv,process_file,131072,126,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/A100/00052,52,A100,19.026008129119873,0,131072,17.66,17.46,4.01e-06,0.1927,0.0009283,0.001464,0.001057,1.2e-06,15.06,2.145,0.1253,0.040010000000000004,0.03258,0.008661,8.377,1.905,1.17,1.933,0.4224,0.1331,0.1313,0.1114,0.013909999999999999,0.054479999999999994,0.9745,0.204,0.009642,0.008064,0.02225,pepper_diagnostics/p_p__t_tb_j_j_j/A100/00052/tt3j/timers.csv,0.8034,105618516,212.8606985861012,0.7170390490106533,16515072,15252793,87820,pepper_diagnostics/p_p__t_tb_j_j_j/A100/00052/event_data.hdf5,1.0572160993303571e-06,945880.412371134
p p -> t tb j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt3j.csv,process_file,262144,101,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/A100/00053,53,A100,30.036658763885498,0,262144,29.31,28.99,3.22e-06,0.3149,0.001175,0.001623,0.001082,1.4e-06,25.41,3.323,0.1214,0.0527,0.035789999999999995,0.01006,14.14,3.699,1.864,3.285,0.5012,0.1159,0.1138,0.1041,0.01729,0.05457000000000001,1.5130000000000001,0.3239,0.01158,0.009547,0.03154,pepper_diagnostics/p_p__t_tb_j_j_j/A100/00053/tt3j/timers.csv,1.4469999999999998,191395308,240.72830908785542,0.602038876648902,26476544,24454497,159230,pepper_diagnostics/p_p__t_tb_j_j_j/A100/00053/event_data.hdf5,1.094931423073948e-06,913299.2066229736
p p -> t tb j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt3j.csv,process_file,524288,91,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/A100/00054,54,A100,54.066431283950806,0,524288,52.46,51.89,3.43e-06,0.5623,0.001768,0.001459,0.001051,1.24e-06,45.66,5.882000000000001,0.1688,0.0778,0.04874,0.014530000000000001,25.66,6.716,3.248,5.982,0.729,0.11,0.1053,0.1409,0.02787,0.07493,2.699,0.5711,0.013869999999999999,0.01245,0.05143,pepper_diagnostics/p_p__t_tb_j_j_j/A100/00054/tt3j/timers.csv,2.7119999999999997,366561972,255.97014627015713,0.46250982265982954,47710208,44080274,305086,pepper_diagnostics/p_p__t_tb_j_j_j/A100/00054/event_data.hdf5,1.0876079182048421e-06,919448.988244363
p p -> t tb j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt3j.csv,process_file,1048576,27,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/A100/00055,55,A100,28.035737991333008,0,1048576,26.83,25.77,3.68e-06,1.048,0.001263,0.001483,0.001067,1.47e-06,22.16,3.408,0.1101,0.042069999999999996,0.02332,0.007706,12.16,3.457,1.6269999999999998,3.089,0.3202,0.02925,0.0269,0.09487000000000001,0.015269999999999999,0.029660000000000002,1.578,0.3168,0.006876999999999999,0.00634,0.028839999999999998,pepper_diagnostics/p_p__t_tb_j_j_j/A100/00055/tt3j/timers.csv,1.2690000000000001,194280540,228.5146044060978,0.5672684264072696,28311552,26150144,161608,pepper_diagnostics/p_p__t_tb_j_j_j/A100/00055/event_data.hdf5,9.102291531032986e-07,1098624.4470314318
p p -> t tb j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt4j.csv,process_file,128,100,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/A100/00056,56,A100,17.02493691444397,0,128,15.73,14.83,3.58e-06,0.8977,0.0002948,0.001504,0.0010550000000000002,1.11e-06,14.62,0.03676,0.1004,0.01676,0.01738,0.001634,5.756,1.482,1.123,0.8818,0.97,0.5456,0.5535,0.09673999999999999,0.003693,0.0203,0.008261,0.0003255,0.005657,0.0043,0.006789,pepper_diagnostics/p_p__t_tb_j_j_j_j/A100/00056/tt4j/timers.csv,2.883,151564,130.30158430359413,23.762739001774932,12800,11280,30,pepper_diagnostics/p_p__t_tb_j_j_j_j/A100/00056/event_data.hdf5,0.00115859375,863.1153068105193
p p -> t tb j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt4j.csv,process_file,256,100,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/A100/00057,57,A100,17.024184703826904,0,256,15.8,15.61,4.131e-06,0.1869,0.0003204,0.001629,0.001076,1.63e-06,15.41,0.041589999999999995,0.09606,0.01695,0.017519999999999997,0.0016640000000000001,6.087000000000001,1.545,1.161,0.9199,1.004,0.5671,0.5658,0.0923,0.0037560000000000002,0.02097,0.009644,0.0004508,0.0056700000000000006,0.004309,0.006951000000000001,pepper_diagnostics/p_p__t_tb_j_j_j_j/A100/00057/tt4j/timers.csv,3.116,151564,104.24126744287528,15.032112375057583,25600,22455,48,pepper_diagnostics/p_p__t_tb_j_j_j_j/A100/00057/event_data.hdf5,0.000609765625,1639.9743754003846
p p -> t tb j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt4j.csv,process_file,512,100,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/A100/00058,58,A100,17.024168968200684,0,512,16.11,15.92,4e-06,0.1869,0.0002983,0.0014759999999999999,0.001057,1.36e-06,15.71,0.04821,0.09328,0.01701,0.01796,0.0016809999999999998,6.196000000000001,1.5730000000000002,1.19,0.9392,1.03,0.581,0.5851,0.08954,0.0037340000000000003,0.02167,0.0121,0.0008209,0.0056619999999999995,0.004318,0.007012999999999999,pepper_diagnostics/p_p__t_tb_j_j_j_j/A100/00058/tt4j/timers.csv,3.158,287564,114.27543983553514,11.143849294936151,51200,45142,105,pepper_diagnostics/p_p__t_tb_j_j_j_j/A100/00058/event_data.hdf5,0.0003109375,3216.08040201005
p p -> t tb j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt4j.csv,process_file,1024,90,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/A100/00059,59,A100,16.023507356643677,0,1024,14.68,14.48,3.43e-06,0.1904,0.0003906,0.001484,0.0010869999999999999,1.4e-06,14.28,0.05325,0.08842,0.01549,0.0162,0.001609,5.619,1.413,1.073,0.8389,0.9227,0.5215,0.5253,0.08501,0.003404,0.02053,0.0138,0.001036,0.005239,0.003908,0.006325,pepper_diagnostics/p_p__t_tb_j_j_j_j/A100/00059/tt4j/timers.csv,2.95,423564,144.17629003962512,9.313938991880821,92160,81236,239,pepper_diagnostics/p_p__t_tb_j_j_j_j/A100/00059/event_data.hdf5,0.00015711805555555555,6364.640883977901
p p -> t tb j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt4j.csv,process_file,2048,72,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/A100/00060,60,A100,14.02186107635498,0,2048,12.93,12.73,3.41e-06,0.2009,0.00037999999999999997,0.001525,0.001067,1.35e-06,12.57,0.050289999999999994,0.05483,0.0129,0.0133,0.001385,4.91,1.227,0.9193,0.7232,0.8067,0.4454,0.4481,0.05198,0.002846,0.01736,0.01325,0.0012929999999999999,0.004429,0.0031620000000000003,0.005297,pepper_diagnostics/p_p__t_tb_j_j_j_j/A100/00060/tt4j/timers.csv,2.702,559564,144.40250806792994,7.388324958256115,147456,129635,385,pepper_diagnostics/p_p__t_tb_j_j_j_j/A100/00060/event_data.hdf5,8.633083767361111e-05,11583.346425765907
p p -> t tb j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt4j.csv,process_file,4096,50,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/A100/00061,61,A100,10.016950130462646,0,4096,8.757,8.55,4.07e-06,0.2028,0.0003858,0.001623,0.001047,1.671e-06,8.416,0.0415,0.05442999999999999,0.009343,0.009271,0.001121,2.93,0.7472,0.5642,0.4408,0.4974,0.2734,0.2741,0.052320000000000005,0.002106,0.01296,0.011640000000000001,0.001431,0.003331,0.002208,0.003793,pepper_diagnostics/p_p__t_tb_j_j_j_j/A100/00061/tt4j/timers.csv,2.417,695564,127.38292732710232,5.875658554506447,204800,180321,469,pepper_diagnostics/p_p__t_tb_j_j_j_j/A100/00061/event_data.hdf5,4.1748046875e-05,23953.216374269003
p p -> t tb j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt4j.csv,process_file,8192,35,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/A100/00062,62,A100,9.015886068344116,0,8192,7.977,7.757999999999999,3.46e-06,0.2151,0.0004024,0.001371,0.001082,1.73e-06,7.659,0.0398,0.02988,0.006976,0.006644,0.0009486000000000001,2.56,0.7095,0.5055,0.3621,0.3879,0.2084,0.2085,0.02823,0.001643,0.009525,0.01143,0.001784,0.0026089999999999998,0.00156,0.0028,pepper_diagnostics/p_p__t_tb_j_j_j_j/A100/00062/tt4j/timers.csv,2.509,831564,114.01388626564494,4.697037903552311,286720,252373,588,pepper_diagnostics/p_p__t_tb_j_j_j_j/A100/00062/event_data.hdf5,2.7057756696428568e-05,36957.97886053107
p p -> t tb j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt4j.csv,process_file,16384,24,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/A100/00063,63,A100,7.013411998748779,0,16384,6.172000000000001,5.9239999999999995,3.1e-06,0.2427,0.0003362,0.001454,0.00105,1.19e-06,5.805,0.07019,0.02355,0.005835,0.004733,0.001038,2.122,0.627,0.3964,0.4626,0.2572,0.1271,0.1272,0.02199,0.001557,0.007642,0.028460000000000003,0.003149,0.002353,0.0012050000000000001,0.002264,pepper_diagnostics/p_p__t_tb_j_j_j_j/A100/00063/tt4j/timers.csv,1.5519999999999998,1103564,107.17079090942316,3.88886966306138,393216,346151,758,pepper_diagnostics/p_p__t_tb_j_j_j_j/A100/00063/event_data.hdf5,1.5065511067708333e-05,66376.77245104659
p p -> t tb j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt4j.csv,process_file,32768,19,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/A100/00064,64,A100,9.015664100646973,0,32768,8.211,7.914,3.47e-06,0.2915,0.0003067,0.001541,0.001101,1.52e-06,7.763,0.1128,0.01462,0.005409000000000001,0.004065,0.001142,3.32,0.8559,0.4777,0.7081,0.2475,0.1176,0.1182,0.01312,0.0014939999999999999,0.007148999999999999,0.04941,0.005222999999999999,0.0022129999999999997,0.001066,0.00212,pepper_diagnostics/p_p__t_tb_j_j_j_j/A100/00064/tt4j/timers.csv,1.795,1919564,118.36175922328361,3.250809349004974,622592,548007,1327,pepper_diagnostics/p_p__t_tb_j_j_j_j/A100/00064/event_data.hdf5,1.2711374383223684e-05,78669.69926712156
p p -> t tb j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt4j.csv,process_file,65536,15,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/A100/00065,65,A100,11.017595052719116,0,65536,9.829,9.426,3.26e-06,0.3957,0.0002689,0.0021079999999999996,0.001082,1.13e-06,9.22,0.1643,0.02043,0.005497,0.0037689999999999998,0.001126,4.7860000000000005,0.8643,0.5131,0.9153,0.2073,0.08373,0.08342999999999999,0.01889,0.001531,0.005795000000000001,0.07685,0.007828,0.0019690000000000003,0.001132,0.0023870000000000002,pepper_diagnostics/p_p__t_tb_j_j_j_j/A100/00065/tt4j/timers.csv,1.662,3687564,150.0567445166587,2.9113268033440667,983040,866277,2654,pepper_diagnostics/p_p__t_tb_j_j_j_j/A100/00065/event_data.hdf5,9.588623046875e-06,104290.26098026735
p p -> t tb j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt4j.csv,process_file,131072,12,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/A100/00066,66,A100,16.024097442626953,0,131072,15.42,14.81,3.12e-06,0.6023,0.0002695,0.001483,0.001076,1.14e-06,14.53,0.2434,0.01454,0.006718000000000001,0.003999,0.001274,7.51,1.483,0.7574,1.589,0.2259,0.07191,0.07198,0.012759999999999999,0.0017829999999999999,0.005288,0.1148,0.007779,0.002084,0.001539,0.00309,pepper_diagnostics/p_p__t_tb_j_j_j_j/A100/00066/tt4j/timers.csv,2.699,4367564,112.7190824653432,1.9963577124873904,1572864,1382557,3188,pepper_diagnostics/p_p__t_tb_j_j_j_j/A100/00066/event_data.hdf5,9.415944417317708e-06,106202.83592167454
p p -> t tb j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt4j.csv,process_file,262144,10,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/A100/00067,67,A100,29.03741955757141,0,262144,27.88,26.86,3.48e-06,1.003,0.0002865,0.001381,0.001042,1.21e-06,26.44,0.3875,0.011290000000000001,0.008473999999999999,0.004323,0.001398,13.52,3.049,1.3130000000000002,2.8989999999999996,0.2875,0.06631000000000001,0.0662,0.009156000000000001,0.002137,0.004905,0.1862,0.01273,0.0021379999999999997,0.0023079999999999997,0.004023,pepper_diagnostics/p_p__t_tb_j_j_j_j/A100/00067/tt4j/timers.csv,5.066,8044796,124.51907565814142,1.6240907883662892,2621440,2304910,5871,pepper_diagnostics/p_p__t_tb_j_j_j_j/A100/00067/event_data.hdf5,1.024627685546875e-05,97596.42591213701
p p -> t tb j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt4j.csv,process_file,524288,10,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/A100/00068,68,A100,45.054853200912476,0,524288,43.49,41.65,3.32e-06,1.818,0.00034470000000000003,0.00161,0.001097,1.34e-06,40.84,0.7565,0.02817,0.01342,0.006287,0.0021449999999999998,20.52,5.115,2.116,4.838,0.3828,0.055760000000000004,0.05515,0.02476,0.003406,0.006759,0.3682,0.024380000000000002,0.002675,0.0036509999999999997,0.007089,pepper_diagnostics/p_p__t_tb_j_j_j_j/A100/00068/tt4j/timers.csv,7.492000000000001,16489876,127.75117956572338,1.1632795949403094,5242880,4615705,12045,pepper_diagnostics/p_p__t_tb_j_j_j_j/A100/00068/event_data.hdf5,7.944107055664063e-06,125879.47178871548
p p -> t tb j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt4j.csv,process_file,1048576,10,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/A100/00069,69,A100,99.1140661239624,0,1048576,97.71,94.23,3.47e-06,3.4360000000000004,0.00043620000000000003,0.001657,0.00109,1.46e-06,92.66,1.494,0.03132,0.02424,0.01064,0.0035009999999999998,46.75,11.41,4.628,10.81,0.7231,0.06134,0.0605,0.025269999999999997,0.006046,0.01051,0.7311,0.0473,0.0038420000000000004,0.006952,0.01344,pepper_diagnostics/p_p__t_tb_j_j_j_j/A100/00069/tt4j/timers.csv,17.7,33644188,130.86302415799534,0.8326978542142751,10485760,9215917,24699,pepper_diagnostics/p_p__t_tb_j_j_j_j/A100/00069/event_data.hdf5,8.986473083496094e-06,111278.36145601189


==> JLSE_Plots/pepper_results/pepper/pepper_ttjets/2023-11-09_ttjets/pepper_kokkos_h100.csv <==
process_string,process,process_input_type,batch_size,n_batches,seed,verbosity,collision_energy,mu2,use_cached_results,cache_path,integrator,diagnostic_output_enabled,diagnostic_path,proc_id,label,run_time,return_code,thread_count,Total Runtime,Event Generation Runtime,Optimisation Runtime,Initialisation Runtime,HDF5 Close Runtime,HDF5 Open Runtime,HDF5 Init Runtime,Unweighting Setup Runtime,EG Recursion,EG Output,EG PDF and AlphaS evaluation,EG Phase space,EG External State,EG RNG,EG-R Calculate currents,EG-R Momenta preparation,EG-R Currents preparation,EG-R IP reset,EG-R ME update,EG-R ME reset,EG-R IC reset,EG-PDF PDF,EG-PDF AlphaS,EG-O Filter non-zero,EG-O Pull non-zero,EG-O HDF5 write,EG-PS Fill Mom Weights,EG-PS Update weights,EG-PS Cuts,CSV Timer Filename,EG-R ME2 update,event_data_size,xs_mean,xs_sigma,n_trials,n_nonzero_after_cuts,n_nonzero,HDF5 Filename,event_period,event_rate
p p -> t tb,/tmp/jchilders/pepper_data/tt0j.csv,process_file,128,20000,12345,info,13000,m_t^2,True,/tmp/jchilders/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__t_tb/H100/00000,0,H100,29.04375410079956,0,128,22.7,22.66,2.4319999999999998e-06,0.040530000000000004,0.0009337999999999999,0.0007284,0.00035380000000000003,7.079999999999999e-07,4.977,7.742000000000001,3.825,1.625,1.3159999999999998,0.1794,0.9143,0.8659,0.6829,0.4998,0.6459,0.4358,0.3142,3.293,0.5319,2.9619999999999997,3.2260000000000004,0.3492,0.5866,0.474,0.5636,pepper_diagnostics_h100/p_p__t_tb/H100/00000/tt0j/timers.csv,0.3324,167166564,494.05729943232683,0.9790563293670524,2560000,2536214,231695,pepper_diagnostics_h100/p_p__t_tb/H100/00000/event_data.hdf5,8.851562500000001e-06,112974.40423654015
p p -> t tb,/tmp/jchilders/pepper_data/tt0j.csv,process_file,256,20000,12345,info,13000,m_t^2,True,/tmp/jchilders/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__t_tb/H100/00001,1,H100,29.07575297355652,0,256,23.17,23.12,1.99e-06,0.041010000000000005,0.001643,0.0006149,0.0003165,8.65e-07,4.978,8.17,3.819,1.632,1.337,0.1866,0.9149,0.8644,0.685,0.4973,0.6456,0.4364,0.3143,3.284,0.5352,2.9939999999999998,3.281,0.6642,0.5932,0.4712,0.5656,pepper_diagnostics_h100/p_p__t_tb/H100/00001/tt0j/timers.csv,0.3361,334389564,494.10757257907596,0.6923711524977214,5120000,5072667,463424,pepper_diagnostics_h100/p_p__t_tb/H100/00001/event_data.hdf5,4.5156250000000005e-06,221453.2871972318
p p -> t tb,/tmp/jchilders/pepper_data/tt0j.csv,process_file,512,20000,12345,info,13000,m_t^2,True,/tmp/jchilders/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__t_tb/H100/00002,2,H100,30.12036395072937,0,512,23.96,23.81,2.545e-06,0.04216,0.0006232,0.0007134,0.00035339999999999997,7.529999999999999e-07,4.904,8.937000000000001,3.84,1.629,1.319,0.1941,0.9073,0.8525,0.6745,0.4848,0.6374,0.4248,0.3039,3.305,0.5349,3.034,3.383,1.248,0.6008,0.4663,0.5599,pepper_diagnostics_h100/p_p__t_tb/H100/00002/tt0j/timers.csv,0.3338,670346428,495.31881297410905,0.4901088353223541,10240000,10144595,929120,pepper_diagnostics_h100/p_p__t_tb/H100/00002/event_data.hdf5,2.3251953125e-06,430071.39857202856
p p -> t tb,/tmp/jchilders/pepper_data/tt0j.csv,process_file,1024,18000,12345,info,13000,m_t^2,True,/tmp/jchilders/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__t_tb/H100/00003,3,H100,30.200894117355347,0,1024,23.44,23.4,1.666e-06,0.042710000000000005,0.0006591,0.0006277,0.00030980000000000005,6.16e-07,4.6819999999999995,9.416,3.383,1.564,1.2570000000000001,0.1982,0.8712,0.8052,0.6447,0.464,0.6089,0.4077,0.2909,2.8710000000000004,0.5116,2.819,3.305,2.083,0.5808,0.4438,0.5366,pepper_diagnostics_h100/p_p__t_tb/H100/00003/tt0j/timers.csv,0.323,1207363444,495.65632636539823,0.36542051628117034,18432000,18260703,1673590,pepper_diagnostics_h100/p_p__t_tb/H100/00003/event_data.hdf5,1.26953125e-06,787692.3076923077
p p -> t tb,/tmp/jchilders/pepper_data/tt0j.csv,process_file,2048,14400,12345,info,13000,m_t^2,True,/tmp/jchilders/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__t_tb/H100/00004,4,H100,27.272851943969727,0,2048,21.02,20.97,2.216e-06,0.047889999999999995,0.00143,0.0007534,0.0003542,9.05e-07,3.755,9.405,3.01,1.2790000000000001,1.005,0.1748,0.6845,0.653,0.5168,0.3735,0.4853,0.324,0.2324,2.5839999999999996,0.4258,2.334,2.97,2.9930000000000003,0.4865,0.3584,0.4325,pepper_diagnostics_h100/p_p__t_tb/H100/00004/tt0j/timers.csv,0.2658,1929341620,495.02383387975425,0.2887228021172852,29491200,29215878,2674379,pepper_diagnostics_h100/p_p__t_tb/H100/00004/event_data.hdf5,7.110595703124999e-07,1406351.9313304722
p p -> t tb,/tmp/jchilders/pepper_data/tt0j.csv,process_file,4096,10080,12345,info,13000,m_t^2,True,/tmp/jchilders/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__t_tb/H100/00005,5,H100,23.997015476226807,0,4096,18.38,17.34,1.8990000000000002e-06,0.0401,0.00193,0.0006099,0.0003072,5.55e-07,2.638,9.154,2.128,0.9096,0.7022,0.1346,0.4829,0.4581,0.3647,0.2593,0.3414,0.227,0.1614,1.8219999999999998,0.3061,1.715,2.476,3.9189999999999996,0.3561,0.2505,0.3005,pepper_diagnostics_h100/p_p__t_tb/H100/00005/tt0j/timers.csv,0.1891,2703040588,495.37771571459064,0.24409570577536097,41287680,40903045,3746828,pepper_diagnostics_h100/p_p__t_tb/H100/00005/event_data.hdf5,4.199800037202381e-07,2381065.7439446365
p p -> t tb,/tmp/jchilders/pepper_data/tt0j.csv,process_file,8192,7056,12345,info,13000,m_t^2,True,/tmp/jchilders/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__t_tb/H100/00006,6,H100,20.557372331619263,0,8192,16.18,16.14,1.7440000000000002e-06,0.04149,0.001101,0.0005355000000000001,0.00028220000000000003,5.9e-07,1.9580000000000002,10.17,1.44,0.6716,0.5243,0.1053,0.3592,0.3221,0.2699,0.1954,0.2529,0.1808,0.1409,1.205,0.2356,1.3119999999999998,2.555,5.239,0.2833,0.1754,0.2115,pepper_diagnostics_h100/p_p__t_tb/H100/00006/tt0j/timers.csv,0.1401,3783194620,495.25021844513043,0.20627446643079134,57802752,57263609,5244114,pepper_diagnostics_h100/p_p__t_tb/H100/00006/event_data.hdf5,2.792254597151361e-07,3581335.3159851297
p p -> t tb,/tmp/jchilders/pepper_data/tt0j.csv,process_file,16384,4939,12345,info,13000,m_t^2,True,/tmp/jchilders/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__t_tb/H100/00007,7,H100,20.02434730529785,0,16384,15.82,15.77,1.605e-06,0.04518,0.001442,0.000525,0.00027910000000000006,4.89e-07,1.4,11.5,1.054,0.4814,0.3648,0.08324,0.263,0.2369,0.1957,0.1381,0.1797,0.1224,0.08787,0.8749,0.179,0.9439,2.6289999999999996,6.747000000000001,0.1952,0.1292,0.1558,pepper_diagnostics_h100/p_p__t_tb/H100/00007/tt0j/timers.csv,0.0992,5301673468,495.75276764658673,0.17441642978770666,80920576,80168266,7349096,pepper_diagnostics_h100/p_p__t_tb/H100/00007/event_data.hdf5,1.94882448686475e-07,5131298.414711477
p p -> t tb,/tmp/jchilders/pepper_data/tt0j.csv,process_file,32768,3951,12345,info,13000,m_t^2,True,/tmp/jchilders/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__t_tb/H100/00008,8,H100,23.78947639465332,0,32768,20.38,20.32,2.146e-06,0.05346,0.002117,0.000667,0.0003513,9.3e-07,1.2,16.78,0.8941,0.3807,0.2879,0.07885,0.2701,0.1987,0.1721,0.1136,0.144,0.09594,0.06435,0.734,0.1601,0.7487,3.571,10.84,0.1545,0.1016,0.1237,pepper_diagnostics_h100/p_p__t_tb/H100/00008/tt0j/timers.csv,0.07927999999999999,8470719532,495.08826506425476,0.13781165743934548,129466368,128260739,11741947,pepper_diagnostics_h100/p_p__t_tb/H100/00008/event_data.hdf5,1.569519583649709e-07,6371376.377952755
p p -> t tb,/tmp/jchilders/pepper_data/tt0j.csv,process_file,65536,3161,12345,info,13000,m_t^2,True,/tmp/jchilders/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__t_tb/H100/00009,9,H100,31.204047203063965,0,65536,29.02,28.95,2.095e-06,0.06267,0.0013189999999999999,0.0006307,0.0003103,6.8e-07,1.318,25.58,0.8047,0.3268,0.2548,0.07178,0.3983,0.1993,0.2151,0.112,0.1316,0.08666,0.05602000000000001,0.6349,0.1698,0.6502,5.263,17.29,0.1317,0.0861,0.1086,pepper_diagnostics_h100/p_p__t_tb/H100/00009/tt0j/timers.csv,0.06897,13556234932,495.1756809696329,0.10895419496431977,207159296,205226151,18791460,pepper_diagnostics_h100/p_p__t_tb/H100/00009/event_data.hdf5,1.3974753032564852e-07,7155761.519861831
p p -> t tb,/tmp/jchilders/pepper_data/tt0j.csv,process_file,131072,2528,12345,info,13000,m_t^2,True,/tmp/jchilders/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__t_tb/H100/00010,10,H100,45.040619134902954,0,131072,42.91,42.82,2.919e-06,0.08298,0.00144,0.0007591,0.0003946,1.156e-06,1.5859999999999999,39.44,0.6988,0.2956,0.2413,0.07286000000000001,0.6414,0.1941,0.2969,0.1109,0.12,0.07902999999999999,0.04465,0.5124,0.1864,0.5749,7.669,27.65,0.1075,0.07697000000000001,0.1107,pepper_diagnostics_h100/p_p__t_tb/H100/00010/tt0j/timers.csv,0.05695,21685352956,495.2265352067381,0.08615348694468929,331350016,328260920,30059926,pepper_diagnostics_h100/p_p__t_tb/H100/00010/event_data.hdf5,1.2922890578644185e-07,7738206.8192433445
p p -> t tb,/tmp/jchilders/pepper_data/tt0j.csv,process_file,262144,2023,12345,info,13000,m_t^2,True,/tmp/jchilders/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__t_tb/H100/00011,11,H100,79.41599726676941,0,262144,77.59,77.45,3.157e-06,0.1298,0.0011970000000000001,0.0007771,0.0003598,1.2220000000000001e-06,2.083,73.34,0.966,0.3083,0.2498,0.08703999999999999,0.9546,0.2286,0.4169,0.1421,0.1351,0.07737000000000001,0.034460000000000005,0.5229,0.4431,1.839,15.15,43.52,0.105,0.07522999999999999,0.1275,pepper_diagnostics_h100/p_p__t_tb/H100/00011/tt0j/timers.csv,0.052910000000000006,34720934452,495.4176813982773,0.0681105617458979,530317312,525379280,48129796,pepper_diagnostics_h100/p_p__t_tb/H100/00011/event_data.hdf5,1.4604463827120922e-07,6847221.588121369
p p -> t tb,/tmp/jchilders/pepper_data/tt0j.csv,process_file,524288,1820,12345,info,13000,m_t^2,True,/tmp/jchilders/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__t_tb/H100/00012,12,H100,151.5633888244629,0,524288,149.5,149.3,3.1689999999999996e-06,0.2125,0.0007358,0.0007388,0.0003598,1.181e-06,2.94,143.7,1.431,0.3975,0.328,0.1179,1.465,0.3466,0.5079,0.2055,0.1775,0.09872,0.03352,0.6391,0.7922,4.026,31.7,76.63,0.111,0.091,0.195,pepper_diagnostics_h100/p_p__t_tb/H100/00012/tt0j/timers.csv,0.058570000000000004,62419572340,495.0009126053621,0.050758320390586975,954204160,945310697,86525392,pepper_diagnostics_h100/p_p__t_tb/H100/00012/event_data.hdf5,1.5646546751588258e-07,6391186.604152712
p p -> t tb,/tmp/jchilders/pepper_data/tt0j.csv,process_file,1048576,546,12345,info,13000,m_t^2,True,/tmp/jchilders/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__t_tb/H100/00013,13,H100,93.60033130645752,0,1048576,91.3,90.89,3.463e-06,0.4038,0.002127,0.0007831,0.0003653,1.336e-06,1.544,87.99,0.8079,0.1874,0.1565,0.0614,0.8346,0.1895,0.2293,0.1105,0.08245,0.04517,0.01027,0.2833,0.5246,1.9909999999999999,21.97,46.45,0.04504,0.03993,0.1023,pepper_diagnostics_h100/p_p__t_tb/H100/00013/tt0j/timers.csv,0.02433,37496304796,495.5755088131858,0.06556173289531067,572522496,567194501,51976995,pepper_diagnostics_h100/p_p__t_tb/H100/00013/event_data.hdf5,1.587535872127547e-07,6299070.2607547585
p p -> t tb j,/tmp/jchilders/pepper_data/tt1j.csv,process_file,128,15000,12345,info,13000,m_t^2,True,/tmp/jchilders/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__t_tb_j/H100/00014,14,H100,30.03539276123047,0,128,27.74,27.7,2.528e-06,0.0402,0.00039380000000000003,0.0006948,0.00035360000000000003,9.5e-07,10.94,6.112,5.205,1.419,1.263,0.1413,2.593,1.95,1.504,1.11,1.3869999999999998,0.8087,0.6983,4.7860000000000005,0.4188,2.354,2.542,0.2725,0.4764,0.4201,0.5221,pepper_diagnostics_h100/p_p__t_tb_j/H100/00014/tt1j/timers.csv,0.2891,81194364,548.0943393295236,1.7634166550961883,1920000,1881374,92055,pepper_diagnostics_h100/p_p__t_tb_j/H100/00014/event_data.hdf5,1.4427083333333333e-05,69314.07942238267
p p -> t tb j,/tmp/jchilders/pepper_data/tt1j.csv,process_file,256,15000,12345,info,13000,m_t^2,True,/tmp/jchilders/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__t_tb_j/H100/00015,15,H100,29.900542736053467,0,256,27.79,27.75,1.9919999999999997e-06,0.038810000000000004,0.000867,0.000607,0.0003137,6.12e-07,10.85,6.332999999999999,5.222,1.422,1.268,0.1427,2.592,1.9280000000000002,1.485,1.0959999999999999,1.3719999999999999,0.7956,0.6923,4.806,0.4166,2.358,2.573,0.4333,0.4798,0.418,0.5233,pepper_diagnostics_h100/p_p__t_tb_j/H100/00015/tt1j/timers.csv,0.2902,162461164,548.586691873901,1.2473575843786497,3840000,3762447,184273,pepper_diagnostics_h100/p_p__t_tb_j/H100/00015/event_data.hdf5,7.2265625e-06,138378.37837837837
p p -> t tb j,/tmp/jchilders/pepper_data/tt1j.csv,process_file,512,15000,12345,info,13000,m_t^2,True,/tmp/jchilders/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__t_tb_j/H100/00016,16,H100,31.093834400177002,0,512,28.82,28.77,2.311e-06,0.04125,0.001634,0.0006581,0.0003255,7.83e-07,11.06,6.912000000000001,5.3229999999999995,1.453,1.297,0.1516,2.627,1.97,1.516,1.1179999999999999,1.4,0.8113,0.699,4.896,0.4269,2.411,2.6889999999999996,0.8142,0.496,0.4244,0.5312,pepper_diagnostics_h100/p_p__t_tb_j/H100/00016/tt1j/timers.csv,0.2975,325258764,549.2968490628732,0.882998113781858,7680000,7524413,368980,pepper_diagnostics_h100/p_p__t_tb_j/H100/00016/event_data.hdf5,3.74609375e-06,266944.7340980188
p p -> t tb j,/tmp/jchilders/pepper_data/tt1j.csv,process_file,1024,13500,12345,info,13000,m_t^2,True,/tmp/jchilders/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__t_tb_j/H100/00017,17,H100,28.817641496658325,0,1024,26.88,26.83,2.144e-06,0.03934,0.002288,0.0006935999999999999,0.0003506,8.55e-07,10.04,6.859,4.878,1.345,1.18,0.1481,2.386,1.7990000000000002,1.371,1.015,1.271,0.7277,0.6217,4.479,0.3998,2.217,2.555,1.087,0.4687,0.3881,0.486,pepper_diagnostics_h100/p_p__t_tb_j/H100/00017/tt1j/timers.csv,0.2781,586589476,550.3013328382934,0.6584227050473227,13824000,13544113,665425,pepper_diagnostics_h100/p_p__t_tb_j/H100/00017/event_data.hdf5,1.9408275462962962e-06,515244.1297055535
p p -> t tb j,/tmp/jchilders/pepper_data/tt1j.csv,process_file,2048,10800,12345,info,13000,m_t^2,True,/tmp/jchilders/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__t_tb_j/H100/00018,18,H100,24.83501172065735,0,2048,23.32,23.28,2.171e-06,0.040010000000000004,0.001691,0.0006353,0.0003308,5.99e-07,8.189,6.999,3.8789999999999996,1.12,0.9627,0.1377,1.946,1.464,1.122,0.8275,1.034,0.5976,0.5056,3.5439999999999996,0.3345,1.906,2.313,1.79,0.4008,0.315,0.4026,pepper_diagnostics_h100/p_p__t_tb_j/H100/00018/tt1j/timers.csv,0.2307,937305396,549.6056529404561,0.5202445703599639,22118400,21670091,1063339,pepper_diagnostics_h100/p_p__t_tb_j/H100/00018/event_data.hdf5,1.052517361111111e-06,950103.0927835052
p p -> t tb j,/tmp/jchilders/pepper_data/tt1j.csv,process_file,4096,7559,12345,info,13000,m_t^2,True,/tmp/jchilders/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__t_tb_j/H100/00019,19,H100,20.255986213684082,0,4096,17.73,17.68,2.344e-06,0.04228,0.001051,0.0007183,0.00035339999999999997,7.520000000000001e-07,5.5520000000000005,6.422999999999999,2.8280000000000003,0.7734,0.6444,0.1046,1.347,1.0070000000000001,0.7566,0.5484,0.6944,0.3949,0.3333,2.597,0.2305,1.335,1.984,2.153,0.2838,0.2139,0.2741,pepper_diagnostics_h100/p_p__t_tb_j/H100/00019/tt1j/timers.csv,0.1586,1312344460,549.7280626777413,0.43972657944667076,30961664,30335058,1488832,pepper_diagnostics_h100/p_p__t_tb_j/H100/00019/event_data.hdf5,5.7102874057415e-07,1751225.3393665159
p p -> t tb j,/tmp/jchilders/pepper_data/tt1j.csv,process_file,8192,5291,12345,info,13000,m_t^2,True,/tmp/jchilders/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__t_tb_j/H100/00020,20,H100,16.307068347930908,0,8192,14.9,14.85,2.501e-06,0.045860000000000005,0.0016469999999999998,0.0006456000000000001,0.0003338,5.69e-07,4.0280000000000005,6.671,1.999,0.5705,0.4749,0.08467999999999999,0.9595,0.7165,0.5515,0.4074,0.5079,0.2967,0.2483,1.821,0.1776,1.0190000000000001,2.1,2.4930000000000003,0.2118,0.1556,0.2022,pepper_diagnostics_h100/p_p__t_tb_j/H100/00020/tt1j/timers.csv,0.1163,1835981732,549.4251955465081,0.3716574053829273,43343872,42465183,2082975,pepper_diagnostics_h100/p_p__t_tb_j/H100/00020/event_data.hdf5,3.4260898518711015e-07,2918779.2592592593
p p -> t tb j,/tmp/jchilders/pepper_data/tt1j.csv,process_file,16384,3704,12345,info,13000,m_t^2,True,/tmp/jchilders/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__t_tb_j/H100/00021,21,H100,15.32918405532837,0,16384,13.19,13.14,2.413e-06,0.04942,0.00236,0.0006661000000000001,0.0003348,5.34e-07,2.924,7.233,1.4469999999999998,0.4076,0.3398,0.06505,0.7028,0.5175,0.4044,0.301,0.372,0.2109,0.1731,1.3130000000000002,0.1343,0.721,2.1630000000000003,3.173,0.1508,0.1121,0.144,pepper_diagnostics_h100/p_p__t_tb_j/H100/00021/tt1j/timers.csv,0.08366,2569921852,549.2690024348527,0.31397632043200524,60686336,59456968,2915691,pepper_diagnostics_h100/p_p__t_tb_j/H100/00021/event_data.hdf5,2.1652320548731101e-07,4618442.617960426
p p -> t tb j,/tmp/jchilders/pepper_data/tt1j.csv,process_file,32768,2963,12345,info,13000,m_t^2,True,/tmp/jchilders/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__t_tb_j/H100/00022,22,H100,17.4403555393219,0,32768,15.38,15.32,2.9669999999999997e-06,0.059179999999999996,0.0010019999999999999,0.0007593,0.0003721,9.41e-07,2.904,10.02,1.181,0.3217,0.2674,0.0631,0.9015,0.527,0.4032,0.2786,0.3031,0.1603,0.1297,1.061,0.1196,0.5928,2.889,4.8580000000000005,0.1188,0.08656,0.1158,pepper_diagnostics_h100/p_p__t_tb_j/H100/00022/tt1j/timers.csv,0.07037,4110351660,549.1083197949594,0.24819764149043466,97091584,95127986,4663350,pepper_diagnostics_h100/p_p__t_tb_j/H100/00022/event_data.hdf5,1.5778916533074588e-07,6337570.757180156
p p -> t tb j,/tmp/jchilders/pepper_data/tt1j.csv,process_file,65536,2370,12345,info,13000,m_t^2,True,/tmp/jchilders/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__t_tb_j/H100/00023,23,H100,26.328192949295044,0,65536,21.23,21.15,3.58e-06,0.07393,0.001348,0.0007263,0.0003497,1.173e-06,3.405,15.58,1.074,0.2865,0.2415,0.06355,1.4480000000000002,0.4979,0.449,0.3052,0.2729,0.1414,0.1137,0.9318,0.1425,0.5238,4.561,7.711,0.1071,0.07418999999999999,0.1047,pepper_diagnostics_h100/p_p__t_tb_j/H100/00023/tt1j/timers.csv,0.06511,6588670124,550.2180980757596,0.19643333426917275,155320320,152159580,7475117,pepper_diagnostics_h100/p_p__t_tb_j/H100/00023/event_data.hdf5,1.3617020619066454e-07,7343750.35460993
p p -> t tb j,/tmp/jchilders/pepper_data/tt1j.csv,process_file,131072,1896,12345,info,13000,m_t^2,True,/tmp/jchilders/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__t_tb_j/H100/00024,24,H100,33.65102767944336,0,131072,31.23,31.11,4.038e-06,0.1098,0.0008396000000000001,0.0008128,0.0003947,1.044e-06,4.105,25.14,0.8854,0.2707,0.2327,0.06337999999999999,1.899,0.5224,0.6219,0.4084,0.2634,0.1271,0.0983,0.6948,0.1906,0.4774,7.568,12.35,0.08915,0.06813,0.1129,pepper_diagnostics_h100/p_p__t_tb_j/H100/00024/tt1j/timers.csv,0.06051,10509589284,548.5279400523509,0.15506984323829984,248512512,243494352,11923646,pepper_diagnostics_h100/p_p__t_tb_j/H100/00024/event_data.hdf5,1.2518484381180776e-07,7988187.463837993
p p -> t tb j,/tmp/jchilders/pepper_data/tt1j.csv,process_file,262144,1517,12345,info,13000,m_t^2,True,/tmp/jchilders/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__t_tb_j/H100/00025,25,H100,60.40131425857544,0,262144,58.46,58.27,3.99e-06,0.1785,0.00123,0.0008301000000000001,0.0004106,1.1879999999999999e-06,5.757999999999999,50.49,1.072,0.2998,0.2331,0.07887999999999999,3.1,0.7279,0.7676,0.5508,0.275,0.1023,0.06849,0.7314,0.3403,2.056,15.13,19.39,0.08217,0.06766,0.1495,pepper_diagnostics_h100/p_p__t_tb_j/H100/00025/tt1j/timers.csv,0.060020000000000004,16851271348,549.636458941865,0.12270971077721601,397672448,389627568,19118616,pepper_diagnostics_h100/p_p__t_tb_j/H100/00025/event_data.hdf5,1.4652762667631427e-07,6824651.58743779
p p -> t tb j,/tmp/jchilders/pepper_data/tt1j.csv,process_file,524288,1365,12345,info,13000,m_t^2,True,/tmp/jchilders/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__t_tb_j/H100/00026,26,H100,113.28745079040527,0,524288,109.4,109.1,4.988e-06,0.3133,0.001415,0.0008476000000000001,0.00041020000000000005,1.51e-06,9.072000000000001,97.4,1.445,0.4186,0.304,0.1121,5.209,1.216,1.015,0.8877,0.3598,0.1114,0.061020000000000005,0.8935,0.5519,2.46,30.74,34.31,0.09362999999999999,0.0855,0.2391,pepper_diagnostics_h100/p_p__t_tb_j/H100/00026/tt1j/timers.csv,0.07667,30256157132,548.3753916369367,0.09136356650409247,715653120,701211684,34327203,pepper_diagnostics_h100/p_p__t_tb_j/H100/00026/event_data.hdf5,1.5244815812442764e-07,6559606.96608616
p p -> t tb j,/tmp/jchilders/pepper_data/tt1j.csv,process_file,1048576,409,12345,info,13000,m_t^2,True,/tmp/jchilders/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__t_tb_j/H100/00027,27,H100,68.42383313179016,0,1048576,65.24,64.68,3.793e-06,0.552,0.001169,0.0007777999999999999,0.0003695,1.028e-06,5.007,58.34,0.79,0.2103,0.1479,0.0597,2.937,0.6964,0.5487,0.5043,0.1699,0.04847,0.022340000000000002,0.4273,0.3627,1.0959999999999999,19.17,20.73,0.04115,0.040619999999999996,0.1284,pepper_diagnostics_h100/p_p__t_tb_j/H100/00027/tt1j/timers.csv,0.03652,18168086764,549.4836061317587,0.11813396355583132,428867584,420182618,20612632,pepper_diagnostics_h100/p_p__t_tb_j/H100/00027/event_data.hdf5,1.508157818707977e-07,6630605.813234384
p p -> t tb j j,/tmp/jchilders/pepper_data/tt2j.csv,process_file,128,10000,12345,info,13000,m_t^2,True,/tmp/jchilders/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__t_tb_j_j/H100/00028,28,H100,44.30658960342407,0,128,42.17,42.13,2.8139999999999997e-06,0.043989999999999994,0.0002303,0.0007645,0.00036839999999999996,1.172e-06,29.98,3.915,4.319,1.05,1.031,0.09533,9.116,5.19,3.8339999999999996,2.8819999999999997,3.457,1.7830000000000001,1.7180000000000002,4.04,0.2799,1.6030000000000002,1.5919999999999999,0.06925,0.3326,0.3059,0.4112,pepper_diagnostics_h100/p_p__t_tb_j_j/H100/00028/tt2j/timers.csv,0.4255,27822804,400.63871174306126,2.4286346872613738,1280000,1223650,26696,pepper_diagnostics_h100/p_p__t_tb_j_j/H100/00028/event_data.hdf5,3.2914062500000005e-05,30382.150486589126
p p -> t tb j j,/tmp/jchilders/pepper_data/tt2j.csv,process_file,256,10000,12345,info,13000,m_t^2,True,/tmp/jchilders/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__t_tb_j_j/H100/00029,29,H100,44.240408420562744,0,256,42.33,42.29,2.7610000000000003e-06,0.04255,0.0003157,0.000733,0.00036289999999999993,1.087e-06,29.95,4.167,4.283,1.048,1.034,0.09481,9.199,5.136,3.8169999999999997,2.862,3.4410000000000003,1.804,1.7409999999999999,4.006,0.2771,1.614,1.692,0.1723,0.3311,0.3049,0.4114,pepper_diagnostics_h100/p_p__t_tb_j_j/H100/00029/tt2j/timers.csv,0.4265,55523428,399.4465599972309,1.7153002159505568,2560000,2447471,53234,pepper_diagnostics_h100/p_p__t_tb_j_j/H100/00029/event_data.hdf5,1.651953125e-05,60534.40529676046
p p -> t tb j j,/tmp/jchilders/pepper_data/tt2j.csv,process_file,512,10000,12345,info,13000,m_t^2,True,/tmp/jchilders/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__t_tb_j_j/H100/00030,30,H100,43.239614963531494,0,512,41.16,41.12,2.553e-06,0.04172,0.0004782,0.000728,0.00035010000000000005,9.59e-07,29.17,4.296,3.853,1.03,1.012,0.09242,9.079,5.0489999999999995,3.701,2.759,3.332,1.669,1.611,3.585,0.2681,1.5619999999999998,1.685,0.3503,0.322,0.2992,0.4078,pepper_diagnostics_h100/p_p__t_tb_j_j/H100/00030/tt2j/timers.csv,0.4179,111028676,399.64838132248104,1.2122725496228859,5120000,4895155,106539,pepper_diagnostics_h100/p_p__t_tb_j_j/H100/00030/event_data.hdf5,8.031249999999999e-06,124513.61867704282
p p -> t tb j j,/tmp/jchilders/pepper_data/tt2j.csv,process_file,1024,9000,12345,info,13000,m_t^2,True,/tmp/jchilders/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__t_tb_j_j/H100/00031,31,H100,40.10442852973938,0,1024,38.13,38.09,1.799e-06,0.04274,0.0009012,0.0006693,0.000327,7.079999999999999e-07,26.58,4.282,3.695,0.9558,0.9294,0.09068999999999999,8.292,4.632,3.362,2.519,3.036,1.485,1.423,3.4419999999999997,0.2528,1.446,1.617,0.5033,0.303,0.2759,0.376,pepper_diagnostics_h100/p_p__t_tb_j_j/H100/00031/tt2j/timers.csv,0.3837,199551628,399.2244397638853,0.9031218642806116,9216000,8809565,191557,pepper_diagnostics_h100/p_p__t_tb_j_j/H100/00031/event_data.hdf5,4.133029513888889e-06,241953.26857442898
p p -> t tb j j,/tmp/jchilders/pepper_data/tt2j.csv,process_file,2048,7200,12345,info,13000,m_t^2,True,/tmp/jchilders/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__t_tb_j_j/H100/00032,32,H100,34.26602792739868,0,2048,32.51,32.46,1.958e-06,0.04432,0.001258,0.0006461,0.00031630000000000004,7.12e-07,21.98,4.195,3.27,0.811,0.7764,0.08521000000000001,6.76,3.7880000000000003,2.801,2.104,2.521,1.294,1.248,3.052,0.2174,1.296,1.56,0.5716,0.2728,0.2268,0.3102,pepper_diagnostics_h100/p_p__t_tb_j_j/H100/00032/tt2j/timers.csv,0.3185,319620588,399.66897160276176,0.7143797401231236,14745600,14094987,306847,pepper_diagnostics_h100/p_p__t_tb_j_j/H100/00032/event_data.hdf5,2.201334635416667e-06,454269.8706099815
p p -> t tb j j,/tmp/jchilders/pepper_data/tt2j.csv,process_file,4096,5040,12345,info,13000,m_t^2,True,/tmp/jchilders/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__t_tb_j_j/H100/00033,33,H100,27.278730154037476,0,4096,25.02,24.45,2.741e-06,0.04671,0.001629,0.0007474000000000001,0.0003632,8.85e-07,15.85,4.071000000000001,2.3169999999999997,0.5916,0.559,0.07345,4.856,2.753,2.01,1.524,1.814,0.9282,0.8864,2.154,0.1629,0.9842,1.4669999999999999,0.792,0.2045,0.1626,0.2238,pepper_diagnostics_h100/p_p__t_tb_j_j/H100/00033/tt2j/timers.csv,0.243,448030476,400.23612933357873,0.60421527452308,20643840,19734228,430166,pepper_diagnostics_h100/p_p__t_tb_j_j/H100/00033/event_data.hdf5,1.1843726748511904e-06,844328.8343558282
p p -> t tb j j,/tmp/jchilders/pepper_data/tt2j.csv,process_file,8192,3528,12345,info,13000,m_t^2,True,/tmp/jchilders/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__t_tb_j_j/H100/00034,34,H100,20.304774522781372,0,8192,18.28,17.52,1.949e-06,0.05167000000000001,0.002141,0.0006539,0.00032280000000000004,7.92e-07,10.65,3.858,1.515,0.403,0.3751,0.05434,3.307,1.8530000000000002,1.349,1.0170000000000001,1.219,0.5997,0.5711,1.402,0.113,0.6636,1.435,0.8992,0.1386,0.1105,0.1536,pepper_diagnostics_h100/p_p__t_tb_j_j/H100/00034/tt2j/timers.csv,0.1587,625588532,399.19273519170997,0.5099545885380558,28901376,27626386,600695,pepper_diagnostics_h100/p_p__t_tb_j_j/H100/00034/event_data.hdf5,6.061995110544218e-07,1649621.917808219
p p -> t tb j j,/tmp/jchilders/pepper_data/tt2j.csv,process_file,16384,2469,12345,info,13000,m_t^2,True,/tmp/jchilders/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__t_tb_j_j/H100/00035,35,H100,17.225507736206055,0,16384,15.04,14.82,2.259e-06,0.057670000000000006,0.0019329999999999998,0.0006707999999999999,0.0003328,8.2e-07,8.275,4.208,1.218,0.2974,0.2784,0.04385,2.589,1.4669999999999999,1.0659999999999998,0.8124,0.9343,0.446,0.4261,1.128,0.09027,0.5123,1.569,1.09,0.1042,0.08054,0.1121,pepper_diagnostics_h100/p_p__t_tb_j_j/H100/00035/tt2j/timers.csv,0.128,880633940,401.45944212010124,0.43235546794808355,40452096,38668331,845528,pepper_diagnostics_h100/p_p__t_tb_j_j/H100/00035/event_data.hdf5,3.663592610874848e-07,2729561.133603239
p p -> t tb j j,/tmp/jchilders/pepper_data/tt2j.csv,process_file,32768,1975,12345,info,13000,m_t^2,True,/tmp/jchilders/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__t_tb_j_j/H100/00036,36,H100,18.264676094055176,0,32768,16.5,16.43,2.282e-06,0.06925,0.001779,0.0006824,0.00033710000000000006,8.38e-07,8.732000000000001,5.745,1.016,0.2454,0.2319,0.0426,2.932,1.7169999999999999,1.112,0.9887,0.7989,0.3592,0.34,0.9319,0.0839,0.4351,2.162,1.6,0.0858,0.06538,0.09379,pepper_diagnostics_h100/p_p__t_tb_j_j/H100/00036/tt2j/timers.csv,0.1404,1406124260,400.67942140733504,0.34150003610806584,64716800,61858196,1350153,pepper_diagnostics_h100/p_p__t_tb_j_j/H100/00036/event_data.hdf5,2.5387534612341773e-07,3938940.9616555083
p p -> t tb j j,/tmp/jchilders/pepper_data/tt2j.csv,process_file,65536,1580,12345,info,13000,m_t^2,True,/tmp/jchilders/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__t_tb_j_j/H100/00037,37,H100,22.3392915725708,0,65536,20.74,20.64,2.7260000000000002e-06,0.09717,0.001358,0.0007207000000000001,0.0003705,7.72e-07,10.68,8.332,0.839,0.2087,0.2005,0.0426,4.872,1.5930000000000002,1.2819999999999998,1.23,0.6784,0.292,0.2765,0.756,0.08297,0.356,3.162,2.463,0.06916,0.0546,0.08452,pepper_diagnostics_h100/p_p__t_tb_j_j/H100/00037/tt2j/timers.csv,0.1382,2234766676,398.0174615958924,0.2690402738977153,103546880,98972537,2145808,pepper_diagnostics_h100/p_p__t_tb_j_j/H100/00037/event_data.hdf5,1.9933000395569622e-07,5016806.201550387
p p -> t tb j j,/tmp/jchilders/pepper_data/tt2j.csv,process_file,131072,1264,12345,info,13000,m_t^2,True,/tmp/jchilders/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__t_tb_j_j/H100/00038,38,H100,32.503066539764404,0,131072,30.34,30.19,2.755e-06,0.1452,0.001328,0.0007312999999999999,0.0003612,1.128e-06,13.35,15.37,0.7437,0.212,0.1853,0.0484,6.784,1.915,1.456,1.682,0.6297,0.2217,0.205,0.6082,0.1355,0.3369,6.2620000000000005,3.89,0.06276,0.051460000000000006,0.09738,pepper_diagnostics_h100/p_p__t_tb_j_j/H100/00038/tt2j/timers.csv,0.1737,3595461876,400.2513497052315,0.21340876247241053,165675008,158373632,3452472,pepper_diagnostics_h100/p_p__t_tb_j_j/H100/00038/event_data.hdf5,1.8222422539433346e-07,5487744.551175886
p p -> t tb j j,/tmp/jchilders/pepper_data/tt2j.csv,process_file,262144,1011,12345,info,13000,m_t^2,True,/tmp/jchilders/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__t_tb_j_j/H100/00039,39,H100,59.965484380722046,0,262144,57.77,57.51,3.0660000000000004e-06,0.2493,0.001366,0.0007802000000000001,0.0003637,1.3709999999999999e-06,18.99,36.88,0.8863,0.2555,0.1959,0.059989999999999995,10.22,2.7,1.889,2.53,0.6965,0.1991,0.1791,0.6466,0.2397,1.525,14.29,6.183,0.05998,0.054779999999999995,0.1403,pepper_diagnostics_h100/p_p__t_tb_j_j/H100/00039/tt2j/timers.csv,0.2985,5794799188,403.25793110610283,0.16926313902433643,265027584,253356629,5564372,pepper_diagnostics_h100/p_p__t_tb_j_j/H100/00039/event_data.hdf5,2.1699628065884642e-07,4608373.917579552
p p -> t tb j j,/tmp/jchilders/pepper_data/tt2j.csv,process_file,524288,910,12345,info,13000,m_t^2,True,/tmp/jchilders/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__t_tb_j_j/H100/00040,40,H100,114.11842465400696,0,524288,111.8,111.3,3.1110000000000004e-06,0.4528,0.001258,0.0007832000000000001,0.00037119999999999997,1.397e-06,31.57,77.59,1.192,0.3714,0.2533,0.0917,17.38,4.834,2.8939999999999997,4.41,0.8921,0.1924,0.1619,0.7905,0.4014,3.98,26.29,10.71,0.07447000000000001,0.07191,0.2248,pepper_diagnostics_h100/p_p__t_tb_j_j/H100/00040/tt2j/timers.csv,0.484,10360610940,400.5006138114977,0.12574278332785152,477102080,456077664,9948657,pepper_diagnostics_h100/p_p__t_tb_j_j/H100/00040/event_data.hdf5,2.3328340970552883e-07,4286631.446540881
p p -> t tb j j,/tmp/jchilders/pepper_data/tt2j.csv,process_file,1048576,273,12345,info,13000,m_t^2,True,/tmp/jchilders/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__t_tb_j_j/H100/00041,41,H100,62.04008626937866,0,1048576,60.65,59.85,4.199e-06,0.789,0.0009493,0.0008751,0.0004155,1.1490000000000001e-06,19.2,39.73,0.4812,0.1888,0.1227,0.04913,10.68,3.123,1.693,2.7060000000000004,0.4396,0.06829,0.05124,0.2936,0.1876,1.767,15.6,6.331,0.03178,0.03555,0.1213,pepper_diagnostics_h100/p_p__t_tb_j_j/H100/00041/tt2j/timers.csv,0.3021,6131686524,395.01698627113257,0.16123027159103867,286261248,273723030,5887866,pepper_diagnostics_h100/p_p__t_tb_j_j/H100/00041/event_data.hdf5,2.090747539813702e-07,4782978.245614035
p p -> t tb j j j,/tmp/jchilders/pepper_data/tt3j.csv,process_file,128,1000,12345,info,13000,m_t^2,True,/tmp/jchilders/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__t_tb_j_j_j/H100/00042,42,H100,19.024248600006104,0,128,16.61,16.56,2.453e-06,0.04995,0.0001141,0.0006789,0.00033969999999999996,1.138e-06,15.22,0.3338,0.5743,0.1187,0.1189,0.009734,5.773,2.3930000000000002,1.673,1.288,1.4709999999999999,0.7054,0.7027,0.5461,0.02815,0.1503,0.118,0.003076,0.03537,0.03542,0.04788,pepper_diagnostics_h100/p_p__t_tb_j_j_j/H100/00042/tt3j/timers.csv,0.5011,975564,231.1157892048286,8.477187216292245,128000,118316,739,pepper_diagnostics_h100/p_p__t_tb_j_j_j/H100/00042/event_data.hdf5,0.000129375,7729.468599033818
p p -> t tb j j j,/tmp/jchilders/pepper_data/tt3j.csv,process_file,256,1000,12345,info,13000,m_t^2,True,/tmp/jchilders/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__t_tb_j_j_j/H100/00043,43,H100,18.44278383255005,0,256,16.77,16.72,2.463e-06,0.04595,0.0001078,0.0006921000000000001,0.00034810000000000006,8.41e-07,15.39,0.3692,0.5258,0.1185,0.1196,0.01056,5.877000000000001,2.407,1.6880000000000002,1.296,1.4809999999999999,0.7117,0.7101,0.4979,0.027960000000000002,0.1555,0.1352,0.005091,0.034910000000000004,0.0354,0.04809,pepper_diagnostics_h100/p_p__t_tb_j_j_j/H100/00043/tt3j/timers.csv,0.5039,1935564,239.92627792766137,6.107597008675441,256000,236543,1534,pepper_diagnostics_h100/p_p__t_tb_j_j_j/H100/00043/event_data.hdf5,6.53125e-05,15311.004784688996
p p -> t tb j j j,/tmp/jchilders/pepper_data/tt3j.csv,process_file,512,1000,12345,info,13000,m_t^2,True,/tmp/jchilders/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__t_tb_j_j_j/H100/00044,44,H100,20.545068502426147,0,512,17.77,17.72,2.675e-06,0.04637,0.0001165,0.0007254,0.00035339999999999997,1.05e-06,16.24,0.4302,0.5979,0.1244,0.1282,0.01026,6.226,2.483,1.766,1.364,1.565,0.7763,0.7687,0.5683,0.02957,0.1695,0.1641,0.008739,0.03695,0.036719999999999996,0.05068,pepper_diagnostics_h100/p_p__t_tb_j_j_j/H100/00044/tt3j/timers.csv,0.5642,3735564,236.6180774177184,4.292458080053409,512000,473188,3026,pepper_diagnostics_h100/p_p__t_tb_j_j_j/H100/00044/event_data.hdf5,3.4609375e-05,28893.90519187359
p p -> t tb j j j,/tmp/jchilders/pepper_data/tt3j.csv,process_file,1024,900,12345,info,13000,m_t^2,True,/tmp/jchilders/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__t_tb_j_j_j/H100/00045,45,H100,17.538118839263916,0,1024,15.64,15.59,2.476e-06,0.047439999999999996,0.0001195,0.0007211,0.0003506,1.253e-06,14.27,0.4123,0.5037,0.1105,0.1111,0.009845,5.377999999999999,2.2,1.54,1.187,1.3559999999999999,0.6481,0.643,0.4773,0.026389999999999997,0.1496,0.1576,0.01518,0.03358,0.032310000000000005,0.04456,pepper_diagnostics_h100/p_p__t_tb_j_j_j/H100/00045/tt3j/timers.csv,0.6565,6740796,239.56795514037594,3.2179289121838153,921600,851614,5518,pepper_diagnostics_h100/p_p__t_tb_j_j_j/H100/00045/event_data.hdf5,1.6916232638888888e-05,59114.817190506736
p p -> t tb j j j,/tmp/jchilders/pepper_data/tt3j.csv,process_file,2048,720,12345,info,13000,m_t^2,True,/tmp/jchilders/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__t_tb_j_j_j/H100/00046,46,H100,16.123481512069702,0,2048,13.13,13.07,2.445e-06,0.049139999999999996,0.00012930000000000003,0.0006775,0.0003331,6.94e-07,11.89,0.4115,0.4204,0.09416000000000001,0.09446,0.008923,4.444,1.876,1.311,1.013,1.1540000000000001,0.5637,0.5592,0.3972,0.023180000000000003,0.1335,0.1579,0.01935,0.030019999999999998,0.02685,0.0372,pepper_diagnostics_h100/p_p__t_tb_j_j_j/H100/00046/tt3j/timers.csv,0.4049,10348644,233.05503117824819,2.508841778042306,1474560,1362510,8584,pepper_diagnostics_h100/p_p__t_tb_j_j_j/H100/00046/event_data.hdf5,8.863661024305556e-06,112820.19892884468
p p -> t tb j j j,/tmp/jchilders/pepper_data/tt3j.csv,process_file,4096,503,12345,info,13000,m_t^2,True,/tmp/jchilders/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__t_tb_j_j_j/H100/00047,47,H100,12.042115926742554,0,4096,9.226,9.171,1.49e-06,0.052770000000000004,0.0001097,0.0005599,0.0002862,5.16e-07,8.236,0.3679,0.3268,0.06605,0.06408,0.006814,3.1460000000000004,1.291,0.8676,0.6637,0.7624,0.3519,0.3517,0.3106,0.01618,0.09436,0.1458,0.02557,0.0212,0.01856,0.02622,pepper_diagnostics_h100/p_p__t_tb_j_j_j/H100/00047/tt3j/timers.csv,0.4054,14313876,230.5237743728959,2.110982146044697,2060288,1902679,11863,pepper_diagnostics_h100/p_p__t_tb_j_j_j/H100/00047/event_data.hdf5,4.451319427186879e-06,224652.49154944936
p p -> t tb j j j,/tmp/jchilders/pepper_data/tt3j.csv,process_file,8192,352,12345,info,13000,m_t^2,True,/tmp/jchilders/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__t_tb_j_j_j/H100/00048,48,H100,9.039801597595215,0,8192,6.855,6.307,2.8189999999999996e-06,0.05976,0.0001526,0.0007149,0.0003588,9.440000000000001e-07,5.523,0.3689,0.2389,0.04797,0.04518,0.005872,2.073,0.8617,0.6012,0.4689,0.5396,0.2439,0.243,0.2265,0.012329999999999999,0.06928,0.1503,0.036719999999999996,0.016069999999999997,0.013130000000000001,0.01871,pepper_diagnostics_h100/p_p__t_tb_j_j_j/H100/00048/tt3j/timers.csv,0.2096,20319108,234.5318856191913,1.8059417776723559,2883584,2664418,16880,pepper_diagnostics_h100/p_p__t_tb_j_j_j/H100/00048/event_data.hdf5,2.1872086958451706e-06,457203.7418741081
p p -> t tb j j j,/tmp/jchilders/pepper_data/tt3j.csv,process_file,16384,246,12345,info,13000,m_t^2,True,/tmp/jchilders/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__t_tb_j_j_j/H100/00049,49,H100,8.0648193359375,0,16384,5.917000000000001,5.8420000000000005,2.789e-06,0.07231,0.0001961,0.0007377000000000001,0.0003546,9.940000000000001e-07,5.127000000000001,0.4249,0.1553,0.035910000000000004,0.03394,0.005002,1.899,0.9817,0.5694,0.4345,0.4385,0.1929,0.1933,0.1453,0.01001,0.05538,0.1784,0.0462,0.01259,0.009512999999999999,0.01376,pepper_diagnostics_h100/p_p__t_tb_j_j_j/H100/00049/tt3j/timers.csv,0.212,29572188,244.10957842005124,1.5534256521152474,4030464,3723114,24574,pepper_diagnostics_h100/p_p__t_tb_j_j_j/H100/00049/event_data.hdf5,1.44946090574187e-06,689911.6740842176
p p -> t tb j j j,/tmp/jchilders/pepper_data/tt3j.csv,process_file,32768,197,12345,info,13000,m_t^2,True,/tmp/jchilders/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__t_tb_j_j_j/H100/00050,50,H100,8.065790176391602,0,32768,5.82,5.721,2.879e-06,0.09632,0.0002227,0.0007364,0.0003559,8.2e-07,4.901,0.5481,0.1625,0.029110000000000004,0.026369999999999998,0.004961999999999999,1.933,0.8877,0.5167,0.5622,0.3225,0.1331,0.132,0.1535,0.009021,0.04348,0.2405,0.056060000000000006,0.01012,0.007490999999999999,0.01145,pepper_diagnostics_h100/p_p__t_tb_j_j_j/H100/00050/tt3j/timers.csv,0.2535,43147884,222.59588826002977,1.172646516790064,6455296,5963412,35899,pepper_diagnostics_h100/p_p__t_tb_j_j_j/H100/00050/event_data.hdf5,8.862490581376903e-07,1128350.9875895823
p p -> t tb j j j,/tmp/jchilders/pepper_data/tt3j.csv,process_file,65536,158,12345,info,13000,m_t^2,True,/tmp/jchilders/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__t_tb_j_j_j/H100/00051,51,H100,10.070167064666748,0,65536,8.05,7.903,2.9860000000000003e-06,0.1427,0.0003405,0.0007752999999999999,0.0003883,9.340000000000001e-07,6.899,0.7951,0.111,0.026430000000000002,0.02454,0.005027,3.235,1.002,0.6865,0.8648,0.3181,0.1294,0.1293,0.1016,0.009446,0.036930000000000004,0.3565,0.09072000000000001,0.009015,0.006486,0.010879999999999999,pepper_diagnostics_h100/p_p__t_tb_j_j_j/H100/00051/tt3j/timers.csv,0.3681,77987124,250.85886207935908,0.9826248243856727,10354688,9565801,64878,pepper_diagnostics_h100/p_p__t_tb_j_j_j/H100/00051/event_data.hdf5,7.632291769679588e-07,1310222.4471719603
p p -> t tb j j j,/tmp/jchilders/pepper_data/tt3j.csv,process_file,131072,126,12345,info,13000,m_t^2,True,/tmp/jchilders/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__t_tb_j_j_j/H100/00052,52,H100,13.080000877380371,0,131072,11.05,10.81,2.862e-06,0.2427,0.0005286000000000001,0.0007013999999999999,0.0003335,9.5e-07,8.84,1.7730000000000001,0.09891,0.02765,0.02263,0.005972,4.502,1.228,0.7537,1.245,0.2875,0.1016,0.1004,0.08205,0.01686,0.03698,0.8409,0.1345,0.008447,0.006268,0.01289,pepper_diagnostics_h100/p_p__t_tb_j_j_j/H100/00052/tt3j/timers.csv,0.4676,120876828,243.61707292167262,0.766646047108898,16515072,15251618,100512,pepper_diagnostics_h100/p_p__t_tb_j_j_j/H100/00052/event_data.hdf5,6.545536101810516e-07,1527758.741905643
p p -> t tb j j j,/tmp/jchilders/pepper_data/tt3j.csv,process_file,262144,101,12345,info,13000,m_t^2,True,/tmp/jchilders/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__t_tb_j_j_j/H100/00053,53,H100,18.092686653137207,0,262144,16.1,15.68,4.099e-06,0.4087,0.0005218,0.0007851,0.0003652,8.84e-07,12.0,3.469,0.1213,0.033260000000000005,0.0232,0.0073219999999999995,6.23,1.7309999999999999,0.9513,1.798,0.2902,0.07807,0.07669,0.09917999999999999,0.02213,0.03488,1.685,0.1802,0.008123,0.006338,0.01877,pepper_diagnostics_h100/p_p__t_tb_j_j_j/H100/00053/tt3j/timers.csv,0.6878,173376996,218.052351338485,0.5730243173373823,26476544,24446697,144221,pepper_diagnostics_h100/p_p__t_tb_j_j_j/H100/00053/event_data.hdf5,5.922223081683168e-07,1688555.1020408163
p p -> t tb j j j,/tmp/jchilders/pepper_data/tt3j.csv,process_file,524288,91,12345,info,13000,m_t^2,True,/tmp/jchilders/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__t_tb_j_j_j/H100/00054,54,H100,33.91624975204468,0,524288,31.82,30.99,3.3e-06,0.8145,0.0012980000000000001,0.0007783,0.0003682,1.227e-06,20.06,10.65,0.1658,0.04784,0.02936,0.01133,10.49,3.111,1.5030000000000001,3.1069999999999998,0.3631,0.06445,0.06212,0.124,0.041819999999999996,0.599,3.326,0.3726,0.009802,0.00869,0.02932,pepper_diagnostics_h100/p_p__t_tb_j_j_j/H100/00054/tt3j/timers.csv,1.148,368964588,257.6891929136887,0.4639596810862192,47710208,44090093,307082,pepper_diagnostics_h100/p_p__t_tb_j_j_j/H100/00054/event_data.hdf5,6.495465289105425e-07,1539535.5921264926
p p -> t tb j j j,/tmp/jchilders/pepper_data/tt3j.csv,process_file,1048576,27,12345,info,13000,m_t^2,True,/tmp/jchilders/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__t_tb_j_j_j/H100/00055,55,H100,20.800813674926758,0,1048576,18.49,16.97,3.3860000000000003e-06,1.51,0.0006020999999999999,0.0007865,0.0003804,1.248e-06,11.36,5.462000000000001,0.07987000000000001,0.02576,0.014119999999999999,0.006385,5.934,1.867,0.8238,1.7919999999999998,0.1684,0.020919999999999998,0.01975,0.05367,0.0262,0.514,2.026,0.2058,0.005398,0.004357,0.01599,pepper_diagnostics_h100/p_p__t_tb_j_j_j/H100/00055/tt3j/timers.csv,0.6399,207016236,243.61142005523686,0.5856088546644047,28311552,26151561,172272,pepper_diagnostics_h100/p_p__t_tb_j_j_j/H100/00055/event_data.hdf5,5.994019684968171e-07,1668329.522687095
p p -> t tb j j j j,/tmp/jchilders/pepper_data/tt4j.csv,process_file,128,100,12345,info,13000,m_t^2,True,/tmp/jchilders/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__t_tb_j_j_j_j/H100/00056,56,H100,13.79041600227356,0,128,12.29,12.13,2.509e-06,0.1596,7.179e-05,0.0006833999999999999,0.0003555,7.67e-07,11.94,0.034839999999999996,0.09009,0.01586,0.01457,0.001568,4.413,1.358,0.9257,0.7447,0.8053,0.4016,0.4051,0.0861,0.003989,0.015780000000000002,0.01086,0.00030869999999999997,0.005643,0.003824,0.006378,pepper_diagnostics_h100/p_p__t_tb_j_j_j_j/H100/00056/tt4j/timers.csv,2.499,151564,130.30158430359413,23.762739001774932,12800,11280,30,pepper_diagnostics_h100/p_p__t_tb_j_j_j_j/H100/00056/event_data.hdf5,0.00094765625,1055.234954657873
p p -> t tb j j j j,/tmp/jchilders/pepper_data/tt4j.csv,process_file,256,100,12345,info,13000,m_t^2,True,/tmp/jchilders/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__t_tb_j_j_j_j/H100/00057,57,H100,16.143270015716553,0,256,13.49,12.89,2.057e-06,0.1114,8.641e-05,0.0006546,0.00032189999999999996,7.15e-07,12.71,0.03866,0.08509,0.01577,0.0147,0.001585,4.721,1.419,0.9599,0.7733,0.8306,0.4154,0.418,0.0811,0.003997,0.016130000000000002,0.01199,0.00040089999999999993,0.005602,0.003825,0.006336,pepper_diagnostics_h100/p_p__t_tb_j_j_j_j/H100/00057/tt4j/timers.csv,2.7739999999999996,151564,104.24126744287528,15.032112375057583,25600,22455,48,pepper_diagnostics_h100/p_p__t_tb_j_j_j_j/H100/00057/event_data.hdf5,0.0005035156250000001,1986.035686578743
p p -> t tb j j j j,/tmp/jchilders/pepper_data/tt4j.csv,process_file,512,100,12345,info,13000,m_t^2,True,/tmp/jchilders/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__t_tb_j_j_j_j/H100/00058,58,H100,17.14889168739319,0,512,13.44,13.11,1.965e-06,0.1125,6.934e-05,0.0006652,0.00032219999999999997,5.64e-07,12.92,0.04381,0.08365,0.01583,0.01465,0.001594,4.979,1.4269999999999998,0.9483,0.761,0.8217,0.3897,0.3931,0.07972,0.0039369999999999995,0.01635,0.01372,0.0007622000000000001,0.0055450000000000004,0.003786,0.006494,pepper_diagnostics_h100/p_p__t_tb_j_j_j_j/H100/00058/tt4j/timers.csv,2.793,287564,114.27543983553514,11.143849294936151,51200,45142,105,pepper_diagnostics_h100/p_p__t_tb_j_j_j_j/H100/00058/event_data.hdf5,0.0002560546875,3905.4157131960337
p p -> t tb j j j j,/tmp/jchilders/pepper_data/tt4j.csv,process_file,1024,90,12345,info,13000,m_t^2,True,/tmp/jchilders/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__t_tb_j_j_j_j/H100/00059,59,H100,15.098694086074829,0,1024,11.98,11.87,1.574e-06,0.1141,7.639e-05,0.0005317,0.00027810000000000004,4.66e-07,11.68,0.050660000000000004,0.0812,0.01492,0.01366,0.0015429999999999999,4.29,1.3619999999999999,0.8877,0.7213,0.7727,0.3747,0.3785,0.07733999999999999,0.0038659999999999996,0.016309999999999998,0.01612,0.0011070000000000001,0.005439,0.0035329999999999997,0.005940999999999999,pepper_diagnostics_h100/p_p__t_tb_j_j_j_j/H100/00059/tt4j/timers.csv,2.499,423564,144.17629003962512,9.313938991880821,92160,81236,239,pepper_diagnostics_h100/p_p__t_tb_j_j_j_j/H100/00059/event_data.hdf5,0.00012879774305555556,7764.111204717776
p p -> t tb j j j j,/tmp/jchilders/pepper_data/tt4j.csv,process_file,2048,72,12345,info,13000,m_t^2,True,/tmp/jchilders/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__t_tb_j_j_j_j/H100/00060,60,H100,14.12575101852417,0,2048,12.08,10.2,1.905e-06,0.1194,8.055e-05,0.0005956000000000001,0.000298,7.29e-07,10.05,0.05198,0.05201,0.0126,0.0111,0.001484,3.6510000000000002,1.156,0.7433,0.603,0.6507,0.2995,0.2991,0.04868,0.003336,0.01404,0.01659,0.00156,0.0047810000000000005,0.002833,0.004978,pepper_diagnostics_h100/p_p__t_tb_j_j_j_j/H100/00060/tt4j/timers.csv,2.287,559564,144.40250806792994,7.388324958256115,147456,129635,385,pepper_diagnostics_h100/p_p__t_tb_j_j_j_j/H100/00060/event_data.hdf5,6.917317708333333e-05,14456.470588235294
p p -> t tb j j j j,/tmp/jchilders/pepper_data/tt4j.csv,process_file,4096,50,12345,info,13000,m_t^2,True,/tmp/jchilders/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__t_tb_j_j_j_j/H100/00061,61,H100,9.067261695861816,0,4096,6.939,6.71,1.7819999999999998e-06,0.1312,7.615e-05,0.0006320000000000001,0.00031989999999999997,6e-07,6.572,0.04829,0.05118,0.009868,0.007851,0.001335,2.213,0.6994,0.4755,0.3862,0.4203,0.1989,0.1994,0.04834,0.0028350000000000003,0.01111,0.0168,0.0016129999999999999,0.004076,0.002012,0.0037719999999999997,pepper_diagnostics_h100/p_p__t_tb_j_j_j_j/H100/00061/tt4j/timers.csv,1.746,695564,127.38292732710232,5.875658554506447,204800,180321,469,pepper_diagnostics_h100/p_p__t_tb_j_j_j_j/H100/00061/event_data.hdf5,3.2763671874999997e-05,30521.609538002984
p p -> t tb j j j j,/tmp/jchilders/pepper_data/tt4j.csv,process_file,8192,35,12345,info,13000,m_t^2,True,/tmp/jchilders/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__t_tb_j_j_j_j/H100/00062,62,H100,8.098530530929565,0,8192,5.9,5.751,1.8790000000000001e-06,0.145,0.0001109,0.0005895,0.000301,7.57e-07,5.643,0.05019,0.02914,0.0075650000000000005,0.005461,0.0010949999999999998,1.735,0.5335,0.3621,0.2901,0.3094,0.1389,0.1401,0.026869999999999998,0.002273,0.008075,0.01779,0.0019329999999999998,0.0033450000000000003,0.001381,0.002832,pepper_diagnostics_h100/p_p__t_tb_j_j_j_j/H100/00062/tt4j/timers.csv,1.956,831564,114.01388626564494,4.697037903552311,286720,252373,588,pepper_diagnostics_h100/p_p__t_tb_j_j_j_j/H100/00062/event_data.hdf5,2.0057896205357143e-05,49855.67727351765
p p -> t tb j j j j,/tmp/jchilders/pepper_data/tt4j.csv,process_file,16384,24,12345,info,13000,m_t^2,True,/tmp/jchilders/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__t_tb_j_j_j_j/H100/00063,63,H100,8.094346046447754,0,16384,4.625,4.023,2.182e-06,0.1902,0.00011009999999999999,0.0006476,0.0003262,6.14e-07,3.925,0.04881,0.02477,0.006234,0.00381,0.0010199999999999999,1.311,0.4398,0.2964,0.2953,0.2021,0.08354,0.08462,0.02276,0.002009,0.005712,0.01974,0.002173,0.002975,0.0009637000000000001,0.00229,pepper_diagnostics_h100/p_p__t_tb_j_j_j_j/H100/00063/tt4j/timers.csv,1.102,1103564,112.40233039736069,3.987489308412045,393216,346114,797,pepper_diagnostics_h100/p_p__t_tb_j_j_j_j/H100/00063/event_data.hdf5,1.023101806640625e-05,97741.98359433259
p p -> t tb j j j j,/tmp/jchilders/pepper_data/tt4j.csv,process_file,32768,19,12345,info,13000,m_t^2,True,/tmp/jchilders/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__t_tb_j_j_j_j/H100/00064,64,H100,8.090332508087158,0,32768,4.625,4.1339999999999995,2.368e-06,0.2645,0.00010400000000000001,0.0006265,0.00031719999999999996,7.06e-07,4.013999999999999,0.07468999999999999,0.02289,0.0056359999999999995,0.0032189999999999996,0.0009747,1.425,0.5272,0.3115,0.4025,0.1652,0.07022,0.07136,0.0209,0.001991,0.004788000000000001,0.03335,0.0032409999999999995,0.002797,0.0008288999999999999,0.002006,pepper_diagnostics_h100/p_p__t_tb_j_j_j_j/H100/00064/tt4j/timers.csv,0.9526,1647564,101.81216676211176,3.012689346896024,622592,547901,1140,pepper_diagnostics_h100/p_p__t_tb_j_j_j_j/H100/00064/event_data.hdf5,6.639982524671051e-06,150602.80599903245
p p -> t tb j j j j,/tmp/jchilders/pepper_data/tt4j.csv,process_file,65536,15,12345,info,13000,m_t^2,True,/tmp/jchilders/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__t_tb_j_j_j_j/H100/00065,65,H100,8.08885383605957,0,65536,6.0920000000000005,5.172999999999999,3.055e-06,0.4002,0.0001099,0.000754,0.0003618,1.4519999999999998e-06,5.016,0.1213,0.01522,0.005543,0.0026920000000000004,0.001094,2.124,0.6186,0.3533,0.581,0.1443,0.0555,0.05584,0.013080000000000001,0.002132,0.0037909999999999997,0.056620000000000004,0.00464,0.002768,0.0007626,0.002007,pepper_diagnostics_h100/p_p__t_tb_j_j_j_j/H100/00065/tt4j/timers.csv,0.9998,2735564,111.7572335387525,2.512850275331495,983040,864786,1978,pepper_diagnostics_h100/p_p__t_tb_j_j_j_j/H100/00065/event_data.hdf5,5.262247721354166e-06,190032.86294219992
p p -> t tb j j j j,/tmp/jchilders/pepper_data/tt4j.csv,process_file,131072,12,12345,info,13000,m_t^2,True,/tmp/jchilders/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__t_tb_j_j_j_j/H100/00066,66,H100,14.09440279006958,0,131072,11.22,9.501,3.4119999999999997e-06,1.713,0.0001094,0.0007597000000000001,0.0003617,1.258e-06,8.327,0.2716,0.01093,0.005964,0.0026,0.0013880000000000001,3.96,0.9498,0.4847,1.03,0.1555,0.05151,0.05167000000000001,0.008131000000000001,0.0028,0.0038350000000000003,0.1318,0.005868,0.002761,0.0009048999999999999,0.002294,pepper_diagnostics_h100/p_p__t_tb_j_j_j_j/H100/00066/tt4j/timers.csv,1.547,4231564,106.21753677968464,1.935793082363552,1572864,1382044,3005,pepper_diagnostics_h100/p_p__t_tb_j_j_j_j/H100/00066/event_data.hdf5,6.040573120117187e-06,165547.20555730976
p p -> t tb j j j j,/tmp/jchilders/pepper_data/tt4j.csv,process_file,262144,10,12345,info,13000,m_t^2,True,/tmp/jchilders/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__t_tb_j_j_j_j/H100/00067,67,H100,18.095281839370728,0,262144,14.52,12.61,4.029e-06,1.9040000000000001,0.0001137,0.0008492,0.00040659999999999996,1.55e-06,12.1,0.4732,0.01122,0.0070209999999999995,0.002729,0.001374,5.656000000000001,1.423,0.6655,1.5919999999999999,0.1634,0.04116,0.04131,0.007606,0.003617,0.0037270000000000003,0.2326,0.01026,0.002806,0.001269,0.002943,pepper_diagnostics_h100/p_p__t_tb_j_j_j_j/H100/00067/tt4j/timers.csv,2.415,9548644,147.9275019149309,1.7695144970011594,2621440,2304914,6972,pepper_diagnostics_h100/p_p__t_tb_j_j_j_j/H100/00067/event_data.hdf5,4.810333251953125e-06,207885.80491673277
p p -> t tb j j j j,/tmp/jchilders/pepper_data/tt4j.csv,process_file,524288,10,12345,info,13000,m_t^2,True,/tmp/jchilders/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__t_tb_j_j_j_j/H100/00068,68,H100,33.10864043235779,0,524288,30.14,27.73,1.63e-06,2.3930000000000002,0.00011440000000000002,0.0006694,0.0003252,4.870000000000001e-07,26.72,0.972,0.012329999999999999,0.009845999999999999,0.004001,0.001917,12.81,3.245,1.349,3.4360000000000004,0.2621,0.050480000000000004,0.0503,0.007994,0.00434,0.004458,0.466,0.016659999999999998,0.003134,0.0022600000000000003,0.004449,pepper_diagnostics_h100/p_p__t_tb_j_j_j_j/H100/00068/tt4j/timers.csv,5.329,16217876,125.66020731981328,1.1553373882810054,5242880,4608000,11865,pepper_diagnostics_h100/p_p__t_tb_j_j_j_j/H100/00068/event_data.hdf5,5.289077758789063e-06,189068.87847097006
p p -> t tb j j j j,/tmp/jchilders/pepper_data/tt4j.csv,process_file,1048576,10,12345,info,13000,m_t^2,True,/tmp/jchilders/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__t_tb_j_j_j_j/H100/00069,69,H100,66.13832235336304,0,1048576,64.13,59.38,2.998e-06,4.712,0.00014580000000000002,0.00128,0.0003727,1.079e-06,57.4,1.93,0.01956,0.01551,0.006436,0.003121,27.77,6.968,2.7489999999999997,7.26,0.4473,0.05637999999999999,0.055929999999999994,0.009975,0.009581000000000001,0.006306,0.9184,0.029269999999999997,0.003854,0.004168,0.007487000000000001,pepper_diagnostics_h100/p_p__t_tb_j_j_j_j/H100/00069/tt4j/timers.csv,11.74,30238956,117.15835985374206,0.7878753620442145,10485760,9211806,22102,pepper_diagnostics_h100/p_p__t_tb_j_j_j_j/H100/00069/event_data.hdf5,5.662918090820313e-06,176587.40316604916


==> JLSE_Plots/pepper_results/pepper/pepper_ttjets/2023-11-09_ttjets/pepper_kokkos_mi100.csv <==
process_string,process,process_input_type,batch_size,n_batches,seed,verbosity,collision_energy,mu2,use_cached_results,cache_path,integrator,diagnostic_output_enabled,diagnostic_path,proc_id,label,run_time,return_code,thread_count,Total Runtime,Event Generation Runtime,Optimisation Runtime,Initialisation Runtime,HDF5 Close Runtime,HDF5 Open Runtime,HDF5 Init Runtime,Unweighting Setup Runtime,EG Recursion,EG Output,EG PDF and AlphaS evaluation,EG Phase space,EG External State,EG RNG,EG-R Calculate currents,EG-R Momenta preparation,EG-R Currents preparation,EG-R IP reset,EG-R ME update,EG-R ME reset,EG-R IC reset,EG-PDF PDF,EG-PDF AlphaS,EG-O Filter non-zero,EG-O Pull non-zero,EG-O HDF5 write,EG-PS Fill Mom Weights,EG-PS Update weights,EG-PS Cuts,CSV Timer Filename,EG-R ME2 update,event_data_size,xs_mean,xs_sigma,n_trials,n_nonzero_after_cuts,n_nonzero,HDF5 Filename,event_period,event_rate
p p -> t tb,/projects/AtlasESP/data/multiprocess/pepper_data/tt0j.csv,process_file,128,20000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/MI100/00000,0,MI100,46.070921421051025,0,128,45.65,45.58,1.87e-06,0.06539,0.00131,0.001152,0.001707,7.7e-07,13.35,10.09,8.165,4.774,3.056,0.7341,3.355,2.474,1.778,0.9195,1.659,0.9061,0.3339,6.829,1.336,5.136,3.012,0.6988,1.093,1.322,2.356,pepper_diagnostics/p_p__t_tb/MI100/00000/tt0j/timers.csv,0.8558,167166564,494.05729943232683,0.9790563293670524,2560000,2536214,231695,pepper_diagnostics/p_p__t_tb/MI100/00000/event_data.hdf5,1.7804687499999998e-05,56164.98464238702
p p -> t tb,/projects/AtlasESP/data/multiprocess/pepper_data/tt0j.csv,process_file,256,20000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/MI100/00001,1,MI100,47.117783308029175,0,256,46.6,46.53,1.74e-06,0.06559,0.002406,0.001242,0.001332,6.6e-07,13.55,10.72,8.243,4.849,3.008,0.7565,3.42,2.475,1.815,0.9382,1.705,0.896,0.3099,6.908,1.335,5.088,3.08,1.289,1.105,1.35,2.392,pepper_diagnostics/p_p__t_tb/MI100/00001/tt0j/timers.csv,0.8763,334389564,494.107572579076,0.6923711524977214,5120000,5072667,463424,pepper_diagnostics/p_p__t_tb/MI100/00001/event_data.hdf5,9.087890625e-06,110036.53556845046
p p -> t tb,/projects/AtlasESP/data/multiprocess/pepper_data/tt0j.csv,process_file,512,20000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/MI100/00002,2,MI100,47.13197040557861,0,512,46.75,46.65,2.61e-06,0.09313,0.001224,0.001696,0.00134,1.26e-06,13.63,10.94,8.315,4.833,2.745,0.7142,3.491,2.48,1.838,0.9756,1.749,0.8709,0.3008,6.99,1.325,5.03,3.158,1.463,1.096,1.337,2.397,pepper_diagnostics/p_p__t_tb/MI100/00002/tt0j/timers.csv,0.8731,670346428,495.31881297410905,0.4901088353223541,10240000,10144595,929120,pepper_diagnostics/p_p__t_tb/MI100/00002/event_data.hdf5,4.5556640625e-06,219506.96677384782
p p -> t tb,/projects/AtlasESP/data/multiprocess/pepper_data/tt0j.csv,process_file,1024,18000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/MI100/00003,3,MI100,47.14576840400696,0,1024,46.81,46.75,1.73e-06,0.06486,0.001301,0.001609,0.001347,6.3e-07,13.66,11.68,8.372,4.616,2.495,0.6749,3.673,2.457,1.956,1.031,1.673,0.7654,0.2876,7.103,1.268,4.779,3.021,2.615,1.062,1.344,2.206,pepper_diagnostics/p_p__t_tb/MI100/00003/tt0j/timers.csv,0.8361,1207363444,495.65632636539823,0.3654205162811704,18432000,18260703,1673590,pepper_diagnostics/p_p__t_tb/MI100/00003/event_data.hdf5,2.536349826388889e-06,394267.3796791444
p p -> t tb,/projects/AtlasESP/data/multiprocess/pepper_data/tt0j.csv,process_file,2048,14400,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/MI100/00004,4,MI100,39.172425746917725,0,2048,38.64,38.3,1.6e-06,0.03958,0.3028,0.001141,0.0008158,6.5e-07,10.43,11.17,6.517,3.621,1.861,0.5703,2.748,1.893,1.463,0.7997,1.255,0.6306,0.2118,5.503,1.014,3.73,2.554,3.772,0.8404,1.054,1.724,pepper_diagnostics/p_p__t_tb/MI100/00004/tt0j/timers.csv,0.6517,1929341620,495.02383387975425,0.28872280211728524,29491200,29215878,2674379,pepper_diagnostics/p_p__t_tb/MI100/00004/event_data.hdf5,1.2986924913194444e-06,770005.2219321149
p p -> t tb,/projects/AtlasESP/data/multiprocess/pepper_data/tt0j.csv,process_file,4096,10080,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/MI100/00005,5,MI100,30.12389302253723,0,4096,28.88,28.82,2.07e-06,0.04736,0.01111,0.006289,0.001298,7.7e-07,7.181,10.05,4.527,2.411,1.323,0.4101,1.804,1.317,1.016,0.5677,0.8769,0.4479,0.1582,3.819,0.708,2.591,2.085,4.471,0.5766,0.7187,1.114,pepper_diagnostics/p_p__t_tb/MI100/00005/tt0j/timers.csv,0.4514,2703040588,495.37771571459064,0.24409570577536097,41287680,40903045,3746828,pepper_diagnostics/p_p__t_tb/MI100/00005/event_data.hdf5,6.98029048859127e-07,1432605.1353226926
p p -> t tb,/projects/AtlasESP/data/multiprocess/pepper_data/tt0j.csv,process_file,8192,7056,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/MI100/00006,6,MI100,24.0789532661438,0,8192,23.68,23.63,1.81e-06,0.0474,0.001898,0.005224,0.0008816,9.1e-07,5.084,10.36,3.181,1.755,0.9309,0.2916,1.29,0.9443,0.7108,0.4072,0.6215,0.3001,0.1067,2.664,0.5171,1.853,1.831,5.846,0.4164,0.5047,0.8327,pepper_diagnostics/p_p__t_tb/MI100/00006/tt0j/timers.csv,0.3135,3783194620,495.25021844513043,0.20627446643079136,57802752,57263609,5244114,pepper_diagnostics/p_p__t_tb/MI100/00006/event_data.hdf5,4.0880406524589e-07,2446159.627592044
p p -> t tb,/projects/AtlasESP/data/multiprocess/pepper_data/tt0j.csv,process_file,16384,4939,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/MI100/00007,7,MI100,23.030131340026855,0,16384,22.26,22.21,1.91e-06,0.0467,0.002556,0.001134,0.001076,5.4e-07,3.711,12.31,2.28,1.251,0.6803,0.533,0.9433,0.6964,0.532,0.3,0.4371,0.2192,0.07873,1.914,0.3653,1.328,1.657,8.458,0.2999,0.3661,0.5841,pepper_diagnostics/p_p__t_tb/MI100/00007/tt0j/timers.csv,0.227,5301673468,495.75276764658673,0.17441642978770666,80920576,80168266,7349096,pepper_diagnostics/p_p__t_tb/MI100/00007/event_data.hdf5,2.7446665728133224e-07,3643429.8063935167
p p -> t tb,/projects/AtlasESP/data/multiprocess/pepper_data/tt0j.csv,process_file,32768,3951,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/MI100/00008,8,MI100,30.10028839111328,0,32768,29.72,28.95,1.65e-06,0.05064,0.7216,0.001259,0.001195,6.4e-07,3.181,20.48,1.893,1.038,0.6365,0.4889,0.8427,0.5847,0.4602,0.2567,0.3757,0.1868,0.06691,1.57,0.323,1.094,2.269,15.98,0.2478,0.297,0.4921,pepper_diagnostics/p_p__t_tb/MI100/00008/tt0j/timers.csv,0.1829,8470719532,495.0882650642547,0.13781165743934548,129466368,128260739,11741947,pepper_diagnostics/p_p__t_tb/MI100/00008/event_data.hdf5,2.2361019658788914e-07,4472067.979274611
p p -> t tb,/projects/AtlasESP/data/multiprocess/pepper_data/tt0j.csv,process_file,65536,3161,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/MI100/00009,9,MI100,43.110153913497925,0,65536,42.64,42.43,2.05e-06,0.0565,0.154,0.001513,0.001242,7.1e-07,2.971,34.98,1.563,0.8561,0.5538,0.4599,0.8882,0.5299,0.4278,0.2596,0.3104,0.1658,0.05005,1.277,0.2856,0.8995,3.504,28.55,0.2095,0.236,0.41,pepper_diagnostics/p_p__t_tb/MI100/00009/tt0j/timers.csv,0.1477,13550032468,494.94921158108076,0.10893134403543966,207159296,205228386,18782837,pepper_diagnostics/p_p__t_tb/MI100/00009/event_data.hdf5,2.0481822838401613e-07,4882377.940136696
p p -> t tb,/projects/AtlasESP/data/multiprocess/pepper_data/tt0j.csv,process_file,131072,2528,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/MI100/00010,10,MI100,73.13969540596008,0,131072,72.76,72.43,2.07e-06,0.07098,0.2597,0.001275,0.001024,7.2e-07,3.601,64.37,1.663,0.9119,0.5369,0.4432,1.344,0.6372,0.4905,0.3079,0.3321,0.1629,0.04201,1.356,0.307,0.9951,7.083,51.42,0.2007,0.2309,0.4796,pepper_diagnostics/p_p__t_tb/MI100/00010/tt0j/timers.csv,0.1344,21679006492,495.08826140785493,0.08614282132359473,331350016,328256957,30051176,pepper_diagnostics/p_p__t_tb/MI100/00010/event_data.hdf5,2.185906035990655e-07,4574762.059919922
p p -> t tb,/projects/AtlasESP/data/multiprocess/pepper_data/tt0j.csv,process_file,262144,2023,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/MI100/00011,11,MI100,110.18546628952026,0,262144,109.4,109.2,2.16e-06,0.09482,0.1616,0.001165,0.0009927,7e-07,4.444,100.0,1.909,0.9557,0.5762,0.367,1.84,0.7715,0.601,0.4055,0.3671,0.1792,0.03225,1.564,0.3452,0.9399,13.88,76.18,0.1866,0.237,0.5315,pepper_diagnostics/p_p__t_tb/MI100/00011/tt0j/timers.csv,0.1262,34689335668,494.9833886760713,0.0680856594652271,530317312,525362037,48085963,pepper_diagnostics/p_p__t_tb/MI100/00011/event_data.hdf5,2.059144544766436e-07,4856385.641025641
p p -> t tb,/projects/AtlasESP/data/multiprocess/pepper_data/tt0j.csv,process_file,524288,1820,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/MI100/00012,12,MI100,190.57689762115479,0,524288,189.4,189.1,2.93e-06,0.1793,0.08304,0.001432,0.001292,1.31e-06,6.716,177.0,2.204,1.168,0.7683,0.4014,3.046,1.148,0.9019,0.6004,0.4877,0.246,0.02819,1.7,0.5043,1.497,27.05,130.1,0.2077,0.2859,0.674,pepper_diagnostics/p_p__t_tb/MI100/00012/tt0j/timers.csv,0.145,62503401148,495.6528525373006,0.05078728151186015,954204160,945326249,86641578,pepper_diagnostics/p_p__t_tb/MI100/00012/event_data.hdf5,1.9817561893672734e-07,5046029.402432575
p p -> t tb,/projects/AtlasESP/data/multiprocess/pepper_data/tt0j.csv,process_file,1048576,546,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/MI100/00013,13,MI100,119.32183027267456,0,1048576,118.8,118.4,3.46e-06,0.2524,0.1944,0.009136,0.0008836,8.5e-07,3.799,112.1,1.068,0.5561,0.3937,0.1662,1.788,0.6399,0.5147,0.3541,0.2513,0.1353,0.009206,0.8228,0.2456,0.5867,16.0,84.41,0.08503,0.1309,0.3399,pepper_diagnostics/p_p__t_tb/MI100/00013/tt0j/timers.csv,0.07081,37480865404,495.38066965980636,0.06555060978766586,572522496,567187063,51955527,pepper_diagnostics/p_p__t_tb/MI100/00013/event_data.hdf5,2.068041008470696e-07,4835494.0540540535
p p -> t tb j,/projects/AtlasESP/data/multiprocess/pepper_data/tt1j.csv,process_file,128,15000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/MI100/00014,14,MI100,61.09531307220459,0,128,60.4,59.45,2.13e-06,0.1351,0.8131,0.001196,0.001058,8.7e-07,29.76,7.341,10.4,4.205,2.927,0.5205,10.15,5.659,3.768,1.886,3.372,1.191,0.6794,9.425,0.9801,3.896,2.226,0.2544,0.8646,1.1,2.238,pepper_diagnostics/p_p__t_tb_j/MI100/00014/tt1j/timers.csv,0.7913,81194364,548.0943393295236,1.7634166550961883,1920000,1881374,92055,pepper_diagnostics/p_p__t_tb_j/MI100/00014/event_data.hdf5,3.096354166666667e-05,32296.047098402018
p p -> t tb j,/projects/AtlasESP/data/multiprocess/pepper_data/tt1j.csv,process_file,256,15000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/MI100/00015,15,MI100,62.23661160469055,0,256,61.18,60.68,1.55e-06,0.04098,0.4588,0.001176,0.0009154,6.8e-07,30.2,7.626,10.82,4.33,2.883,0.5407,10.34,5.757,3.846,1.962,3.422,1.156,0.6125,9.83,0.9891,3.927,2.264,0.4152,0.8671,1.128,2.332,pepper_diagnostics/p_p__t_tb_j/MI100/00015/tt1j/timers.csv,0.8078,162461164,548.5866918739009,1.2473575843786497,3840000,3762447,184273,pepper_diagnostics/p_p__t_tb_j/MI100/00015/event_data.hdf5,1.5802083333333332e-05,63282.79499011207
p p -> t tb j,/projects/AtlasESP/data/multiprocess/pepper_data/tt1j.csv,process_file,512,15000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/MI100/00016,16,MI100,66.11881017684937,0,512,65.68,65.16,1.85e-06,0.04434,0.4678,0.001445,0.001235,8.5e-07,32.42,8.486,11.48,4.567,2.915,0.5743,11.37,5.904,4.159,2.299,3.585,1.194,0.7519,10.43,1.057,4.153,2.419,0.8183,0.9284,1.225,2.411,pepper_diagnostics/p_p__t_tb_j/MI100/00016/tt1j/timers.csv,0.8716,325258764,549.2968490628732,0.8829981137818578,7680000,7524413,368980,pepper_diagnostics/p_p__t_tb_j/MI100/00016/event_data.hdf5,8.484375e-06,117863.72007366484
p p -> t tb j,/projects/AtlasESP/data/multiprocess/pepper_data/tt1j.csv,process_file,1024,13500,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/MI100/00017,17,MI100,64.23520421981812,0,1024,63.72,63.03,1.95e-06,0.04119,0.6488,0.001257,0.001386,1.12e-06,32.25,8.519,11.03,4.283,2.35,0.4855,12.39,5.66,4.062,2.411,3.338,0.9201,0.5391,10.11,0.9171,3.627,2.252,1.579,0.8214,1.209,2.251,pepper_diagnostics/p_p__t_tb_j/MI100/00017/tt1j/timers.csv,0.847,586589476,550.3013328382935,0.6584227050473227,13824000,13544113,665425,pepper_diagnostics/p_p__t_tb_j/MI100/00017/event_data.hdf5,4.559461805555556e-06,219324.13136601617
p p -> t tb j,/projects/AtlasESP/data/multiprocess/pepper_data/tt1j.csv,process_file,2048,10800,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/MI100/00018,18,MI100,54.22753930091858,0,2048,53.64,53.6,2.55e-06,0.04218,0.002067,0.001233,0.001189,8.6e-07,26.59,8.922,8.878,3.478,1.93,0.4154,10.24,4.682,3.434,1.943,2.709,0.767,0.4506,8.116,0.7626,2.957,2.049,2.947,0.6851,0.9757,1.815,pepper_diagnostics/p_p__t_tb_j/MI100/00018/tt1j/timers.csv,0.6972,937305396,549.6056529404561,0.5202445703599639,22118400,21670091,1063339,pepper_diagnostics/p_p__t_tb_j/MI100/00018/event_data.hdf5,2.4233217592592594e-06,412656.7164179104
p p -> t tb j,/projects/AtlasESP/data/multiprocess/pepper_data/tt1j.csv,process_file,4096,7559,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/MI100/00019,19,MI100,39.11883091926575,0,4096,37.92,37.88,1.65e-06,0.04364,0.001807,0.001173,0.0008515,6.8e-07,18.35,6.977,6.085,2.424,1.347,0.2975,6.975,3.238,2.339,1.409,1.837,0.5487,0.3291,5.554,0.5304,2.077,1.702,2.345,0.4856,0.6829,1.254,pepper_diagnostics/p_p__t_tb_j/MI100/00019/tt1j/timers.csv,0.4835,1312344460,549.7280626777413,0.43972657944667065,30961664,30335058,1488832,pepper_diagnostics/p_p__t_tb_j/MI100/00019/event_data.hdf5,1.2234484554835297e-06,817361.7740232311
p p -> t tb j,/projects/AtlasESP/data/multiprocess/pepper_data/tt1j.csv,process_file,8192,5291,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/MI100/00020,20,MI100,29.109789609909058,0,8192,28.36,28.31,1.98e-06,0.04585,0.002631,0.001205,0.0008128,6.7e-07,12.91,6.536,4.367,1.71,0.9442,0.2187,4.881,2.33,1.669,1.031,1.282,0.339,0.2061,3.986,0.3811,1.431,1.442,2.874,0.345,0.482,0.8818,pepper_diagnostics/p_p__t_tb_j/MI100/00020/tt1j/timers.csv,0.3423,1835981732,549.4251955465083,0.3716574053829273,43343872,42465183,2082975,pepper_diagnostics/p_p__t_tb_j/MI100/00020/event_data.hdf5,6.531488465082215e-07,1531044.5778876722
p p -> t tb j,/projects/AtlasESP/data/multiprocess/pepper_data/tt1j.csv,process_file,16384,3704,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/MI100/00021,21,MI100,23.106066465377808,0,16384,22.23,22.18,2.95e-06,0.04817,0.002427,0.001509,0.0008341,1.34e-06,9.134,6.755,3.001,1.216,0.6903,0.2162,3.399,1.626,1.183,0.7699,0.9137,0.249,0.1517,2.738,0.2632,1.032,1.4,3.492,0.2441,0.335,0.6366,pepper_diagnostics/p_p__t_tb_j/MI100/00021/tt1j/timers.csv,0.2362,2569921852,549.2690024348527,0.31397632043200524,60686336,59456968,2915691,pepper_diagnostics/p_p__t_tb_j/MI100/00021/event_data.hdf5,3.654858978469222e-07,2736083.6789900814
p p -> t tb j,/projects/AtlasESP/data/multiprocess/pepper_data/tt1j.csv,process_file,32768,2963,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/MI100/00022,22,MI100,23.111581087112427,0,32768,22.77,22.71,2.749e-06,0.05365,0.001782,0.001407,0.001101,8.8e-07,8.033,9.337,2.445,0.9995,0.5841,0.3642,3.122,1.397,1.029,0.7033,0.7333,0.216,0.1225,2.221,0.2239,0.8096,1.813,5.641,0.2015,0.2724,0.525,pepper_diagnostics/p_p__t_tb_j/MI100/00022/tt1j/timers.csv,0.1911,4114930276,549.707615939761,0.24831773834285192,97091584,95123476,4668573,pepper_diagnostics/p_p__t_tb_j/MI100/00022/event_data.hdf5,2.339028684504725e-07,4275278.907970057
p p -> t tb j,/projects/AtlasESP/data/multiprocess/pepper_data/tt1j.csv,process_file,65536,2370,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/MI100/00023,23,MI100,30.117482900619507,0,65536,29.25,29.1,1.77e-06,0.06879,0.0777,0.001337,0.0008699,8.1e-07,8.531,15.94,2.117,0.8223,0.53,0.3517,3.805,1.426,0.9728,0.8064,0.6357,0.1914,0.1084,1.878,0.2386,0.7104,3.336,9.48,0.1813,0.2177,0.4228,pepper_diagnostics/p_p__t_tb_j/MI100/00023/tt1j/timers.csv,0.1622,6575713196,549.1461066344671,0.1962480266743303,155320320,152168173,7460500,pepper_diagnostics/p_p__t_tb_j/MI100/00023/event_data.hdf5,1.873547517800633e-07,5337468.041237113
p p -> t tb j,/projects/AtlasESP/data/multiprocess/pepper_data/tt1j.csv,process_file,131072,1896,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/MI100/00024,24,MI100,49.140315532684326,0,131072,48.72,48.55,2.19e-06,0.08047,0.09184,0.001193,0.00119,6.5e-07,12.22,31.71,2.164,0.9164,0.5136,0.3099,6.534,1.895,1.233,1.092,0.6868,0.1687,0.07825,1.934,0.2301,0.7923,6.94,18.41,0.166,0.2134,0.5364,pepper_diagnostics/p_p__t_tb_j/MI100/00024/tt1j/timers.csv,0.1925,10522370212,549.1937379268843,0.15515068765944579,248512512,243482107,11938141,pepper_diagnostics/p_p__t_tb_j/MI100/00024/event_data.hdf5,1.9536239688406513e-07,5118692.3171987645
p p -> t tb j,/projects/AtlasESP/data/multiprocess/pepper_data/tt1j.csv,process_file,262144,1517,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/MI100/00025,25,MI100,77.1818904876709,0,262144,76.69,76.39,2.53e-06,0.1176,0.1744,0.001449,0.0008385,8.6e-07,17.09,54.33,2.402,0.9819,0.5614,0.3092,9.675,2.459,1.636,1.813,0.7549,0.1741,0.06686,2.134,0.2684,0.7385,14.06,29.27,0.1661,0.2217,0.5935,pepper_diagnostics/p_p__t_tb_j/MI100/00025/tt1j/timers.csv,0.2158,16867750892,550.1780070760773,0.1227558093938938,397672448,389599496,19137364,pepper_diagnostics/p_p__t_tb_j/MI100/00025/event_data.hdf5,1.920927647469306e-07,5205818.143736091
p p -> t tb j,/projects/AtlasESP/data/multiprocess/pepper_data/tt1j.csv,process_file,524288,1365,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/MI100/00026,26,MI100,132.2648708820343,0,524288,131.1,130.7,2.599e-06,0.1957,0.1478,0.001482,0.0009232,1.11e-06,28.22,96.37,3.036,1.309,0.7718,0.3502,16.91,3.904,2.522,3.011,1.028,0.2246,0.06432,2.615,0.4212,1.155,25.44,49.39,0.1942,0.2769,0.837,pepper_diagnostics/p_p__t_tb_j/MI100/00026/tt1j/timers.csv,0.3012,30290796068,549.0113863472535,0.09141395424794128,715653120,701138164,34366535,pepper_diagnostics/p_p__t_tb_j/MI100/00026/event_data.hdf5,1.82630378248054e-07,5475540.321346596
p p -> t tb j,/projects/AtlasESP/data/multiprocess/pepper_data/tt1j.csv,process_file,1048576,409,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/MI100/00027,27,MI100,81.16077947616577,0,1048576,80.17,79.59,3.05e-06,0.3369,0.2388,0.001326,0.001211,1.29e-06,16.11,60.6,1.438,0.6347,0.389,0.1595,9.832,2.287,1.421,1.656,0.5433,0.1069,0.01846,1.229,0.2083,0.4433,15.14,32.72,0.0862,0.1295,0.4188,pepper_diagnostics/p_p__t_tb_j/MI100/00027/tt1j/timers.csv,0.1617,18112824436,547.8127911467384,0.1179663944981099,428867584,420194201,20549944,pepper_diagnostics/p_p__t_tb_j/MI100/00027/event_data.hdf5,1.8558175756179324e-07,5388460.660887046
p p -> t tb j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt2j.csv,process_file,128,10000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/MI100/00028,28,MI100,113.2052698135376,0,128,112.4,112.1,1.64e-06,0.1993,0.05714,0.001108,0.001168,6.7e-07,89.38,4.878,8.851,3.2,2.48,0.3591,38.44,16.41,9.933,4.822,8.358,1.927,1.545,8.184,0.6674,2.701,1.381,0.06016,0.6161,0.843,1.74,pepper_diagnostics/p_p__t_tb_j_j/MI100/00028/tt2j/timers.csv,1.759,27822804,400.63871174306075,2.4286346872613533,1280000,1223650,26696,pepper_diagnostics/p_p__t_tb_j_j/MI100/00028/event_data.hdf5,8.7578125e-05,11418.376449598572
p p -> t tb j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt2j.csv,process_file,256,10000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/MI100/00029,29,MI100,115.21094536781311,0,256,114.7,114.7,1.689e-06,0.04452,0.0005448,0.001248,0.001555,5.9e-07,91.0,5.504,9.012,3.247,2.483,0.3644,39.65,16.05,10.0,5.22,8.457,2.09,1.696,8.327,0.6846,2.837,1.627,0.1671,0.6357,0.855,1.755,pepper_diagnostics/p_p__t_tb_j_j/MI100/00029/tt2j/timers.csv,1.836,55523428,399.44655999723085,1.7153002159505566,2560000,2447471,53234,pepper_diagnostics/p_p__t_tb_j_j/MI100/00029/event_data.hdf5,4.4804687500000004e-05,22319.09328683522
p p -> t tb j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt2j.csv,process_file,512,10000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/MI100/00030,30,MI100,124.2314555644989,0,512,123.7,123.7,2.09e-06,0.04568,0.001084,0.001498,0.001031,1.04e-06,99.4,5.557,9.486,3.335,2.425,0.3572,45.66,16.66,10.58,6.061,8.689,1.911,1.602,8.815,0.6711,2.842,1.606,0.2086,0.644,0.9303,1.759,pepper_diagnostics/p_p__t_tb_j_j/MI100/00030/tt2j/timers.csv,2.115,111028676,399.64838132248127,1.2122725496228874,5120000,4895155,106539,pepper_diagnostics/p_p__t_tb_j_j/MI100/00030/event_data.hdf5,2.416015625e-05,41390.46079223928
p p -> t tb j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt2j.csv,process_file,1024,9000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/MI100/00031,31,MI100,135.28951001167297,0,1024,134.7,134.7,2.2e-06,0.04626,0.001632,0.001339,0.0008806,7.1e-07,111.0,5.633,9.311,3.495,2.031,0.334,55.59,17.06,11.32,6.98,8.313,1.703,1.462,8.685,0.6259,2.602,1.52,0.6041,0.614,0.986,1.894,pepper_diagnostics/p_p__t_tb_j_j/MI100/00031/tt2j/timers.csv,3.049,199551628,399.22443976388524,0.9031218642806117,9216000,8809565,191557,pepper_diagnostics/p_p__t_tb_j_j/MI100/00031/event_data.hdf5,1.4615885416666665e-05,68418.70824053453
p p -> t tb j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt2j.csv,process_file,2048,7200,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/MI100/00032,32,MI100,110.21161985397339,0,2048,109.3,109.3,1.56e-06,0.05315,0.002135,0.00113,0.0009978,6e-07,89.76,4.931,7.506,2.808,1.664,0.284,44.89,13.8,9.285,5.652,6.692,1.325,1.146,6.995,0.5109,2.071,1.329,0.7022,0.4992,0.7889,1.519,pepper_diagnostics/p_p__t_tb_j_j/MI100/00032/tt2j/timers.csv,2.44,319620588,399.66897160276164,0.7143797401231234,14745600,14094987,306847,pepper_diagnostics/p_p__t_tb_j_j/MI100/00032/event_data.hdf5,7.412380642361111e-06,134909.42360475755
p p -> t tb j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt2j.csv,process_file,4096,5040,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/MI100/00033,33,MI100,76.1169102191925,0,4096,75.12,75.07,2e-06,0.04829,0.002619,0.001319,0.0008151,6.8e-07,61.1,4.031,5.068,1.927,1.129,0.2049,30.1,9.495,6.254,4.121,4.578,0.902,0.7833,4.716,0.3516,1.411,1.096,0.821,0.3446,0.5352,1.047,pepper_diagnostics/p_p__t_tb_j_j/MI100/00033/tt2j/timers.csv,1.686,448030476,400.2361293335785,0.6042152745230797,20643840,19734228,430166,pepper_diagnostics/p_p__t_tb_j_j/MI100/00033/event_data.hdf5,3.636435856894841e-06,274994.5384307979
p p -> t tb j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt2j.csv,process_file,8192,3528,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/MI100/00034,34,MI100,55.13708281517029,0,8192,53.84,53.79,2.24e-06,0.05218,0.002657,0.00123,0.0008619,8.6e-07,43.17,3.652,3.552,1.344,0.7886,0.1487,20.98,6.852,4.38,3.06,3.213,0.6442,0.5579,3.304,0.2477,1.003,0.9932,0.9906,0.248,0.3735,0.7224,pepper_diagnostics/p_p__t_tb_j_j/MI100/00034/tt2j/timers.csv,1.205,625588532,399.19273519170997,0.5099545885380558,28901376,27626386,600695,pepper_diagnostics/p_p__t_tb_j_j/MI100/00034/event_data.hdf5,1.8611570604804421e-06,537300.1673173453
p p -> t tb j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt2j.csv,process_file,16384,2469,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/MI100/00035,35,MI100,41.12097978591919,0,16384,39.83,39.77,2.84e-06,0.05873,0.00237,0.001265,0.001238,6.8e-07,30.86,3.821,2.587,0.972,0.5742,0.1294,14.89,4.822,3.2,2.334,2.267,0.4541,0.4031,2.405,0.182,0.7283,1.013,1.344,0.1793,0.267,0.5253,pepper_diagnostics/p_p__t_tb_j_j/MI100/00035/tt2j/timers.csv,0.8268,880633940,401.45944212010113,0.4323554679480836,40452096,38668331,845528,pepper_diagnostics/p_p__t_tb_j_j/MI100/00035/event_data.hdf5,9.8313817904516e-07,1017151.0183555443
p p -> t tb j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt2j.csv,process_file,32768,1975,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/MI100/00036,36,MI100,39.119384765625,0,32768,38.35,38.28,2.11e-06,0.06365,0.002816,0.001316,0.001156,5.9e-07,28.95,5.16,2.042,0.7959,0.477,0.1739,14.52,4.337,2.84,2.453,1.934,0.3736,0.325,1.887,0.1548,0.5784,1.385,2.083,0.1513,0.2173,0.427,pepper_diagnostics/p_p__t_tb_j_j/MI100/00036/tt2j/timers.csv,0.6503,1405396260,400.4991819516711,0.34150903812184974,64716800,61861514,1349468,pepper_diagnostics/p_p__t_tb_j_j/MI100/00036/event_data.hdf5,5.915001977848102e-07,1690616.5099268546
p p -> t tb j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt2j.csv,process_file,65536,1580,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/MI100/00037,37,MI100,49.13433027267456,0,65536,48.71,48.62,2.7e-06,0.07652,0.002887,0.001501,0.001026,8.7e-07,35.26,9.681,1.76,0.6517,0.4366,0.2401,20.07,4.993,2.86,3.368,1.623,0.3001,0.2475,1.604,0.1554,0.5613,3.348,3.055,0.1344,0.17,0.3468,pepper_diagnostics/p_p__t_tb_j_j/MI100/00037/tt2j/timers.csv,0.5662,2266112532,403.62344329475326,0.2709172075146538,103546880,98971873,2175927,pepper_diagnostics/p_p__t_tb_j_j/MI100/00037/event_data.hdf5,4.6954577482199364e-07,2129717.8116001645
p p -> t tb j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt2j.csv,process_file,131072,1264,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/MI100/00038,38,MI100,80.16947817802429,0,131072,79.35,79.25,2.18e-06,0.1022,0.002589,0.001455,0.001249,7.1e-07,59.08,16.52,1.744,0.7687,0.4294,0.2132,37.81,7.549,3.95,5.467,1.703,0.2645,0.1963,1.587,0.1564,0.5686,6.239,4.394,0.131,0.1715,0.4656,pepper_diagnostics/p_p__t_tb_j_j/MI100/00038/tt2j/timers.csv,1.124,3586403412,399.2072084724062,0.2130175290610315,165675008,158381569,3443726,pepper_diagnostics/p_p__t_tb_j_j/MI100/00038/event_data.hdf5,4.783461365518691e-07,2090536.378548896
p p -> t tb j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt2j.csv,process_file,262144,1011,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/MI100/00039,39,MI100,115.25176978111267,0,262144,114.1,113.9,1.99e-06,0.1579,0.001972,0.001322,0.001165,6.8e-07,81.51,28.4,2.013,0.8534,0.4645,0.2245,53.43,10.17,5.209,8.218,1.855,0.2169,0.1549,1.828,0.185,0.5152,11.17,6.945,0.1255,0.1977,0.5299,pepper_diagnostics/p_p__t_tb_j_j/MI100/00039/tt2j/timers.csv,1.473,5711380084,397.4522164762135,0.16807357966637337,265027584,253322573,5484279,pepper_diagnostics/p_p__t_tb_j_j/MI100/00039/event_data.hdf5,4.2976658610750497e-07,2326844.460052678
p p -> t tb j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt2j.csv,process_file,524288,910,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/MI100/00040,40,MI100,190.39821934700012,0,524288,189.7,189.4,2.43e-06,0.2789,0.00515,0.001398,0.0008596,6.6e-07,131.6,52.8,2.49,1.139,0.6325,0.2637,88.41,16.41,8.113,12.53,2.579,0.24,0.145,2.212,0.2779,0.6282,21.2,12.46,0.1577,0.2374,0.7436,pepper_diagnostics/p_p__t_tb_j_j/MI100/00040/tt2j/timers.csv,2.445,10449232660,403.9283453257054,0.126257040732936,477102080,456066350,10033710,pepper_diagnostics/p_p__t_tb_j_j/MI100/00040/event_data.hdf5,3.969800341260302e-07,2519018.373812038
p p -> t tb j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt2j.csv,process_file,1048576,273,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/MI100/00041,41,MI100,116.22228574752808,0,1048576,115.8,115.3,3.27e-06,0.5086,0.03696,0.001622,0.0008595,9.5e-07,81.43,31.34,1.281,0.5885,0.327,0.1235,55.06,10.19,4.924,8.037,1.378,0.1063,0.05215,1.13,0.1509,0.2973,12.75,6.98,0.07674,0.1175,0.3941,pepper_diagnostics/p_p__t_tb_j_j/MI100/00041/tt2j/timers.csv,1.457,6270818876,404.0132676080359,0.16304318601239112,286261248,273650064,6021433,pepper_diagnostics/p_p__t_tb_j_j/MI100/00041/event_data.hdf5,4.027789328997825e-07,2482751.5004336513
p p -> t tb j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt3j.csv,process_file,128,1000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/MI100/00042,42,MI100,55.06661820411682,0,128,54.26,53.91,1.97e-06,0.3473,0.0004279,0.001396,0.001197,9.1e-07,51.26,0.4273,1.183,0.3644,0.3123,0.03826,25.93,8.146,4.442,2.149,3.72,0.735,0.7069,1.115,0.06767,0.261,0.08762,0.003541,0.07004,0.09821,0.196,pepper_diagnostics/p_p__t_tb_j_j_j/MI100/00042/tt3j/timers.csv,2.571,975564,231.1157892048286,8.477187216292245,128000,118316,739,pepper_diagnostics/p_p__t_tb_j_j_j/MI100/00042/event_data.hdf5,0.000421171875,2374.327583008718
p p -> t tb j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt3j.csv,process_file,256,1000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/MI100/00043,43,MI100,57.1190390586853,0,256,56.21,56.15,2.11e-06,0.04913,0.0002865,0.001323,0.00122,8.79e-07,53.39,0.4994,1.206,0.3649,0.3157,0.03866,27.22,8.218,4.61,2.446,3.804,0.7593,0.7087,1.129,0.07703,0.2746,0.1125,0.00614,0.07135,0.1001,0.1933,pepper_diagnostics/p_p__t_tb_j_j_j/MI100/00043/tt3j/timers.csv,2.726,1935564,239.92627792766137,6.107597008675441,256000,236543,1534,pepper_diagnostics/p_p__t_tb_j_j_j/MI100/00043/event_data.hdf5,0.0002193359375,4559.216384683883
p p -> t tb j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt3j.csv,process_file,512,1000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/MI100/00044,44,MI100,65.12304472923279,0,512,64.4,64.35,2.31e-06,0.04941,0.0002546,0.001433,0.0009817,8.8e-07,61.38,0.5978,1.301,0.3859,0.2998,0.03875,33.03,8.592,4.948,3.036,3.936,0.7822,0.7557,1.231,0.06981,0.2986,0.1431,0.01144,0.07492,0.1078,0.2031,pepper_diagnostics/p_p__t_tb_j_j_j/MI100/00044/tt3j/timers.csv,3.407,3735564,236.61807741771852,4.292458080053412,512000,473188,3026,pepper_diagnostics/p_p__t_tb_j_j_j/MI100/00044/event_data.hdf5,0.00012568359374999998,7956.4879564879575
p p -> t tb j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt3j.csv,process_file,1024,900,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/MI100/00045,45,MI100,77.15969467163086,0,1024,76.1,76.05,2.47e-06,0.04971,0.0003304,0.001219,0.0008664,9.2e-07,73.05,0.6116,1.32,0.4264,0.2649,0.03575,41.09,9.157,5.596,3.815,3.832,0.787,0.7461,1.253,0.06744,0.284,0.152,0.01765,0.07346,0.1218,0.231,pepper_diagnostics/p_p__t_tb_j_j_j/MI100/00045/tt3j/timers.csv,5.437,6740796,239.56795514037583,3.217928912183815,921600,851614,5518,pepper_diagnostics/p_p__t_tb_j_j_j/MI100/00045/event_data.hdf5,8.251953124999999e-05,12118.343195266274
p p -> t tb j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt3j.csv,process_file,2048,720,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/MI100/00046,46,MI100,60.187976121902466,0,2048,59.05,59.0,1.79e-06,0.0524,0.0003002,0.001199,0.001143,6.3e-07,56.63,0.5403,0.9853,0.3307,0.2068,0.03076,31.75,6.933,4.123,3.091,2.985,0.5748,0.554,0.9312,0.0541,0.2247,0.1393,0.02075,0.05839,0.08873,0.1834,pepper_diagnostics/p_p__t_tb_j_j_j/MI100/00046/tt3j/timers.csv,4.434,10348644,233.0550311782482,2.508841778042306,1474560,1362510,8584,pepper_diagnostics/p_p__t_tb_j_j_j/MI100/00046/event_data.hdf5,4.001193576388889e-05,24992.542372881355
p p -> t tb j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt3j.csv,process_file,4096,503,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/MI100/00047,47,MI100,42.12341094017029,0,4096,41.34,41.29,2.56e-06,0.05508,0.0003594,0.00148,0.001426,1.1e-06,39.6,0.4104,0.6965,0.2312,0.1431,0.02191,22.11,4.968,2.986,2.24,2.025,0.3545,0.3401,0.6597,0.03678,0.1573,0.1154,0.02334,0.04104,0.06214,0.1279,pepper_diagnostics/p_p__t_tb_j_j_j/MI100/00047/tt3j/timers.csv,3.051,14313876,230.52377437289599,2.1109821460446976,2060288,1902679,11863,pepper_diagnostics/p_p__t_tb_j_j_j/MI100/00047/event_data.hdf5,2.004088748757455e-05,49897.98982804554
p p -> t tb j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt3j.csv,process_file,8192,352,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/MI100/00048,48,MI100,30.06117057800293,0,8192,29.27,29.21,1.74e-06,0.06204,0.0004272,0.00145,0.0008177,7.5e-07,27.9,0.3719,0.5149,0.1684,0.09848,0.01821,15.37,3.581,2.158,1.607,1.466,0.2709,0.2613,0.487,0.02792,0.1078,0.1081,0.04026,0.03239,0.0447,0.09123,pepper_diagnostics/p_p__t_tb_j_j_j/MI100/00048/tt3j/timers.csv,2.033,20319108,234.5318856191915,1.8059417776723579,2883584,2664418,16880,pepper_diagnostics/p_p__t_tb_j_j_j/MI100/00048/event_data.hdf5,1.0129755193536933e-05,98719.06881205065
p p -> t tb j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt3j.csv,process_file,16384,246,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/MI100/00049,49,MI100,22.10080623626709,0,16384,21.73,21.66,2.56e-06,0.06525,0.0004671,0.001606,0.000863,8.7e-07,20.66,0.3542,0.3441,0.1179,0.06782,0.01412,11.48,2.612,1.567,1.392,1.01,0.1697,0.165,0.3124,0.03175,0.07276,0.1059,0.06931,0.02307,0.03059,0.06416,pepper_diagnostics/p_p__t_tb_j_j_j/MI100/00049/tt3j/timers.csv,1.448,29572188,244.1095784200513,1.5534256521152487,4030464,3723114,24574,pepper_diagnostics/p_p__t_tb_j_j_j/MI100/00049/event_data.hdf5,5.374071074695122e-06,186078.67036011082
p p -> t tb j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt3j.csv,process_file,32768,197,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/MI100/00050,50,MI100,21.09862756729126,0,32768,20.76,20.68,2.33e-06,0.07995,0.0005672,0.00165,0.0008712,9.4e-07,19.57,0.5225,0.315,0.1006,0.06367,0.01701,11.05,2.441,1.416,1.558,0.8545,0.1873,0.1824,0.2964,0.01862,0.06665,0.1808,0.1008,0.02215,0.02533,0.05312,pepper_diagnostics/p_p__t_tb_j_j_j/MI100/00050/tt3j/timers.csv,1.111,46150500,237.73186003760276,1.2118744866416793,6455296,5961350,38329,pepper_diagnostics/p_p__t_tb_j_j_j/MI100/00050/event_data.hdf5,3.2035711453045684e-06,312151.6441005803
p p -> t tb j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt3j.csv,process_file,65536,158,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/MI100/00051,51,MI100,27.107807636260986,0,65536,26.77,26.66,2.92e-06,0.1063,0.0009681,0.001396,0.001215,9.8e-07,24.99,1.136,0.2769,0.08379,0.06856,0.02669,15.6,2.949,1.481,2.228,0.7349,0.1439,0.1406,0.2584,0.01849,0.06848,0.4648,0.1447,0.01958,0.01997,0.04419,pepper_diagnostics/p_p__t_tb_j_j_j/MI100/00051/tt3j/timers.csv,1.089,74501892,239.44929536630886,0.9600355729560298,10354688,9564364,61940,pepper_diagnostics/p_p__t_tb_j_j_j/MI100/00051/event_data.hdf5,2.574679217761076e-06,388397.8994748687
p p -> t tb j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt3j.csv,process_file,131072,126,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/MI100/00052,52,MI100,50.13937425613403,0,131072,49.07,48.91,2.2e-06,0.1605,0.001427,0.001197,0.00119,6.5e-07,46.53,1.871,0.268,0.09937,0.05248,0.02429,31.62,4.687,2.199,3.964,0.764,0.09245,0.08851,0.2494,0.01854,0.05976,0.8253,0.189,0.01882,0.02094,0.05956,pepper_diagnostics/p_p__t_tb_j_j_j/MI100/00052/tt3j/timers.csv,2.591,113306364,228.52689721331612,0.7427258076291097,16515072,15256753,94288,pepper_diagnostics/p_p__t_tb_j_j_j/MI100/00052/event_data.hdf5,2.9615371946304563e-06,337662.48210999795
p p -> t tb j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt3j.csv,process_file,262144,101,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/MI100/00053,53,MI100,76.17336583137512,0,262144,75.43,75.15,3.04e-06,0.2705,0.001141,0.001413,0.001025,1.13e-06,71.56,3.064,0.2687,0.1105,0.05657,0.02525,49.53,7.069,3.156,5.981,0.8766,0.08458,0.07546,0.247,0.02169,0.0562,1.402,0.2924,0.01887,0.02258,0.06896,pepper_diagnostics/p_p__t_tb_j_j_j/MI100/00053/tt3j/timers.csv,4.347,197523156,248.55681589784496,0.6116423659542732,26476544,24463354,164391,pepper_diagnostics/p_p__t_tb_j_j_j/MI100/00053/event_data.hdf5,2.8383613813041464e-06,352315.9547571523
p p -> t tb j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt3j.csv,process_file,524288,91,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/MI100/00054,54,MI100,129.30433535575867,0,524288,128.7,128.2,2.74e-06,0.4815,0.00183,0.00157,0.001079,9e-07,122.0,5.596,0.254,0.1487,0.07717,0.03114,85.28,12.2,5.243,10.43,1.269,0.08578,0.07137,0.2247,0.02928,0.06208,2.621,0.4381,0.02294,0.02972,0.09603,pepper_diagnostics/p_p__t_tb_j_j_j/MI100/00054/tt3j/timers.csv,7.03,345898428,241.4541577477254,0.44911073156947195,47710208,44074673,287837,pepper_diagnostics/p_p__t_tb_j_j_j/MI100/00054/event_data.hdf5,2.687055986006181e-06,372154.5085803433
p p -> t tb j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt3j.csv,process_file,1048576,27,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/MI100/00055,55,MI100,67.1409592628479,0,1048576,66.58,65.62,1.98e-06,0.9453,0.00135,0.001702,0.001283,7e-07,61.85,3.392,0.2102,0.0809,0.03837,0.01709,42.96,6.404,2.735,5.607,0.5812,0.0247,0.01872,0.1928,0.01742,0.02734,1.581,0.2765,0.01408,0.01492,0.05188,pepper_diagnostics/p_p__t_tb_j_j_j/MI100/00055/tt3j/timers.csv,3.407,209538852,246.56158211412708,0.5893783801155316,28311552,26154831,174349,pepper_diagnostics/p_p__t_tb_j_j_j/MI100/00055/event_data.hdf5,2.317781801576968e-06,431446.99786650407
p p -> t tb j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt4j.csv,process_file,128,100,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/MI100/00056,56,MI100,43.10745429992676,0,128,42.15,41.3,1.71e-06,0.8504,0.0003196,0.001037,0.001115,8.7e-07,40.92,0.04722,0.1871,0.04556,0.0388,0.006186,20.67,4.926,2.464,1.193,1.982,0.3704,0.3677,0.1781,0.009003,0.02687,0.006685,0.0004809,0.01182,0.01055,0.02318,pepper_diagnostics/p_p__t_tb_j_j_j_j/MI100/00056/tt4j/timers.csv,7.317,151564,130.30158430359413,23.762739001774932,12800,11280,30,pepper_diagnostics/p_p__t_tb_j_j_j_j/MI100/00056/event_data.hdf5,0.0032265625,309.9273607748184
p p -> t tb j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt4j.csv,process_file,256,100,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/MI100/00057,57,MI100,46.1063449382782,0,256,45.76,45.63,1.88e-06,0.1278,0.0004399,0.001187,0.00118,8.7e-07,45.25,0.05785,0.1792,0.04613,0.03867,0.006194,23.21,5.235,2.611,1.426,2.08,0.3963,0.3994,0.1703,0.008895,0.02784,0.008447,0.0006565,0.01212,0.01091,0.02309,pepper_diagnostics/p_p__t_tb_j_j_j_j/MI100/00057/tt4j/timers.csv,8.219,151564,104.24126744287528,15.032112375057583,25600,22455,48,pepper_diagnostics/p_p__t_tb_j_j_j_j/MI100/00057/event_data.hdf5,0.0017824218750000002,561.0344071882533
p p -> t tb j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt4j.csv,process_file,512,100,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/MI100/00058,58,MI100,55.13670539855957,0,512,54.74,54.61,2.01e-06,0.1296,0.0003777,0.001252,0.001175,7.7e-07,54.22,0.07238,0.1807,0.04887,0.03564,0.006415,28.7,5.422,2.808,1.823,2.116,0.3779,0.3777,0.171,0.009711,0.02933,0.01177,0.001306,0.01233,0.01212,0.02439,pepper_diagnostics/p_p__t_tb_j_j_j_j/MI100/00058/tt4j/timers.csv,10.87,287564,114.27543983553505,11.14384929493614,51200,45142,105,pepper_diagnostics/p_p__t_tb_j_j_j_j/MI100/00058/event_data.hdf5,0.0010666015625,937.5572239516572
p p -> t tb j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt4j.csv,process_file,1024,90,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/MI100/00059,59,MI100,67.15430736541748,0,1024,66.6,66.47,1.7e-06,0.1296,0.0003179,0.001164,0.0009098,6.1e-07,66.05,0.08628,0.1924,0.05447,0.03141,0.006068,34.24,5.47,2.919,2.388,2.002,0.3471,0.3457,0.1838,0.008638,0.02791,0.01465,0.001426,0.01249,0.01349,0.02848,pepper_diagnostics/p_p__t_tb_j_j_j_j/MI100/00059/tt4j/timers.csv,16.77,423564,144.17629003962512,9.313938991880821,92160,81236,239,pepper_diagnostics/p_p__t_tb_j_j_j_j/MI100/00059/event_data.hdf5,0.0007212456597222222,1386.490145930495
p p -> t tb j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt4j.csv,process_file,2048,72,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/MI100/00060,60,MI100,61.220296144485474,0,2048,60.51,60.37,2.78e-06,0.1328,0.000337,0.001367,0.00157,8.9e-07,60.05,0.08374,0.1161,0.04533,0.02597,0.005369,30.94,5.026,2.775,2.157,1.808,0.3036,0.303,0.1089,0.007212,0.02318,0.01451,0.001889,0.0111,0.01097,0.02325,pepper_diagnostics/p_p__t_tb_j_j_j_j/MI100/00060/tt4j/timers.csv,15.37,559564,144.40250806792994,7.388324958256115,147456,129635,385,pepper_diagnostics/p_p__t_tb_j_j_j_j/MI100/00060/event_data.hdf5,0.0004094102647569444,2442.5376842802716
p p -> t tb j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt4j.csv,process_file,4096,50,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/MI100/00061,61,MI100,37.12403726577759,0,4096,36.58,36.43,2.66e-06,0.1405,0.0003976,0.001275,0.001457,7.3e-07,36.16,0.06643,0.1189,0.03355,0.01752,0.004641,19.08,3.157,1.781,1.361,1.082,0.1801,0.1792,0.1132,0.005683,0.01622,0.01295,0.002064,0.009126,0.007676,0.01674,pepper_diagnostics/p_p__t_tb_j_j_j_j/MI100/00061/tt4j/timers.csv,8.453,695564,127.38292732710178,5.875658554506416,204800,180321,469,pepper_diagnostics/p_p__t_tb_j_j_j_j/MI100/00061/event_data.hdf5,0.000177880859375,5621.740323908866
p p -> t tb j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt4j.csv,process_file,8192,35,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/MI100/00062,62,MI100,29.065258264541626,0,8192,27.9,27.74,2.71e-06,0.1542,0.0004031,0.001399,0.001658,1.28e-06,27.55,0.0586,0.06525,0.02547,0.01198,0.004043,14.48,2.295,1.234,1.068,0.7848,0.1359,0.1344,0.06052,0.004727,0.01141,0.01273,0.002445,0.007739,0.005287,0.01243,pepper_diagnostics/p_p__t_tb_j_j_j_j/MI100/00062/tt4j/timers.csv,6.695,831564,114.01388626564494,4.697037903552311,286720,252373,588,pepper_diagnostics/p_p__t_tb_j_j_j_j/MI100/00062/event_data.hdf5,9.67494419642857e-05,10335.976928622928
p p -> t tb j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt4j.csv,process_file,16384,24,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/MI100/00063,63,MI100,22.07854962348938,0,16384,21.23,21.04,2.02e-06,0.1855,0.001163,0.001332,0.0008507,8.2e-07,20.88,0.05798,0.03903,0.02018,0.00829,0.003971,10.32,1.713,0.9403,0.9482,0.5849,0.1031,0.1019,0.0344,0.004622,0.00839,0.01488,0.003304,0.00718,0.003695,0.0093,pepper_diagnostics/p_p__t_tb_j_j_j_j/MI100/00063/tt4j/timers.csv,5.641,1375564,134.88249937676747,4.361687015292288,393216,345978,954,pepper_diagnostics/p_p__t_tb_j_j_j_j/MI100/00063/event_data.hdf5,5.350748697916666e-05,18688.97338403042
p p -> t tb j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt4j.csv,process_file,32768,19,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/MI100/00064,64,MI100,19.097973346710205,0,32768,18.29,18.07,2.62e-06,0.2184,0.0002885,0.001536,0.0008442,7e-07,17.91,0.0773,0.03491,0.01666,0.00711,0.004336,8.849,1.51,0.7683,1.119,0.431,0.06789,0.06766,0.03121,0.003699,0.007206,0.02795,0.004153,0.006231,0.002878,0.007543,pepper_diagnostics/p_p__t_tb_j_j_j_j/MI100/00064/tt4j/timers.csv,4.617,1783564,109.62031074193119,3.1265982173729476,622592,547095,1227,pepper_diagnostics/p_p__t_tb_j_j_j_j/MI100/00064/event_data.hdf5,2.902382298519737e-05,34454.454897620366
p p -> t tb j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt4j.csv,process_file,65536,15,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/MI100/00065,65,MI100,29.108407735824585,0,65536,28.61,28.29,2.29e-06,0.3105,0.0006567,0.001503,0.001173,5.3e-07,28.08,0.1432,0.02072,0.01497,0.006623,0.004729,16.03,2.223,0.9752,1.775,0.4359,0.06978,0.06885,0.01712,0.003602,0.007289,0.05944,0.005264,0.006057,0.002349,0.006563,pepper_diagnostics/p_p__t_tb_j_j_j_j/MI100/00065/tt4j/timers.csv,6.057,2599564,103.89163554850624,2.4230190374765423,983040,863416,1839,pepper_diagnostics/p_p__t_tb_j_j_j_j/MI100/00065/event_data.hdf5,2.8778076171875e-05,34748.67444326617
p p -> t tb j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt4j.csv,process_file,131072,12,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/MI100/00066,66,MI100,52.134135723114014,0,131072,51.12,50.63,2.31e-06,0.4869,0.0003347,0.001246,0.0008335,8.4e-07,50.32,0.2369,0.02457,0.01743,0.006248,0.004652,31.1,3.414,1.417,3.181,0.411,0.04706,0.04716,0.02075,0.003827,0.006555,0.1148,0.007285,0.006191,0.002915,0.008318,pepper_diagnostics/p_p__t_tb_j_j_j_j/MI100/00066/tt4j/timers.csv,10.35,4780796,122.33326138900561,2.090847818871334,1572864,1382719,3456,pepper_diagnostics/p_p__t_tb_j_j_j_j/MI100/00066/event_data.hdf5,3.218968709309896e-05,31065.850286391465
p p -> t tb j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt4j.csv,process_file,262144,10,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/MI100/00067,67,MI100,67.14369702339172,0,262144,66.6,65.74,2.99e-06,0.8449,0.0003303,0.001168,0.001351,9e-07,65.27,0.3796,0.0386,0.01935,0.00687,0.004883,40.1,4.73,1.897,4.727,0.4414,0.04233,0.03964,0.03457,0.004027,0.006329,0.1826,0.009665,0.006459,0.003386,0.009503,pepper_diagnostics/p_p__t_tb_j_j_j_j/MI100/00067/tt4j/timers.csv,13.03,7092796,109.08563498775706,1.5205248904608641,2621440,2307732,5149,pepper_diagnostics/p_p__t_tb_j_j_j_j/MI100/00067/event_data.hdf5,2.507781982421875e-05,39875.87465774262
p p -> t tb j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt4j.csv,process_file,524288,10,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/MI100/00068,68,MI100,119.1934061050415,0,524288,118.7,117.1,2.35e-06,1.588,0.0003644,0.001615,0.001216,1.53e-06,116.3,0.7561,0.07375,0.02704,0.01023,0.006154,72.29,8.858,3.373,8.627,0.65,0.03797,0.03745,0.06862,0.005137,0.008263,0.3702,0.01994,0.007392,0.005283,0.01435,pepper_diagnostics/p_p__t_tb_j_j_j_j/MI100/00068/tt4j/timers.csv,22.14,16900492,131.20073813507702,1.1788400232966767,5242880,4620254,12377,pepper_diagnostics/p_p__t_tb_j_j_j_j/MI100/00068/event_data.hdf5,2.2335052490234373e-05,44772.67292912041
p p -> t tb j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt4j.csv,process_file,1048576,10,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/MI100/00069,69,MI100,233.30393767356873,0,1048576,232.9,229.9,1.89e-06,2.98,0.0003787,0.001883,0.0008834,8.8e-07,228.2,1.487,0.08449,0.04174,0.01678,0.00847,143.3,17.81,6.68,16.37,1.187,0.0392,0.03761,0.07628,0.008209,0.01053,0.7294,0.03924,0.009235,0.009101,0.0234,pepper_diagnostics/p_p__t_tb_j_j_j_j/MI100/00069/tt4j/timers.csv,42.49,34868188,135.50766075006118,0.8475924836386254,10485760,9231190,25566,pepper_diagnostics/p_p__t_tb_j_j_j_j/MI100/00069/event_data.hdf5,2.192497253417969e-05,45610.09134406263


==> JLSE_Plots/pepper_results/pepper/pepper_ttjets/2023-11-09_ttjets/pepper_kokkos_mi250.csv <==
process_string,process,process_input_type,batch_size,n_batches,seed,verbosity,collision_energy,mu2,use_cached_results,cache_path,integrator,diagnostic_output_enabled,diagnostic_path,proc_id,label,run_time,return_code,thread_count,Total Runtime,Event Generation Runtime,Optimisation Runtime,Initialisation Runtime,HDF5 Close Runtime,HDF5 Open Runtime,HDF5 Init Runtime,Unweighting Setup Runtime,EG Recursion,EG Output,EG PDF and AlphaS evaluation,EG Phase space,EG External State,EG RNG,EG-R Calculate currents,EG-R Momenta preparation,EG-R Currents preparation,EG-R IP reset,EG-R ME update,EG-R ME reset,EG-R IC reset,EG-PDF PDF,EG-PDF AlphaS,EG-O Filter non-zero,EG-O Pull non-zero,EG-O HDF5 write,EG-PS Fill Mom Weights,EG-PS Update weights,EG-PS Cuts,CSV Timer Filename,EG-R ME2 update,event_data_size,xs_mean,xs_sigma,n_trials,n_nonzero_after_cuts,n_nonzero,HDF5 Filename,event_period,event_rate
p p -> t tb,/projects/AtlasESP/data/multiprocess/pepper_data/tt0j.csv,process_file,128,20000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/MI250/00000,0,MI250,46.30519723892212,0,128,44.72,44.08,2.716e-06,0.04632,0.5956,0.002136,0.001047,1.763e-06,11.41,10.35,7.452,4.477,3.332,0.545,2.631,2.054,1.438,1.057,1.333,1.158,0.5587,6.544,0.9088,5.73,2.768,0.7424,0.9752,1.085,2.413,pepper_diagnostics/p_p__t_tb/MI250/00000/tt0j/timers.csv,0.6825,167166564,494.05729943232683,0.9790563293670524,2560000,2536214,231695,pepper_diagnostics/p_p__t_tb/MI250/00000/event_data.hdf5,1.721875e-05,58076.225045372055
p p -> t tb,/projects/AtlasESP/data/multiprocess/pepper_data/tt0j.csv,process_file,256,20000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/MI250/00001,1,MI250,42.21883273124695,0,256,41.78,41.73,3.457e-06,0.04183,0.003043,0.001243,0.0009828,1.413e-06,10.37,10.63,7.113,4.234,3.1,0.5275,2.426,1.992,1.312,0.9816,1.188,0.914,0.3685,6.308,0.8046,5.476,2.787,1.338,0.9136,1.068,2.249,pepper_diagnostics/p_p__t_tb/MI250/00001/tt0j/timers.csv,0.615,334389564,494.107572579076,0.6923711524977214,5120000,5072667,463424,pepper_diagnostics/p_p__t_tb/MI250/00001/event_data.hdf5,8.150390625e-06,122693.50587107598
p p -> t tb,/projects/AtlasESP/data/multiprocess/pepper_data/tt0j.csv,process_file,512,20000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/MI250/00002,2,MI250,45.24100637435913,0,512,43.67,43.41,2.555e-06,0.04248,0.2103,0.002226,0.00116,1.142e-06,10.64,12.0,7.327,4.144,2.938,0.5281,2.475,1.993,1.408,1.026,1.248,0.919,0.3463,6.496,0.8306,5.434,2.807,2.667,0.9171,1.107,2.117,pepper_diagnostics/p_p__t_tb/MI250/00002/tt0j/timers.csv,0.6461,670346428,495.31881297410905,0.4901088353223541,10240000,10144595,929120,pepper_diagnostics/p_p__t_tb/MI250/00002/event_data.hdf5,4.239257812499999e-06,235890.34784611844
p p -> t tb,/projects/AtlasESP/data/multiprocess/pepper_data/tt0j.csv,process_file,1024,18000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/MI250/00003,3,MI250,45.25558114051819,0,1024,43.53,43.44,2.475e-06,0.04641,0.04335,0.001073,0.001029,1.032e-06,10.34,13.67,7.059,3.836,2.538,0.5149,2.582,1.956,1.375,1.033,1.176,0.7829,0.316,6.286,0.7732,5.01,2.776,4.796,0.8755,1.06,1.897,pepper_diagnostics/p_p__t_tb/MI250/00003/tt0j/timers.csv,0.5907,1207363444,495.65632636539823,0.3654205162811704,18432000,18260703,1673590,pepper_diagnostics/p_p__t_tb/MI250/00003/event_data.hdf5,2.3567708333333333e-06,424309.3922651934
p p -> t tb,/projects/AtlasESP/data/multiprocess/pepper_data/tt0j.csv,process_file,2048,14400,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/MI250/00004,4,MI250,37.15596008300781,0,2048,35.48,35.32,2.504e-06,0.04447,0.1135,0.001127,0.001098,1.062e-06,8.157,12.09,5.477,2.905,1.958,0.4216,2.009,1.547,1.085,0.8011,0.9514,0.6285,0.254,4.874,0.6029,3.969,2.38,4.721,0.6782,0.83,1.394,pepper_diagnostics/p_p__t_tb/MI250/00004/tt0j/timers.csv,0.4693,1929341620,495.02383387975425,0.28872280211728524,29491200,29215878,2674379,pepper_diagnostics/p_p__t_tb/MI250/00004/event_data.hdf5,1.1976453993055555e-06,834971.6874292186
p p -> t tb,/projects/AtlasESP/data/multiprocess/pepper_data/tt0j.csv,process_file,4096,10080,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/MI250/00005,5,MI250,30.11222815513611,0,4096,28.38,28.33,2.395e-06,0.04659,0.008578,0.002341,0.001371,9.32e-07,5.803,11.54,3.937,2.142,1.423,0.3428,1.412,1.093,0.7629,0.5824,0.6701,0.4564,0.1902,3.482,0.4551,2.87,2.153,5.633,0.5068,0.6124,1.021,pepper_diagnostics/p_p__t_tb/MI250/00005/tt0j/timers.csv,0.3418,2703040588,495.37771571459064,0.24409570577536097,41287680,40903045,3746828,pepper_diagnostics/p_p__t_tb/MI250/00005/event_data.hdf5,6.861611018105158e-07,1457383.6921990823
p p -> t tb,/projects/AtlasESP/data/multiprocess/pepper_data/tt0j.csv,process_file,8192,7056,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/MI250/00006,6,MI250,25.075342655181885,0,8192,23.47,23.42,2.795e-06,0.04763,0.00238,0.001568,0.001004,1.082e-06,3.929,12.16,2.662,1.396,0.9499,0.2375,0.9615,0.7609,0.5227,0.3992,0.4454,0.2841,0.117,2.365,0.2975,1.909,1.673,7.746,0.3385,0.4104,0.6457,pepper_diagnostics/p_p__t_tb/MI250/00006/tt0j/timers.csv,0.2283,3783194620,495.25021844513043,0.20627446643079136,57802752,57263609,5244114,pepper_diagnostics/p_p__t_tb/MI250/00006/event_data.hdf5,4.051710202310091e-07,2468093.5952177625
p p -> t tb,/projects/AtlasESP/data/multiprocess/pepper_data/tt0j.csv,process_file,16384,4939,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/MI250/00007,7,MI250,24.032679796218872,0,16384,22.5,22.44,2.555e-06,0.05405,0.002566,0.001946,0.001062,9.22e-07,2.951,14.04,1.916,1.073,0.7186,0.2125,0.735,0.5491,0.4041,0.3044,0.3155,0.2305,0.09297,1.686,0.23,1.43,2.135,9.575,0.2575,0.3033,0.5111,pepper_diagnostics/p_p__t_tb/MI250/00007/tt0j/timers.csv,0.1684,5301673468,495.75276764658673,0.17441642978770666,80920576,80168266,7349096,pepper_diagnostics/p_p__t_tb/MI250/00007/event_data.hdf5,2.7730895044543434e-07,3606086.2745098034
p p -> t tb,/projects/AtlasESP/data/multiprocess/pepper_data/tt0j.csv,process_file,32768,3951,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/MI250/00008,8,MI250,29.224701642990112,0,32768,28.08,27.8,2.775e-06,0.05174,0.2199,0.001381,0.001004,1.002e-06,2.45,20.86,1.572,0.8664,0.5742,0.2494,0.6473,0.4549,0.3368,0.2476,0.254,0.1782,0.07191,1.37,0.2021,1.136,2.126,16.41,0.2062,0.2393,0.4202,pepper_diagnostics/p_p__t_tb/MI250/00008/tt0j/timers.csv,0.1296,8468196916,494.93642584201444,0.137789472260317,129466368,128262305,11738459,pepper_diagnostics/p_p__t_tb/MI250/00008/event_data.hdf5,2.147275808339661e-07,4657063.597122302
p p -> t tb,/projects/AtlasESP/data/multiprocess/pepper_data/tt0j.csv,process_file,65536,3161,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/MI250/00009,9,MI250,50.24870991706848,0,65536,49.06,48.84,2.494e-06,0.0609,0.1559,0.001347,0.001052,7.01e-07,2.397,42.4,1.378,0.7788,0.5541,0.2545,0.6945,0.4323,0.323,0.2474,0.2352,0.1763,0.06153,1.156,0.2219,0.9934,4.595,34.55,0.1923,0.1978,0.3879,pepper_diagnostics/p_p__t_tb/MI250/00009/tt0j/timers.csv,0.1142,13572322324,495.7522692184785,0.10900920564374673,207159296,205230547,18813762,pepper_diagnostics/p_p__t_tb/MI250/00009/event_data.hdf5,2.3576060038358117e-07,4241590.827190827
p p -> t tb,/projects/AtlasESP/data/multiprocess/pepper_data/tt0j.csv,process_file,131072,2528,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/MI250/00010,10,MI250,87.52669095993042,0,131072,87.13,86.12,2.124e-06,0.07421,0.9232,0.001361,0.001111,6.91e-07,2.979,77.12,1.458,0.8937,0.5283,0.2762,1.036,0.5564,0.4066,0.2967,0.2436,0.1789,0.05082,1.189,0.269,0.9654,8.908,62.52,0.1924,0.198,0.5025,pepper_diagnostics/p_p__t_tb/MI250/00010/tt0j/timers.csv,0.1104,21692782036,495.39210950165386,0.08616601102031302,331350016,328263680,30070244,pepper_diagnostics/p_p__t_tb/MI250/00010/event_data.hdf5,2.5990643078767804e-07,3847538.504412447
p p -> t tb,/projects/AtlasESP/data/multiprocess/pepper_data/tt0j.csv,process_file,262144,2023,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/MI250/00011,11,MI250,125.03953790664673,0,262144,124.6,124.1,2.264e-06,0.1042,0.4252,0.001368,0.001159,9.21e-07,3.819,115.7,2.0,0.9714,0.5596,0.2071,1.51,0.695,0.5015,0.4394,0.275,0.183,0.04223,1.665,0.3356,0.9842,15.21,90.53,0.176,0.2223,0.5723,pepper_diagnostics/p_p__t_tb/MI250/00011/tt0j/timers.csv,0.09953,34733917996,495.60333543652865,0.06812237911600694,530317312,525380960,48147769,pepper_diagnostics/p_p__t_tb/MI250/00011/event_data.hdf5,2.3401084066439075e-07,4273306.301369864
p p -> t tb,/projects/AtlasESP/data/multiprocess/pepper_data/tt0j.csv,process_file,524288,1820,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/MI250/00012,12,MI250,219.29286074638367,0,524288,218.8,218.5,2.655e-06,0.1406,0.1174,0.001078,0.001018,1.022e-06,6.28,206.7,2.175,1.277,0.6889,0.5691,2.73,1.104,0.8527,0.6549,0.4728,0.2319,0.04064,1.47,0.7052,1.454,26.23,162.6,0.1894,0.277,0.8091,pepper_diagnostics/p_p__t_tb/MI250/00012/tt0j/timers.csv,0.1266,62471511748,495.4039430124118,0.05077596809446505,954204160,945325412,86597389,pepper_diagnostics/p_p__t_tb/MI250/00012/event_data.hdf5,2.2898663531292927e-07,4367067.09382151
p p -> t tb,/projects/AtlasESP/data/multiprocess/pepper_data/tt0j.csv,process_file,1048576,546,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/MI250/00013,13,MI250,130.05611443519592,0,1048576,129.5,129.1,2.925e-06,0.218,0.1638,0.001604,0.001184,9.91e-07,3.537,122.7,0.9924,0.6693,0.3358,0.4299,1.546,0.65,0.4985,0.3468,0.2235,0.113,0.01249,0.7345,0.2578,0.6596,13.36,98.91,0.08271,0.1282,0.4581,pepper_diagnostics/p_p__t_tb/MI250/00013/tt0j/timers.csv,0.08365,37446024004,494.9241221513296,0.06552401700911568,572522496,567181612,51907257,pepper_diagnostics/p_p__t_tb/MI250/00013/event_data.hdf5,2.2549332279862064e-07,4434721.115414408
p p -> t tb j,/projects/AtlasESP/data/multiprocess/pepper_data/tt1j.csv,process_file,128,15000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/MI250/00014,14,MI250,53.137558460235596,0,128,52.53,52.0,2.375e-06,0.04366,0.4864,0.001501,0.001079,7.51e-07,23.48,7.34,9.3,3.929,2.915,0.395,7.535,4.807,2.808,1.972,2.453,1.302,0.7408,8.693,0.6074,4.277,1.964,0.2752,0.717,0.9136,2.295,pepper_diagnostics/p_p__t_tb_j/MI250/00014/tt1j/timers.csv,0.5784,81194364,548.0943393295236,1.7634166550961883,1920000,1881374,92055,pepper_diagnostics/p_p__t_tb_j/MI250/00014/event_data.hdf5,2.7083333333333332e-05,36923.07692307692
p p -> t tb j,/projects/AtlasESP/data/multiprocess/pepper_data/tt1j.csv,process_file,256,15000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/MI250/00015,15,MI250,55.30471730232239,0,256,53.98,53.33,2.705e-06,0.03996,0.607,0.001707,0.001228,1.603e-06,23.8,7.654,9.736,3.951,3.051,0.3963,7.615,4.846,2.902,2.078,2.505,1.245,0.7386,9.117,0.6188,4.233,2.05,0.5327,0.7142,0.9319,2.302,pepper_diagnostics/p_p__t_tb_j/MI250/00015/tt1j/timers.csv,0.583,162461164,548.5866918739009,1.2473575843786497,3840000,3762447,184273,pepper_diagnostics/p_p__t_tb_j/MI250/00015/event_data.hdf5,1.3888020833333332e-05,72004.50028126758
p p -> t tb j,/projects/AtlasESP/data/multiprocess/pepper_data/tt1j.csv,process_file,512,15000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/MI250/00016,16,MI250,54.310648679733276,0,512,53.25,52.2,4.128e-06,0.04194,1.009,0.001441,0.001152,1.593e-06,23.7,7.769,9.364,3.746,2.762,0.365,7.89,4.684,2.936,2.202,2.427,1.1,0.6614,8.773,0.5907,4.025,2.0,0.8825,0.6905,0.9433,2.109,pepper_diagnostics/p_p__t_tb_j/MI250/00016/tt1j/timers.csv,0.5648,325258764,549.2968490628732,0.8829981137818578,7680000,7524413,368980,pepper_diagnostics/p_p__t_tb_j/MI250/00016/event_data.hdf5,6.796875e-06,147126.4367816092
p p -> t tb j,/projects/AtlasESP/data/multiprocess/pepper_data/tt1j.csv,process_file,1024,13500,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/MI250/00017,17,MI250,54.35027003288269,0,1024,53.77,52.58,3.387e-06,0.04497,1.144,0.003036,0.001239,1.513e-06,24.26,8.709,9.42,3.386,2.275,0.3546,8.749,4.461,2.977,2.338,2.355,1.02,0.6484,8.854,0.5657,3.686,1.945,2.172,0.6592,0.9323,1.793,pepper_diagnostics/p_p__t_tb_j/MI250/00017/tt1j/timers.csv,0.6316,586589476,550.3013328382935,0.6584227050473227,13824000,13544113,665425,pepper_diagnostics/p_p__t_tb_j/MI250/00017/event_data.hdf5,3.8035300925925923e-06,262913.65538227465
p p -> t tb j,/projects/AtlasESP/data/multiprocess/pepper_data/tt1j.csv,process_file,2048,10800,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/MI250/00018,18,MI250,50.595422983169556,0,2048,49.69,47.97,2.294e-06,0.04784,1.674,0.001757,0.001175,6.41e-07,20.29,11.45,7.631,2.784,1.933,0.3193,7.207,3.762,2.521,1.982,1.993,0.8293,0.5222,7.155,0.4759,3.12,1.884,5.537,0.5632,0.7785,1.44,pepper_diagnostics/p_p__t_tb_j/MI250/00018/tt1j/timers.csv,0.5284,937305396,549.6056529404561,0.5202445703599639,22118400,21670091,1063339,pepper_diagnostics/p_p__t_tb_j/MI250/00018/event_data.hdf5,2.1687825520833333e-06,461088.18011257035
p p -> t tb j,/projects/AtlasESP/data/multiprocess/pepper_data/tt1j.csv,process_file,4096,7559,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/MI250/00019,19,MI250,41.149765491485596,0,4096,40.63,39.54,3.677e-06,0.05128,1.037,0.001578,0.001218,1.353e-06,14.53,13.18,5.443,2.14,1.416,0.2484,5.103,2.707,1.803,1.417,1.422,0.5991,0.3781,5.086,0.3568,2.239,1.749,8.396,0.4138,0.5781,1.147,pepper_diagnostics/p_p__t_tb_j/MI250/00019/tt1j/timers.csv,0.4238,1312344460,549.7280626777413,0.43972657944667065,30961664,30335058,1488832,pepper_diagnostics/p_p__t_tb_j/MI250/00019/event_data.hdf5,1.2770631449265775e-06,783046.636317653
p p -> t tb j,/projects/AtlasESP/data/multiprocess/pepper_data/tt1j.csv,process_file,8192,5291,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/MI250/00020,20,MI250,37.468387842178345,0,8192,36.59,35.27,3.616e-06,0.04799,1.274,0.002035,0.001001,2.064e-06,10.46,16.04,3.942,1.539,1.009,0.1817,3.613,1.86,1.369,1.086,0.992,0.4691,0.3414,3.685,0.2576,1.617,1.669,11.91,0.3194,0.4675,0.7515,pepper_diagnostics/p_p__t_tb_j/MI250/00020/tt1j/timers.csv,0.2795,1835981732,549.4251955465083,0.3716574053829273,43343872,42465183,2082975,pepper_diagnostics/p_p__t_tb_j/MI250/00020/event_data.hdf5,8.137251789595541e-07,1228916.1326906718
p p -> t tb j,/projects/AtlasESP/data/multiprocess/pepper_data/tt1j.csv,process_file,16384,3704,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/MI250/00021,21,MI250,29.44736671447754,0,16384,28.43,27.09,2.686e-06,0.05127,1.284,0.001448,0.001149,1.152e-06,7.314,14.12,2.608,0.9756,0.6878,0.1591,2.677,1.347,0.9297,0.7582,0.659,0.252,0.1627,2.438,0.1691,1.074,1.356,10.81,0.2032,0.2692,0.5025,pepper_diagnostics/p_p__t_tb_j/MI250/00021/tt1j/timers.csv,0.1821,2569921852,549.2690024348527,0.31397632043200524,60686336,59456968,2915691,pepper_diagnostics/p_p__t_tb_j/MI250/00021/event_data.hdf5,4.4639373186082613e-07,2240174.8246585457
p p -> t tb j,/projects/AtlasESP/data/multiprocess/pepper_data/tt1j.csv,process_file,32768,2963,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/MI250/00022,22,MI250,42.50926756858826,0,32768,41.75,41.52,3.396e-06,0.05269,0.1769,0.001375,0.001062,1.032e-06,6.586,30.04,2.23,0.8177,0.5737,0.2769,2.623,1.146,0.7975,0.6954,0.5397,0.2133,0.1319,2.082,0.1484,0.8505,1.813,26.12,0.1682,0.2149,0.434,pepper_diagnostics/p_p__t_tb_j/MI250/00022/tt1j/timers.csv,0.1434,4112375660,549.3862475924793,0.24825026393553967,97091584,95126966,4665664,pepper_diagnostics/p_p__t_tb_j/MI250/00022/event_data.hdf5,4.276374767971651e-07,2338429.2870905586
p p -> t tb j,/projects/AtlasESP/data/multiprocess/pepper_data/tt1j.csv,process_file,65536,2370,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/MI250/00023,23,MI250,56.24064016342163,0,65536,55.72,54.91,2.365e-06,0.06473,0.7378,0.001383,0.001025,9.72e-07,7.683,42.67,1.917,0.7696,0.5217,0.4141,3.247,1.37,0.7939,0.8232,0.7097,0.2088,0.1204,1.726,0.1913,0.8931,4.138,34.67,0.1744,0.1821,0.4124,pepper_diagnostics/p_p__t_tb_j/MI250/00023/tt1j/timers.csv,0.1331,6572102580,548.8458816351998,0.19619275985475815,155320320,152164553,7456350,pepper_diagnostics/p_p__t_tb_j/MI250/00023/event_data.hdf5,3.5352747148602317e-07,2828634.492806411
p p -> t tb j,/projects/AtlasESP/data/multiprocess/pepper_data/tt1j.csv,process_file,131072,1896,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/MI250/00024,24,MI250,75.26604795455933,0,131072,74.21,73.99,3.787e-06,0.07618,0.1435,0.002651,0.001295,1.443e-06,10.48,59.24,1.982,0.8234,0.4605,0.2586,5.304,1.877,1.098,1.117,0.4681,0.1672,0.08804,1.732,0.2502,0.7381,6.738,46.23,0.1527,0.1768,0.4929,pepper_diagnostics/p_p__t_tb_j/MI250/00024/tt1j/timers.csv,0.1472,10554011916,550.8634037893886,0.1553742026419485,248512512,243439684,11974014,pepper_diagnostics/p_p__t_tb_j/MI250/00024/event_data.hdf5,2.977314880628626e-07,3358731.0717664547
p p -> t tb j,/projects/AtlasESP/data/multiprocess/pepper_data/tt1j.csv,process_file,262144,1517,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/MI250/00025,25,MI250,108.30708169937134,0,262144,107.6,107.1,6.583e-06,0.1265,0.3426,0.001653,0.0012,7.41e-07,15.82,86.83,1.972,0.9375,0.4989,0.368,8.414,2.684,1.646,1.859,0.5873,0.1771,0.09414,1.629,0.3432,0.9334,12.26,63.52,0.1524,0.1916,0.5924,pepper_diagnostics/p_p__t_tb_j/MI250/00025/tt1j/timers.csv,0.1707,16825354876,548.7914790624005,0.12261610108308654,397672448,389642954,19089221,pepper_diagnostics/p_p__t_tb_j/MI250/00025/event_data.hdf5,2.693171240266562e-07,3713094.752567694
p p -> t tb j,/projects/AtlasESP/data/multiprocess/pepper_data/tt1j.csv,process_file,524288,1365,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/MI250/00026,26,MI250,158.57854199409485,0,524288,157.8,157.5,2.324e-06,0.1975,0.1328,0.001576,0.001168,7.11e-07,27.51,124.6,2.411,1.301,0.7009,0.2887,15.03,5.171,2.69,3.0,0.898,0.2072,0.07148,2.058,0.353,1.037,21.12,84.79,0.1672,0.2514,0.8818,pepper_diagnostics/p_p__t_tb_j/MI250/00026/tt1j/timers.csv,0.2477,30325168388,549.6213472669459,0.09145933078177647,715653120,701231998,34405599,pepper_diagnostics/p_p__t_tb_j/MI250/00026/event_data.hdf5,2.2007868840144232e-07,4543829.333333333
p p -> t tb j,/projects/AtlasESP/data/multiprocess/pepper_data/tt1j.csv,process_file,1048576,409,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/MI250/00027,27,MI250,106.34366250038147,0,1048576,105.7,105.3,3.397e-06,0.3159,0.1164,0.001815,0.001026,1.222e-06,16.29,86.16,1.242,0.7212,0.342,0.2002,9.039,3.069,1.643,1.732,0.4752,0.09306,0.02041,1.022,0.2204,0.4871,12.8,62.13,0.07695,0.1273,0.5167,pepper_diagnostics/p_p__t_tb_j/MI250/00027/tt1j/timers.csv,0.1313,18063551340,546.3194248859568,0.11781667931124193,428867584,420258044,20494030,pepper_diagnostics/p_p__t_tb_j/MI250/00027/event_data.hdf5,2.455303313388218e-07,4072816.5622032294
p p -> t tb j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt2j.csv,process_file,128,10000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/MI250/00028,28,MI250,91.2617654800415,0,128,90.85,90.49,2.004e-06,0.2915,0.06786,0.001612,0.001099,7.11e-07,68.98,4.849,7.722,2.879,2.598,0.253,27.91,13.75,7.267,5.156,6.127,2.295,1.981,7.317,0.4048,2.916,1.232,0.08584,0.5064,0.6793,1.691,pepper_diagnostics/p_p__t_tb_j_j/MI250/00028/tt2j/timers.csv,1.186,27822804,400.63871174306075,2.4286346872613533,1280000,1223650,26696,pepper_diagnostics/p_p__t_tb_j_j/MI250/00028/event_data.hdf5,7.06953125e-05,14145.209415405017
p p -> t tb j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt2j.csv,process_file,256,10000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/MI250/00029,29,MI250,93.29157733917236,0,256,92.17,91.88,2.625e-06,0.04787,0.2423,0.001326,0.001085,1.213e-06,69.82,5.145,7.933,2.939,2.542,0.2486,28.67,13.1,7.496,5.452,6.297,2.308,2.011,7.507,0.4263,2.89,1.359,0.1958,0.5194,0.7099,1.707,pepper_diagnostics/p_p__t_tb_j_j/MI250/00029/tt2j/timers.csv,1.185,55523428,399.44655999723085,1.7153002159505566,2560000,2447471,53234,pepper_diagnostics/p_p__t_tb_j_j/MI250/00029/event_data.hdf5,3.5890625e-05,27862.42925555072
p p -> t tb j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt2j.csv,process_file,512,10000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/MI250/00030,30,MI250,100.29931116104126,0,512,99.18,98.9,1.613e-06,0.04569,0.2398,0.001718,0.001169,7.21e-07,76.11,5.503,8.263,2.968,2.434,0.2663,32.44,14.19,7.926,6.172,6.474,2.121,1.794,7.83,0.4332,2.963,1.419,0.3337,0.5327,0.7791,1.654,pepper_diagnostics/p_p__t_tb_j_j/MI250/00030/tt2j/timers.csv,1.381,111028676,399.64838132248127,1.2122725496228874,5120000,4895155,106539,pepper_diagnostics/p_p__t_tb_j_j/MI250/00030/event_data.hdf5,1.9316406250000002e-05,51769.464105156716
p p -> t tb j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt2j.csv,process_file,1024,9000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/MI250/00031,31,MI250,103.42438650131226,0,1024,102.0,101.4,3.406e-06,0.05026,0.5549,0.001564,0.001027,1.754e-06,80.58,5.262,7.777,2.636,2.029,0.2232,38.24,13.16,8.073,6.664,5.684,1.93,1.504,7.399,0.3772,2.575,1.302,0.5987,0.4717,0.7561,1.407,pepper_diagnostics/p_p__t_tb_j_j/MI250/00031/tt2j/timers.csv,2.262,199551628,399.22443976388524,0.9031218642806117,9216000,8809565,191557,pepper_diagnostics/p_p__t_tb_j_j/MI250/00031/event_data.hdf5,1.1002604166666668e-05,90887.57396449703
p p -> t tb j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt2j.csv,process_file,2048,7200,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/MI250/00032,32,MI250,84.42792534828186,0,2048,83.74,82.65,3.527e-06,0.0499,1.038,0.001466,0.001035,1.333e-06,65.02,5.13,6.319,2.107,1.575,0.1997,30.9,10.6,6.362,5.429,4.524,1.65,1.26,6.019,0.2998,2.069,1.204,1.106,0.3987,0.5982,1.108,pepper_diagnostics/p_p__t_tb_j_j/MI250/00032/tt2j/timers.csv,1.802,319620588,399.66897160276164,0.7143797401231234,14745600,14094987,306847,pepper_diagnostics/p_p__t_tb_j_j/MI250/00032/event_data.hdf5,5.6050618489583335e-06,178410.16333938294
p p -> t tb j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt2j.csv,process_file,4096,5040,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/MI250/00033,33,MI250,67.34979820251465,0,4096,66.73,65.38,3.888e-06,0.05868,1.29,0.001439,0.001088,1.322e-06,50.64,4.849,4.796,1.655,1.304,0.1731,22.79,8.163,5.181,4.54,3.682,1.727,1.542,4.536,0.2601,1.645,1.223,1.254,0.335,0.462,0.8573,pepper_diagnostics/p_p__t_tb_j_j/MI250/00033/tt2j/timers.csv,1.3,448030476,400.2361293335785,0.6042152745230797,20643840,19734228,430166,pepper_diagnostics/p_p__t_tb_j_j/MI250/00033/event_data.hdf5,3.167046440972222e-06,315751.60599571734
p p -> t tb j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt2j.csv,process_file,8192,3528,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/MI250/00034,34,MI250,47.24167609214783,0,8192,45.96,45.35,3.076e-06,0.06368,0.5416,0.001831,0.001153,7.82e-07,34.92,4.016,3.139,1.094,0.8302,0.1148,16.53,5.571,3.402,3.104,2.42,0.8393,0.719,2.974,0.1655,1.083,1.14,1.1,0.2147,0.3106,0.5676,pepper_diagnostics/p_p__t_tb_j_j/MI250/00034/tt2j/timers.csv,0.9075,625588532,399.19273519170997,0.5099545885380558,28901376,27626386,600695,pepper_diagnostics/p_p__t_tb_j_j/MI250/00034/event_data.hdf5,1.56912944214144e-06,637296.05292172
p p -> t tb j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt2j.csv,process_file,16384,2469,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/MI250/00035,35,MI250,37.11024332046509,0,16384,36.49,35.93,4.058e-06,0.05946,0.4916,0.001311,0.00104,1.623e-06,26.62,4.534,2.301,0.783,0.6196,0.1004,12.36,4.243,2.706,2.471,1.822,0.723,0.6621,2.161,0.1397,0.8359,1.133,1.766,0.1664,0.223,0.393,pepper_diagnostics/p_p__t_tb_j_j/MI250/00035/tt2j/timers.csv,0.6469,883548556,402.80155289917013,0.433024421602869,40452096,38668662,848353,pepper_diagnostics/p_p__t_tb_j_j/MI250/00035/event_data.hdf5,8.882110830548805e-07,1125858.5026440301
p p -> t tb j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt2j.csv,process_file,32768,1975,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/MI250/00036,36,MI250,37.111260175704956,0,32768,36.27,35.62,2.515e-06,0.074,0.5711,0.001314,0.001044,1.062e-06,25.18,6.601,1.847,0.6376,0.5551,0.1007,12.74,3.819,2.336,2.593,1.365,0.4777,0.3521,1.737,0.1095,0.6222,1.732,3.125,0.1294,0.174,0.3339,pepper_diagnostics/p_p__t_tb_j_j/MI250/00036/tt2j/timers.csv,0.5276,1415289340,403.32187743152434,0.34254871489774025,64716800,61866038,1359000,pepper_diagnostics/p_p__t_tb_j_j/MI250/00036/event_data.hdf5,5.503980419303797e-07,1816866.9286917464
p p -> t tb j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt2j.csv,process_file,65536,1580,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/MI250/00037,37,MI250,48.26566982269287,0,65536,47.68,47.57,2.225e-06,0.08117,0.02481,0.00235,0.001161,7.51e-07,34.0,10.31,1.494,0.5918,0.4226,0.1161,19.24,4.956,2.828,3.639,1.274,0.3453,0.2993,1.363,0.1307,0.5829,3.254,3.652,0.1266,0.147,0.3177,pepper_diagnostics/p_p__t_tb_j_j/MI250/00037/tt2j/timers.csv,0.4938,2241537140,399.2301278345359,0.26946633574887713,103546880,98981305,2152387,pepper_diagnostics/p_p__t_tb_j_j/MI250/00037/event_data.hdf5,4.5940544031843355e-07,2176726.5083035524
p p -> t tb j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt2j.csv,process_file,131072,1264,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/MI250/00038,38,MI250,75.34974217414856,0,131072,74.21,74.1,3.467e-06,0.1057,0.003416,0.001414,0.001072,1.603e-06,52.35,18.23,1.673,0.6617,0.3841,0.2603,31.84,7.339,3.908,5.858,1.239,0.3134,0.2754,1.474,0.199,0.5634,6.031,6.101,0.1181,0.1411,0.4016,pepper_diagnostics/p_p__t_tb_j_j/MI250/00038/tt2j/timers.csv,0.857,3581195564,398.6668613049397,0.212893101743578,165675008,158361688,3438798,pepper_diagnostics/p_p__t_tb_j_j/MI250/00038/event_data.hdf5,4.4726118256774125e-07,2235830.0674763834
p p -> t tb j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt2j.csv,process_file,262144,1011,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/MI250/00039,39,MI250,111.56299924850464,0,262144,110.9,110.7,3.757e-06,0.1622,0.002928,0.001748,0.001128,1.272e-06,78.4,28.82,1.676,0.7681,0.4132,0.1654,48.09,11.4,5.913,8.998,1.511,0.2394,0.1706,1.49,0.1865,0.5093,10.52,8.261,0.115,0.1667,0.4861,pepper_diagnostics/p_p__t_tb_j_j/MI250/00039/tt2j/timers.csv,1.439,5735851476,399.15459846236763,0.16843071797290218,265027584,253307512,5507798,pepper_diagnostics/p_p__t_tb_j_j/MI250/00039/event_data.hdf5,4.1769237122125374e-07,2394106.4498644983
p p -> t tb j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt2j.csv,process_file,524288,910,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/MI250/00040,40,MI250,194.98172330856323,0,524288,194.1,193.8,2.956e-06,0.2604,0.00333,0.001474,0.001037,7.92e-07,140.1,48.99,2.208,1.121,0.5594,0.2594,87.42,21.39,10.34,15.22,2.26,0.2884,0.1924,1.962,0.246,0.7221,17.9,14.09,0.1424,0.2186,0.7594,pepper_diagnostics/p_p__t_tb_j_j/MI250/00040/tt2j/timers.csv,2.497,10453395276,404.09205711355617,0.12628376200263244,477102080,456062818,10037744,pepper_diagnostics/p_p__t_tb_j_j/MI250/00040/event_data.hdf5,4.06202379163805e-07,2461827.0381836942
p p -> t tb j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt2j.csv,process_file,1048576,273,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/MI250/00041,41,MI250,120.5680844783783,0,1048576,119.6,119.1,2.404e-06,0.497,0.02623,0.001714,0.001064,7.41e-07,86.41,30.44,1.029,0.6051,0.2807,0.1352,54.85,13.09,6.244,9.1,1.258,0.1087,0.06006,0.9009,0.1281,0.3247,11.81,8.656,0.06927,0.114,0.4217,pepper_diagnostics/p_p__t_tb_j_j/MI250/00041/tt2j/timers.csv,1.537,6291751652,405.35237629967486,0.16328388841562005,286261248,273678619,6041581,pepper_diagnostics/p_p__t_tb_j_j/MI250/00041/event_data.hdf5,4.160535204541552e-07,2403536.926952141
p p -> t tb j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt3j.csv,process_file,128,1000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/MI250/00042,42,MI250,43.13653922080994,0,128,41.84,41.52,3.316e-06,0.3217,0.0004763,0.001414,0.00111,1.452e-06,39.0,0.4331,1.066,0.328,0.3229,0.02814,18.89,6.909,3.301,2.244,2.631,0.89,0.7995,1.023,0.04258,0.2798,0.07958,0.004187,0.06044,0.08124,0.1862,pepper_diagnostics/p_p__t_tb_j_j_j/MI250/00042/tt3j/timers.csv,1.686,975564,231.1157892048286,8.477187216292245,128000,118316,739,pepper_diagnostics/p_p__t_tb_j_j_j/MI250/00042/event_data.hdf5,0.000324375,3082.8516377649325
p p -> t tb j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt3j.csv,process_file,256,1000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/MI250/00043,43,MI250,44.13988447189331,0,256,43.09,43.03,3.226e-06,0.05772,0.0003019,0.001366,0.001097,1.573e-06,40.39,0.5074,1.081,0.3372,0.324,0.02909,19.49,6.88,3.432,2.58,2.774,0.9719,0.8745,1.037,0.04439,0.303,0.1058,0.006793,0.06192,0.08532,0.1898,pepper_diagnostics/p_p__t_tb_j_j_j/MI250/00043/tt3j/timers.csv,1.707,1935564,239.92627792766137,6.107597008675441,256000,236543,1534,pepper_diagnostics/p_p__t_tb_j_j_j/MI250/00043/event_data.hdf5,0.0001680859375,5949.3376713920525
p p -> t tb j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt3j.csv,process_file,512,1000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/MI250/00044,44,MI250,48.17929720878601,0,512,47.53,47.47,2.154e-06,0.06047,0.0003536,0.001762,0.001506,8.02e-07,44.79,0.5587,1.098,0.3353,0.3,0.0282,23.06,6.69,3.669,2.924,2.721,1.077,0.8941,1.053,0.04467,0.2949,0.1283,0.01205,0.0624,0.08886,0.1838,pepper_diagnostics/p_p__t_tb_j_j_j/MI250/00044/tt3j/timers.csv,2.145,3735564,236.61807741771852,4.292458080053412,512000,473188,3026,pepper_diagnostics/p_p__t_tb_j_j_j/MI250/00044/event_data.hdf5,9.271484375e-05,10785.759427006531
p p -> t tb j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt3j.csv,process_file,1024,900,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/MI250/00045,45,MI250,57.18666934967041,0,1024,56.22,56.16,1.773e-06,0.05489,0.0003362,0.001832,0.00118,7.42e-07,53.5,0.5686,1.151,0.3216,0.2588,0.02831,28.34,7.529,3.976,3.636,2.785,0.7947,0.7312,1.107,0.04335,0.2829,0.1348,0.01803,0.06089,0.09274,0.1678,pepper_diagnostics/p_p__t_tb_j_j_j/MI250/00045/tt3j/timers.csv,4.077,6740796,239.56795514037583,3.217928912183815,921600,851614,5518,pepper_diagnostics/p_p__t_tb_j_j_j/MI250/00045/event_data.hdf5,6.09375e-05,16410.25641025641
p p -> t tb j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt3j.csv,process_file,2048,720,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/MI250/00046,46,MI250,46.2641224861145,0,2048,45.29,45.23,3.536e-06,0.05954,0.0004016,0.001349,0.001115,1.533e-06,43.16,0.491,0.8257,0.265,0.195,0.02146,23.38,5.894,3.049,2.97,2.063,0.647,0.5629,0.7932,0.03254,0.2174,0.1243,0.02396,0.04904,0.08719,0.1286,pepper_diagnostics/p_p__t_tb_j_j_j/MI250/00046/tt3j/timers.csv,3.32,10348644,233.0550311782482,2.508841778042306,1474560,1362510,8584,pepper_diagnostics/p_p__t_tb_j_j_j/MI250/00046/event_data.hdf5,3.067355685763889e-05,32601.370771611764
p p -> t tb j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt3j.csv,process_file,4096,503,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/MI250/00047,47,MI250,34.16373562812805,0,4096,33.2,33.13,4.097e-06,0.06558,0.0009492,0.001494,0.001031,1.352e-06,31.51,0.4321,0.6308,0.1843,0.1493,0.01748,16.95,4.197,2.288,2.275,1.51,0.5268,0.4551,0.6052,0.02565,0.1632,0.1193,0.03714,0.03731,0.05187,0.09498,pepper_diagnostics/p_p__t_tb_j_j_j/MI250/00047/tt3j/timers.csv,2.301,14313876,230.52377437289599,2.1109821460446976,2060288,1902679,11863,pepper_diagnostics/p_p__t_tb_j_j_j/MI250/00047/event_data.hdf5,1.6080276155566603e-05,62187.986718985805
p p -> t tb j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt3j.csv,process_file,8192,352,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/MI250/00048,48,MI250,25.094385862350464,0,8192,24.59,24.52,3.526e-06,0.06456,0.0005228,0.001733,0.001291,1.373e-06,23.23,0.4076,0.4716,0.1339,0.1064,0.01456,12.53,2.954,1.694,1.811,1.1,0.4326,0.3922,0.4511,0.02048,0.1204,0.1218,0.04279,0.03021,0.03742,0.06623,pepper_diagnostics/p_p__t_tb_j_j_j/MI250/00048/tt3j/timers.csv,1.635,20319108,234.5318856191915,1.8059417776723579,2883584,2664418,16880,pepper_diagnostics/p_p__t_tb_j_j_j/MI250/00048/event_data.hdf5,8.503306995738636e-06,117601.30505709625
p p -> t tb j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt3j.csv,process_file,16384,246,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/MI250/00049,49,MI250,19.12051248550415,0,16384,18.46,18.38,8.276e-06,0.06935,0.0004889,0.001685,0.001121,3.807e-06,17.44,0.3781,0.3008,0.09053,0.06748,0.0116,9.641,2.215,1.254,1.408,0.7245,0.2285,0.1963,0.287,0.01377,0.07591,0.1119,0.07957,0.0206,0.02519,0.04469,pepper_diagnostics/p_p__t_tb_j_j_j/MI250/00049/tt3j/timers.csv,1.239,27646956,227.91454077673097,1.5011994122719934,4030464,3722919,22948,pepper_diagnostics/p_p__t_tb_j_j_j/MI250/00049/event_data.hdf5,4.560268991361788e-06,219285.31011969535
p p -> t tb j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt3j.csv,process_file,32768,197,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/MI250/00050,50,MI250,20.17205023765564,0,32768,19.36,19.27,2.134e-06,0.08301,0.0008283,0.001989,0.001173,6.82e-07,18.11,0.6355,0.2734,0.08116,0.05673,0.01249,10.38,2.277,1.255,1.683,0.6099,0.177,0.1635,0.2573,0.01608,0.06763,0.2231,0.1321,0.01985,0.02091,0.04035,pepper_diagnostics/p_p__t_tb_j_j_j/MI250/00050/tt3j/timers.csv,0.9998,46750500,240.73300928488507,1.2192624023360212,6455296,5961657,38826,pepper_diagnostics/p_p__t_tb_j_j_j/MI250/00050/event_data.hdf5,2.9851458399428933e-06,334992.00830306177
p p -> t tb j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt3j.csv,process_file,65536,158,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/MI250/00051,51,MI250,29.210113525390625,0,65536,28.12,28.01,4.088e-06,0.1079,0.001122,0.001529,0.001039,2.675e-06,26.21,1.381,0.1989,0.07246,0.04955,0.01415,16.98,2.896,1.398,2.569,0.5685,0.1514,0.1261,0.183,0.01593,0.07223,0.5557,0.1626,0.01788,0.01616,0.03834,pepper_diagnostics/p_p__t_tb_j_j_j/MI250/00051/tt3j/timers.csv,1.029,71859276,230.77983511961548,0.9425011242364912,10354688,9566827,59709,pepper_diagnostics/p_p__t_tb_j_j_j/MI250/00051/event_data.hdf5,2.7050549470925636e-06,369678.25776508386
p p -> t tb j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt3j.csv,process_file,131072,126,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/MI250/00052,52,MI250,45.2274010181427,0,131072,44.62,44.45,2.635e-06,0.1621,0.001363,0.001183,0.0009581,7.22e-07,42.11,1.852,0.2574,0.08803,0.05215,0.01563,27.98,4.526,2.063,3.909,0.6629,0.1567,0.1506,0.2373,0.02011,0.05763,0.7863,0.2524,0.01954,0.01849,0.04993,pepper_diagnostics/p_p__t_tb_j_j_j/MI250/00052/tt3j/timers.csv,2.263,117994212,237.9134720940247,0.7579332022648545,16515072,15251680,98140,pepper_diagnostics/p_p__t_tb_j_j_j/MI250/00052/event_data.hdf5,2.6914808485243057e-06,371542.6771653543
p p -> t tb j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt3j.csv,process_file,262144,101,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/MI250/00053,53,MI250,81.36304378509521,0,262144,80.66,80.39,3.777e-06,0.2572,0.001937,0.001678,0.001081,1.313e-06,76.96,2.976,0.1731,0.1368,0.0547,0.0169,52.1,8.416,3.477,7.29,0.7975,0.1438,0.1218,0.152,0.02119,0.125,1.304,0.3135,0.01897,0.02083,0.09696,pepper_diagnostics/p_p__t_tb_j_j_j/MI250/00053/tt3j/timers.csv,4.289,199085772,250.41946719593352,0.6139545060962237,26476544,24461121,165640,pepper_diagnostics/p_p__t_tb_j_j_j/MI250/00053/event_data.hdf5,3.036272407758354e-06,329351.21283741755
p p -> t tb j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt3j.csv,process_file,524288,91,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/MI250/00054,54,MI250,140.68370747566223,0,524288,139.4,138.9,4.919e-06,0.464,0.002184,0.001567,0.001063,1.714e-06,133.3,4.959,0.296,0.1595,0.06462,0.02111,92.09,14.22,6.134,12.71,1.1,0.08554,0.07457,0.2377,0.05832,0.08467,2.151,0.5278,0.02122,0.02718,0.111,pepper_diagnostics/p_p__t_tb_j_j_j/MI250/00054/tt3j/timers.csv,6.627,353588892,246.9202656706359,0.45413449921175836,47710208,44082402,294296,pepper_diagnostics/p_p__t_tb_j_j_j/MI250/00054/event_data.hdf5,2.911326649424794e-06,343486.0187185025
p p -> t tb j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt3j.csv,process_file,1048576,27,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/MI250/00055,55,MI250,82.37389087677002,0,1048576,81.78,80.89,3.006e-06,0.8741,0.001786,0.001774,0.0009982,1.292e-06,77.43,3.112,0.1791,0.0811,0.03295,0.01242,54.08,8.3,3.503,7.067,0.6069,0.03349,0.02826,0.1553,0.02382,0.02905,1.401,0.4213,0.01354,0.01488,0.05265,pepper_diagnostics/p_p__t_tb_j_j_j/MI250/00055/tt3j/timers.csv,3.666,252431172,297.07910820062807,0.6463682003209122,28311552,26170544,210065,pepper_diagnostics/p_p__t_tb_j_j_j/MI250/00055/event_data.hdf5,2.857137609411169e-06,350000.6428483125
p p -> t tb j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt4j.csv,process_file,128,100,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/MI250/00056,56,MI250,35.140448808670044,0,128,34.24,33.21,3.186e-06,1.022,0.0009671,0.001504,0.001007,1.263e-06,32.81,0.05602,0.184,0.04586,0.04358,0.006136,15.43,4.471,2.196,1.536,1.704,0.9592,0.8524,0.1758,0.008164,0.03395,0.007702,0.00068,0.01295,0.009399,0.02346,pepper_diagnostics/p_p__t_tb_j_j_j_j/MI250/00056/tt4j/timers.csv,4.742,151564,130.30158430359413,23.762739001774932,12800,11280,30,pepper_diagnostics/p_p__t_tb_j_j_j_j/MI250/00056/event_data.hdf5,0.00259453125,385.42607648298707
p p -> t tb j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt4j.csv,process_file,256,100,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/MI250/00057,57,MI250,34.14773440361023,0,256,33.27,33.12,2.414e-06,0.1455,0.0003283,0.001846,0.001362,7.02e-07,32.76,0.05589,0.168,0.04359,0.03911,0.005748,16.33,4.273,1.953,1.495,1.563,0.5225,0.4865,0.1609,0.007056,0.03012,0.007471,0.0006592,0.01134,0.009446,0.02278,pepper_diagnostics/p_p__t_tb_j_j_j_j/MI250/00057/tt4j/timers.csv,5.121,151564,104.24126744287528,15.032112375057583,25600,22455,48,pepper_diagnostics/p_p__t_tb_j_j_j_j/MI250/00057/event_data.hdf5,0.00129375,772.9468599033817
p p -> t tb j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt4j.csv,process_file,512,100,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/MI250/00058,58,MI250,40.1533317565918,0,512,39.21,39.06,4.158e-06,0.1467,0.0004195,0.002013,0.00116,1.663e-06,38.69,0.06636,0.1608,0.04401,0.03595,0.005633,20.2,4.313,2.05,1.819,1.509,0.5072,0.4226,0.1525,0.008284,0.02947,0.0105,0.001245,0.01157,0.01026,0.02215,pepper_diagnostics/p_p__t_tb_j_j_j_j/MI250/00058/tt4j/timers.csv,6.853,287564,114.27543983553505,11.14384929493614,51200,45142,105,pepper_diagnostics/p_p__t_tb_j_j_j_j/MI250/00058/event_data.hdf5,0.000762890625,1310.8038914490528
p p -> t tb j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt4j.csv,process_file,1024,90,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/MI250/00059,59,MI250,53.34258508682251,0,1024,52.31,52.16,3.947e-06,0.1463,0.0005482,0.00151,0.0009541,1.744e-06,51.74,0.08631,0.1933,0.04573,0.03302,0.005736,25.18,4.792,2.397,2.426,1.613,0.5361,0.4855,0.1864,0.006856,0.03141,0.01453,0.00195,0.01245,0.01212,0.02114,pepper_diagnostics/p_p__t_tb_j_j_j_j/MI250/00059/tt4j/timers.csv,13.34,423564,144.17629003962512,9.313938991880821,92160,81236,239,pepper_diagnostics/p_p__t_tb_j_j_j_j/MI250/00059/event_data.hdf5,0.0005659722222222222,1766.871165644172
p p -> t tb j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt4j.csv,process_file,2048,72,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/MI250/00060,60,MI250,47.33002495765686,0,2048,46.71,46.55,2.855e-06,0.1539,0.0004495,0.001956,0.00116,6.21e-07,46.25,0.07815,0.1063,0.03936,0.02597,0.006498,22.25,4.147,2.022,2.112,1.295,0.3725,0.3516,0.1003,0.006032,0.02421,0.01342,0.002372,0.01227,0.009562,0.01752,pepper_diagnostics/p_p__t_tb_j_j_j_j/MI250/00060/tt4j/timers.csv,12.82,559564,144.40250806792994,7.388324958256115,147456,129635,385,pepper_diagnostics/p_p__t_tb_j_j_j_j/MI250/00060/event_data.hdf5,0.0003156873914930555,3167.6906552094524
p p -> t tb j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt4j.csv,process_file,4096,50,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/MI250/00061,61,MI250,30.102816104888916,0,4096,29.24,29.07,2.194e-06,0.1652,0.0004148,0.001525,0.001042,7.42e-07,28.81,0.0614,0.1061,0.02799,0.01782,0.004467,14.38,2.501,1.302,1.351,0.8028,0.2683,0.2479,0.1014,0.004682,0.01797,0.01337,0.002636,0.008882,0.006642,0.01245,pepper_diagnostics/p_p__t_tb_j_j_j_j/MI250/00061/tt4j/timers.csv,7.408,695564,127.38292732710178,5.875658554506416,204800,180321,469,pepper_diagnostics/p_p__t_tb_j_j_j_j/MI250/00061/event_data.hdf5,0.000141943359375,7045.063639490883
p p -> t tb j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt4j.csv,process_file,8192,35,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/MI250/00062,62,MI250,24.123305082321167,0,8192,23.69,23.51,5.11e-06,0.1684,0.0005034,0.00223,0.00121,1.914e-06,23.33,0.05423,0.05882,0.0218,0.01155,0.004158,11.93,1.895,0.9626,1.044,0.5905,0.1732,0.1552,0.0546,0.004215,0.01206,0.01239,0.003045,0.007984,0.004537,0.009265,pepper_diagnostics/p_p__t_tb_j_j_j_j/MI250/00062/tt4j/timers.csv,6.115,831564,114.01388626564494,4.697037903552311,286720,252373,588,pepper_diagnostics/p_p__t_tb_j_j_j_j/MI250/00062/event_data.hdf5,8.199637276785714e-05,12195.661420672055
p p -> t tb j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt4j.csv,process_file,16384,24,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/MI250/00063,63,MI250,15.154507875442505,0,16384,14.46,14.26,2.074e-06,0.1883,0.001451,0.00186,0.001053,7.12e-07,14.1,0.05603,0.04757,0.01845,0.00837,0.003646,6.869,1.291,0.7008,0.8805,0.3554,0.1814,0.1574,0.04303,0.004537,0.009099,0.01581,0.003702,0.007832,0.00329,0.007316,pepper_diagnostics/p_p__t_tb_j_j_j_j/MI250/00063/tt4j/timers.csv,3.371,1103564,103.41073268101432,3.869800310945758,393216,346186,727,pepper_diagnostics/p_p__t_tb_j_j_j_j/MI250/00063/event_data.hdf5,3.6265055338541664e-05,27574.75455820477
p p -> t tb j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt4j.csv,process_file,32768,19,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/MI250/00064,64,MI250,18.196519136428833,0,32768,17.47,17.23,4.909e-06,0.23,0.0003592,0.002058,0.001047,2.334e-06,17.02,0.1158,0.04072,0.01706,0.006759,0.003985,9.083,1.417,0.7132,1.228,0.3286,0.1392,0.1265,0.03644,0.004285,0.007908,0.03509,0.006012,0.007189,0.002659,0.007203,pepper_diagnostics/p_p__t_tb_j_j_j_j/MI250/00064/tt4j/timers.csv,3.651,1919564,122.6500089801686,3.308812347697944,622592,547731,1372,pepper_diagnostics/p_p__t_tb_j_j_j_j/MI250/00064/event_data.hdf5,2.7674624794407895e-05,36134.1845618108
p p -> t tb j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt4j.csv,process_file,65536,15,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/MI250/00065,65,MI250,27.194132089614868,0,65536,26.04,25.7,3.216e-06,0.3272,0.0004216,0.001258,0.001054,7.92e-07,25.46,0.1461,0.04606,0.01518,0.005528,0.004176,16.25,1.749,0.8978,1.823,0.439,0.06732,0.06748,0.04223,0.003825,0.006685,0.05814,0.00761,0.00678,0.002077,0.006316,pepper_diagnostics/p_p__t_tb_j_j_j_j/MI250/00065/tt4j/timers.csv,3.826,2871564,114.9164825640323,2.5501252511384966,983040,865944,2035,pepper_diagnostics/p_p__t_tb_j_j_j_j/MI250/00065/event_data.hdf5,2.6143391927083334e-05,38250.58365758755
p p -> t tb j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt4j.csv,process_file,131072,12,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/MI250/00066,66,MI250,49.20975708961487,0,131072,48.75,48.25,5.63e-06,0.4892,0.0003524,0.002225,0.001125,1.804e-06,47.96,0.2177,0.0249,0.01776,0.005374,0.004561,29.76,3.431,1.607,4.272,0.3614,0.08007,0.06318,0.02044,0.004461,0.00611,0.09376,0.01053,0.007864,0.0026,0.007281,pepper_diagnostics/p_p__t_tb_j_j_j_j/MI250/00066/tt4j/timers.csv,8.126,5324796,137.48752353048306,2.2020739444319988,1572864,1383875,3889,pepper_diagnostics/p_p__t_tb_j_j_j_j/MI250/00066/event_data.hdf5,3.067652384440104e-05,32598.217616580314
p p -> t tb j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt4j.csv,process_file,262144,10,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/MI250/00067,67,MI250,71.23192048072815,0,262144,70.27,69.46,3.927e-06,0.7942,0.000342,0.002148,0.001187,9.31e-07,69.04,0.3133,0.03425,0.01989,0.005714,0.005297,42.64,5.525,2.091,5.645,0.4125,0.04746,0.04125,0.02969,0.00456,0.005985,0.1443,0.01079,0.007582,0.003283,0.009016,pepper_diagnostics/p_p__t_tb_j_j_j_j/MI250/00067/tt4j/timers.csv,12.39,6956796,106.96743925838011,1.5060821375209015,2621440,2305999,5048,pepper_diagnostics/p_p__t_tb_j_j_j_j/MI250/00067/event_data.hdf5,2.649688720703125e-05,37740.2821767924
p p -> t tb j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt4j.csv,process_file,524288,10,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/MI250/00068,68,MI250,136.2896854877472,0,524288,135.8,133.9,3.096e-06,1.813,0.0004518,0.001725,0.001051,8.01e-07,133.2,0.6343,0.03526,0.02753,0.008944,0.006108,85.14,10.85,4.161,10.5,0.6112,0.06489,0.0546,0.03019,0.005066,0.0083,0.3181,0.02011,0.008557,0.004999,0.01397,pepper_diagnostics/p_p__t_tb_j_j_j_j/MI250/00068/tt4j/timers.csv,21.61,15127260,116.93255331843265,1.1139301501097598,5242880,4610390,11021,pepper_diagnostics/p_p__t_tb_j_j_j_j/MI250/00068/event_data.hdf5,2.5539398193359376e-05,39155.19044062733
p p -> t tb j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt4j.csv,process_file,1048576,10,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/MI250/00069,69,MI250,268.4271414279938,0,1048576,267.4,264.5,3.436e-06,2.863,0.0004796,0.002042,0.001055,1.011e-06,263.1,1.193,0.09762,0.04325,0.01417,0.007088,172.0,18.88,7.759,19.74,1.058,0.05765,0.04908,0.08828,0.009341,0.01064,0.5762,0.04155,0.009915,0.009375,0.02395,pepper_diagnostics/p_p__t_tb_j_j_j_j/MI250/00069/tt4j/timers.csv,43.23,30238956,117.64941070607729,0.7894803358458541,10485760,9233403,22198,pepper_diagnostics/p_p__t_tb_j_j_j_j/MI250/00069/event_data.hdf5,2.5224685668945312e-05,39643.705103969754


==> JLSE_Plots/pepper_results/pepper/pepper_ttjets/2023-11-09_ttjets/pepper_kokkos_skylake.csv <==
process_string,process,process_input_type,batch_size,n_batches,seed,verbosity,collision_energy,mu2,use_cached_results,cache_path,integrator,diagnostic_output_enabled,diagnostic_path,proc_id,label,run_time,return_code,thread_count,Total Runtime,Event Generation Runtime,Optimisation Runtime,Initialisation Runtime,HDF5 Close Runtime,HDF5 Open Runtime,HDF5 Init Runtime,Unweighting Setup Runtime,EG Recursion,EG Output,EG PDF and AlphaS evaluation,EG Phase space,EG External State,EG RNG,EG-R Calculate currents,EG-R Momenta preparation,EG-R Currents preparation,EG-R IP reset,EG-R ME update,EG-R ME reset,EG-R IC reset,EG-PDF PDF,EG-PDF AlphaS,EG-O Filter non-zero,EG-O Pull non-zero,EG-O HDF5 write,EG-PS Fill Mom Weights,EG-PS Update weights,EG-PS Cuts,CSV Timer Filename,EG-R ME2 update,event_data_size,xs_mean,xs_sigma,n_trials,n_nonzero_after_cuts,n_nonzero,HDF5 Filename,event_period,event_rate
p p -> t tb,/projects/AtlasESP/data/multiprocess/pepper_data/tt0j.csv,process_file,32,15000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00000,0,2xSkylake8180,12.023412942886353,0,32,11.46,11.37,2.284e-06,0.09478,0.0007321,0.001565,0.002043,6.4e-07,3.436,1.174,3.008,0.9031,0.861,0.1851,0.6171,0.4332,0.5407,0.3701,0.4244,0.3874,0.3971,2.414,0.5933,0.529,0.2664,0.1184,0.4649,0.2196,0.2156,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00000/tt0j/timers.csv,0.2273,31326348,493.21033332015514,2.2592401396088997,480000,475548,43370,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00000/event_data.hdf5,2.36875e-05,42216.35883905013
p p -> t tb,/projects/AtlasESP/data/multiprocess/pepper_data/tt0j.csv,process_file,48,15000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00001,1,2xSkylake8180,18.02934980392456,0,48,17.48,17.42,1.803e-06,0.05532,0.0007937,0.001398,0.002898,6.15e-07,5.132,1.633,4.848,1.396,1.338,0.294,0.8281,0.6631,0.7578,0.608,0.6648,0.6131,0.6022,3.909,0.9396,0.7739,0.2871,0.1605,0.706,0.3501,0.3363,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00001/tt0j/timers.csv,0.3473,47123124,494.9125195665524,1.8477777860088869,720000,713311,65292,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00001/event_data.hdf5,2.419444444444445e-05,41331.80252583237
p p -> t tb,/projects/AtlasESP/data/multiprocess/pepper_data/tt0j.csv,process_file,56,15000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00002,2,2xSkylake8180,19.03019428253174,0,56,18.13,18.07,2.188e-06,0.05649,0.0008162,0.001413,0.001802,5.4e-07,5.38,1.759,4.905,1.447,1.374,0.3012,0.9116,0.7,0.8129,0.615,0.6987,0.6186,0.6184,3.938,0.9667,0.8124,0.3042,0.1963,0.7453,0.354,0.3449,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00002/tt0j/timers.csv,0.362,55562820,500.09334471444026,1.7185746739383962,840000,832181,76941,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00002/event_data.hdf5,2.151190476190476e-05,46485.88821250692
p p -> t tb,/projects/AtlasESP/data/multiprocess/pepper_data/tt0j.csv,process_file,112,12000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00003,3,2xSkylake8180,32.042107343673706,0,112,31.27,31.21,2.148e-06,0.06498,0.001659,0.001484,0.00294,5.98e-07,8.99,2.786,8.573,2.692,2.326,0.646,1.311,1.168,1.179,1.057,1.511,1.051,1.068,6.897,1.677,1.323,0.3261,0.3473,1.38,0.6084,0.6979,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00003/tt0j/timers.csv,0.601,87737604,493.68741203375987,1.350758936985656,1344000,1331502,121542,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00003/event_data.hdf5,2.3221726190476195e-05,43063.120794617105
p p -> t tb,/projects/AtlasESP/data/multiprocess/pepper_data/tt0j.csv,process_file,128,9600,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00004,4,2xSkylake8180,8.019930601119995,0,32,7.751,7.695,1.524e-06,0.05396,0.001238,0.001322,0.002807,5.8e-07,2.363,1.02,2.014,0.5743,0.5021,0.1131,0.5498,0.2369,0.4518,0.2371,0.2675,0.2313,0.2258,1.634,0.3801,0.3374,0.213,0.2383,0.3119,0.1391,0.1213,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00004/tt0j/timers.csv,0.1364,80449908,495.21709866963033,1.4146266593493875,1228800,1217321,111473,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00004/event_data.hdf5,6.262207031250001e-06,159688.10916179334
p p -> t tb,/projects/AtlasESP/data/multiprocess/pepper_data/tt0j.csv,process_file,192,9600,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00005,5,2xSkylake8180,12.02266240119934,0,48,11.29,11.23,1.951e-06,0.05404,0.001824,0.001423,0.002841,4.96e-07,3.425,1.403,2.982,0.8387,0.7476,0.1704,0.769,0.364,0.643,0.3501,0.3724,0.3554,0.3528,2.393,0.5891,0.4864,0.2538,0.3339,0.4426,0.2116,0.1826,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00005/tt0j/timers.csv,0.1969,119912388,492.18765156849423,1.1518624636208625,1843200,1825908,166187,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00005/event_data.hdf5,6.092664930555556e-06,164131.78984861975
p p -> t tb,/projects/AtlasESP/data/multiprocess/pepper_data/tt0j.csv,process_file,224,9600,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00006,6,2xSkylake8180,14.026405811309814,0,56,13.01,12.94,1.777e-06,0.05755,0.002073,0.001402,0.002945,5.75e-07,3.98,1.646,3.391,0.948,0.8608,0.1998,0.8852,0.413,0.7715,0.3996,0.442,0.4068,0.404,2.741,0.6508,0.5797,0.2802,0.4218,0.4988,0.2302,0.2159,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00006/tt0j/timers.csv,0.2273,140620860,494.6801949302545,1.0688995936407844,2150400,2130381,194871,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00006/event_data.hdf5,6.017485119047619e-06,166182.38021638332
p p -> t tb,/projects/AtlasESP/data/multiprocess/pepper_data/tt0j.csv,process_file,448,7680,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00007,7,2xSkylake8180,21.03087019920349,0,112,20.6,20.53,2.087e-06,0.06341,0.003881,0.001598,0.001876,5.99e-07,6.111,2.54,5.391,1.554,1.436,0.3647,1.259,0.6814,0.96,0.662,0.8484,0.643,0.6693,4.355,1.036,0.8353,0.3614,0.7835,0.8229,0.3679,0.361,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00007/tt0j/timers.csv,0.3633,224660436,493.95081404728074,0.844505091030837,3440640,3408610,311356,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00007/event_data.hdf5,5.966913132440476e-06,167590.8426692645
p p -> t tb,/projects/AtlasESP/data/multiprocess/pepper_data/tt0j.csv,process_file,512,6144,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00008,8,2xSkylake8180,7.017883062362671,0,32,6.653,6.587,1.764e-06,0.05288,0.01189,0.001419,0.001693,5.59e-07,2.365,1.3,1.338,0.4058,0.3455,0.08209,0.8115,0.1586,0.6148,0.1716,0.1773,0.1579,0.1592,1.086,0.2519,0.2593,0.2514,0.5318,0.2196,0.09874,0.08601,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00008/tt0j/timers.csv,0.09437,206698428,497.0747553752138,0.8856675638593359,3145728,3116315,286467,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00008/event_data.hdf5,2.0939509073893227e-06,477566.11507514806
p p -> t tb,/projects/AtlasESP/data/multiprocess/pepper_data/tt0j.csv,process_file,768,4915,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00009,9,2xSkylake8180,8.019426584243774,0,48,7.449,7.388,1.779e-06,0.05478,0.005264,0.001283,0.002813,5.55e-07,2.701,1.452,1.477,0.4354,0.3875,0.08839,0.9673,0.1823,0.7247,0.1801,0.1831,0.1778,0.1714,1.184,0.2924,0.2777,0.2599,0.6195,0.2304,0.111,0.09253,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00009/tt0j/timers.csv,0.1001,247022292,495.08952510784775,0.807082414384024,3774720,3739581,342350,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00009/event_data.hdf5,1.9572312648355374e-06,510925.8256632377
p p -> t tb,/projects/AtlasESP/data/multiprocess/pepper_data/tt0j.csv,process_file,896,4915,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00010,10,2xSkylake8180,9.01925778388977,0,56,8.543,8.441,2.019e-06,0.0799,0.02141,0.001763,0.002057,6.96e-07,3.046,1.879,1.598,0.4813,0.4197,0.09745,1.09,0.1936,0.8532,0.1931,0.2141,0.1895,0.1874,1.281,0.3162,0.3166,0.312,0.9168,0.2546,0.1227,0.1023,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00010/tt0j/timers.csv,0.1074,287066004,493.14804159060617,0.7458655760076263,4403840,4362727,397849,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00010/event_data.hdf5,1.9167363028629563e-06,521720.1753346759
p p -> t tb,/projects/AtlasESP/data/multiprocess/pepper_data/tt0j.csv,process_file,1792,3932,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00011,11,2xSkylake8180,13.021865129470825,0,112,12.81,12.72,2.077e-06,0.06424,0.01894,0.001548,0.001917,5.84e-07,4.035,2.882,2.617,0.7982,0.715,0.186,1.304,0.3376,0.878,0.3155,0.3487,0.3206,0.3293,2.115,0.5022,0.4724,0.5148,1.381,0.4306,0.1902,0.1761,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00011/tt0j/timers.csv,0.1864,461787468,495.8656063342341,0.5911395535328665,7046144,6980566,640063,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00011/event_data.hdf5,1.8052426972823719e-06,553942.1383647799
p p -> t tb,/projects/AtlasESP/data/multiprocess/pepper_data/tt0j.csv,process_file,2048,3932,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00012,12,2xSkylake8180,9.018954992294312,0,32,8.462,8.402,2.105e-06,0.05251,0.006106,0.001315,0.001605,5.49e-07,3.741,2.408,1.009,0.4187,0.2635,0.06182,1.785,0.1123,1.316,0.1148,0.1241,0.1043,0.1124,0.843,0.1659,0.2492,0.4323,1.299,0.2561,0.1032,0.05814,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00012/tt0j/timers.csv,0.06057,526569036,494.7196122305505,0.5523852369334719,8052736,7977717,729829,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00012/event_data.hdf5,1.0433720911749745e-06,958430.8497976674
p p -> t tb,/projects/AtlasESP/data/multiprocess/pepper_data/tt0j.csv,process_file,3072,2752,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00013,13,2xSkylake8180,8.018938541412354,0,48,7.941,7.883,1.585e-06,0.05454,0.002158,0.001315,0.001716,5.57e-07,3.497,2.34,0.9089,0.3645,0.2406,0.05315,1.688,0.1051,1.229,0.1045,0.1141,0.09481,0.1005,0.7491,0.1599,0.2222,0.4372,1.235,0.2292,0.07894,0.05571,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00013/tt0j/timers.csv,0.05433,552545452,494.4951208288547,0.5389907652085173,8454144,8375315,765844,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00013/event_data.hdf5,9.324421254239341e-07,1072452.6195610808
p p -> t tb,/projects/AtlasESP/data/multiprocess/pepper_data/tt0j.csv,process_file,3584,2752,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00014,14,2xSkylake8180,10.019500970840454,0,56,9.136,9.076,1.711e-06,0.05754,0.001523,0.001333,0.002563,7.2e-07,4.144,2.762,0.9862,0.3601,0.2584,0.05757,1.969,0.1118,1.557,0.1143,0.1149,0.1043,0.1065,0.816,0.1701,0.2425,0.483,1.547,0.2181,0.0837,0.05745,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00014/tt0j/timers.csv,0.05807,645315340,495.030939749876,0.4992427610543854,9863168,9771065,894451,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00014/event_data.hdf5,9.201911596760798e-07,1086730.7183781401
p p -> t tb,/projects/AtlasESP/data/multiprocess/pepper_data/tt0j.csv,process_file,7168,1926,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00015,15,2xSkylake8180,16.024994611740112,0,112,15.52,15.43,1.828e-06,0.0754,0.004826,0.001551,0.002755,6.54e-07,6.724,4.238,1.815,0.6063,0.4695,0.555,3.201,0.2034,2.133,0.2075,0.3745,0.2225,0.2471,1.497,0.3181,0.4711,0.625,2.43,0.3667,0.1225,0.1166,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00015/tt0j/timers.csv,0.1276,902929612,494.8875384838356,0.42194368684507655,13805568,13677249,1251577,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00015/event_data.hdf5,1.1176649885031894e-06,894722.4886584575
p p -> t tb,/projects/AtlasESP/data/multiprocess/pepper_data/tt0j.csv,process_file,8192,1348,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00016,16,2xSkylake8180,8.020160436630249,0,32,7.955,7.874,1.97e-06,0.05808,0.02147,0.001677,0.001736,8.68e-07,3.959,2.634,0.6677,0.2696,0.1348,0.03843,2.139,0.04766,1.577,0.0411,0.04963,0.03326,0.04491,0.6126,0.05516,0.1576,0.47,1.503,0.1765,0.06846,0.02418,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00016/tt0j/timers.csv,0.02295,722219068,494.88461377337075,0.4717859352872971,11042816,10939523,1001099,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00016/event_data.hdf5,7.130427601075667e-07,1402440.4368808737
p p -> t tb,/projects/AtlasESP/data/multiprocess/pepper_data/tt0j.csv,process_file,12288,944,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00017,17,2xSkylake8180,9.019725322723389,0,48,8.079,8.016,1.98e-06,0.05881,0.002292,0.001515,0.002359,8.93e-07,4.05,2.973,0.4525,0.2262,0.1158,0.02948,2.189,0.04321,1.629,0.04033,0.05381,0.03139,0.0408,0.3968,0.05567,0.1512,0.6144,1.671,0.1473,0.05626,0.02222,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00017/tt0j/timers.csv,0.02004,758793700,494.971338448216,0.46033265432433684,11599872,11491636,1051796,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00017/event_data.hdf5,6.910421080508475e-07,1447089.8203592813
p p -> t tb,/projects/AtlasESP/data/multiprocess/pepper_data/tt0j.csv,process_file,14336,944,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00018,18,2xSkylake8180,10.023049592971802,0,56,9.574,9.506,2.138e-06,0.06355,0.002635,0.001608,0.002914,8.13e-07,4.876,3.516,0.5061,0.2594,0.13,0.03261,2.575,0.04847,2.054,0.04487,0.04907,0.03465,0.04475,0.4457,0.06034,0.1654,0.6319,2.054,0.176,0.0584,0.02476,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00018/tt0j/timers.csv,0.02263,884170372,494.3303139558839,0.42594443498030726,13533184,13406860,1225534,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00018/event_data.hdf5,7.024215439618644e-07,1423646.5390279824
p p -> t tb,/projects/AtlasESP/data/multiprocess/pepper_data/tt0j.csv,process_file,28672,396,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00019,19,2xSkylake8180,8.018198490142822,0,112,7.916,7.831,2.983e-06,0.07818,0.003273,0.002029,0.001969,9.84e-07,3.882,3.027,0.4007,0.1929,0.1052,0.04813,2.286,0.04392,1.373,0.03522,0.04764,0.0348,0.03722,0.3474,0.05326,0.1016,0.552,1.871,0.1313,0.04005,0.02137,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00019/tt0j/timers.csv,0.02325,744220924,495.89608709371527,0.46567408047255066,11354112,11248893,1031541,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00019/event_data.hdf5,6.897060730068543e-07,1449892.989401098
p p -> t tb,/projects/AtlasESP/data/multiprocess/pepper_data/tt0j.csv,process_file,32768,396,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00020,20,2xSkylake8180,9.020512580871582,0,32,8.09,7.996,2.846e-06,0.06649,0.02527,0.001853,0.002762,7.67e-07,4.22,2.992,0.3783,0.2266,0.09447,0.02372,2.363,0.02797,1.74,0.0208,0.02065,0.01102,0.02355,0.3607,0.01764,0.1361,0.4943,1.756,0.1467,0.06709,0.0127,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00020/tt0j/timers.csv,0.0112,848248972,494.5957731179957,0.4351051919017405,12976128,12855147,1175741,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00020/event_data.hdf5,6.162084714330808e-07,1622827.4137068535
p p -> t tb,/projects/AtlasESP/data/multiprocess/pepper_data/tt0j.csv,process_file,49152,237,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00021,21,2xSkylake8180,8.01811408996582,0,48,7.202,7.126,2.739e-06,0.07077,0.002394,0.001811,0.001849,1.26e-06,3.923,2.622,0.2827,0.161,0.06715,0.01793,2.179,0.02037,1.652,0.01877,0.01699,0.009479,0.01724,0.2673,0.01536,0.1178,0.4812,1.513,0.1068,0.04481,0.009351,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00021/tt0j/timers.csv,0.008553,761246932,494.46873748265955,0.4591507722847583,11649024,11540656,1055194,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00021/event_data.hdf5,6.11725068125879e-07,1634721.3022733652
p p -> t tb,/projects/AtlasESP/data/multiprocess/pepper_data/tt0j.csv,process_file,57344,118,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00022,22,2xSkylake8180,5.016004800796509,0,56,4.389,4.305,2.744e-06,0.07452,0.005744,0.001796,0.001864,1.18e-06,2.36,1.643,0.132,0.09236,0.0365,0.009137,1.264,0.01143,1.044,0.0109,0.009047,0.005218,0.01073,0.1237,0.00833,0.07896,0.2818,1.008,0.06403,0.02287,0.005426,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00022/tt0j/timers.csv,0.004936,443318844,495.6636022904702,0.6030747924156338,6766592,6703799,614470,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00022/event_data.hdf5,6.362139168432204e-07,1571798.3739837399
p p -> t tb,/projects/AtlasESP/data/multiprocess/pepper_data/tt0j.csv,process_file,114688,118,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00023,23,2xSkylake8180,10.020345687866211,0,112,9.927,9.805,2.916e-06,0.0995,0.0164,0.001955,0.003058,1.233e-06,4.323,4.784,0.2847,0.16,0.1051,0.07088,2.617,0.02369,1.571,0.01803,0.04134,0.01414,0.0265,0.269,0.01566,0.9067,1.147,2.213,0.09768,0.03365,0.02859,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00023/tt0j/timers.csv,0.01063,885327604,494.9975076688945,0.4262036041048654,13533184,13407092,1227173,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00023/event_data.hdf5,7.245153838150726e-07,1380232.9423763386
p p -> t tb j,/projects/AtlasESP/data/multiprocess/pepper_data/tt1j.csv,process_file,32,10000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00024,24,2xSkylake8180,15.027953386306763,0,32,14.03,13.92,1.651e-06,0.1091,0.0004507,0.001276,0.001663,8.24e-07,6.757,0.7252,3.734,0.6217,0.7157,0.1239,1.812,0.7421,1.044,0.7022,0.7799,0.7257,0.7338,3.336,0.3984,0.3445,0.1703,0.04398,0.3295,0.1519,0.1383,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00024/tt1j/timers.csv,0.1545,13943108,561.0359352391969,4.36773682954294,320000,313575,15707,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00024/event_data.hdf5,4.35e-05,22988.505747126437
p p -> t tb j,/projects/AtlasESP/data/multiprocess/pepper_data/tt1j.csv,process_file,48,10000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00025,25,2xSkylake8180,21.033142566680908,0,48,20.44,20.38,1.642e-06,0.05514,0.0004102,0.001336,0.001814,5.14e-07,9.466,1.003,5.808,0.9572,1.079,0.1931,2.204,1.143,1.404,1.076,1.152,1.088,1.101,5.182,0.6262,0.4987,0.1883,0.05797,0.4953,0.2458,0.2141,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00025/tt1j/timers.csv,0.227,20465572,552.2223030799483,3.5396316870778057,480000,470300,23187,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00025/event_data.hdf5,4.245833333333333e-05,23552.502453385674
p p -> t tb j,/projects/AtlasESP/data/multiprocess/pepper_data/tt1j.csv,process_file,56,10000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00026,26,2xSkylake8180,23.03334069252014,0,56,22.46,22.4,1.924e-06,0.05591,0.0004751,0.001348,0.001721,4.58e-07,10.67,1.108,6.196,1.007,1.189,0.2048,2.608,1.24,1.655,1.159,1.317,1.188,1.187,5.531,0.6648,0.5412,0.2051,0.07541,0.5213,0.249,0.2349,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00026/tt1j/timers.csv,0.2446,23990804,553.3180717670714,3.2793557286997768,560000,548789,27102,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00026/event_data.hdf5,3.9999999999999996e-05,25000.000000000004
p p -> t tb j,/projects/AtlasESP/data/multiprocess/pepper_data/tt1j.csv,process_file,112,8000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00027,27,2xSkylake8180,34.04421353340149,0,112,33.9,33.83,1.9e-06,0.06503,0.0006897,0.001572,0.002977,5.72e-07,15.6,1.654,9.562,1.613,1.832,0.3424,3.107,1.915,2.115,2.023,2.28,1.811,1.87,8.521,1.041,0.8129,0.2228,0.1571,0.8353,0.3718,0.4022,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00027/tt1j/timers.csv,0.3713,37651732,544.3163558610996,2.5736776252267117,896000,877737,42655,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00027/event_data.hdf5,3.775669642857143e-05,26485.368016553355
p p -> t tb j,/projects/AtlasESP/data/multiprocess/pepper_data/tt1j.csv,process_file,128,6400,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00028,28,2xSkylake8180,10.022319078445435,0,32,9.822,9.768,1.822e-06,0.05251,0.0005882,0.001223,0.00168,6.03e-07,5.044,0.6552,2.383,0.4154,0.4208,0.07543,1.798,0.4388,0.8705,0.448,0.4754,0.4523,0.4224,2.128,0.2556,0.2261,0.1439,0.1149,0.2208,0.1033,0.08896,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00028/tt1j/timers.csv,0.09354,35094500,554.8283512928189,2.7152135357679796,819200,802682,39757,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00028/event_data.hdf5,1.1923828125e-05,83865.68386568387
p p -> t tb j,/projects/AtlasESP/data/multiprocess/pepper_data/tt1j.csv,process_file,192,6400,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00029,29,2xSkylake8180,15.026642799377441,0,48,14.3,14.24,1.728e-06,0.0535,0.001825,0.001355,0.002805,5.44e-07,7.131,0.8967,3.734,0.5906,0.623,0.1138,2.443,0.6762,1.218,0.6383,0.6933,0.6493,0.6315,3.337,0.3974,0.3204,0.1784,0.1539,0.3119,0.1488,0.1278,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00029/tt1j/timers.csv,0.1317,52283276,550.8719224338023,2.2094393709860647,1228800,1203757,59216,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00029/event_data.hdf5,1.1588541666666668e-05,86292.13483146067
p p -> t tb j,/projects/AtlasESP/data/multiprocess/pepper_data/tt1j.csv,process_file,224,6400,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00030,30,2xSkylake8180,17.0285701751709,0,56,16.05,15.98,2.137e-06,0.05959,0.0009361,0.001528,0.001852,6.52e-07,7.976,1.018,4.14,0.6759,0.7211,0.1297,2.553,0.7615,1.364,0.7392,0.8259,0.791,0.7477,3.696,0.4436,0.3696,0.1829,0.1837,0.3489,0.1636,0.1617,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00030/tt1j/timers.csv,0.1549,61098972,552.6764848539178,2.048854606622938,1433600,1404511,69291,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00030/event_data.hdf5,1.1146763392857144e-05,89712.14017521901
p p -> t tb j,/projects/AtlasESP/data/multiprocess/pepper_data/tt1j.csv,process_file,448,5120,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00031,31,2xSkylake8180,24.03497314453125,0,112,23.4,23.33,2.102e-06,0.06475,0.001476,0.001608,0.003094,6.6e-07,11.01,1.524,6.311,1.054,1.145,0.2402,3.068,1.22,1.667,1.155,1.28,1.145,1.18,5.651,0.6594,0.5371,0.2401,0.3341,0.5733,0.243,0.2362,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00031/tt1j/timers.csv,0.2357,96969908,548.1055524194077,1.6132027709664347,2293760,2247295,109964,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00031/event_data.hdf5,1.0171072823660715e-05,98318.04543506214
p p -> t tb j,/projects/AtlasESP/data/multiprocess/pepper_data/tt1j.csv,process_file,512,4096,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00032,32,2xSkylake8180,10.021647214889526,0,32,9.008,8.945,2.024e-06,0.05472,0.007187,0.001438,0.001783,5.19e-07,5.631,0.7627,1.46,0.2879,0.2728,0.04984,2.988,0.2725,1.119,0.2912,0.3017,0.2846,0.2853,1.302,0.1583,0.1541,0.164,0.2318,0.1587,0.07063,0.05765,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00032/tt1j/timers.csv,0.05961,88948828,549.9602968540274,1.6897369190795235,2097152,2054497,100887,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00032/event_data.hdf5,4.265308380126953e-06,234449.63666852989
p p -> t tb j,/projects/AtlasESP/data/multiprocess/pepper_data/tt1j.csv,process_file,768,3276,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00033,33,2xSkylake8180,10.020220279693604,0,48,9.841,9.784,2.047e-06,0.05453,0.001188,0.001618,0.00173,5.77e-07,6.062,0.8515,1.673,0.2962,0.3029,0.05644,3.22,0.31,1.193,0.3186,0.3241,0.3121,0.3031,1.492,0.1815,0.1628,0.1721,0.267,0.1556,0.07584,0.06398,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00033/tt1j/timers.csv,0.06221,106046988,546.4113008272749,1.53814797029503,2515968,2465122,120261,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00033/event_data.hdf5,3.888761701261702e-06,257151.2673753066
p p -> t tb j,/projects/AtlasESP/data/multiprocess/pepper_data/tt1j.csv,process_file,896,3276,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00034,34,2xSkylake8180,11.020597457885742,0,56,10.74,10.68,1.713e-06,0.05644,0.006823,0.001404,0.001702,5.71e-07,6.397,0.9929,1.899,0.3414,0.3559,0.06592,3.166,0.3511,1.332,0.3496,0.3831,0.3728,0.3519,1.69,0.2093,0.1876,0.1885,0.3359,0.1837,0.08238,0.07436,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00034/tt1j/timers.csv,0.0713,124291764,549.0532674294806,1.430472905480943,2935296,2875662,140931,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00034/event_data.hdf5,3.6384746206174775e-06,274840.44943820225
p p -> t tb j,/projects/AtlasESP/data/multiprocess/pepper_data/tt1j.csv,process_file,1792,2621,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00035,35,2xSkylake8180,19.027719736099243,0,112,18.16,18.08,1.907e-06,0.0636,0.002597,0.001553,0.001879,6.13e-07,10.91,1.688,3.205,0.5464,0.5995,0.1156,5.692,0.6264,1.937,0.5965,0.6685,0.6116,0.6243,2.87,0.3342,0.3641,0.3119,0.5625,0.2958,0.1299,0.1199,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00035/tt1j/timers.csv,0.1314,198684100,548.4367592670562,1.1279491211724535,4696832,4601900,225305,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00035/event_data.hdf5,3.849403172180738e-06,259780.5309734513
p p -> t tb j,/projects/AtlasESP/data/multiprocess/pepper_data/tt1j.csv,process_file,2048,2621,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00036,36,2xSkylake8180,12.02386736869812,0,32,11.33,11.26,2.259e-06,0.05505,0.00794,0.001329,0.002907,5.27e-07,7.974,1.327,1.081,0.3197,0.2079,0.04006,5.229,0.1988,1.745,0.1819,0.2044,0.1714,0.186,0.9816,0.09922,0.1316,0.281,0.5229,0.1977,0.07714,0.04416,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00036/tt1j/timers.csv,0.04173,226803188,547.9239058164114,1.05441401676636,5367808,5259537,257259,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00036/event_data.hdf5,2.0976905284242655e-06,476714.74245115457
p p -> t tb j,/projects/AtlasESP/data/multiprocess/pepper_data/tt1j.csv,process_file,3072,1835,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00037,37,2xSkylake8180,13.025885581970215,0,48,12.43,12.36,2.348e-06,0.05925,0.01103,0.001559,0.002796,8.04e-07,9.057,1.349,1.14,0.267,0.194,0.03877,6.09,0.1898,2.006,0.1774,0.1918,0.1705,0.1776,1.035,0.1048,0.1209,0.2858,0.5298,0.1623,0.06532,0.03882,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00037/tt1j/timers.csv,0.03962,238786884,549.2687358209663,1.0301480579426492,5637120,5522927,270834,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00037/event_data.hdf5,2.1926089918256133e-06,456077.6699029126
p p -> t tb j,/projects/AtlasESP/data/multiprocess/pepper_data/tt1j.csv,process_file,3584,1835,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00038,38,2xSkylake8180,18.028475046157837,0,56,17.4,17.33,2.42e-06,0.05845,0.003358,0.001382,0.002929,6.07e-07,13.71,1.568,1.185,0.2852,0.2071,0.04147,9.573,0.1993,3.043,0.1942,0.261,0.1843,0.1945,1.07,0.1158,0.131,0.3062,0.6524,0.1729,0.0694,0.04244,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00038/tt1j/timers.csv,0.04165,277657668,547.4838870327133,0.9525003277160593,6576640,6443574,314940,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00038/event_data.hdf5,2.63508417672246e-06,379494.51817657246
p p -> t tb j,/projects/AtlasESP/data/multiprocess/pepper_data/tt1j.csv,process_file,7168,1284,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00039,39,2xSkylake8180,22.032593727111816,0,112,21.32,21.24,2.184e-06,0.06802,0.00439,0.001553,0.003043,1.032e-06,15.84,2.23,1.887,0.3644,0.3147,0.0771,10.24,0.3528,3.732,0.2871,0.5098,0.3172,0.3049,1.721,0.1665,0.1736,0.4281,0.9804,0.2119,0.08672,0.06537,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00039/tt1j/timers.csv,0.07405,391008788,551.0111593548943,0.8073719855020365,9203712,9016480,443583,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00039/event_data.hdf5,2.3077645193591457e-06,433319.7740112994
p p -> t tb j,/projects/AtlasESP/data/multiprocess/pepper_data/tt1j.csv,process_file,8192,899,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00040,40,2xSkylake8180,15.02610731124878,0,32,14.82,14.75,2.294e-06,0.06047,0.008877,0.001482,0.003025,5.5e-07,12.09,1.494,0.6469,0.2562,0.1129,0.02525,8.38,0.1028,3.209,0.07507,0.1483,0.06071,0.08944,0.6111,0.03582,0.0743,0.3114,0.6212,0.1542,0.0723,0.02956,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00040/tt1j/timers.csv,0.02255,312563220,550.4776168363857,0.9023746462683578,7364608,7215494,354600,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00040/event_data.hdf5,2.002822146134594e-06,499295.4576271186
p p -> t tb j,/projects/AtlasESP/data/multiprocess/pepper_data/tt1j.csv,process_file,12288,629,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00041,41,2xSkylake8180,15.025779008865356,0,48,14.52,14.45,3.105e-06,0.06421,0.003932,0.001678,0.00283,8.52e-07,11.78,1.571,0.6476,0.2083,0.09809,0.02563,8.161,0.09167,3.149,0.07311,0.148,0.05831,0.07791,0.6104,0.03715,0.06869,0.3321,0.6416,0.1263,0.05517,0.02655,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00041/tt1j/timers.csv,0.01906,329135996,552.3203417495045,0.8821607483639651,7729152,7571650,373393,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00041/event_data.hdf5,1.8695453265765765e-06,534889.4117647059
p p -> t tb j,/projects/AtlasESP/data/multiprocess/pepper_data/tt1j.csv,process_file,14336,629,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00042,42,2xSkylake8180,16.028058290481567,0,56,15.14,15.06,2.313e-06,0.06587,0.007137,0.00168,0.0018,8.71e-07,12.04,1.891,0.6228,0.2349,0.1135,0.02469,7.948,0.1018,3.538,0.08627,0.1778,0.07035,0.08958,0.5801,0.04266,0.07874,0.4371,0.789,0.1493,0.0579,0.02748,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00042/tt1j/timers.csv,0.02212,382726324,550.3920863022086,0.8152609935282663,9017344,8834973,434138,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00042/event_data.hdf5,1.6701148364751308e-06,598761.2217795484
p p -> t tb j,/projects/AtlasESP/data/multiprocess/pepper_data/tt1j.csv,process_file,28672,264,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00043,43,2xSkylake8180,12.022030115127563,0,112,11.59,11.49,2.566e-06,0.08422,0.005207,0.002043,0.001926,1.403e-06,8.855,1.718,0.5108,0.1774,0.08854,0.02336,5.936,0.08937,2.494,0.06873,0.09508,0.0682,0.07926,0.4746,0.03616,0.05484,0.3501,0.7647,0.1177,0.03756,0.02204,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00043/tt1j/timers.csv,0.02132,321813684,551.304095417472,0.8906398706051207,7569408,7415775,365039,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00043/event_data.hdf5,1.517952262581169e-06,658782.2454308093
p p -> t tb j,/projects/AtlasESP/data/multiprocess/pepper_data/tt1j.csv,process_file,32768,264,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00044,44,2xSkylake8180,14.02587604522705,0,32,13.85,13.77,2.381e-06,0.06829,0.007234,0.00167,0.001758,8.81e-07,11.36,1.564,0.4566,0.242,0.08236,0.01985,7.963,0.06956,3.132,0.03984,0.06079,0.02314,0.05458,0.4451,0.01149,0.05426,0.3683,0.6852,0.1433,0.0747,0.02391,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00044/tt1j/timers.csv,0.01712,366329548,549.2086003783609,0.8316411343776463,8650752,8476601,415561,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00044/event_data.hdf5,1.591769131747159e-06,628231.8082788672
p p -> t tb j,/projects/AtlasESP/data/multiprocess/pepper_data/tt1j.csv,process_file,49152,158,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00045,45,2xSkylake8180,11.020649433135986,0,48,10.85,10.75,2.97e-06,0.07432,0.0205,0.001721,0.001803,1.168e-06,8.525,1.559,0.389,0.1643,0.05874,0.01369,5.848,0.04505,2.482,0.03231,0.04727,0.01908,0.03878,0.3793,0.009683,0.05024,0.4536,0.6306,0.09768,0.04952,0.01706,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00045/tt1j/timers.csv,0.01134,330458612,551.8845817213744,0.8796944861101754,7766016,7605333,374862,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00045/event_data.hdf5,1.3842361385812237e-06,722420.0930232558
p p -> t tb j,/projects/AtlasESP/data/multiprocess/pepper_data/tt1j.csv,process_file,57344,79,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00046,46,2xSkylake8180,7.0179829597473145,0,56,6.49,6.369,2.927e-06,0.08072,0.03492,0.001785,0.002835,9.29e-07,4.975,0.9796,0.2388,0.09821,0.04088,0.0101,3.37,0.02916,1.481,0.01879,0.03132,0.01137,0.02373,0.2337,0.005159,0.03428,0.3086,0.4034,0.05958,0.02721,0.0114,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00046/tt1j/timers.csv,0.00812,191015020,546.92808225612,1.1469663509773698,4530176,4438746,216688,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00046/event_data.hdf5,1.4059056425180831e-06,711285.2881143037
p p -> t tb j,/projects/AtlasESP/data/multiprocess/pepper_data/tt1j.csv,process_file,114688,79,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00047,47,2xSkylake8180,15.026484489440918,0,112,14.43,14.3,3.392e-06,0.1121,0.008565,0.00215,0.001933,1.12e-06,10.36,3.195,0.3449,0.1417,0.1744,0.02995,7.054,0.1507,2.814,0.03416,0.1311,0.03118,0.1301,0.3347,0.0102,0.4399,1.033,0.9131,0.08211,0.03553,0.024,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00047/tt1j/timers.csv,0.01432,384310324,550.119271111687,0.8137778625088603,9060352,8878015,435979,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00047/event_data.hdf5,1.5783051254520797e-06,633591.0489510489
p p -> t tb j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt2j.csv,process_file,32,5000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00048,48,2xSkylake8180,20.03079342842102,0,32,19.41,19.16,1.712e-06,0.248,0.0003224,0.001416,0.00267,5.66e-07,15.06,0.3279,2.317,0.3402,0.4234,0.06169,5.802,1.376,2.11,1.331,1.436,1.393,1.363,2.116,0.2016,0.1696,0.08097,0.009786,0.1822,0.08646,0.07056,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00048/tt2j/timers.csv,0.09154,3556796,402.39304555624125,6.877322845273334,160000,152979,3352,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00048/event_data.hdf5,0.00011975,8350.730688935282
p p -> t tb j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt2j.csv,process_file,48,5000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00049,49,2xSkylake8180,26.03860068321228,0,48,25.83,25.77,1.626e-06,0.05911,0.0003145,0.001304,0.001808,4.66e-07,19.58,0.4506,3.606,0.4747,0.6263,0.09359,6.702,2.056,2.637,1.952,2.057,1.943,1.988,3.304,0.302,0.2426,0.08901,0.01383,0.2503,0.1213,0.1019,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00049/tt2j/timers.csv,0.1208,5116796,391.9913051142844,5.549739203152116,240000,229300,4897,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00049/event_data.hdf5,0.000107375,9313.15483119907
p p -> t tb j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt2j.csv,process_file,56,5000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00050,50,2xSkylake8180,27.038883209228516,0,56,26.06,26.0,1.806e-06,0.05944,0.0002354,0.001386,0.002734,6.2e-07,19.87,0.4887,3.484,0.487,0.6252,0.0943,6.619,2.099,2.713,1.927,2.193,1.998,2.033,3.182,0.3017,0.2544,0.1021,0.01847,0.2556,0.1257,0.1038,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00050/tt2j/timers.csv,0.1285,6260796,406.74398601357774,5.227344448211871,280000,267773,5928,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00050/event_data.hdf5,9.285714285714286e-05,10769.23076923077
p p -> t tb j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt2j.csv,process_file,112,4000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00051,51,2xSkylake8180,42.05115365982056,0,112,41.3,41.23,2.243e-06,0.07177,0.0003989,0.001574,0.003002,5.82e-07,30.04,0.8055,6.524,0.8429,1.097,0.2067,6.984,3.712,4.0,3.621,4.141,3.559,3.658,6.005,0.5192,0.4422,0.1091,0.03313,0.4426,0.1895,0.209,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00051/tt2j/timers.csv,0.2083,10015260,408.45552354928986,4.142380818210247,448000,428026,9527,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00051/event_data.hdf5,9.203124999999999e-05,10865.874363327675
p p -> t tb j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt2j.csv,process_file,128,3200,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00052,52,2xSkylake8180,14.026539325714111,0,32,13.55,13.49,1.666e-06,0.05966,0.0002795,0.001558,0.002827,6e-07,10.87,0.2934,1.42,0.2163,0.2611,0.03737,5.095,0.8297,1.491,0.8237,0.8477,0.8385,0.8124,1.293,0.1265,0.1089,0.06883,0.02592,0.1173,0.05182,0.04675,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00052/tt2j/timers.csv,0.06412,8868644,395.26048280091624,4.265315322810756,409600,391401,8430,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00052/event_data.hdf5,3.29345703125e-05,30363.232023721277
p p -> t tb j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt2j.csv,process_file,192,3200,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00053,53,2xSkylake8180,19.028850555419922,0,48,18.63,18.57,1.631e-06,0.05927,0.0002573,0.001445,0.001762,4.65e-07,14.69,0.4192,2.176,0.2981,0.365,0.05465,6.624,1.186,2.006,1.168,1.186,1.185,1.178,1.988,0.1884,0.15,0.08259,0.05177,0.1587,0.07282,0.06614,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00053/tt2j/timers.csv,0.07257,13348492,399.6116482691801,3.499231095413799,614400,587670,12778,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00053/event_data.hdf5,3.0224609375000002e-05,33085.62197092084
p p -> t tb j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt2j.csv,process_file,224,3200,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00054,54,2xSkylake8180,22.031410694122314,0,56,21.46,21.4,1.767e-06,0.06038,0.0003307,0.001319,0.001699,5.74e-07,16.8,0.4817,2.582,0.3497,0.434,0.06544,7.142,1.418,2.338,1.392,1.509,1.433,1.379,2.36,0.2219,0.183,0.09146,0.0518,0.1866,0.08309,0.07929,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00054/tt2j/timers.csv,0.09035,15535108,396.9367428025887,3.234704831229024,716800,685421,14805,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00054/event_data.hdf5,2.9854910714285712e-05,33495.32710280374
p p -> t tb j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt2j.csv,process_file,448,2560,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00055,55,2xSkylake8180,31.039809703826904,0,112,30.64,30.56,1.905e-06,0.07804,0.0004828,0.001514,0.002849,5.7e-07,23.13,0.7253,4.186,0.5474,0.7461,0.1345,7.322,2.547,3.09,2.4,2.552,2.453,2.518,3.847,0.3383,0.288,0.1186,0.07938,0.2898,0.1234,0.1333,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00055/tt2j/timers.csv,0.1372,25116188,402.1526985551501,2.569157243874951,1146880,1096491,24009,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00055/event_data.hdf5,2.6646205357142856e-05,37528.79581151833
p p -> t tb j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt2j.csv,process_file,512,2048,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00056,56,2xSkylake8180,15.028219223022461,0,32,14.21,14.16,1.936e-06,0.05558,0.0004465,0.001232,0.001656,8.23e-07,12.22,0.3666,0.962,0.1634,0.1686,0.02542,7.835,0.5211,1.604,0.5538,0.5502,0.5142,0.5482,0.8805,0.0815,0.072,0.08139,0.08187,0.09216,0.03949,0.03132,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00056/tt2j/timers.csv,0.04351,22718956,397.8877737408329,2.672815509714399,1048576,1002015,21724,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00056/event_data.hdf5,1.35040283203125e-05,74051.97740112995
p p -> t tb j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt2j.csv,process_file,768,1638,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00057,57,2xSkylake8180,15.026528596878052,0,48,14.32,14.26,1.928e-06,0.05994,0.0004556,0.001362,0.001819,5.9e-07,12.06,0.4066,1.139,0.1642,0.1845,0.02898,7.401,0.5982,1.676,0.5769,0.5883,0.556,0.5693,1.046,0.09324,0.07772,0.0838,0.0902,0.08915,0.04121,0.03335,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00057/tt2j/timers.csv,0.0421,27614804,403.7330865526527,2.457425744954257,1257984,1202784,26439,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00057/event_data.hdf5,1.1335597273097272e-05,88217.67180925667
p p -> t tb j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt2j.csv,process_file,896,1638,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00058,58,2xSkylake8180,17.028191089630127,0,56,16.14,16.08,2.012e-06,0.06136,0.0006049,0.001393,0.001919,5.45e-07,13.73,0.4553,1.166,0.1783,0.2033,0.03184,8.583,0.6457,1.873,0.6075,0.6828,0.6183,0.6323,1.065,0.1004,0.08855,0.09335,0.102,0.09951,0.04256,0.03576,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00058/tt2j/timers.csv,0.04706,31780036,398.33754034368104,2.260424239237699,1467648,1403164,30441,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00058/event_data.hdf5,1.095630559916274e-05,91271.64179104479
p p -> t tb j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt2j.csv,process_file,1792,1310,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00059,59,2xSkylake8180,26.037266492843628,0,112,25.58,25.5,1.857e-06,0.07164,0.001305,0.001625,0.001915,6.58e-07,21.32,0.784,2.113,0.3211,0.3586,0.06014,12.24,1.249,2.751,1.218,1.322,1.187,1.207,1.94,0.1733,0.1877,0.1314,0.1654,0.1604,0.09806,0.06208,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00059/tt2j/timers.csv,0.08967,51462196,404.050346099313,1.8000158686662713,2347520,2244179,49385,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00059/event_data.hdf5,1.0862527262813522e-05,92059.60784313726
p p -> t tb j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt2j.csv,process_file,2048,1310,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00060,60,2xSkylake8180,21.033658742904663,0,32,20.33,20.27,2.106e-06,0.05854,0.002098,0.001291,0.00269,5.56e-07,18.48,0.5992,0.6911,0.191,0.1248,0.02121,14.24,0.3985,2.341,0.3449,0.3625,0.3285,0.3691,0.6402,0.05093,0.05481,0.1343,0.1496,0.1156,0.04809,0.0269,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00060/tt2j/timers.csv,0.05951,58126044,399.45066480790547,1.6739823392369744,2682880,2564899,55798,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00060/event_data.hdf5,7.5553136927480915e-06,132357.17809570793
p p -> t tb j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt2j.csv,process_file,3072,917,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00061,61,2xSkylake8180,21.032498836517334,0,48,20.85,20.79,2.418e-06,0.06056,0.0008527,0.001439,0.001749,5.7e-07,18.99,0.6207,0.7069,0.1667,0.1207,0.02116,14.7,0.3976,2.412,0.3434,0.3696,0.3344,0.3583,0.6521,0.05483,0.05218,0.1354,0.1547,0.1005,0.04047,0.02542,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00061/tt2j/timers.csv,0.0494,60939276,398.7962253645952,1.632509801616945,2817024,2692700,58496,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00061/event_data.hdf5,7.380128816793893e-06,135498.9898989899
p p -> t tb j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt2j.csv,process_file,3584,917,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00062,62,2xSkylake8180,23.033193826675415,0,56,22.43,22.37,2.574e-06,0.06324,0.0011,0.001429,0.001769,5.65e-07,20.27,0.7164,0.8268,0.1841,0.1436,0.02443,15.06,0.4425,3.02,0.3905,0.4709,0.3885,0.4254,0.7635,0.06334,0.06157,0.1546,0.1885,0.1093,0.04429,0.03023,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00062/tt2j/timers.csv,0.05134,71141740,398.9639140021074,1.5121799894502923,3286528,3141782,68265,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00062/event_data.hdf5,6.8065752064184455e-06,146916.76352257488
p p -> t tb j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt2j.csv,process_file,7168,642,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00063,63,2xSkylake8180,39.049575328826904,0,112,38.48,38.4,2.553e-06,0.07747,0.001347,0.001839,0.001931,8.64e-07,35.53,1.012,1.08,0.2302,0.2094,0.05529,26.01,0.7964,5.423,0.5678,1.224,0.6633,0.7261,0.9915,0.08834,0.09339,0.2048,0.2826,0.1367,0.0507,0.04252,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00063/tt2j/timers.csv,0.08845,98532980,394.6380975108293,1.2709350093467704,4601856,4399760,94549,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00063/event_data.hdf5,8.344459279038718e-06,119840.0
p p -> t tb j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt2j.csv,process_file,8192,449,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00064,64,2xSkylake8180,24.035245418548584,0,32,23.58,23.51,2.223e-06,0.06549,0.001065,0.0015,0.001743,6.33e-07,22.08,0.7043,0.4137,0.1711,0.06898,0.01643,17.66,0.2193,3.454,0.131,0.227,0.1189,0.188,0.3951,0.01863,0.02861,0.1567,0.1852,0.09883,0.05052,0.02162,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00064/tt2j/timers.csv,0.06542,80621436,403.94862553521625,1.4381864479248465,3678208,3516098,77364,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00064/event_data.hdf5,6.391699436247216e-06,156452.91365376435
p p -> t tb j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt2j.csv,process_file,12288,314,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00065,65,2xSkylake8180,28.043687105178833,0,48,27.59,27.52,2.161e-06,0.07094,0.00105,0.001501,0.001805,6.19e-07,26.17,0.7337,0.3454,0.1403,0.05589,0.01365,21.44,0.1871,3.883,0.1307,0.1944,0.1131,0.1624,0.3262,0.01914,0.02747,0.1645,0.1829,0.08331,0.03944,0.01743,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00065/tt2j/timers.csv,0.05455,84370668,402.7472138317973,1.4019640294144116,3858432,3688523,80904,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00065/event_data.hdf5,7.132430997876858e-06,140204.6511627907
p p -> t tb j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt2j.csv,process_file,14336,314,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00066,66,2xSkylake8180,34.04704689979553,0,56,33.27,33.2,2.655e-06,0.07398,0.001179,0.001659,0.002892,8.43e-07,31.61,0.8442,0.4323,0.1592,0.06394,0.01492,26.74,0.2072,3.848,0.1456,0.2918,0.1277,0.1854,0.4114,0.02088,0.03064,0.1927,0.2216,0.09984,0.03942,0.0198,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00066/tt2j/timers.csv,0.05738,99156980,406.04349090868914,1.3035431267775999,4501504,4303809,95163,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00066/event_data.hdf5,7.375312784349409e-06,135587.46987951806
p p -> t tb j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt2j.csv,process_file,28672,132,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00067,67,2xSkylake8180,22.03534984588623,0,112,21.66,21.56,2.791e-06,0.0949,0.001276,0.001978,0.00191,1.286e-06,20.25,0.8103,0.2698,0.1105,0.04757,0.01229,15.75,0.1881,3.663,0.1226,0.1795,0.1325,0.1629,0.2507,0.01909,0.02341,0.2778,0.2058,0.06963,0.02528,0.01554,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00067/tt2j/timers.csv,0.04971,79682820,388.1805243904534,1.3898979834681973,3784704,3617230,76496,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00067/event_data.hdf5,5.696614583333333e-06,175542.85714285716
p p -> t tb j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt2j.csv,process_file,32768,132,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00068,68,2xSkylake8180,25.036778926849365,0,32,24.92,24.84,2.961e-06,0.07815,0.001356,0.001831,0.002998,8.85e-07,23.41,0.8464,0.3187,0.1731,0.05459,0.01236,18.81,0.1586,3.933,0.06222,0.1697,0.0463,0.1527,0.3132,0.005502,0.01944,0.3279,0.2106,0.09764,0.05464,0.02074,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00068/tt2j/timers.csv,0.06939,94989132,404.7547131620829,1.3273569650791754,4325376,4134657,91143,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00068/event_data.hdf5,5.7428533380681815e-06,174129.46859903383
p p -> t tb j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt2j.csv,process_file,49152,79,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00069,69,2xSkylake8180,20.032167673110962,0,48,19.76,19.67,3.098e-06,0.08689,0.001314,0.001713,0.001815,9.08e-07,18.22,1.041,0.2172,0.115,0.04506,0.009334,14.52,0.1416,3.067,0.0524,0.1987,0.0468,0.1421,0.2128,0.004457,0.01759,0.4782,0.2434,0.06565,0.03514,0.01419,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00069/tt2j/timers.csv,0.04942,86450668,410.37491540527606,1.4105477402014412,3883008,3712004,82953,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00069/event_data.hdf5,5.0656604364451485e-06,197407.62582613115
p p -> t tb j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt2j.csv,process_file,57344,39,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00070,70,2xSkylake8180,12.024068117141724,0,56,11.37,11.27,2.832e-06,0.09552,0.0008356,0.001897,0.002819,9.25e-07,10.4,0.6148,0.1401,0.05902,0.02581,0.005541,7.894,0.07996,2.166,0.02888,0.1075,0.02526,0.07905,0.1377,0.002451,0.0111,0.28,0.1288,0.03364,0.01748,0.007881,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00070/tt2j/timers.csv,0.02265,51046196,420.6481773910946,1.8812495002104985,2236416,2137945,48971,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00070/event_data.hdf5,5.039312900641025e-06,198439.75155279506
p p -> t tb j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt2j.csv,process_file,114688,39,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00071,71,2xSkylake8180,27.037299156188965,0,112,26.39,26.25,3.057e-06,0.1294,0.001587,0.001994,0.001986,1.331e-06,24.14,1.646,0.2009,0.1026,0.1253,0.01031,17.59,0.5326,4.705,0.06443,0.4981,0.1138,0.5723,0.1957,0.005195,0.07615,0.7171,0.2372,0.0606,0.02456,0.01739,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00071/tt2j/timers.csv,0.05456,94677132,390.0362109341758,1.2814499520471878,4472832,4275112,90841,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00071/event_data.hdf5,5.868765024038462e-06,170393.59999999998
p p -> t tb j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt3j.csv,process_file,32,1000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00072,72,2xSkylake8180,20.03237819671631,0,32,19.09,18.65,1.927e-06,0.4359,0.0003875,0.001387,0.001666,6.47e-07,17.56,0.06329,0.6984,0.07617,0.1033,0.01336,9.071,1.268,1.987,1.241,1.333,1.27,1.246,0.6553,0.04307,0.03645,0.01531,0.001363,0.04084,0.01902,0.01614,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00072/tt3j/timers.csv,0.05036,255564,227.0042549592087,16.830522018191086,32000,29566,181,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00072/event_data.hdf5,0.0005828125,1715.8176943699732
p p -> t tb j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt3j.csv,process_file,48,1000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00073,73,2xSkylake8180,22.035507678985596,0,48,21.12,21.05,1.726e-06,0.06378,0.0003205,0.001785,0.002913,7.64e-07,19.64,0.07695,0.9135,0.09588,0.1343,0.01707,9.153,1.634,2.245,1.571,1.676,1.596,1.597,0.859,0.05441,0.0439,0.01699,0.001423,0.05126,0.0247,0.01973,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00073/tt3j/timers.csv,0.05852,375564,241.85323904158915,14.159291497762021,48000,44428,290,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00073/event_data.hdf5,0.00043854166666666667,2280.285035629454
p p -> t tb j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt3j.csv,process_file,56,1000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00074,74,2xSkylake8180,24.0359787940979,0,56,23.74,23.67,2.062e-06,0.06672,0.0004727,0.001691,0.002781,5.24e-07,22.04,0.09288,1.043,0.1085,0.1591,0.02041,9.546,1.96,2.561,1.867,2.12,1.877,1.941,0.9777,0.06573,0.05483,0.01905,0.002163,0.058,0.02671,0.02359,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00074/tt3j/timers.csv,0.06457,495564,236.8337881860511,12.98105411840556,56000,51825,331,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00074/event_data.hdf5,0.00042267857142857146,2365.8639628221376
p p -> t tb j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt3j.csv,process_file,112,800,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00075,75,2xSkylake8180,31.039595365524292,0,112,30.1,30.02,2.122e-06,0.07474,0.0004733,0.001633,0.001876,5.72e-07,27.43,0.1363,1.654,0.1673,0.256,0.03684,7.629,3.206,3.47,3.248,3.228,3.222,3.205,1.548,0.1054,0.08237,0.02106,0.003084,0.09104,0.0376,0.03842,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00075/tt3j/timers.csv,0.0809,615564,219.84593823243193,9.904456527419606,89600,82829,494,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00075/event_data.hdf5,0.00033504464285714284,2984.676882078614
p p -> t tb j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt3j.csv,process_file,128,640,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00076,76,2xSkylake8180,13.022295475006104,0,32,12.75,12.69,1.838e-06,0.05954,0.0003833,0.001843,0.002664,4.98e-07,12.04,0.05434,0.4061,0.04596,0.05699,0.007616,7.093,0.704,1.302,0.7123,0.7237,0.7335,0.6694,0.3805,0.02562,0.02196,0.0134,0.002303,0.02593,0.01074,0.009107,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00076/tt3j/timers.csv,0.04185,735564,247.7497148318003,10.968916784745087,81920,75597,507,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00076/event_data.hdf5,0.0001549072265625,6455.476753349094
p p -> t tb j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt3j.csv,process_file,192,640,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00077,77,2xSkylake8180,18.02960729598999,0,48,17.06,17.0,1.541e-06,0.06229,0.0006442,0.001171,0.001699,4.75e-07,16.02,0.07683,0.6126,0.06556,0.08775,0.01167,8.651,1.13,1.755,1.097,1.101,1.107,1.06,0.5726,0.03998,0.03175,0.01563,0.003109,0.03589,0.01584,0.01363,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00077/tt3j/timers.csv,0.05622,975564,240.0780286238833,8.849671632668617,122880,113648,735,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00077/event_data.hdf5,0.00013834635416666666,7228.235294117647
p p -> t tb j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt3j.csv,process_file,224,640,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00078,78,2xSkylake8180,19.030224084854126,0,56,18.36,18.29,1.928e-06,0.06779,0.0004582,0.002029,0.002972,5.99e-07,17.22,0.08528,0.6703,0.07064,0.1003,0.01275,9.016,1.221,1.946,1.219,1.253,1.224,1.199,0.6271,0.04327,0.03499,0.01812,0.003218,0.03832,0.01658,0.01554,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00078/tt3j/timers.csv,0.04727,975564,218.08118037039836,7.782300080947085,143360,132369,781,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00078/event_data.hdf5,0.0001275809151785714,7838.16293056315
p p -> t tb j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt3j.csv,process_file,448,512,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00079,79,2xSkylake8180,23.03110432624817,0,112,22.71,22.63,1.721e-06,0.07645,0.0002521,0.001562,0.001823,5.16e-07,20.8,0.1469,1.166,0.1092,0.1682,0.02484,7.714,2.15,2.488,2.042,2.131,2.006,2.095,1.097,0.06855,0.06392,0.02463,0.005317,0.05854,0.02539,0.02515,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00079/tt3j/timers.csv,0.07803,1575564,226.4012478502529,6.2737523420649755,229376,211853,1299,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00079/event_data.hdf5,9.865897042410714e-05,10135.925762262485
p p -> t tb j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt3j.csv,process_file,512,409,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00080,80,2xSkylake8180,14.026253700256348,0,32,13.23,13.17,1.759e-06,0.06316,0.0002552,0.00146,0.002754,4.88e-07,12.7,0.06542,0.2673,0.03719,0.0374,0.005192,9.053,0.465,1.222,0.4617,0.4818,0.441,0.4707,0.2516,0.01573,0.01427,0.01602,0.003818,0.02223,0.008328,0.006541,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00080/tt3j/timers.csv,0.06933,1575564,229.5976265668411,6.606153493427063,209408,193413,1201,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00080/event_data.hdf5,6.289158007334963e-05,15900.379650721337
p p -> t tb j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt3j.csv,process_file,768,327,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00081,81,2xSkylake8180,14.025309324264526,0,48,13.78,13.71,1.718e-06,0.06537,0.0002464,0.001241,0.001776,4.77e-07,13.15,0.07548,0.3386,0.03815,0.04524,0.006291,9.042,0.5684,1.346,0.5275,0.5351,0.5059,0.5285,0.3193,0.01935,0.01585,0.01665,0.004948,0.02183,0.009057,0.007165,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00081/tt3j/timers.csv,0.0592,1815564,233.32431832376042,6.087605618875968,251136,231945,1465,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00081/event_data.hdf5,5.459193425076453e-05,18317.72428884026
p p -> t tb j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt3j.csv,process_file,896,327,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00082,82,2xSkylake8180,16.026137351989746,0,56,15.08,15.01,1.787e-06,0.06922,0.0002155,0.001412,0.002867,5.41e-07,14.42,0.08318,0.3416,0.03991,0.04855,0.006442,10.01,0.5645,1.436,0.5539,0.6064,0.5666,0.5777,0.3216,0.02006,0.01749,0.01879,0.005193,0.023,0.009183,0.007627,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00082/tt3j/timers.csv,0.064,2055564,228.10228870131886,5.567773409121002,292992,270813,1669,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00082/event_data.hdf5,5.123006771515946e-05,19519.78680879414
p p -> t tb j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt3j.csv,process_file,1792,262,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00083,83,2xSkylake8180,19.02789831161499,0,112,18.25,18.17,2.139e-06,0.07866,0.0002247,0.001506,0.001795,6.04e-07,17.12,0.1322,0.6478,0.06575,0.08471,0.01233,10.05,1.052,1.753,1.019,1.059,0.9758,1.055,0.6133,0.03451,0.02697,0.02647,0.008904,0.0371,0.01467,0.01392,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00083/tt3j/timers.csv,0.1125,3255564,228.86826075553185,4.406748922896636,469504,433842,2686,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00083/event_data.hdf5,3.8700415757906224e-05,25839.515685195372
p p -> t tb j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt3j.csv,process_file,2048,262,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00084,84,2xSkylake8180,20.032293558120728,0,32,19.05,18.99,1.712e-06,0.06439,0.0003337,0.001287,0.001676,4.71e-07,18.58,0.1136,0.1756,0.0469,0.02947,0.004629,15.27,0.376,1.454,0.3036,0.34,0.2904,0.3487,0.1652,0.0104,0.009754,0.02715,0.008393,0.02839,0.01145,0.00699,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00084/tt3j/timers.csv,0.1658,3735564,230.42905022562104,4.139170329569401,536576,495990,3085,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00084/event_data.hdf5,3.539107228053435e-05,28255.713533438655
p p -> t tb j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt3j.csv,process_file,3072,183,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00085,85,2xSkylake8180,19.03183650970459,0,48,18.05,17.98,2.244e-06,0.07052,0.0002298,0.00129,0.002868,5.94e-07,17.57,0.1159,0.1836,0.0395,0.02748,0.004282,14.35,0.3374,1.528,0.2861,0.3154,0.2738,0.3295,0.1736,0.009988,0.008795,0.02728,0.007763,0.02396,0.009182,0.006278,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00085/tt3j/timers.csv,0.128,3735564,215.16397390878353,3.90777037699272,562176,519654,3022,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00085/event_data.hdf5,3.1982866575591985e-05,31266.74082313682
p p -> t tb j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt3j.csv,process_file,3584,183,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00086,86,2xSkylake8180,20.03079581260681,0,56,19.63,19.55,1.908e-06,0.0749,0.0002452,0.001469,0.002915,6.65e-07,19.08,0.1392,0.2144,0.04123,0.0298,0.004691,15.52,0.3755,1.73,0.3043,0.3436,0.3021,0.3497,0.2035,0.0109,0.0103,0.03233,0.01588,0.02486,0.009751,0.006552,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00086/tt3j/timers.csv,0.1281,5060796,250.50284824103875,3.9035659872864024,655872,606015,4102,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00086/event_data.hdf5,2.9807645394223268e-05,33548.439897698205
p p -> t tb j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt3j.csv,process_file,7168,128,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00087,87,2xSkylake8180,30.039450883865356,0,112,29.59,29.49,2.774e-06,0.08884,0.0003324,0.002382,0.003019,8.37e-07,28.88,0.1854,0.2542,0.06192,0.0455,0.009864,21.71,0.7381,3.0,0.5683,1.265,0.654,0.6659,0.2211,0.03306,0.01568,0.04239,0.01636,0.03883,0.01215,0.01091,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00087/tt3j/timers.csv,0.2527,6260796,224.47245244411536,3.1245690151116214,917504,847079,5144,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00087/event_data.hdf5,3.2141549246651784e-05,31112.37707697525
p p -> t tb j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt3j.csv,process_file,8192,89,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00088,88,2xSkylake8180,19.031949758529663,0,32,18.31,18.24,2.929e-06,0.07325,0.0002933,0.001537,0.00174,1.247e-06,17.91,0.1265,0.1183,0.04527,0.01468,0.003795,15.35,0.1881,1.708,0.1078,0.1149,0.08265,0.1698,0.1148,0.003528,0.004422,0.03211,0.009368,0.02646,0.01259,0.006188,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00088/tt3j/timers.csv,0.1807,4700796,210.8936189216161,3.3938656616607115,729088,673545,3841,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00088/event_data.hdf5,2.5017556179775278e-05,39971.92982456141
p p -> t tb j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt3j.csv,process_file,12288,62,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00089,89,2xSkylake8180,19.031330108642578,0,48,18.9,18.81,2.722e-06,0.08252,0.0003228,0.001726,0.002992,9.07e-07,18.5,0.1383,0.1021,0.03735,0.01244,0.003458,15.65,0.1655,2.065,0.1059,0.1124,0.08693,0.1501,0.09859,0.003554,0.004615,0.03425,0.01097,0.02199,0.01015,0.005188,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00089/tt3j/timers.csv,0.156,5420796,236.42109291102864,3.5176146688327443,761856,703712,4498,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00089/event_data.hdf5,2.468970514112903e-05,40502.71132376396
p p -> t tb j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt3j.csv,process_file,14336,62,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00090,90,2xSkylake8180,27.039021015167236,0,56,26.19,26.1,2.715e-06,0.08729,0.0003466,0.002125,0.00292,9.11e-07,25.76,0.1677,0.09615,0.04083,0.01386,0.004354,22.07,0.2005,2.69,0.1384,0.1461,0.1054,0.1922,0.0922,0.003955,0.005658,0.04484,0.01653,0.02393,0.01027,0.006606,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00090/tt3j/timers.csv,0.2125,6860796,256.3676630379199,3.3881444937252208,888832,820681,5693,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00090/event_data.hdf5,2.93643793202765e-05,34054.86590038314
p p -> t tb j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt3j.csv,process_file,28672,26,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00091,91,2xSkylake8180,20.031179428100586,0,112,19.7,19.57,2.639e-06,0.1181,0.0004076,0.002416,0.003047,9.18e-07,19.23,0.1741,0.1064,0.02945,0.01148,0.003218,15.86,0.1655,2.544,0.1081,0.1382,0.08804,0.1687,0.1029,0.00352,0.006827,0.07517,0.02101,0.01857,0.006252,0.004614,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00091/tt3j/timers.csv,0.1515,6380796,281.05664745515224,3.8745226861646276,745472,689196,5235,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00091/event_data.hdf5,2.6251824347527475e-05,38092.59070005109
p p -> t tb j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt3j.csv,process_file,32768,26,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00092,92,2xSkylake8180,24.036900758743286,0,32,23.56,23.46,3.129e-06,0.1004,0.0003207,0.001777,0.00177,8.79e-07,23.11,0.2108,0.06354,0.0464,0.01402,0.003754,19.66,0.2267,2.319,0.05867,0.2443,0.04663,0.2623,0.06242,0.001122,0.003249,0.09283,0.01405,0.0263,0.01338,0.00671,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00092/tt3j/timers.csv,0.2836,5660796,216.80772404779648,3.184892993434539,851968,786697,4614,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00092/event_data.hdf5,2.7536245492788463e-05,36315.7715260017
p p -> t tb j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt3j.csv,process_file,49152,15,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00093,93,2xSkylake8180,16.028335332870483,0,48,15.36,15.24,2.58e-06,0.1231,0.0004064,0.001673,0.001856,8.01e-07,14.83,0.2745,0.07922,0.03042,0.01139,0.003119,12.01,0.2831,1.986,0.03716,0.151,0.03102,0.2043,0.07828,0.0009385,0.005855,0.1306,0.01516,0.01738,0.008394,0.004641,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00093/tt3j/timers.csv,0.1213,7220796,323.1140307462845,4.1761882118999285,737280,681938,5951,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00093/event_data.hdf5,2.0670572916666667e-05,48377.95275590551
p p -> t tb j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt3j.csv,process_file,57344,10,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00094,94,2xSkylake8180,13.025618314743042,0,56,12.84,12.69,3.283e-06,0.139,0.0003318,0.001956,0.001803,8.96e-07,12.41,0.2106,0.03125,0.02096,0.007511,0.00208,9.945,0.2405,1.765,0.03075,0.131,0.02257,0.1728,0.03057,0.0006789,0.003068,0.1043,0.008029,0.01192,0.005664,0.003365,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00094/tt3j/timers.csv,0.1008,3255564,187.77282221284534,3.618838377714173,573440,528955,2688,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00094/event_data.hdf5,2.2129603794642856e-05,45188.337273443656
p p -> t tb j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt3j.csv,process_file,114688,10,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00095,95,2xSkylake8180,24.033865451812744,0,112,23.29,23.07,3.278e-06,0.209,0.0005295,0.001887,0.001979,1.268e-06,22.39,0.492,0.11,0.0353,0.02502,0.00504,17.28,0.5379,3.383,0.04553,0.3378,0.04927,0.6403,0.1087,0.001318,0.01128,0.224,0.04196,0.02019,0.00768,0.007423,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00095/tt3j/timers.csv,0.1204,10348644,298.76723964483364,3.224589757855733,1146880,1060712,8557,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00095/event_data.hdf5,2.0115443638392857e-05,49713.04724750759
p p -> t tb j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt4j.csv,process_file,32,100,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00096,96,2xSkylake8180,13.024476051330566,0,32,12.69,11.8,1.826e-06,0.8916,0.0006299,0.001466,0.002906,6.08e-07,11.66,0.006377,0.09357,0.008254,0.01133,0.001323,7.26,0.6406,1.062,0.6285,0.6796,0.6479,0.62,0.08944,0.004133,0.003661,0.001607,0.0004647,0.005366,0.001537,0.001325,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00096/tt4j/timers.csv,0.0752,151564,52.12063372143768,30.082453792274503,3200,2803,3,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00096/event_data.hdf5,0.0036875000000000002,271.18644067796606
p p -> t tb j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt4j.csv,process_file,48,100,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00097,97,2xSkylake8180,15.025812864303589,0,48,14.15,13.98,2.086e-06,0.1749,0.0005652,0.001582,0.002731,5.87e-07,13.8,0.007654,0.1139,0.01019,0.01513,0.001792,8.006,0.8619,1.262,0.8568,0.9163,0.8683,0.8707,0.1085,0.005383,0.004531,0.001714,0.0005045,0.006317,0.001964,0.001889,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00097/tt4j/timers.csv,0.09269,151564,81.07654134445862,30.6248897076805,4800,4194,7,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00097/event_data.hdf5,0.0029125,343.3476394849785
p p -> t tb j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt4j.csv,process_file,56,100,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00098,98,2xSkylake8180,15.027775526046753,0,56,14.1,13.91,2.105e-06,0.1855,0.000547,0.001405,0.001758,6.1e-07,13.71,0.00894,0.1377,0.01123,0.01683,0.00209,7.39,0.9824,1.327,0.947,1.012,0.9524,0.948,0.1318,0.005909,0.005255,0.00198,0.0005236,0.006958,0.002183,0.00206,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00098/tt4j/timers.csv,0.09328,151564,129.06061683403615,35.75659555801235,5600,4945,13,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00098/event_data.hdf5,0.0024839285714285714,402.588066139468
p p -> t tb j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt4j.csv,process_file,112,80,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00099,99,2xSkylake8180,16.02549433708191,0,112,15.19,14.97,2.148e-06,0.2209,0.0005426,0.002164,0.001878,5.84e-07,14.65,0.01214,0.2245,0.01661,0.02756,0.003689,4.972,1.544,1.73,1.556,1.584,1.483,1.561,0.2148,0.009707,0.007599,0.002038,0.0005744,0.009654,0.003354,0.003579,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00099/tt4j/timers.csv,0.148,151564,99.2773975646432,24.798563243025573,8960,7845,16,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00099/event_data.hdf5,0.0016707589285714288,598.5303941215764
p p -> t tb j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt4j.csv,process_file,128,64,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00100,100,2xSkylake8180,9.02000379562378,0,32,8.509,8.333,1.769e-06,0.1728,0.0006491,0.001959,0.002782,5.16e-07,8.246,0.005593,0.05577,0.005812,0.006574,0.0008833,5.518,0.3646,0.7065,0.3733,0.3918,0.3923,0.3598,0.05322,0.002549,0.002312,0.001447,0.0004595,0.003768,0.001003,0.001024,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00100/tt4j/timers.csv,0.1079,151564,122.15773528461955,28.762959766651363,8192,7165,18,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00100/event_data.hdf5,0.0010172119140625,983.0793231729269
p p -> t tb j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt4j.csv,process_file,192,64,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00101,101,2xSkylake8180,11.022408246994019,0,48,10.48,10.3,1.822e-06,0.1761,0.0005324,0.001403,0.002005,6e-07,10.17,0.007408,0.0875,0.00743,0.009249,0.001215,6.517,0.5226,0.8783,0.5158,0.5342,0.523,0.5082,0.08403,0.00347,0.003109,0.001661,0.0004295,0.004825,0.001269,0.001318,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00101/tt4j/timers.csv,0.1333,151564,95.0115718880374,20.71634377843766,12288,10848,21,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00101/event_data.hdf5,0.0008382161458333334,1193.009708737864
p p -> t tb j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt4j.csv,process_file,224,64,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00102,102,2xSkylake8180,12.021770238876343,0,56,11.9,11.72,2.443e-06,0.1853,0.0006362,0.001521,0.002859,7.73e-07,11.58,0.009022,0.08633,0.008061,0.01089,0.001436,7.143,0.613,1.04,0.6253,0.6679,0.6526,0.6308,0.08235,0.003988,0.003621,0.002077,0.0006894,0.00513,0.001427,0.001483,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00102/tt4j/timers.csv,0.1676,151564,158.99895703712383,24.796796527545563,14336,12707,41,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00102/event_data.hdf5,0.0008175223214285715,1223.2081911262799
p p -> t tb j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt4j.csv,process_file,448,51,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00103,103,2xSkylake8180,13.023155450820923,0,112,12.16,11.93,2.046e-06,0.2229,0.0005807,0.001754,0.003032,6.46e-07,11.71,0.01237,0.1526,0.0118,0.0179,0.002637,4.789,1.116,1.252,1.06,1.106,1.044,1.08,0.1469,0.0057,0.005192,0.00235,0.0006201,0.007074,0.002152,0.002548,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00103/tt4j/timers.csv,0.2103,151564,114.36366876319188,16.664853742400357,22848,20135,47,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00103/event_data.hdf5,0.0005221463585434173,1915.1718357082987
p p -> t tb j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt4j.csv,process_file,512,40,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00104,104,2xSkylake8180,9.01906943321228,0,32,8.513,8.333,1.856e-06,0.1761,0.0005261,0.001611,0.002772,5.13e-07,8.275,0.006678,0.0328,0.005213,0.004195,0.0006284,6.304,0.2259,0.5648,0.2404,0.2487,0.2282,0.2484,0.03128,0.001518,0.001453,0.001743,0.0005401,0.003466,0.0008512,0.0008839,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00104/tt4j/timers.csv,0.1936,151564,130.30158430359418,18.785819470044224,20480,18015,48,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00104/event_data.hdf5,0.000406884765625,2457.698307932317
p p -> t tb j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt4j.csv,process_file,768,32,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00105,105,2xSkylake8180,9.019828081130981,0,48,8.672,8.487,1.938e-06,0.1815,0.0005139,0.001447,0.002808,5.21e-07,8.407,0.007697,0.05098,0.005304,0.004965,0.0007386,6.247,0.2805,0.5815,0.2742,0.274,0.2676,0.2762,0.04914,0.001837,0.001615,0.001813,0.0004375,0.003239,0.0009134,0.001142,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00105/tt4j/timers.csv,0.1905,151564,110.84683386937701,15.819789670208909,24576,21594,49,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00105/event_data.hdf5,0.0003453369140625,2895.722870272181
p p -> t tb j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt4j.csv,process_file,896,32,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00106,106,2xSkylake8180,11.020673036575317,0,56,10.75,10.56,1.753e-06,0.1909,0.0005909,0.001484,0.00277,5.47e-07,10.47,0.009004,0.04864,0.006033,0.00571,0.001107,7.819,0.323,0.7606,0.3221,0.3476,0.3167,0.3441,0.04654,0.0021,0.001931,0.00216,0.000617,0.003778,0.001008,0.001237,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00106/tt4j/timers.csv,0.2187,151564,120.2187236134351,15.25154275191984,28672,25341,62,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00106/event_data.hdf5,0.00036830357142857145,2715.151515151515
p p -> t tb j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt4j.csv,process_file,1792,26,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00107,107,2xSkylake8180,11.018882751464844,0,112,10.73,10.49,2.223e-06,0.2283,0.0007417,0.001767,0.001925,1.07e-06,10.39,0.01402,0.05848,0.008654,0.008842,0.001619,6.293,0.5783,0.7798,0.5691,0.657,0.5368,0.585,0.05527,0.003208,0.002688,0.00309,0.001202,0.004969,0.001426,0.00225,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00107/tt4j/timers.csv,0.3676,287564,130.06293671329456,12.443322743481625,46592,40805,109,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00107/event_data.hdf5,0.0002251459478021978,4441.563393708293
p p -> t tb j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt4j.csv,process_file,2048,26,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00108,108,2xSkylake8180,13.023299217224121,0,32,12.66,12.47,3.044e-06,0.1818,0.0007576,0.001686,0.002843,6.96e-07,12.42,0.01275,0.02131,0.006934,0.003248,0.0005913,10.36,0.2154,0.6129,0.171,0.1894,0.1656,0.2174,0.02026,0.001055,0.001092,0.003159,0.001017,0.00449,0.001331,0.001105,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00108/tt4j/timers.csv,0.4691,287564,125.28998490730211,11.424570853710929,53248,46801,120,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00108/event_data.hdf5,0.0002341871995192308,4270.088211708099
p p -> t tb j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt4j.csv,process_file,3072,18,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00109,109,2xSkylake8180,14.026305913925171,0,48,13.34,13.15,2.795e-06,0.1899,0.0006898,0.001638,0.00182,7.94e-07,13.1,0.01786,0.01795,0.006026,0.003376,0.0006366,10.91,0.219,0.6959,0.1804,0.1915,0.1724,0.2181,0.01695,0.001001,0.001122,0.00327,0.001036,0.003924,0.001064,0.001031,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00109/tt4j/timers.csv,0.4936,287564,132.84653988819218,11.549850425803603,55296,48506,132,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00109/event_data.hdf5,0.00023781105324074077,4205.019011406844
p p -> t tb j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt4j.csv,process_file,3584,18,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00110,110,2xSkylake8180,12.022686243057251,0,56,11.24,11.03,2.619e-06,0.2024,0.0007444,0.001622,0.002996,1.088e-06,10.97,0.01574,0.03044,0.006668,0.003349,0.0007374,9.003,0.1975,0.6297,0.1714,0.1879,0.1675,0.2038,0.02928,0.001162,0.001226,0.004069,0.001141,0.004326,0.001167,0.001168,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00110/tt4j/timers.csv,0.395,287564,119.7878321309497,10.149398220305203,64512,56850,139,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00110/event_data.hdf5,0.00017097594246031744,5848.776065276519
p p -> t tb j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt4j.csv,process_file,7168,12,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00111,111,2xSkylake8180,16.027581453323364,0,112,15.22,14.95,3.009e-06,0.2602,0.0009271,0.00206,0.001935,1.723e-06,14.87,0.02251,0.03546,0.008863,0.004615,0.001243,11.43,0.3852,1.028,0.2744,0.507,0.3033,0.3283,0.03386,0.001596,0.001879,0.005899,0.001453,0.004927,0.00122,0.00271,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00111/tt4j/timers.csv,0.6002,287564,113.10901415242547,8.59035459234248,86016,75612,177,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00111/event_data.hdf5,0.00017380487351190477,5753.578595317726
p p -> t tb j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt4j.csv,process_file,8192,10,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00112,112,2xSkylake8180,11.020895719528198,0,32,10.77,10.55,3.256e-06,0.2155,0.0008375,0.002433,0.001777,8.92e-07,10.49,0.01897,0.01985,0.007407,0.002063,0.0007845,8.88,0.1187,0.7014,0.06395,0.07055,0.04621,0.1217,0.01944,0.0004097,0.0007942,0.005619,0.001135,0.004558,0.001724,0.001121,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00112/tt4j/timers.csv,0.4846,287564,130.30158430359415,9.392737742033937,81920,72141,192,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00112/event_data.hdf5,0.00012878417968750002,7764.928909952606
p p -> t tb j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt4j.csv,process_file,12288,10,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00113,113,2xSkylake8180,18.027748584747314,0,48,17.59,17.34,3.034e-06,0.2408,0.0005723,0.002035,0.001871,1.291e-06,17.28,0.0324,0.01358,0.008806,0.002561,0.001103,14.6,0.1613,1.315,0.1036,0.1026,0.07085,0.1696,0.01298,0.000606,0.001173,0.009587,0.001707,0.005346,0.001913,0.001542,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00113/tt4j/timers.csv,0.7453,423564,112.65657809581577,7.132112462167382,122880,107911,249,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00113/event_data.hdf5,0.00014111328125000002,7086.505190311418
p p -> t tb j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt4j.csv,process_file,14336,10,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00114,114,2xSkylake8180,20.030882596969604,0,56,19.27,19.0,2.908e-06,0.2599,0.0005355,0.00262,0.003018,9.29e-07,18.92,0.03903,0.01856,0.009061,0.002833,0.001205,16.07,0.182,1.382,0.118,0.1141,0.07899,0.1837,0.01792,0.0006399,0.001374,0.0121,0.001945,0.005616,0.001887,0.00155,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00114/tt4j/timers.csv,0.7848,423564,116.15366223459039,6.880470425495954,143360,126086,296,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00114/event_data.hdf5,0.00013253348214285716,7545.263157894736
p p -> t tb j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt4j.csv,process_file,28672,10,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00115,115,2xSkylake8180,45.05343532562256,0,112,44.06,43.68,3.02e-06,0.37,0.0007689,0.002518,0.001924,1.368e-06,43.49,0.1209,0.02891,0.01617,0.005483,0.00184,34.59,0.4695,4.147,0.2911,1.367,0.2281,0.5765,0.02763,0.00128,0.003169,0.05391,0.004138,0.0102,0.002825,0.003143,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00115/tt4j/timers.csv,1.812,831564,116.07800519830823,4.750588204878142,286720,251843,600,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00115/event_data.hdf5,0.00015234375,6564.102564102564
p p -> t tb j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt4j.csv,process_file,32768,10,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00116,116,2xSkylake8180,41.0565402507782,0,32,40.08,39.74,2.645e-06,0.3323,0.0009949,0.001849,0.001793,1.072e-06,39.51,0.1392,0.04495,0.02331,0.007308,0.002203,32.55,0.7462,3.086,0.09539,0.4252,0.08117,0.6848,0.04452,0.0004346,0.00138,0.06248,0.002841,0.01343,0.006313,0.003562,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00116/tt4j/timers.csv,1.838,831564,98.96020614904795,4.095043530857052,327680,288534,583,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00116/event_data.hdf5,0.00012127685546875,8245.596376446905
p p -> t tb j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt4j.csv,process_file,49152,10,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00117,117,2xSkylake8180,71.08741307258606,0,48,70.4,69.98,2.999e-06,0.4104,0.0004479,0.001804,0.001853,8.92e-07,69.62,0.2661,0.05002,0.0275,0.007212,0.0039,54.84,1.928,6.696,0.1492,0.7988,0.122,1.795,0.04941,0.0006048,0.002727,0.1309,0.005446,0.01607,0.00696,0.00446,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00117/tt4j/timers.csv,3.269,1511564,115.64082333901084,3.6203500867402596,491520,432670,1025,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00117/event_data.hdf5,0.00014237467447916668,7023.721063160902
p p -> t tb j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt4j.csv,process_file,57344,10,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00118,118,2xSkylake8180,73.09226655960083,0,56,72.17,71.7,3.072e-06,0.4595,0.001166,0.001834,0.001928,9.03e-07,71.3,0.2922,0.05538,0.02804,0.007477,0.004574,56.09,1.923,7.521,0.1646,0.8208,0.1226,1.822,0.05469,0.0006886,0.003208,0.1448,0.004932,0.01626,0.006907,0.004863,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00118/tt4j/timers.csv,2.825,1647564,110.005803126638,3.2709460897923357,573440,504838,1135,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00118/event_data.hdf5,0.00012503487723214288,7997.768479776847
p p -> t tb j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt4j.csv,process_file,114688,10,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00119,119,2xSkylake8180,179.18958139419556,0,112,179.1,178.3,2.998e-06,0.7604,0.0009542,0.00261,0.003058,1.015e-06,177.5,0.5925,0.08173,0.06288,0.02106,0.02377,132.1,5.594,19.62,0.4254,2.93,0.4089,8.246,0.08037,0.001358,0.008058,0.2916,0.007952,0.04115,0.00972,0.01201,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00119/tt4j/timers.csv,8.164,2871564,99.80057301729846,2.1982994290530513,1146880,1007495,2058,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00119/event_data.hdf5,0.00015546526227678571,6432.305103757712


==> JLSE_Plots/pepper_results/pepper/pepper_ttjets/2023-11-09_ttjets/pepper_kokkos_v100.csv <==
process_string,process,process_input_type,batch_size,n_batches,seed,verbosity,collision_energy,mu2,use_cached_results,cache_path,integrator,diagnostic_output_enabled,diagnostic_path,proc_id,label,run_time,return_code,thread_count,Total Runtime,Event Generation Runtime,Optimisation Runtime,Initialisation Runtime,HDF5 Close Runtime,HDF5 Open Runtime,HDF5 Init Runtime,Unweighting Setup Runtime,EG Recursion,EG Output,EG PDF and AlphaS evaluation,EG Phase space,EG External State,EG RNG,EG-R Calculate currents,EG-R Momenta preparation,EG-R Currents preparation,EG-R IP reset,EG-R ME update,EG-R ME reset,EG-R IC reset,EG-PDF PDF,EG-PDF AlphaS,EG-O Filter non-zero,EG-O Pull non-zero,EG-O HDF5 write,EG-PS Fill Mom Weights,EG-PS Update weights,EG-PS Cuts,CSV Timer Filename,EG-R ME2 update,event_data_size,xs_mean,xs_sigma,n_trials,n_nonzero_after_cuts,n_nonzero,HDF5 Filename,event_period,event_rate
p p -> t tb,/projects/AtlasESP/data/multiprocess/pepper_data/tt0j.csv,process_file,128,20000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/V100/00000,0,V100,27.050313234329224,0,128,25.66,25.56,2.776e-06,0.09566,0.001971,0.001642,0.002478,1.195e-06,5.371,9.254,3.97,1.819,1.46,0.2098,1.065,0.8045,0.7504,0.505,0.7079,0.5003,0.4334,3.389,0.5813,3.626,3.456,0.7725,0.7365,0.4482,0.6313,pepper_diagnostics/p_p__t_tb/V100/00000/tt0j/timers.csv,0.3769,167166564,494.05729943232683,0.9790563293670524,2560000,2536214,231695,pepper_diagnostics/p_p__t_tb/V100/00000/event_data.hdf5,9.984374999999999e-06,100156.49452269172
p p -> t tb,/projects/AtlasESP/data/multiprocess/pepper_data/tt0j.csv,process_file,256,20000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/V100/00001,1,V100,29.182238340377808,0,256,27.96,27.84,2.677e-06,0.1154,0.003489,0.001612,0.002442,1.227e-06,5.686,10.26,4.497,1.957,1.571,0.2298,1.151,0.8732,0.7934,0.5296,0.7404,0.5124,0.4315,3.892,0.6051,3.787,3.678,1.279,0.775,0.4845,0.6939,pepper_diagnostics/p_p__t_tb/V100/00001/tt0j/timers.csv,0.3933,334389564,494.10757257907596,0.6923711524977214,5120000,5072667,463424,pepper_diagnostics/p_p__t_tb/V100/00001/event_data.hdf5,5.4375e-06,183908.0459770115
p p -> t tb,/projects/AtlasESP/data/multiprocess/pepper_data/tt0j.csv,process_file,512,20000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/V100/00002,2,V100,29.200759649276733,0,512,28.19,28.09,2.802e-06,0.09743,0.001509,0.001723,0.002489,1.206e-06,5.54,10.77,4.457,1.952,1.565,0.2476,1.141,0.8487,0.7751,0.5081,0.721,0.4948,0.4067,3.863,0.5935,3.652,3.73,1.854,0.7748,0.4777,0.6957,pepper_diagnostics/p_p__t_tb/V100/00002/tt0j/timers.csv,0.3849,670346428,495.31881297410905,0.4901088353223541,10240000,10144595,929120,pepper_diagnostics/p_p__t_tb/V100/00002/event_data.hdf5,2.7431640625e-06,364542.5418298327
p p -> t tb,/projects/AtlasESP/data/multiprocess/pepper_data/tt0j.csv,process_file,1024,18000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/V100/00003,3,V100,28.090584754943848,0,1024,27.58,27.48,2.768e-06,0.09852,0.001534,0.00167,0.002441,1.218e-06,5.015,11.69,4.05,1.783,1.414,0.2582,1.031,0.7662,0.706,0.4605,0.6531,0.4479,0.3701,3.509,0.5408,3.377,3.588,3.203,0.7229,0.4301,0.6263,pepper_diagnostics/p_p__t_tb/V100/00003/tt0j/timers.csv,0.3495,1207363444,495.65632636539823,0.36542051628117034,18432000,18260703,1673590,pepper_diagnostics/p_p__t_tb/V100/00003/event_data.hdf5,1.4908854166666666e-06,670742.3580786026
p p -> t tb,/projects/AtlasESP/data/multiprocess/pepper_data/tt0j.csv,process_file,2048,14400,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/V100/00004,4,V100,25.227603912353516,0,2048,24.34,24.28,2.438e-06,0.05072,0.002821,0.001213,0.001734,1.118e-06,3.973,11.76,3.192,1.424,1.12,0.2243,0.8162,0.6158,0.5576,0.3678,0.5146,0.3514,0.2865,2.76,0.4319,2.702,3.202,4.487,0.5794,0.3464,0.4952,pepper_diagnostics/p_p__t_tb/V100/00004/tt0j/timers.csv,0.2741,1929341620,495.02383387975425,0.2887228021172852,29491200,29215878,2674379,pepper_diagnostics/p_p__t_tb/V100/00004/event_data.hdf5,8.232964409722222e-07,1214629.3245469523
p p -> t tb,/projects/AtlasESP/data/multiprocess/pepper_data/tt0j.csv,process_file,4096,10080,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/V100/00005,5,V100,22.076088428497314,0,4096,20.91,20.84,3.422e-06,0.05611,0.01419,0.001493,0.00165,7.19e-07,2.912,11.65,2.326,1.032,0.799,0.1885,0.61,0.4393,0.4057,0.265,0.3794,0.2573,0.2172,1.998,0.3283,2.008,2.885,5.461,0.434,0.2455,0.3496,pepper_diagnostics/p_p__t_tb/V100/00005/tt0j/timers.csv,0.2073,2703040588,495.37771571459064,0.24409570577536097,41287680,40903045,3746828,pepper_diagnostics/p_p__t_tb/V100/00005/event_data.hdf5,5.047510540674603e-07,1981174.6641074857
p p -> t tb,/projects/AtlasESP/data/multiprocess/pepper_data/tt0j.csv,process_file,8192,7056,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/V100/00006,6,V100,21.074639081954956,0,8192,19.86,19.8,3.714e-06,0.05903,0.002105,0.001175,0.001853,1.213e-06,2.249,12.87,1.686,0.8315,0.6195,0.1429,0.4715,0.3591,0.3262,0.2099,0.2845,0.193,0.1545,1.44,0.2461,1.523,2.864,7.168,0.3175,0.1851,0.327,pepper_diagnostics/p_p__t_tb/V100/00006/tt0j/timers.csv,0.1518,3783194620,495.25021844513043,0.20627446643079134,57802752,57263609,5244114,pepper_diagnostics/p_p__t_tb/V100/00006/event_data.hdf5,3.425442442602041e-07,2919330.9090909087
p p -> t tb,/projects/AtlasESP/data/multiprocess/pepper_data/tt0j.csv,process_file,16384,4939,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/V100/00007,7,V100,21.0732741355896,0,16384,20.41,20.34,2.754e-06,0.06442,0.003263,0.001247,0.001623,8.94e-07,1.786,15.28,1.175,0.5846,0.4392,0.1131,0.4176,0.2918,0.2765,0.1667,0.2123,0.142,0.1048,0.9883,0.1872,1.086,3.062,9.599,0.2232,0.1293,0.231,pepper_diagnostics/p_p__t_tb/V100/00007/tt0j/timers.csv,0.1044,5301673468,495.75276764658673,0.17441642978770666,80920576,80168266,7349096,pepper_diagnostics/p_p__t_tb/V100/00007/event_data.hdf5,2.513575780775461e-07,3978396.066863323
p p -> t tb,/projects/AtlasESP/data/multiprocess/pepper_data/tt0j.csv,process_file,32768,3951,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/V100/00008,8,V100,35.11261248588562,0,32768,33.83,33.59,2.887e-06,0.0782,0.1578,0.001575,0.001704,1.198e-06,1.883,28.69,1.081,0.5422,0.4007,0.126,0.5378,0.3066,0.2993,0.1794,0.1943,0.1254,0.08615,0.8489,0.2319,0.9923,6.144,16.5,0.2201,0.1198,0.2003,pepper_diagnostics/p_p__t_tb/V100/00008/tt0j/timers.csv,0.09418,8476708612,495.42190825031076,0.13784846831920672,129466368,128262794,11750226,pepper_diagnostics/p_p__t_tb/V100/00008/event_data.hdf5,2.5944962015154394e-07,3854312.8311997615
p p -> t tb,/projects/AtlasESP/data/multiprocess/pepper_data/tt0j.csv,process_file,65536,3161,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/V100/00009,9,V100,59.146320819854736,0,65536,58.37,58.08,3.008e-06,0.09476,0.183,0.001461,0.002655,1.076e-06,2.206,52.95,1.089,0.5296,0.4055,0.1238,0.7421,0.3713,0.3388,0.2074,0.2151,0.1222,0.07313,0.7988,0.2902,0.8997,12.8,30.27,0.1926,0.1149,0.2204,pepper_diagnostics/p_p__t_tb/V100/00009/tt0j/timers.csv,0.08304,13562800012,495.40855487267277,0.10897548060635551,207159296,205229820,18800506,pepper_diagnostics/p_p__t_tb/V100/00009/event_data.hdf5,2.803639572129073e-07,3566792.2865013774
p p -> t tb,/projects/AtlasESP/data/multiprocess/pepper_data/tt0j.csv,process_file,131072,2528,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/V100/00010,10,V100,98.21127486228943,0,131072,97.47,97.21,3.584e-06,0.1294,0.1233,0.001234,0.001688,1.281e-06,3.026,91.09,1.222,0.5737,0.4728,0.1489,1.138,0.5098,0.4653,0.2966,0.2611,0.1478,0.07081,0.8434,0.3785,0.8773,22.21,53.37,0.1984,0.1161,0.2575,pepper_diagnostics/p_p__t_tb/V100/00010/tt0j/timers.csv,0.08985,21703680196,495.626349038764,0.0861823751405602,331350016,328272182,30085377,pepper_diagnostics/p_p__t_tb/V100/00010/event_data.hdf5,2.933755705628214e-07,3408600.102870075
p p -> t tb,/projects/AtlasESP/data/multiprocess/pepper_data/tt0j.csv,process_file,262144,2023,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/V100/00011,11,V100,148.39805793762207,0,262144,147.9,147.5,3.74e-06,0.2118,0.1113,0.001648,0.002734,1.13e-06,4.138,140.0,1.477,0.6501,0.5694,0.16,1.616,0.8127,0.6293,0.4079,0.3109,0.174,0.04658,0.9745,0.5024,1.966,34.4,79.34,0.1733,0.1385,0.3373,pepper_diagnostics/p_p__t_tb/V100/00011/tt0j/timers.csv,0.08955,34713862756,495.323375027192,0.06810538317893483,530317312,525377883,48119930,pepper_diagnostics/p_p__t_tb/V100/00011/event_data.hdf5,2.781353666236715e-07,3595371.606779661
p p -> t tb,/projects/AtlasESP/data/multiprocess/pepper_data/tt0j.csv,process_file,524288,1820,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/V100/00012,12,V100,271.9120864868164,0,524288,270.8,270.0,2.785e-06,0.3644,0.3852,0.001393,0.001706,1.162e-06,6.863,258.2,2.252,0.9214,0.8876,0.2271,2.842,1.275,1.048,0.6945,0.4909,0.282,0.04707,1.422,0.8295,2.201,62.71,150.1,0.2022,0.2021,0.5164,pepper_diagnostics/p_p__t_tb/V100/00012/tt0j/timers.csv,0.1204,62400458332,494.8559760720093,0.0507519736604344,954204160,945290258,86498880,pepper_diagnostics/p_p__t_tb/V100/00012/event_data.hdf5,2.8295831365899725e-07,3534089.4814814813
p p -> t tb,/projects/AtlasESP/data/multiprocess/pepper_data/tt0j.csv,process_file,1048576,546,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/V100/00013,13,V100,158.59411549568176,0,1048576,157.8,157.0,3.176e-06,0.6362,0.131,0.001466,0.001714,1.162e-06,4.013,150.5,1.158,0.4763,0.4894,0.1096,1.692,0.771,0.6289,0.4,0.2679,0.1542,0.01249,0.7014,0.4563,0.8906,36.62,87.76,0.08219,0.1059,0.2879,pepper_diagnostics/p_p__t_tb/V100/00013/tt0j/timers.csv,0.05679,37478990788,495.3548811812875,0.06554920415720746,572522496,567193046,51952904,pepper_diagnostics/p_p__t_tb/V100/00013/event_data.hdf5,2.742250323732257e-07,3646640.101910828
p p -> t tb j,/projects/AtlasESP/data/multiprocess/pepper_data/tt1j.csv,process_file,128,15000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/V100/00014,14,V100,32.04674005508423,0,128,30.97,30.5,4.048e-06,0.1257,0.3427,0.001482,0.001786,1.855e-06,12.04,7.161,5.159,1.615,1.371,0.165,3.152,1.797,1.638,1.128,1.508,1.044,0.9691,4.699,0.4602,2.921,2.766,0.3257,0.6128,0.4039,0.5952,pepper_diagnostics/p_p__t_tb_j/V100/00014/tt1j/timers.csv,0.3303,81194364,548.0943393295236,1.7634166550961883,1920000,1881374,92055,pepper_diagnostics/p_p__t_tb_j/V100/00014/event_data.hdf5,1.5885416666666665e-05,62950.819672131154
p p -> t tb j,/projects/AtlasESP/data/multiprocess/pepper_data/tt1j.csv,process_file,256,15000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/V100/00015,15,V100,31.071120262145996,0,256,30.59,30.11,3.527e-06,0.05789,0.4149,0.001427,0.001777,1.235e-06,11.52,7.396,5.219,1.581,1.341,0.1698,3.029,1.771,1.571,1.072,1.446,0.9452,0.8738,4.777,0.4424,2.841,2.798,0.5875,0.5871,0.3964,0.5948,pepper_diagnostics/p_p__t_tb_j/V100/00015/tt1j/timers.csv,0.3186,162461164,548.586691873901,1.2473575843786497,3840000,3762447,184273,pepper_diagnostics/p_p__t_tb_j/V100/00015/event_data.hdf5,7.841145833333333e-06,127532.3812686815
p p -> t tb j,/projects/AtlasESP/data/multiprocess/pepper_data/tt1j.csv,process_file,512,15000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/V100/00016,16,V100,32.074530839920044,0,512,31.54,31.01,2.551e-06,0.05318,0.4545,0.001457,0.001727,7.2e-07,11.65,7.868,5.447,1.605,1.366,0.1739,3.083,1.793,1.584,1.087,1.45,0.9565,0.8773,4.995,0.4527,2.893,2.875,0.8672,0.5959,0.4009,0.6049,pepper_diagnostics/p_p__t_tb_j/V100/00016/tt1j/timers.csv,0.3257,325258764,549.2968490628732,0.882998113781858,7680000,7524413,368980,pepper_diagnostics/p_p__t_tb_j/V100/00016/event_data.hdf5,4.037760416666667e-06,247662.0445017736
p p -> t tb j,/projects/AtlasESP/data/multiprocess/pepper_data/tt1j.csv,process_file,1024,13500,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/V100/00017,17,V100,31.072283029556274,0,1024,30.11,29.6,2.817e-06,0.05898,0.456,0.00157,0.001657,1.293e-06,10.48,8.703,4.889,1.46,1.23,0.1825,2.749,1.605,1.428,0.98,1.31,0.8682,0.7925,4.481,0.4084,2.612,2.858,1.968,0.5536,0.3589,0.5449,pepper_diagnostics/p_p__t_tb_j/V100/00017/tt1j/timers.csv,0.2925,586589476,550.3013328382934,0.6584227050473227,13824000,13544113,665425,pepper_diagnostics/p_p__t_tb_j/V100/00017/event_data.hdf5,2.141203703703704e-06,467027.027027027
p p -> t tb j,/projects/AtlasESP/data/multiprocess/pepper_data/tt1j.csv,process_file,2048,10800,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/V100/00018,18,V100,27.147562980651855,0,2048,26.87,26.65,2.687e-06,0.05482,0.1644,0.001506,0.001703,7.92e-07,8.311,9.992,3.917,1.168,0.9723,0.1601,2.219,1.278,1.134,0.7714,1.03,0.6792,0.615,3.589,0.3286,2.067,2.598,4.117,0.4513,0.2859,0.4281,pepper_diagnostics/p_p__t_tb_j/V100/00018/tt1j/timers.csv,0.2293,937305396,549.6056529404561,0.5202445703599639,22118400,21670091,1063339,pepper_diagnostics/p_p__t_tb_j/V100/00018/event_data.hdf5,1.2048791956018518e-06,829958.7242026267
p p -> t tb j,/projects/AtlasESP/data/multiprocess/pepper_data/tt1j.csv,process_file,4096,7559,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/V100/00019,19,V100,22.062095880508423,0,4096,21.84,21.54,3.278e-06,0.05886,0.2353,0.00147,0.001648,1.453e-06,6.129,9.179,2.86,0.9272,0.7274,0.137,1.628,0.9655,0.841,0.5572,0.7611,0.4978,0.4447,2.618,0.2419,1.567,2.346,3.978,0.335,0.2068,0.3836,pepper_diagnostics/p_p__t_tb_j/V100/00019/tt1j/timers.csv,0.1755,1312344460,549.7280626777413,0.43972657944667076,30961664,30335058,1488832,pepper_diagnostics/p_p__t_tb_j/V100/00019/event_data.hdf5,6.95699042532081e-07,1437403.156917363
p p -> t tb j,/projects/AtlasESP/data/multiprocess/pepper_data/tt1j.csv,process_file,8192,5291,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/V100/00020,20,V100,18.08478355407715,0,8192,17.74,17.62,3e-06,0.0641,0.06043,0.001578,0.001722,1.158e-06,4.947,8.176,2.091,0.6606,0.523,0.1153,1.382,0.8374,0.7101,0.4872,0.561,0.3487,0.3076,1.913,0.1787,1.144,2.269,3.48,0.238,0.1467,0.2745,pepper_diagnostics/p_p__t_tb_j/V100/00020/tt1j/timers.csv,0.127,1835981732,549.4251955465081,0.3716574053829273,43343872,42465183,2082975,pepper_diagnostics/p_p__t_tb_j/V100/00020/event_data.hdf5,4.065165197977698e-07,2459924.6311010215
p p -> t tb j,/projects/AtlasESP/data/multiprocess/pepper_data/tt1j.csv,process_file,16384,3704,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/V100/00021,21,V100,18.09179449081421,0,16384,17.23,17.06,3.435e-06,0.07213,0.08782,0.001405,0.001678,1.424e-06,4.406,9.403,1.474,0.5016,0.4041,0.0922,1.437,0.7052,0.6544,0.4675,0.4341,0.2516,0.2089,1.332,0.142,0.8255,2.579,4.318,0.1698,0.1153,0.2157,pepper_diagnostics/p_p__t_tb_j/V100/00021/tt1j/timers.csv,0.0963,2561724772,547.5154018368435,0.3135044237106274,60686336,59462188,2906317,pepper_diagnostics/p_p__t_tb_j/V100/00021/event_data.hdf5,2.8111764730696543e-07,3557229.5427901526
p p -> t tb j,/projects/AtlasESP/data/multiprocess/pepper_data/tt1j.csv,process_file,32768,2963,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/V100/00022,22,V100,30.1062068939209,0,32768,29.17,28.93,3.441e-06,0.08599,0.1489,0.001356,0.001674,1.362e-06,5.115,20.75,1.455,0.4644,0.3726,0.09549,2.093,0.8201,0.6703,0.5402,0.3964,0.2084,0.1648,1.288,0.1673,0.7477,5.661,9.278,0.1549,0.11,0.1984,pepper_diagnostics/p_p__t_tb_j/V100/00022/tt1j/timers.csv,0.08819,4118898124,550.2524685283996,0.2484505275251373,97091584,95116757,4673045,pepper_diagnostics/p_p__t_tb_j/V100/00022/event_data.hdf5,2.9796609353906514e-07,3356086.553750432
p p -> t tb j,/projects/AtlasESP/data/multiprocess/pepper_data/tt1j.csv,process_file,65536,2370,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/V100/00023,23,V100,51.12873864173889,0,65536,50.25,49.89,2.839e-06,0.1165,0.2334,0.001573,0.001702,1.379e-06,6.564,40.46,1.295,0.4956,0.3631,0.103,2.964,1.114,0.8202,0.7059,0.4234,0.186,0.137,1.091,0.2048,0.679,12.74,16.89,0.1547,0.09878,0.2413,pepper_diagnostics/p_p__t_tb_j/V100/00023/tt1j/timers.csv,0.08842,6582942276,549.7417514196709,0.196338344075234,155320320,152165168,7468689,pepper_diagnostics/p_p__t_tb_j/V100/00023/event_data.hdf5,3.2120716722705697e-07,3113255.562236921
p p -> t tb j,/projects/AtlasESP/data/multiprocess/pepper_data/tt1j.csv,process_file,131072,1896,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/V100/00024,24,V100,76.18131399154663,0,131072,75.78,75.55,3.389e-06,0.163,0.06491,0.001669,0.001716,1.202e-06,10.67,61.77,1.481,0.5628,0.4235,0.1126,5.597,1.64,1.184,1.237,0.501,0.1729,0.1085,1.21,0.2712,0.6504,20.63,24.41,0.1506,0.1057,0.3053,pepper_diagnostics/p_p__t_tb_j/V100/00024/tt1j/timers.csv,0.09988,10529596676,549.5738542659899,0.1552044152322967,248512512,243464356,11946332,pepper_diagnostics/p_p__t_tb_j/V100/00024/event_data.hdf5,3.0400883799363794e-07,3289378.054268696
p p -> t tb j,/projects/AtlasESP/data/multiprocess/pepper_data/tt1j.csv,process_file,262144,1517,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/V100/00025,25,V100,122.27408933639526,0,262144,122.0,121.6,3.056e-06,0.2808,0.1757,0.001528,0.001681,1.085e-06,16.44,101.5,1.808,0.7337,0.5385,0.1482,8.575,2.929,1.793,1.943,0.6402,0.1818,0.09239,1.425,0.3828,1.524,33.31,39.56,0.1571,0.13,0.446,pepper_diagnostics/p_p__t_tb_j/V100/00025/tt1j/timers.csv,0.1206,16822448260,548.6984175217531,0.1226035585598899,397672448,389610669,19085933,pepper_diagnostics/p_p__t_tb_j/V100/00025/event_data.hdf5,3.057792930125247e-07,3270332.6315789474
p p -> t tb j,/projects/AtlasESP/data/multiprocess/pepper_data/tt1j.csv,process_file,524288,1365,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/V100/00026,26,V100,201.58643913269043,0,524288,201.0,200.3,2.895e-06,0.4882,0.1406,0.001414,0.001753,1.542e-06,27.63,167.3,2.732,1.142,0.8498,0.2059,14.78,4.851,3.002,3.28,0.9863,0.2299,0.08275,2.132,0.6,1.712,58.64,59.83,0.1907,0.195,0.7552,pepper_diagnostics/p_p__t_tb_j/V100/00026/tt1j/timers.csv,0.1703,30343149164,549.9619374053367,0.09149310897940259,715653120,701094056,34425956,pepper_diagnostics/p_p__t_tb_j/V100/00026/event_data.hdf5,2.798841986464057e-07,3572906.240639041
p p -> t tb j,/projects/AtlasESP/data/multiprocess/pepper_data/tt1j.csv,process_file,1048576,409,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/V100/00027,27,V100,124.30425310134888,0,1048576,123.2,122.1,3.044e-06,0.9159,0.1343,0.001421,0.001713,1.183e-06,16.3,103.0,1.434,0.6372,0.4738,0.111,8.85,2.841,1.743,1.937,0.5595,0.1164,0.03173,1.081,0.3524,0.6732,35.99,37.74,0.09338,0.1059,0.4377,pepper_diagnostics/p_p__t_tb_j/V100/00027/tt1j/timers.csv,0.09305,18059410108,546.1995965258157,0.11780110120729784,428867584,420183818,20489312,pepper_diagnostics/p_p__t_tb_j/V100/00027/event_data.hdf5,2.8470326169487314e-07,3512429.025389026
p p -> t tb j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt2j.csv,process_file,128,10000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/V100/00028,28,V100,45.05936932563782,0,128,44.86,44.44,3.138e-06,0.3397,0.08101,0.001326,0.001688,7.52e-07,31.53,4.278,4.497,1.135,1.04,0.0979,11.08,4.668,3.835,2.704,3.416,2.07,2.01,4.218,0.2792,1.786,1.621,0.1395,0.3757,0.285,0.4722,pepper_diagnostics/p_p__t_tb_j_j/V100/00028/tt2j/timers.csv,0.4685,27822804,400.63871174306126,2.4286346872613738,1280000,1223650,26696,pepper_diagnostics/p_p__t_tb_j_j/V100/00028/event_data.hdf5,3.471875e-05,28802.880288028802
p p -> t tb j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt2j.csv,process_file,256,10000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/V100/00029,29,V100,46.08997845649719,0,256,45.16,45.1,4.235e-06,0.06125,0.0006594,0.001454,0.001709,1.406e-06,31.78,4.614,4.535,1.14,1.051,0.101,11.27,4.659,3.864,2.717,3.429,2.054,2.037,4.254,0.2817,1.842,1.771,0.1864,0.3785,0.286,0.4732,pepper_diagnostics/p_p__t_tb_j_j/V100/00029/tt2j/timers.csv,0.4699,55523428,399.4465599972309,1.7153002159505568,2560000,2447471,53234,pepper_diagnostics/p_p__t_tb_j_j/V100/00029/event_data.hdf5,1.76171875e-05,56762.74944567627
p p -> t tb j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt2j.csv,process_file,512,10000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/V100/00030,30,V100,48.09086775779724,0,512,47.81,47.5,2.813e-06,0.06178,0.2488,0.001586,0.001692,1.157e-06,33.5,5.202,4.295,1.201,1.138,0.1116,11.48,4.838,4.105,2.942,3.686,2.4,2.365,3.989,0.3054,1.962,1.974,0.3427,0.4165,0.2972,0.4859,pepper_diagnostics/p_p__t_tb_j_j/V100/00030/tt2j/timers.csv,0.4882,111028676,399.64838132248104,1.2122725496228859,5120000,4895155,106539,pepper_diagnostics/p_p__t_tb_j_j/V100/00030/event_data.hdf5,9.27734375e-06,107789.47368421053
p p -> t tb j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt2j.csv,process_file,1024,9000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/V100/00031,31,V100,45.115880489349365,0,1024,44.02,43.59,3.483e-06,0.06688,0.3624,0.001388,0.001682,1.232e-06,29.72,5.711,4.117,1.084,1.006,0.1153,10.24,4.486,3.609,2.57,3.259,1.994,1.957,3.844,0.2739,1.804,1.965,0.733,0.3762,0.2673,0.4383,pepper_diagnostics/p_p__t_tb_j_j/V100/00031/tt2j/timers.csv,0.4383,199551628,399.2244397638853,0.9031218642806116,9216000,8809565,191557,pepper_diagnostics/p_p__t_tb_j_j/V100/00031/event_data.hdf5,4.729817708333334e-06,211424.63867859598
p p -> t tb j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt2j.csv,process_file,2048,7200,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/V100/00032,32,V100,36.10437488555908,0,2048,35.12,35.05,2.831e-06,0.06143,0.002412,0.001528,0.00172,1.168e-06,23.54,4.829,3.423,0.9168,0.8069,0.09858,8.144,3.522,2.883,2.023,2.597,1.54,1.508,3.206,0.2172,1.411,1.744,0.7284,0.3014,0.216,0.3978,pepper_diagnostics/p_p__t_tb_j_j/V100/00032/tt2j/timers.csv,0.3586,319620588,399.66897160276176,0.7143797401231236,14745600,14094987,306847,pepper_diagnostics/p_p__t_tb_j_j/V100/00032/event_data.hdf5,2.376980251736111e-06,420701.85449358064
p p -> t tb j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt2j.csv,process_file,4096,5040,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/V100/00033,33,V100,29.09816598892212,0,4096,28.65,28.58,4.046e-06,0.06759,0.005724,0.001377,0.001709,1.079e-06,18.6,5.158,2.386,0.6794,0.5979,0.08765,6.467,3.092,2.429,1.543,1.886,1.122,1.091,2.227,0.1588,1.093,1.619,1.064,0.2234,0.1527,0.3022,pepper_diagnostics/p_p__t_tb_j_j/V100/00033/tt2j/timers.csv,0.2848,448030476,400.23612933357873,0.60421527452308,20643840,19734228,430166,pepper_diagnostics/p_p__t_tb_j_j/V100/00033/event_data.hdf5,1.384432353670635e-06,722317.7046885934
p p -> t tb j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt2j.csv,process_file,8192,3528,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/V100/00034,34,V100,25.095072269439697,0,8192,24.83,24.72,2.994e-06,0.07344,0.02927,0.001487,0.00165,1.418e-06,15.21,6.051,1.687,0.4874,0.4301,0.07812,5.642,2.386,1.949,1.549,1.412,0.8007,0.7706,1.567,0.1205,0.8365,1.71,1.429,0.1654,0.108,0.2131,pepper_diagnostics/p_p__t_tb_j_j/V100/00034/tt2j/timers.csv,0.2053,625588532,399.19273519170997,0.5099545885380558,28901376,27626386,600695,pepper_diagnostics/p_p__t_tb_j_j/V100/00034/event_data.hdf5,8.553225977891156e-07,1169149.514563107
p p -> t tb j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt2j.csv,process_file,16384,2469,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/V100/00035,35,V100,25.09143900871277,0,16384,24.39,23.98,2.832e-06,0.08479,0.319,0.001366,0.001725,1.563e-06,14.08,7.441,1.2,0.3549,0.3065,0.06233,6.128,2.222,1.655,1.52,1.019,0.5161,0.4997,1.105,0.09548,0.5953,2.27,1.764,0.1168,0.0792,0.1582,pepper_diagnostics/p_p__t_tb_j_j/V100/00035/tt2j/timers.csv,0.1536,877612708,400.07105675849965,0.4315332602027104,40452096,38664735,842646,pepper_diagnostics/p_p__t_tb_j_j/V100/00035/event_data.hdf5,5.927999379809639e-07,1686909.7581317765
p p -> t tb j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt2j.csv,process_file,32768,1975,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/V100/00036,36,V100,36.129822731018066,0,32768,35.63,35.52,3.689e-06,0.1042,0.003931,0.001546,0.001689,1.592e-06,19.97,13.39,1.001,0.3372,0.2832,0.06307,10.83,2.755,1.913,2.097,1.007,0.4388,0.4154,0.8892,0.1114,0.5157,5.237,2.675,0.1043,0.07806,0.1539,pepper_diagnostics/p_p__t_tb_j_j/V100/00036/tt2j/timers.csv,0.2223,1394769948,397.45438970029096,0.3401219785136896,64716800,61860729,1339262,pepper_diagnostics/p_p__t_tb_j_j/V100/00036/event_data.hdf5,5.488528481012659e-07,1821981.9819819818
p p -> t tb j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt2j.csv,process_file,65536,1580,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/V100/00037,37,V100,56.15462398529053,0,65536,55.01,54.85,3.794e-06,0.1463,0.004421,0.001531,0.001743,1.688e-06,27.98,24.79,0.9692,0.3682,0.2814,0.06692,15.84,4.193,2.485,3.025,1.04,0.3614,0.3375,0.8336,0.1356,0.47,10.96,3.707,0.1085,0.07251,0.1864,pepper_diagnostics/p_p__t_tb_j_j/V100/00037/tt2j/timers.csv,0.4098,2254552836,401.5604585833399,0.2702437515420381,103546880,98982312,2164856,pepper_diagnostics/p_p__t_tb_j_j/V100/00037/event_data.hdf5,5.297117595431171e-07,1887819.1431175936
p p -> t tb j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt2j.csv,process_file,131072,1264,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/V100/00038,38,V100,91.19328546524048,0,131072,90.5,90.26,3.89e-06,0.2374,0.002502,0.001583,0.001741,1.185e-06,49.16,38.78,1.107,0.4594,0.3277,0.0771,30.33,6.296,3.892,5.864,1.216,0.3131,0.2814,0.9284,0.1782,0.4523,17.52,5.433,0.114,0.08027,0.2644,pepper_diagnostics/p_p__t_tb_j_j/V100/00038/tt2j/timers.csv,0.6681,3606813572,401.485826771374,0.2136353195035611,165675008,158376267,3463312,pepper_diagnostics/p_p__t_tb_j_j/V100/00038/event_data.hdf5,5.448015430305578e-07,1835530.7777531573
p p -> t tb j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt2j.csv,process_file,262144,1011,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/V100/00039,39,V100,146.30658674240112,0,262144,145.2,144.7,2.694e-06,0.3933,0.02241,0.001469,0.001842,1.113e-06,78.39,63.5,1.387,0.6291,0.4162,0.1026,46.99,12.59,6.067,9.141,1.616,0.3047,0.2703,1.127,0.2605,0.7905,27.97,9.875,0.1291,0.1044,0.3951,pepper_diagnostics/p_p__t_tb_j_j/V100/00039/tt2j/timers.csv,1.043,5833016892,405.9052270549139,0.16981145161389544,265027584,253352295,5601095,pepper_diagnostics/p_p__t_tb_j_j/V100/00039/event_data.hdf5,5.45980904387673e-07,1831565.8880442297
p p -> t tb j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt2j.csv,process_file,524288,910,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/V100/00040,40,V100,250.6825771331787,0,524288,249.8,249.1,2.858e-06,0.7172,0.0127,0.001557,0.00168,1.043e-06,134.7,110.2,2.012,1.01,0.6494,0.1463,83.11,19.96,10.93,15.34,2.484,0.3024,0.229,1.616,0.3958,1.109,49.49,15.74,0.1681,0.1614,0.6801,pepper_diagnostics/p_p__t_tb_j_j/V100/00040/tt2j/timers.csv,1.852,10431217116,403.2294123400561,0.12615387257851707,477102080,456066675,10016484,pepper_diagnostics/p_p__t_tb_j_j/V100/00040/event_data.hdf5,5.221104883885646e-07,1915303.4122842231
p p -> t tb j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt2j.csv,process_file,1048576,273,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/V100/00041,41,V100,149.46020936965942,0,1048576,148.6,147.1,2.724e-06,1.4,0.02384,0.001581,0.001699,1.522e-06,78.6,66.3,1.109,0.5677,0.3553,0.07869,48.44,12.09,6.189,8.971,1.362,0.1068,0.07071,0.8755,0.2333,0.4479,29.94,9.455,0.08192,0.08831,0.3974,pepper_diagnostics/p_p__t_tb_j_j/V100/00041/tt2j/timers.csv,1.09,6177095924,397.9707268877163,0.16180664616320303,286261248,273583326,5931450,pepper_diagnostics/p_p__t_tb_j_j/V100/00041/event_data.hdf5,5.138662708547962e-07,1946031.5975526853
p p -> t tb j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt3j.csv,process_file,128,1000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/V100/00042,42,V100,20.028655767440796,0,128,19.78,19.44,3.238e-06,0.3457,0.0005316,0.001229,0.001697,1.196e-06,17.93,0.3937,0.6258,0.1335,0.1279,0.01039,7.542,2.313,1.804,1.342,1.579,0.9353,0.9374,0.5958,0.02998,0.1827,0.1325,0.0041,0.04158,0.03496,0.05675,pepper_diagnostics/p_p__t_tb_j_j_j/V100/00042/tt3j/timers.csv,0.8667,975564,231.1157892048286,8.477187216292245,128000,118316,739,pepper_diagnostics/p_p__t_tb_j_j_j/V100/00042/event_data.hdf5,0.00015187500000000002,6584.362139917695
p p -> t tb j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt3j.csv,process_file,256,1000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/V100/00043,43,V100,20.030651330947876,0,256,19.56,19.49,2.671e-06,0.0616,0.0002684,0.001505,0.001724,1.04e-06,17.97,0.4318,0.6115,0.1324,0.1282,0.01032,7.635,2.294,1.791,1.331,1.564,0.929,0.9277,0.582,0.02949,0.1832,0.1546,0.00687,0.04094,0.03482,0.05642,pepper_diagnostics/p_p__t_tb_j_j_j/V100/00043/tt3j/timers.csv,0.8953,1935564,239.92627792766137,6.107597008675441,256000,236543,1534,pepper_diagnostics/p_p__t_tb_j_j_j/V100/00043/event_data.hdf5,7.613281249999999e-05,13134.940995382249
p p -> t tb j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt3j.csv,process_file,512,1000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/V100/00044,44,V100,20.05575966835022,0,512,19.72,19.66,2.979e-06,0.06334,0.0002841,0.001499,0.001705,1.118e-06,18.06,0.4899,0.6222,0.1338,0.1311,0.01058,7.654,2.32,1.797,1.344,1.569,0.9338,0.9426,0.5927,0.02948,0.192,0.1815,0.01021,0.04174,0.03497,0.05689,pepper_diagnostics/p_p__t_tb_j_j_j/V100/00044/tt3j/timers.csv,0.8886,3735564,236.6180774177184,4.292458080053409,512000,473188,3026,pepper_diagnostics/p_p__t_tb_j_j_j/V100/00044/event_data.hdf5,3.83984375e-05,26042.726347914548
p p -> t tb j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt3j.csv,process_file,1024,900,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/V100/00045,45,V100,18.053370714187622,0,1024,17.85,17.79,2.819e-06,0.06515,0.0002745,0.001442,0.001715,1.063e-06,16.27,0.4904,0.5781,0.1232,0.1186,0.01005,6.85,2.128,1.614,1.204,1.406,0.8292,0.8309,0.5514,0.02676,0.1737,0.1859,0.01466,0.03754,0.03182,0.0537,pepper_diagnostics/p_p__t_tb_j_j_j/V100/00045/tt3j/timers.csv,0.8618,6740796,239.56795514037594,3.2179289121838153,921600,851614,5518,pepper_diagnostics/p_p__t_tb_j_j_j/V100/00045/event_data.hdf5,1.9303385416666665e-05,51804.38448566611
p p -> t tb j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt3j.csv,process_file,2048,720,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/V100/00046,46,V100,16.051990032196045,0,2048,15.17,15.1,2.951e-06,0.07048,0.0003891,0.001415,0.001673,1.038e-06,13.68,0.6058,0.4183,0.1101,0.1026,0.01047,5.666,1.833,1.369,1.003,1.205,0.7384,0.7381,0.3947,0.02362,0.1675,0.1913,0.03791,0.03479,0.026,0.04914,pepper_diagnostics/p_p__t_tb_j_j_j/V100/00046/tt3j/timers.csv,0.6711,10348644,233.05503117824819,2.508841778042306,1474560,1362510,8584,pepper_diagnostics/p_p__t_tb_j_j_j/V100/00046/event_data.hdf5,1.0240342881944444e-05,97652.98013245034
p p -> t tb j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt3j.csv,process_file,4096,503,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/V100/00047,47,V100,13.048454761505127,0,4096,12.16,12.08,2.912e-06,0.07314,0.000334,0.001485,0.001671,9.75e-07,10.99,0.4954,0.3228,0.07617,0.07145,0.007762,4.667,1.574,1.157,0.8293,0.8591,0.4861,0.4807,0.3065,0.01632,0.1139,0.1716,0.03825,0.02377,0.01814,0.03414,pepper_diagnostics/p_p__t_tb_j_j_j/V100/00047/tt3j/timers.csv,0.5758,14313876,230.5237743728959,2.110982146044697,2060288,1902679,11863,pepper_diagnostics/p_p__t_tb_j_j_j/V100/00047/event_data.hdf5,5.863257952286282e-06,170553.64238410597
p p -> t tb j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt3j.csv,process_file,8192,352,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/V100/00048,48,V100,11.045019626617432,0,8192,9.832,9.741,3.283e-06,0.08804,0.0003785,0.00142,0.00171,1.48e-06,8.83,0.4754,0.2372,0.05459,0.05155,0.006587,3.884,1.185,0.9016,0.8375,0.608,0.3227,0.3219,0.2254,0.01184,0.07877,0.1761,0.06651,0.01679,0.01287,0.02485,pepper_diagnostics/p_p__t_tb_j_j_j/V100/00048/tt3j/timers.csv,0.5077,20319108,234.5318856191913,1.8059417776723559,2883584,2664418,16880,pepper_diagnostics/p_p__t_tb_j_j_j/V100/00048/event_data.hdf5,3.378087824041193e-06,296025.4593984191
p p -> t tb j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt3j.csv,process_file,16384,246,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/V100/00049,49,V100,11.041414737701416,0,16384,10.29,10.17,3.271e-06,0.1069,0.0005836,0.001246,0.001727,1.019e-06,9.083,0.7528,0.1856,0.0427,0.03845,0.00611,4.338,1.296,0.817,0.9891,0.4624,0.2349,0.2315,0.1755,0.01011,0.06003,0.2454,0.08864,0.01326,0.01043,0.01894,pepper_diagnostics/p_p__t_tb_j_j_j/V100/00049/tt3j/timers.csv,0.5275,27646956,227.47526876064975,1.4998959927046684,4030464,3722845,22907,pepper_diagnostics/p_p__t_tb_j_j_j/V100/00049/event_data.hdf5,2.5232826791158538e-06,396309.14454277285
p p -> t tb j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt3j.csv,process_file,32768,197,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/V100/00050,50,V100,17.0505051612854,0,32768,15.87,15.72,3.198e-06,0.1429,0.0006741,0.001413,0.001714,1.208e-06,13.85,1.598,0.1281,0.04197,0.03468,0.006538,8.101,1.754,0.979,1.424,0.4509,0.1881,0.1873,0.1164,0.01168,0.05294,0.6791,0.1196,0.01314,0.009612,0.01916,pepper_diagnostics/p_p__t_tb_j_j_j/V100/00050/tt3j/timers.csv,0.6127,46150500,238.086401220028,1.2126043920408427,6455296,5962861,38382,pepper_diagnostics/p_p__t_tb_j_j_j/V100/00050/event_data.hdf5,2.4352097874365485e-06,410642.2391857506
p p -> t tb j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt3j.csv,process_file,65536,158,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/V100/00051,51,V100,25.087794303894043,0,65536,24.56,24.33,3.735e-06,0.2252,0.0008517,0.001519,0.001683,1.459e-06,21.15,2.925,0.119,0.04613,0.03448,0.007446,12.91,2.756,1.374,2.284,0.4751,0.1611,0.1596,0.1043,0.01474,0.04702,1.391,0.1906,0.01247,0.008923,0.02465,pepper_diagnostics/p_p__t_tb_j_j_j/V100/00051/tt3j/timers.csv,0.8943,80989740,260.14653581466547,1.000670209123,10354688,9565657,67310,pepper_diagnostics/p_p__t_tb_j_j_j/V100/00051/event_data.hdf5,2.3496603663963607e-06,425593.423756679
p p -> t tb j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt3j.csv,process_file,131072,126,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/V100/00052,52,V100,43.10930347442627,0,131072,42.58,42.19,3.779e-06,0.3833,0.00107,0.0016,0.001689,1.174e-06,37.41,4.476,0.1556,0.05812,0.03879,0.008476,24.48,4.022,2.111,4.484,0.5265,0.1232,0.1223,0.1369,0.01873,0.04547,2.175,0.2173,0.01347,0.009577,0.03501,pepper_diagnostics/p_p__t_tb_j_j_j/V100/00052/tt3j/timers.csv,1.416,118114212,238.16842474590769,0.7580510884943611,16515072,15255970,98269,pepper_diagnostics/p_p__t_tb_j_j_j/V100/00052/event_data.hdf5,2.5546361529637896e-06,391445.1765821285
p p -> t tb j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt3j.csv,process_file,262144,101,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/V100/00053,53,V100,72.17263674736023,0,262144,71.46,70.74,3.548e-06,0.7091,0.001435,0.001601,0.001711,1.358e-06,63.27,7.116,0.1791,0.08106,0.04847,0.0108,40.07,9.071,3.464,7.195,0.6948,0.1,0.09827,0.154,0.02507,0.04453,3.491,0.313,0.01558,0.01259,0.05283,pepper_diagnostics/p_p__t_tb_j_j_j/V100/00053/tt3j/timers.csv,2.436,194280540,244.34200412116277,0.6064564199574465,26476544,24466754,161608,pepper_diagnostics/p_p__t_tb_j_j_j/V100/00053/event_data.hdf5,2.6717988571318068e-06,374279.67203845066
p p -> t tb j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt3j.csv,process_file,524288,91,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/V100/00054,54,V100,115.49178099632263,0,524288,114.4,113.0,8.554e-06,1.359,0.002178,0.001526,0.001712,1.125e-06,99.93,12.52,0.2882,0.1333,0.07541,0.01672,63.84,13.25,5.844,11.63,1.046,0.09097,0.08908,0.2479,0.04023,0.05882,6.187,0.4682,0.0212,0.02004,0.09204,pepper_diagnostics/p_p__t_tb_j_j_j/V100/00054/tt3j/timers.csv,3.942,318267036,222.20434087913813,0.4309908178945191,47710208,44065460,264812,pepper_diagnostics/p_p__t_tb_j_j_j/V100/00054/event_data.hdf5,2.3684658847012363e-06,422214.2300884956
p p -> t tb j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt3j.csv,process_file,1048576,27,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/V100/00055,55,V100,62.21563482284546,0,1048576,61.9,59.24,2.909e-06,2.634,0.001532,0.001549,0.001702,1.047e-06,51.35,7.578,0.1736,0.07605,0.0401,0.009491,32.24,7.267,3.121,6.091,0.5275,0.02664,0.02554,0.151,0.02266,0.03042,3.728,0.3114,0.01119,0.01109,0.05374,pepper_diagnostics/p_p__t_tb_j_j_j/V100/00055/tt3j/timers.csv,1.953,208456236,245.301023814058,0.5878402427558249,28311552,26164125,173457,pepper_diagnostics/p_p__t_tb_j_j_j/V100/00055/event_data.hdf5,2.0924320927372685e-06,477912.76164753543
p p -> t tb j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt4j.csv,process_file,128,100,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/V100/00056,56,V100,15.052016496658325,0,128,14.39,13.69,2.137e-06,0.7003,0.0003916,0.001667,0.00172,1.071e-06,13.5,0.03934,0.08862,0.01579,0.01488,0.001357,5.681,1.276,0.9426,0.743,0.8091,0.4958,0.4942,0.0852,0.003416,0.01813,0.01154,0.0004059,0.0054,0.003582,0.006787,pepper_diagnostics/p_p__t_tb_j_j_j_j/V100/00056/tt4j/timers.csv,2.737,151564,130.30158430359413,23.762739001774932,12800,11280,30,pepper_diagnostics/p_p__t_tb_j_j_j_j/V100/00056/event_data.hdf5,0.00106953125,934.9890430971512
p p -> t tb j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt4j.csv,process_file,256,100,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/V100/00057,57,V100,16.053406238555908,0,256,14.96,14.78,2.992e-06,0.1682,0.0003937,0.001547,0.001698,1.131e-06,14.58,0.04799,0.09138,0.01667,0.01509,0.001499,6.206,1.339,0.9688,0.7559,0.8329,0.4933,0.4951,0.08789,0.003494,0.02015,0.01338,0.0006478,0.005667,0.003624,0.007358,pepper_diagnostics/p_p__t_tb_j_j_j_j/V100/00057/tt4j/timers.csv,3.153,151564,104.24126744287528,15.032112375057583,25600,22455,48,pepper_diagnostics/p_p__t_tb_j_j_j_j/V100/00057/event_data.hdf5,0.00057734375,1732.0703653585929
p p -> t tb j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt4j.csv,process_file,512,100,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/V100/00058,58,V100,16.05307674407959,0,512,15.56,15.39,2.388e-06,0.1649,0.0004726,0.001332,0.001643,9.11e-07,15.19,0.05436,0.08987,0.01659,0.01599,0.001417,6.443,1.446,0.9999,0.7909,0.8645,0.5079,0.5118,0.08645,0.003421,0.01998,0.01624,0.001011,0.00536,0.003726,0.007485,pepper_diagnostics/p_p__t_tb_j_j_j_j/V100/00058/tt4j/timers.csv,3.271,287564,114.27543983553514,11.143849294936151,51200,45142,105,pepper_diagnostics/p_p__t_tb_j_j_j_j/V100/00058/event_data.hdf5,0.0003005859375,3326.8356075373617
p p -> t tb j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt4j.csv,process_file,1024,90,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/V100/00059,59,V100,16.079100370407104,0,1024,15.41,15.24,2.526e-06,0.1669,0.0004564,0.001514,0.001666,9.5e-07,15.03,0.06429,0.08601,0.01545,0.01458,0.001375,5.7,1.333,0.8973,0.7077,0.7863,0.4516,0.4548,0.08282,0.003186,0.01978,0.01861,0.001505,0.004973,0.003356,0.007099,pepper_diagnostics/p_p__t_tb_j_j_j_j/V100/00059/tt4j/timers.csv,4.363,423564,144.17629003962512,9.313938991880821,92160,81236,239,pepper_diagnostics/p_p__t_tb_j_j_j_j/V100/00059/event_data.hdf5,0.00016536458333333334,6047.244094488189
p p -> t tb j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt4j.csv,process_file,2048,72,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/V100/00060,60,V100,16.13297200202942,0,2048,14.99,14.8,3.054e-06,0.1834,0.000501,0.00151,0.00167,1.212e-06,14.63,0.07183,0.05148,0.01293,0.01185,0.001272,5.243,1.463,0.9258,0.5972,0.6693,0.3779,0.3838,0.04881,0.002676,0.01708,0.01916,0.001974,0.004388,0.002675,0.005849,pepper_diagnostics/p_p__t_tb_j_j_j_j/V100/00060/tt4j/timers.csv,4.662,559564,144.40250806792994,7.388324958256115,147456,129635,385,pepper_diagnostics/p_p__t_tb_j_j_j_j/V100/00060/event_data.hdf5,0.00010036892361111112,9963.243243243242
p p -> t tb j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt4j.csv,process_file,4096,50,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/V100/00061,61,V100,11.073031902313232,0,4096,10.04,9.842,2.66e-06,0.1943,0.0004905,0.001128,0.001676,1.101e-06,9.695,0.0575,0.0522,0.009412,0.0082,0.00105,3.79,0.9709,0.6094,0.4886,0.4193,0.2272,0.2271,0.05017,0.002025,0.01138,0.01836,0.001967,0.00334,0.001865,0.004196,pepper_diagnostics/p_p__t_tb_j_j_j_j/V100/00061/tt4j/timers.csv,2.74,695564,127.38292732710232,5.875658554506447,204800,180321,469,pepper_diagnostics/p_p__t_tb_j_j_j_j/V100/00061/event_data.hdf5,4.8056640625000004e-05,20808.778703515545
p p -> t tb j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt4j.csv,process_file,8192,35,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/V100/00062,62,V100,10.019397735595703,0,8192,9.032,8.8,2.294e-06,0.2269,0.000529,0.001283,0.001623,6.94e-07,8.676,0.06514,0.02942,0.007306,0.006186,0.0009479,3.496,0.9112,0.5521,0.5988,0.3427,0.1811,0.1807,0.0278,0.001621,0.008665,0.01999,0.002193,0.002729,0.001339,0.003229,pepper_diagnostics/p_p__t_tb_j_j_j_j/V100/00062/tt4j/timers.csv,2.241,831564,114.01388626564494,4.697037903552311,286720,252373,588,pepper_diagnostics/p_p__t_tb_j_j_j_j/V100/00062/event_data.hdf5,3.069196428571429e-05,32581.81818181818
p p -> t tb j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt4j.csv,process_file,16384,24,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/V100/00063,63,V100,9.071420431137085,0,16384,8.106,7.798,2.974e-06,0.3026,0.0002886,0.0015,0.001711,1.181e-06,7.653,0.1005,0.0191,0.006072,0.004441,0.0009209,3.477,0.8701,0.4723,0.6844,0.2344,0.1131,0.114,0.01759,0.001505,0.006641,0.0343,0.003945,0.002394,0.001129,0.002541,pepper_diagnostics/p_p__t_tb_j_j_j_j/V100/00063/tt4j/timers.csv,1.579,1511564,153.84032724367395,4.665223997338184,393216,345933,1089,pepper_diagnostics/p_p__t_tb_j_j_j_j/V100/00063/event_data.hdf5,1.9831339518229168e-05,50425.23724031803
p p -> t tb j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt4j.csv,process_file,32768,19,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/V100/00064,64,V100,12.074920892715454,0,32768,11.56,11.14,2.51e-06,0.4177,0.0003145,0.001534,0.001722,1.102e-06,10.89,0.2056,0.01926,0.00603,0.003937,0.0009143,6.078,1.201,0.5564,0.9973,0.2126,0.08289,0.08314,0.01766,0.001602,0.005354,0.09321,0.005718,0.002328,0.001102,0.002591,pepper_diagnostics/p_p__t_tb_j_j_j_j/V100/00064/tt4j/timers.csv,1.592,2055564,131.16645762251272,3.435456195802591,622592,548150,1465,pepper_diagnostics/p_p__t_tb_j_j_j_j/V100/00064/event_data.hdf5,1.789293791118421e-05,55887.97127468581
p p -> t tb j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt4j.csv,process_file,65536,15,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/V100/00065,65,V100,21.112212657928467,0,65536,20.2,19.49,2.908e-06,0.6994,0.0003293,0.001446,0.001697,1.071e-06,19.11,0.3494,0.01458,0.006919,0.003934,0.001101,11.25,1.955,0.8434,1.846,0.2481,0.07926,0.08128,0.01274,0.00184,0.005291,0.1691,0.006716,0.002414,0.001241,0.003254,pepper_diagnostics/p_p__t_tb_j_j_j_j/V100/00065/tt4j/timers.csv,2.723,2599564,107.41535142802812,2.462588634655118,983040,864498,1899,pepper_diagnostics/p_p__t_tb_j_j_j_j/V100/00065/event_data.hdf5,1.9826253255208332e-05,50438.173422267835
p p -> t tb j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt4j.csv,process_file,131072,12,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/V100/00066,66,V100,33.12567615509033,0,131072,31.95,30.72,3.51e-06,1.217,0.0003345,0.001758,0.001719,1.286e-06,30.12,0.5395,0.03278,0.008557,0.004277,0.001273,19.4,2.536,1.2,2.949,0.2401,0.05317,0.05511,0.0304,0.002382,0.004883,0.2668,0.007574,0.00255,0.001577,0.004423,pepper_diagnostics/p_p__t_tb_j_j_j_j/V100/00066/tt4j/timers.csv,3.633,3551564,90.02340589250889,1.7841977204021207,1572864,1386377,2550,pepper_diagnostics/p_p__t_tb_j_j_j_j/V100/00066/event_data.hdf5,1.953125e-05,51200.0
p p -> t tb j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt4j.csv,process_file,262144,10,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/V100/00067,67,V100,72.16233396530151,0,262144,71.37,69.14,2.338e-06,2.214,0.0003282,0.002029,0.001677,1.043e-06,68.21,0.8745,0.02923,0.01199,0.005691,0.001541,42.33,7.495,2.661,6.343,0.3803,0.05078,0.05026,0.02601,0.00323,0.004547,0.4365,0.01256,0.002916,0.002415,0.006657,pepper_diagnostics/p_p__t_tb_j_j_j_j/V100/00067/tt4j/timers.csv,8.813,7228796,111.12596179953178,1.5340826212597298,2621440,2307564,5241,pepper_diagnostics/p_p__t_tb_j_j_j_j/V100/00067/event_data.hdf5,2.637481689453125e-05,37914.955163436505
p p -> t tb j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt4j.csv,process_file,524288,10,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/V100/00068,68,V100,105.18907141685486,0,524288,104.8,100.4,3.352e-06,4.4,0.0003803,0.00143,0.001703,1.437e-06,98.54,1.764,0.03092,0.02131,0.009821,0.002473,59.1,11.29,4.379,10.81,0.6055,0.049,0.05158,0.02589,0.005026,0.006675,0.885,0.02585,0.004003,0.004475,0.01282,pepper_diagnostics/p_p__t_tb_j_j_j_j/V100/00068/tt4j/timers.csv,12.14,17852492,138.50370116941505,1.2111192462269051,5242880,4613186,13065,pepper_diagnostics/p_p__t_tb_j_j_j_j/V100/00068/event_data.hdf5,1.9149780273437502e-05,52219.9203187251
p p -> t tb j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt4j.csv,process_file,1048576,10,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/V100/00069,69,V100,167.251216173172,0,1048576,166.3,157.7,2.768e-06,8.553,0.0004248,0.002026,0.001692,1.19e-06,154.2,3.427,0.06896,0.03965,0.01767,0.004278,89.47,19.41,7.8,18.03,0.9762,0.03964,0.04082,0.0603,0.008658,0.007307,1.73,0.02501,0.005863,0.008647,0.02513,pepper_diagnostics/p_p__t_tb_j_j_j_j/V100/00069/tt4j/timers.csv,18.24,17172492,66.591802151381,0.5941848319512406,10485760,9219904,12560,pepper_diagnostics/p_p__t_tb_j_j_j_j/V100/00069/event_data.hdf5,1.5039443969726562e-05,66491.81991122385


==> JLSE_Plots/pepper_results/pepper/pepper_ttjets/2023-11-09_ttjets/pepper_kokkos_xpu.csv <==
process_string,process,process_input_type,batch_size,n_batches,seed,verbosity,collision_energy,mu2,use_cached_results,cache_path,integrator,diagnostic_output_enabled,diagnostic_path,proc_id,label,run_time,return_code,thread_count,Total Runtime,Event Generation Runtime,Optimisation Runtime,Initialisation Runtime,HDF5 Close Runtime,HDF5 Open Runtime,HDF5 Init Runtime,Unweighting Setup Runtime,EG Recursion,EG Output,EG PDF and AlphaS evaluation,EG Phase space,EG External State,EG RNG,EG-R Calculate currents,EG-R Momenta preparation,EG-R Currents preparation,EG-R IP reset,EG-R ME update,EG-R ME reset,EG-R IC reset,EG-PDF PDF,EG-PDF AlphaS,EG-O Filter non-zero,EG-O Pull non-zero,EG-O HDF5 write,EG-PS Fill Mom Weights,EG-PS Update weights,EG-PS Cuts,CSV Timer Filename,EG-R ME2 update,event_data_size,xs_mean,xs_sigma,n_trials,n_nonzero_after_cuts,n_nonzero,HDF5 Filename,event_period,event_rate
p p -> t tb,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt0j.csv,process_file,128,20000,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/PVC/00000,0,PVC,37.13996696472168,-11,128,34.0,32.88,5.203e-06,1.048,0.02611,0.4426,0.2306,2.827e-06,5.472,16.79,3.823,1.801,0.536,0.683,1.62,1.065,0.7441,0.2477,0.6073,0.2348,0.234,3.273,0.5494,2.33,6.379,7.475,0.6453,0.5534,0.5974,pepper_diagnostics/p_p__t_tb/PVC/00000/tt0j/timers.csv,0.368,167166564,494.0572994323268,0.9790563293670526,2560000,2536214,231695,pepper_diagnostics/p_p__t_tb/PVC/00000/event_data.hdf5,1.284375e-05,77858.8807785888
p p -> t tb,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt0j.csv,process_file,256,20000,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/PVC/00001,1,PVC,49.03458595275879,-11,256,45.34,44.24,4.397e-06,1.035,0.05692,0.4363,0.2306,1.084e-05,6.42,24.68,4.479,2.263,0.6361,1.0,1.795,1.219,0.8644,0.3181,0.7076,0.3166,0.3145,3.717,0.7617,2.639,11.09,9.783,0.9524,0.6748,0.631,pepper_diagnostics/p_p__t_tb/PVC/00001/tt0j/timers.csv,0.4972,334389564,494.1075725790758,0.6923711524977215,5120000,5072667,463424,pepper_diagnostics/p_p__t_tb/PVC/00001/event_data.hdf5,8.640625e-06,115732.36889692587
p p -> t tb,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt0j.csv,process_file,512,20000,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/PVC/00002,2,PVC,57.135966300964355,-11,512,53.51,52.43,1.367e-05,1.019,0.05351,0.4411,0.2307,6.382e-06,5.979,33.71,4.063,1.973,0.4788,1.342,1.667,1.272,0.7618,0.2499,0.615,0.2455,0.2472,3.437,0.6264,2.736,13.21,16.87,0.7953,0.5613,0.6039,pepper_diagnostics/p_p__t_tb/PVC/00002/tt0j/timers.csv,0.4069,670346428,495.31881297410905,0.4901088353223541,10240000,10144595,929120,pepper_diagnostics/p_p__t_tb/PVC/00002/event_data.hdf5,5.1201171875e-06,195308.02975395764
p p -> t tb,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt0j.csv,process_file,1024,18000,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/PVC/00003,3,PVC,62.727843284606934,-6,1024,59.03,57.9,7.549e-06,1.022,0.09966,0.4411,0.2307,3.025e-06,5.794,39.18,3.944,2.007,0.4946,1.342,1.557,1.183,0.8023,0.2637,0.6256,0.2521,0.249,3.287,0.6569,2.779,12.94,21.94,0.8801,0.552,0.5637,pepper_diagnostics/p_p__t_tb/PVC/00003/tt0j/timers.csv,0.4239,1207363444,495.65632636539834,0.36542051628117034,18432000,18260703,1673590,pepper_diagnostics/p_p__t_tb/PVC/00003/event_data.hdf5,3.1412760416666667e-06,318341.96891191707
p p -> t tb,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt0j.csv,process_file,2048,14400,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/PVC/00004,4,PVC,59.311145544052124,-11,2048,55.86,54.77,6.408e-06,1.028,0.05394,0.4409,0.2307,2.923e-06,4.945,38.67,3.395,1.646,0.377,1.541,1.325,1.046,0.6454,0.1995,0.5007,0.1922,0.1905,2.851,0.5444,3.212,14.59,19.39,0.6982,0.4255,0.5052,pepper_diagnostics/p_p__t_tb/PVC/00004/tt0j/timers.csv,0.3443,1929341620,495.02383387975425,0.2887228021172852,29491200,29215878,2674379,pepper_diagnostics/p_p__t_tb/PVC/00004/event_data.hdf5,1.8571641710069445e-06,538455.358773051
p p -> t tb,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt0j.csv,process_file,4096,10080,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/PVC/00005,5,PVC,47.596627712249756,0,4096,44.39,43.25,4.58e-06,1.048,0.05403,0.4417,0.2305,6.058e-06,3.623,32.89,2.245,1.084,0.2484,0.736,0.9737,0.7728,0.4256,0.1172,0.3336,0.1137,0.1135,1.922,0.3223,3.512,9.61,17.81,0.4006,0.2844,0.3968,pepper_diagnostics/p_p__t_tb/PVC/00005/tt0j/timers.csv,0.2158,2703040588,495.37771571459064,0.244095705775361,41287680,40903045,3746828,pepper_diagnostics/p_p__t_tb/PVC/00005/event_data.hdf5,1.0475279792906747e-06,954628.4393063583
p p -> t tb,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt0j.csv,process_file,8192,7056,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/PVC/00006,6,PVC,77.49639463424683,-11,8192,76.0,74.92,1.081e-05,0.134,0.9379,0.01465,0.005992,3.672e-06,3.068,65.72,1.888,1.11,0.2435,0.7952,0.7035,0.4863,0.3931,0.1215,0.2997,0.1241,0.1181,1.467,0.4207,2.005,15.12,43.38,0.6088,0.2479,0.2498,pepper_diagnostics/p_p__t_tb/PVC/00006/tt0j/timers.csv,0.193,3783194620,495.25021844513043,0.2062744664307914,57802752,57263609,5244114,pepper_diagnostics/p_p__t_tb/PVC/00006/event_data.hdf5,1.2961320595946712e-06,771526.3214095035
p p -> t tb,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt0j.csv,process_file,16384,4939,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/PVC/00007,7,PVC,86.13350439071655,0,16384,84.97,84.72,8.625e-06,0.133,0.1066,0.01473,0.006729,3.75e-06,2.492,77.67,1.486,0.7691,0.1633,0.7409,0.6887,0.3867,0.3327,0.08245,0.2227,0.08742,0.08355,1.065,0.4212,4.944,15.11,49.95,0.4019,0.1747,0.1909,pepper_diagnostics/p_p__t_tb/PVC/00007/tt0j/timers.csv,0.1409,5301673468,495.75276764658673,0.17441642978770666,80920576,80168266,7349096,pepper_diagnostics/p_p__t_tb/PVC/00007/event_data.hdf5,1.0469525080988053e-06,955153.1633616621
p p -> t tb,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt0j.csv,process_file,32768,3951,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/PVC/00008,8,PVC,80.68878841400146,-11,32768,79.79,79.55,9.981e-06,0.1354,0.09043,0.01329,0.006708,4.361e-06,2.802,72.86,1.058,0.6524,0.1022,0.9578,0.8422,0.4651,0.3527,0.05599,0.189,0.05301,0.05422,0.818,0.2401,5.093,9.705,53.87,0.3402,0.1207,0.1878,pepper_diagnostics/p_p__t_tb/PVC/00008/tt0j/timers.csv,0.1022,8470719532,495.08826506425476,0.13781165743934545,129466368,128260739,11741947,pepper_diagnostics/p_p__t_tb/PVC/00008/event_data.hdf5,6.144452897605036e-07,1627484.198617222
p p -> t tb,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt0j.csv,process_file,65536,3161,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/PVC/00009,9,PVC,97.11005091667175,-11,65536,95.29,95.04,1.146e-05,0.1392,0.09923,0.01382,0.006416,4.389e-06,3.744,87.75,0.9311,0.6575,0.08274,0.9133,1.249,0.5854,0.4733,0.04394,0.1959,0.04375,0.04262,0.662,0.2691,3.669,10.23,69.63,0.3414,0.1018,0.2115,pepper_diagnostics/p_p__t_tb/PVC/00009/tt0j/timers.csv,0.09587,13570879708,495.6951030193083,0.10900428164962879,207159296,205229028,18811788,pepper_diagnostics/p_p__t_tb/PVC/00009/event_data.hdf5,4.58777384530212e-07,2179706.397306397
p p -> t tb,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt0j.csv,process_file,131072,2528,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/PVC/00010,10,PVC,182.05628991127014,-11,131072,181.3,181.0,1.119e-05,0.1452,0.152,0.0138,0.006461,4.301e-06,5.335,171.9,1.255,0.6851,0.08002,0.8326,1.905,0.8716,0.7288,0.04083,0.2543,0.03995,0.03899,0.7418,0.5135,4.476,22.42,130.6,0.2978,0.1146,0.2712,pepper_diagnostics/p_p__t_tb/PVC/00010/tt0j/timers.csv,0.1024,21684846340,495.21512525404916,0.086152344983252,331350016,328257704,30059293,pepper_diagnostics/p_p__t_tb/PVC/00010/event_data.hdf5,5.462501622453521e-07,1830663.0718232042
p p -> t tb,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt0j.csv,process_file,262144,2023,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/PVC/00011,11,PVC,204.75563311576843,-6,262144,203.9,203.6,1.051e-05,0.1737,0.08668,0.01317,0.006014,4.036e-06,8.133,191.5,1.25,0.8507,0.06071,1.046,3.042,1.327,1.045,0.03194,0.3451,0.03127,0.03066,0.7722,0.4773,3.714,20.31,153.8,0.3408,0.1299,0.3788,pepper_diagnostics/p_p__t_tb/PVC/00011/tt0j/timers.csv,0.1152,34728003532,495.51775640922955,0.06811685978652175,530317312,525383775,48139600,pepper_diagnostics/p_p__t_tb/PVC/00011/event_data.hdf5,3.8392108911579337e-07,2604701.9253438115
p p -> t tb,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt0j.csv,process_file,524288,1820,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/PVC/00012,12,PVC,773.5564029216766,-11,524288,772.7,772.2,1.135e-05,0.2595,0.1028,0.01054,0.006153,4.179e-06,14.44,743.6,2.58,3.861,0.06992,5.988,5.476,2.31,1.913,0.03111,0.5585,0.03481,0.1074,0.8327,1.747,6.057,77.54,603.3,3.084,0.1589,0.6146,pepper_diagnostics/p_p__t_tb/PVC/00012/tt0j/timers.csv,0.1219,62434795732,495.12608708030353,0.050764223243419934,954204160,945299463,86546414,pepper_diagnostics/p_p__t_tb/PVC/00012/event_data.hdf5,8.092607770647322e-07,1235695.6228956229
p p -> t tb,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt0j.csv,process_file,1048576,1638,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/PVC/00013,13,PVC,1017.0230021476746,-11,1048576,1016.0,1015.0,1.049e-05,0.3842,0.2016,0.02489,0.006447,4.511e-06,25.44,977.3,2.359,2.489,0.04796,5.161,9.509,4.131,3.337,0.02334,0.9185,0.02473,0.0238,1.039,1.32,7.819,60.21,862.0,1.218,0.2202,1.048,pepper_diagnostics/p_p__t_tb/PVC/00013/tt0j/timers.csv,0.1577,112482232756,495.5478902716967,0.03785096717973492,1717567488,1701598160,155921705,pepper_diagnostics/p_p__t_tb/PVC/00013/event_data.hdf5,5.909520336705395e-07,1692184.7172413792
p p -> t tb j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt1j.csv,process_file,128,15000,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/PVC/00014,14,PVC,40.86050820350647,0,128,39.42,38.2,9.605e-06,1.188,0.02593,0.01186,0.005915,4.017e-06,14.1,13.3,5.1,1.717,0.4732,0.4873,5.978,2.467,1.644,0.4693,1.273,0.4641,0.4759,4.609,0.4911,1.888,4.245,6.6,0.5549,0.5354,0.6225,pepper_diagnostics/p_p__t_tb_j/PVC/00014/tt1j/timers.csv,0.4116,81194364,548.0943393295236,1.7634166550961887,1920000,1881374,92055,pepper_diagnostics/p_p__t_tb_j/PVC/00014/event_data.hdf5,1.9895833333333334e-05,50261.780104712045
p p -> t tb j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt1j.csv,process_file,256,15000,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/PVC/00015,15,PVC,46.28026294708252,-11,256,45.37,45.08,1.043e-05,0.2617,0.02156,0.1,0.005746,3.987e-06,14.57,19.57,5.079,1.662,0.4504,0.6198,6.185,2.726,1.62,0.4489,1.199,0.4377,0.4469,4.638,0.4412,1.989,8.874,8.06,0.5459,0.5063,0.6042,pepper_diagnostics/p_p__t_tb_j/PVC/00015/tt1j/timers.csv,0.4145,162461164,548.5866918739009,1.2473575843786497,3840000,3762447,184273,pepper_diagnostics/p_p__t_tb_j/PVC/00015/event_data.hdf5,1.1739583333333334e-05,85181.89884649513
p p -> t tb j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt1j.csv,process_file,512,15000,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/PVC/00016,16,PVC,59.13776111602783,0,512,57.96,57.66,1.033e-05,0.1832,0.1111,0.02673,0.005785,4.184e-06,16.86,27.48,5.772,1.971,0.5599,1.006,6.909,2.943,1.764,0.5119,1.401,0.5213,0.5169,5.178,0.5945,2.342,12.86,10.99,0.7508,0.5702,0.6417,pepper_diagnostics/p_p__t_tb_j/PVC/00016/tt1j/timers.csv,0.531,325258764,549.2968490628733,0.8829981137818578,7680000,7524413,368980,pepper_diagnostics/p_p__t_tb_j/PVC/00016/event_data.hdf5,7.5078124999999995e-06,133194.58896982312
p p -> t tb j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt1j.csv,process_file,1024,13500,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/PVC/00017,17,PVC,53.040956258773804,-11,1024,51.47,51.19,1.087e-05,0.1987,0.06708,0.0855,0.00579,3.718e-06,14.85,25.14,4.921,1.563,0.4072,0.7496,6.211,2.574,1.557,0.4254,1.161,0.3998,0.4058,4.489,0.4314,2.126,10.11,12.02,0.5282,0.461,0.5673,pepper_diagnostics/p_p__t_tb_j/PVC/00017/tt1j/timers.csv,0.4541,586589476,550.3013328382935,0.6584227050473227,13824000,13544113,665425,pepper_diagnostics/p_p__t_tb_j/PVC/00017/event_data.hdf5,3.702980324074074e-06,270052.7446766947
p p -> t tb j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt1j.csv,process_file,2048,10800,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/PVC/00018,18,PVC,54.2753369808197,0,2048,46.09,45.7,1.036e-05,0.2859,0.06959,0.1814,0.00624,4.322e-06,12.53,24.16,4.099,1.299,0.3439,0.5638,4.99,2.164,1.343,0.3441,0.9722,0.3373,0.34,3.729,0.3699,1.683,8.493,13.03,0.44,0.3781,0.4756,pepper_diagnostics/p_p__t_tb_j/PVC/00018/tt1j/timers.csv,0.3783,937305396,549.6056529404561,0.5202445703599637,22118400,21670091,1063339,pepper_diagnostics/p_p__t_tb_j/PVC/00018/event_data.hdf5,2.06615306712963e-06,483991.2472647702
p p -> t tb j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt1j.csv,process_file,4096,7559,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/PVC/00019,19,PVC,45.67783784866333,-11,4096,43.89,43.45,9.906e-06,0.1084,0.3209,0.01146,0.00575,4.033e-06,9.866,27.01,2.939,0.9902,0.2415,0.5002,3.688,1.561,0.9428,0.2416,0.6991,0.2311,0.2342,2.664,0.2742,3.412,7.969,13.43,0.3355,0.2767,0.3745,pepper_diagnostics/p_p__t_tb_j/PVC/00019/tt1j/timers.csv,0.271,1312344460,549.7280626777413,0.43972657944667065,30961664,30335058,1488832,pepper_diagnostics/p_p__t_tb_j/PVC/00019/event_data.hdf5,1.4033483471689379e-06,712581.4499424625
p p -> t tb j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt1j.csv,process_file,8192,5291,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/PVC/00020,20,PVC,37.66030168533325,-11,8192,36.43,36.24,1.064e-05,0.12,0.0613,0.01095,0.005882,3.755e-06,8.004,23.8,1.964,0.6789,0.1581,0.3805,2.46,1.113,0.8105,0.1574,0.4637,0.1529,0.1546,1.779,0.1847,0.9409,7.028,14.52,0.2417,0.1813,0.2534,pepper_diagnostics/p_p__t_tb_j/PVC/00020/tt1j/timers.csv,0.1894,1835981732,549.4251955465083,0.37165740538292724,43343872,42465183,2082975,pepper_diagnostics/p_p__t_tb_j/PVC/00020/event_data.hdf5,8.361043517293517e-07,1196022.9580573952
p p -> t tb j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt1j.csv,process_file,16384,3704,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/PVC/00021,21,PVC,42.94779968261719,-6,16384,41.54,40.15,1.081e-05,0.1198,1.263,0.01345,0.00649,3.95e-06,6.932,29.84,1.466,0.5099,0.1203,0.3367,2.597,0.8689,0.7448,0.1182,0.3878,0.1152,0.1161,1.313,0.1527,2.882,5.694,19.61,0.1932,0.1335,0.1815,pepper_diagnostics/p_p__t_tb_j/PVC/00021/tt1j/timers.csv,0.1427,2569921852,549.2690024348527,0.31397632043200524,60686336,59456968,2915691,pepper_diagnostics/p_p__t_tb_j/PVC/00021/event_data.hdf5,6.615986834334503e-07,1511490.311332503
p p -> t tb j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt1j.csv,process_file,32768,2963,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/PVC/00022,22,PVC,68.18251824378967,0,32768,66.46,66.01,9.812e-06,0.1248,0.3144,0.01031,0.006029,4.048e-06,9.164,53.67,1.314,0.4838,0.09846,0.4775,3.665,1.05,0.8706,0.09788,0.3881,0.09413,0.09535,1.151,0.1624,2.793,6.798,41.27,0.1928,0.1112,0.1782,pepper_diagnostics/p_p__t_tb_j/PVC/00022/tt1j/timers.csv,0.1282,4108234428,548.8208486163771,0.24813959488990014,97091584,95126653,4660927,pepper_diagnostics/p_p__t_tb_j/PVC/00022/event_data.hdf5,6.798735511411576e-07,1470861.7482199667
p p -> t tb j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt1j.csv,process_file,65536,2370,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/PVC/00023,23,PVC,96.76067447662354,-11,65536,95.42,94.38,1.024e-05,0.1386,0.8893,0.01373,0.006513,4.427e-06,12.9,78.21,1.13,0.542,0.08851,0.7425,5.403,1.3,1.227,0.0803,0.426,0.0792,0.07902,0.9306,0.199,3.255,9.804,59.09,0.2275,0.1006,0.2117,pepper_diagnostics/p_p__t_tb_j/PVC/00023/tt1j/timers.csv,0.154,6575977196,549.1532066728297,0.19624888309254354,155320320,152169105,7460725,pepper_diagnostics/p_p__t_tb_j/PVC/00023/event_data.hdf5,6.076474732990506e-07,1645691.036236491
p p -> t tb j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt1j.csv,process_file,131072,1896,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/PVC/00024,24,PVC,157.66818475723267,-11,131072,155.7,153.7,9.64e-06,0.1977,1.046,0.01124,0.006075,3.736e-06,19.98,126.2,1.442,0.6471,0.06697,3.869,8.905,1.96,2.055,0.06193,0.8106,0.06036,0.1473,0.971,0.4714,3.133,15.7,98.02,0.2581,0.1147,0.2723,pepper_diagnostics/p_p__t_tb_j/PVC/00024/tt1j/timers.csv,0.3354,10512938516,548.7158653029495,0.15508880250510917,248512512,243468222,11927487,pepper_diagnostics/p_p__t_tb_j/PVC/00024/event_data.hdf5,6.184799258719013e-07,1616867.3519843854
p p -> t tb j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt1j.csv,process_file,262144,1517,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/PVC/00025,25,PVC,184.2204749584198,-6,262144,183.0,182.7,1.141e-05,0.2467,0.08575,0.01587,0.01,4.166e-06,29.55,144.8,1.479,0.7709,0.05793,4.669,13.63,2.791,2.655,0.05294,0.8735,0.05483,0.2182,1.089,0.3892,3.211,21.05,104.8,0.2254,0.1424,0.4019,pepper_diagnostics/p_p__t_tb_j/PVC/00025/tt1j/timers.csv,0.2513,16839458420,549.2533185104936,0.12266345220410313,397672448,389594790,19105216,pepper_diagnostics/p_p__t_tb_j/PVC/00025/event_data.hdf5,4.5942332922194293e-07,2176641.7515052
p p -> t tb j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt1j.csv,process_file,524288,1365,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/PVC/00026,26,PVC,552.2384507656097,0,524288,549.3,548.6,8.35e-06,0.3093,0.4164,0.01273,0.009047,3.512e-06,54.22,482.7,2.714,1.559,0.05663,5.177,24.83,4.971,4.837,0.0501,2.52,0.2292,0.05282,1.149,1.565,6.537,79.57,332.7,0.7274,0.1799,0.6504,pepper_diagnostics/p_p__t_tb_j/PVC/00026/tt1j/timers.csv,0.197,30374438868,550.5215521901666,0.09153350395392505,715653120,701167863,34461444,pepper_diagnostics/p_p__t_tb_j/PVC/00026/event_data.hdf5,7.66572498139881e-07,1304508.056872038
p p -> t tb j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt1j.csv,process_file,1048576,1229,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/PVC/00027,27,PVC,632.4034268856049,-11,1048576,630.6,629.2,8.996e-06,0.4956,0.3455,0.01231,0.006453,3.69e-06,95.29,521.4,2.652,2.382,0.04781,5.476,43.97,8.763,8.861,0.04359,2.824,0.05239,0.2385,1.642,1.01,6.322,61.54,401.9,1.011,0.2597,1.109,pepper_diagnostics/p_p__t_tb_j/PVC/00027/tt1j/timers.csv,0.2913,54531540212,548.8559465937115,0.06811403512996846,1288699904,1262772728,61869083,pepper_diagnostics/p_p__t_tb_j/PVC/00027/event_data.hdf5,4.882440031593267e-07,2048156.236490782
p p -> t tb j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt2j.csv,process_file,128,10000,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/PVC/00028,28,PVC,82.94374632835388,-11,128,65.59,63.39,8.323e-06,2.192,0.00648,0.1788,0.2845,3.147e-06,49.07,6.516,3.791,1.254,0.3396,0.258,27.57,8.126,3.912,0.9997,2.603,0.9608,0.9802,3.532,0.2585,1.255,1.268,3.586,0.3378,0.3992,0.5143,pepper_diagnostics/p_p__t_tb_j_j/PVC/00028/tt2j/timers.csv,1.308,27822804,400.63871174306144,2.428634687261377,1280000,1223650,26696,pepper_diagnostics/p_p__t_tb_j_j/PVC/00028/event_data.hdf5,4.95234375e-05,20192.459378450858
p p -> t tb j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt2j.csv,process_file,256,10000,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/PVC/00029,29,PVC,74.43297457695007,-6,256,72.85,72.65,6.845e-06,0.1331,0.0509,0.0117,0.02,2.959e-06,51.78,11.98,4.071,1.308,0.3744,0.9103,27.14,8.581,4.308,1.108,3.077,1.066,1.084,3.756,0.3149,1.481,3.499,6.385,0.387,0.406,0.5116,pepper_diagnostics/p_p__t_tb_j_j/PVC/00029/tt2j/timers.csv,1.719,55523428,399.44655999723074,1.7153002159505562,2560000,2447471,53234,pepper_diagnostics/p_p__t_tb_j_j/PVC/00029/event_data.hdf5,2.8378906250000002e-05,35237.439779766
p p -> t tb j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt2j.csv,process_file,512,10000,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/PVC/00030,30,PVC,87.78815650939941,-11,512,85.05,83.84,8.784e-06,0.9436,0.1306,0.1691,0.1162,3.42e-06,56.44,17.17,4.313,1.722,0.3484,0.6503,29.88,7.585,4.236,1.024,3.729,1.117,1.004,3.996,0.3172,1.432,7.121,7.969,0.7323,0.4229,0.562,pepper_diagnostics/p_p__t_tb_j_j/PVC/00030/tt2j/timers.csv,1.462,111028676,399.64838132248127,1.2122725496228866,5120000,4895155,106539,pepper_diagnostics/p_p__t_tb_j_j/PVC/00030/event_data.hdf5,1.6375e-05,61068.70229007633
p p -> t tb j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt2j.csv,process_file,1024,9000,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/PVC/00031,31,PVC,105.8100106716156,-6,1024,90.24,84.54,7.958e-06,1.11,0.162,0.08181,0.1343,3.158e-06,52.99,23.07,4.093,1.215,0.3369,0.4277,27.42,8.302,4.268,0.9999,2.899,0.9596,0.9709,3.821,0.2717,1.442,7.073,13.8,0.3534,0.3796,0.4791,pepper_diagnostics/p_p__t_tb_j_j/PVC/00031/tt2j/timers.csv,1.774,199551628,399.2244397638852,0.9031218642806113,9216000,8809565,191557,pepper_diagnostics/p_p__t_tb_j_j/PVC/00031/event_data.hdf5,9.173177083333333e-06,109013.48474095103
p p -> t tb j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt2j.csv,process_file,2048,7200,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/PVC/00032,32,PVC,76.24838948249817,-11,2048,70.6,70.35,6.267e-06,0.1369,0.06907,0.01047,0.006704,2.621e-06,43.43,20.44,3.295,0.9563,0.2503,0.3673,22.04,6.316,3.383,0.7326,2.203,0.7063,0.7176,3.072,0.2231,1.131,6.031,12.39,0.2763,0.2976,0.3799,pepper_diagnostics/p_p__t_tb_j_j/PVC/00032/tt2j/timers.csv,1.428,319620588,399.66897160276176,0.7143797401231238,14745600,14094987,306847,pepper_diagnostics/p_p__t_tb_j_j/PVC/00032/event_data.hdf5,4.770914713541666e-06,209603.4115138593
p p -> t tb j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt2j.csv,process_file,4096,5040,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/PVC/00033,33,PVC,56.173723459243774,-6,4096,54.77,54.58,7.779e-06,0.1344,0.04846,0.01335,0.006375,3.001e-06,35.41,14.35,2.405,0.713,0.1954,0.2953,16.78,4.591,2.524,0.5737,1.644,0.5513,0.5614,2.234,0.171,1.313,4.889,6.913,0.2109,0.2178,0.2821,pepper_diagnostics/p_p__t_tb_j_j/PVC/00033/tt2j/timers.csv,1.006,448030476,400.2361293335786,0.6042152745230799,20643840,19734228,430166,pepper_diagnostics/p_p__t_tb_j_j/PVC/00033/event_data.hdf5,2.643887958829365e-06,378230.853792598
p p -> t tb j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt2j.csv,process_file,8192,3528,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/PVC/00034,34,PVC,49.1963951587677,-11,8192,48.38,48.17,6.79e-06,0.1398,0.05885,0.01123,0.006509,2.842e-06,29.76,14.96,1.73,0.5186,0.1255,0.2459,11.51,3.334,2.532,0.3675,1.149,0.3535,0.3624,1.607,0.1233,1.284,4.942,7.059,0.1564,0.1501,0.2109,pepper_diagnostics/p_p__t_tb_j_j/PVC/00034/tt2j/timers.csv,0.7408,625588532,399.19273519171,0.509954588538056,28901376,27626386,600695,pepper_diagnostics/p_p__t_tb_j_j/PVC/00034/event_data.hdf5,1.6667026511125284e-06,599987.0458791779
p p -> t tb j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt2j.csv,process_file,16384,2469,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/PVC/00035,35,PVC,50.212310791015625,-6,16384,49.13,48.72,7.227e-06,0.1452,0.2517,0.01104,0.00569,3.274e-06,26.76,19.21,1.21,0.397,0.09712,0.3384,12.3,2.559,2.166,0.2797,0.9509,0.2772,0.2763,1.104,0.1059,1.218,5.345,10.83,0.1365,0.1083,0.1501,pepper_diagnostics/p_p__t_tb_j_j/PVC/00035/tt2j/timers.csv,0.5399,880633940,401.45944212010113,0.4323554679480829,40452096,38668331,845528,pepper_diagnostics/p_p__t_tb_j_j/PVC/00035/event_data.hdf5,1.2043875303766706e-06,830297.5369458129
p p -> t tb j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt2j.csv,process_file,32768,1975,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/PVC/00036,36,PVC,122.7934935092926,-11,32768,121.7,120.6,6.408e-06,0.1489,0.9513,0.01019,0.00597,2.756e-06,38.85,76.61,1.237,0.5081,0.3268,1.794,18.0,3.097,2.831,0.2525,2.053,0.5328,0.2488,0.9512,0.2855,3.003,16.18,46.7,0.1948,0.09588,0.2131,pepper_diagnostics/p_p__t_tb_j_j/PVC/00036/tt2j/timers.csv,0.4744,1404249644,400.1777947301792,0.34128834672637387,64716800,61864766,1348376,pepper_diagnostics/p_p__t_tb_j_j/PVC/00036/event_data.hdf5,1.8635037579113924e-06,536623.5489220563
p p -> t tb j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt2j.csv,process_file,65536,1580,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/PVC/00037,37,PVC,112.42317581176758,-6,65536,95.45,87.61,1.149e-05,0.994,0.07711,0.1158,0.1488,4.528e-06,54.34,30.75,0.9144,0.3967,0.06067,0.4313,27.11,3.992,3.971,0.1765,1.018,0.1671,0.1718,0.8131,0.1014,1.979,5.966,19.35,0.1302,0.0767,0.1885,pepper_diagnostics/p_p__t_tb_j_j/PVC/00037/tt2j/timers.csv,0.6664,2265176532,403.4380417220598,0.27087067034593154,103546880,98985638,2175036,pepper_diagnostics/p_p__t_tb_j_j/PVC/00037/event_data.hdf5,8.46090196054193e-07,1181907.088231937
p p -> t tb j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt2j.csv,process_file,131072,1264,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/PVC/00038,38,PVC,146.98698353767395,-11,131072,135.4,135.1,8.779e-06,0.1882,0.09739,0.01068,0.006214,3.217e-06,81.97,50.58,1.043,0.4758,0.05081,0.5629,44.21,5.596,5.906,0.1365,2.024,0.1326,0.2795,0.8717,0.1712,2.012,11.2,28.17,0.1443,0.09719,0.2334,pepper_diagnostics/p_p__t_tb_j_j/PVC/00038/tt2j/timers.csv,0.9803,3598795108,400.6357387098417,0.21343416828259515,165675008,158371975,3455680,pepper_diagnostics/p_p__t_tb_j_j/PVC/00038/event_data.hdf5,8.154518996612935e-07,1226313.9008142117
p p -> t tb j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt2j.csv,process_file,262144,1011,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/PVC/00039,39,PVC,250.4728660583496,-11,262144,249.3,248.9,8.065e-06,0.2667,0.09973,0.01442,0.006666,3.429e-06,131.8,113.8,1.305,0.6365,0.04657,0.9865,71.34,8.72,9.059,0.122,2.613,0.3459,0.1227,0.8937,0.4111,1.564,31.13,53.94,0.1794,0.117,0.3396,pepper_diagnostics/p_p__t_tb_j_j/PVC/00039/tt2j/timers.csv,1.51,5685135460,395.61526356553344,0.16769992989227478,265027584,253308659,5459087,pepper_diagnostics/p_p__t_tb_j_j/PVC/00039/event_data.hdf5,9.39147526621229e-07,1064795.4359180394
p p -> t tb j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt2j.csv,process_file,524288,910,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/PVC/00040,40,PVC,369.33971071243286,0,524288,366.9,366.4,1.168e-05,0.4399,0.09324,0.01657,0.007038,4.474e-06,230.1,131.7,1.364,1.152,0.03992,1.534,123.8,15.12,17.99,0.1067,3.761,0.1078,0.1093,0.9772,0.3866,3.148,28.76,73.99,0.442,0.1595,0.5501,pepper_diagnostics/p_p__t_tb_j_j/PVC/00040/tt2j/timers.csv,0.9127,10292396764,397.8708588245307,0.12535781332011647,477102080,456047453,9883177,pepper_diagnostics/p_p__t_tb_j_j/PVC/00040/event_data.hdf5,7.679698231456043e-07,1302134.497816594
p p -> t tb j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt2j.csv,process_file,1048576,819,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/PVC/00041,41,PVC,784.8725156784058,-6,1048576,783.5,782.4,1.398e-05,0.8822,0.1286,0.02232,0.01158,6.246e-06,397.8,376.3,3.076,1.897,0.04302,2.575,213.0,26.07,31.35,0.09893,6.123,0.101,0.1029,1.465,1.611,3.093,128.2,127.2,0.7168,0.2427,0.937,pepper_diagnostics/p_p__t_tb_j_j/PVC/00041/tt2j/timers.csv,1.296,18816062540,404.10133972189084,0.09412824989763348,858783744,820864401,18067991,pepper_diagnostics/p_p__t_tb_j_j/PVC/00041/event_data.hdf5,9.110559037316849e-07,1097627.4846625768
p p -> t tb j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt3j.csv,process_file,128,1000,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/PVC/00042,42,PVC,50.78825664520264,-11,128,37.07,34.53,7.365e-06,2.517,0.01441,0.1577,0.1466,3.004e-06,32.51,0.7643,0.6034,0.1626,0.04139,0.0304,19.53,4.602,1.9,0.4675,1.335,0.4458,0.4544,0.5757,0.02774,0.12,0.05962,0.529,0.04332,0.04887,0.07009,pepper_diagnostics/p_p__t_tb_j_j_j/PVC/00042/tt3j/timers.csv,2.223,975564,231.1157892048286,8.477187216292245,128000,118316,739,pepper_diagnostics/p_p__t_tb_j_j_j/PVC/00042/event_data.hdf5,0.000269765625,3706.9215175209965
p p -> t tb j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt3j.csv,process_file,256,1000,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/PVC/00043,43,PVC,53.10950827598572,-11,256,40.58,37.28,9.016e-06,2.514,0.001814,0.1572,0.1472,2.957e-06,35.04,1.001,0.5734,0.1655,0.0393,0.0321,21.71,4.585,1.706,0.4398,1.268,0.4253,0.4331,0.5457,0.02766,0.1312,0.1211,1.442,0.04755,0.05005,0.06753,pepper_diagnostics/p_p__t_tb_j_j_j/PVC/00043/tt3j/timers.csv,2.176,1935564,239.92627792766132,6.10759700867544,256000,236543,1534,pepper_diagnostics/p_p__t_tb_j_j_j/PVC/00043/event_data.hdf5,0.000145625,6866.9527896995705
p p -> t tb j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt3j.csv,process_file,512,1000,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/PVC/00044,44,PVC,44.1007080078125,-11,512,42.79,42.52,7.432e-06,0.1586,0.1042,0.01155,0.006236,3.747e-06,40.44,0.9676,0.5954,0.1576,0.04261,0.04248,24.15,4.569,1.895,0.4722,1.418,0.4551,0.4629,0.5642,0.0312,0.1574,0.287,0.4058,0.04423,0.0492,0.06372,pepper_diagnostics/p_p__t_tb_j_j_j/PVC/00044/tt3j/timers.csv,3.165,3735564,236.61807741771867,4.2924580800534144,512000,473188,3026,pepper_diagnostics/p_p__t_tb_j_j_j/PVC/00044/event_data.hdf5,8.3046875e-05,12041.392285983065
p p -> t tb j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt3j.csv,process_file,1024,900,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/PVC/00045,45,PVC,42.10291385650635,-11,1024,41.32,41.1,7e-06,0.1479,0.06622,0.01373,0.006286,2.708e-06,38.65,1.346,0.5634,0.1505,0.03646,0.04977,22.57,4.356,1.869,0.3945,1.219,0.3809,0.3891,0.5353,0.02814,0.161,0.5153,0.5207,0.04334,0.04683,0.05984,pepper_diagnostics/p_p__t_tb_j_j_j/PVC/00045/tt3j/timers.csv,3.9,6740796,239.56795514037597,3.217928912183816,921600,851614,5518,pepper_diagnostics/p_p__t_tb_j_j_j/PVC/00045/event_data.hdf5,4.459635416666667e-05,22423.357664233576
p p -> t tb j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt3j.csv,process_file,2048,720,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/PVC/00046,46,PVC,38.84511470794678,-11,2048,37.65,37.49,7.055e-06,0.1494,0.003725,0.01253,0.005841,2.582e-06,34.12,2.121,0.4589,0.1318,0.03405,0.05265,18.37,3.89,1.833,0.352,1.866,0.3363,0.3424,0.4301,0.02884,0.175,0.8064,0.869,0.04234,0.03982,0.04916,pepper_diagnostics/p_p__t_tb_j_j_j/PVC/00046/tt3j/timers.csv,3.25,10348644,233.05503117824819,2.508841778042306,1474560,1362510,8584,pepper_diagnostics/p_p__t_tb_j_j_j/PVC/00046/event_data.hdf5,2.542453342013889e-05,39332.08855694852
p p -> t tb j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt3j.csv,process_file,4096,503,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/PVC/00047,47,PVC,31.718297719955444,-11,4096,29.38,29.22,7.311e-06,0.1434,0.01075,0.01466,0.005657,3.318e-06,26.5,1.979,0.3118,0.08902,0.02059,0.03911,13.48,2.493,1.328,0.2194,1.984,0.2249,0.2145,0.2944,0.01745,0.1427,0.764,0.8933,0.02728,0.02667,0.03469,pepper_diagnostics/p_p__t_tb_j_j_j/PVC/00047/tt3j/timers.csv,2.18,14313876,230.5237743728961,2.110982146044697,2060288,1902679,11863,pepper_diagnostics/p_p__t_tb_j_j_j/PVC/00047/event_data.hdf5,1.4182483225646123e-05,70509.51403148529
p p -> t tb j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt3j.csv,process_file,8192,352,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/PVC/00048,48,PVC,35.03467631340027,-11,8192,22.08,21.86,5.674e-06,0.1757,0.03195,0.06586,0.1309,2.15e-06,20.0,1.275,0.2384,0.06255,0.01395,0.02173,8.845,1.831,1.268,0.1486,0.4987,0.1424,0.1461,0.2266,0.01178,0.08994,0.4279,0.5768,0.0177,0.01849,0.02625,pepper_diagnostics/p_p__t_tb_j_j_j/PVC/00048/tt3j/timers.csv,1.553,20319108,234.5318856191916,1.8059417776723572,2883584,2664418,16880,pepper_diagnostics/p_p__t_tb_j_j_j/PVC/00048/event_data.hdf5,7.580843838778409e-06,131911.4364135407
p p -> t tb j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt3j.csv,process_file,16384,246,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/PVC/00049,49,PVC,24.16596555709839,-11,16384,21.11,20.88,4.757e-06,0.1747,0.04668,0.04876,0.1307,2.082e-06,18.93,1.468,0.1586,0.04885,0.01036,0.02881,9.706,1.441,1.126,0.11,0.4181,0.1082,0.109,0.1484,0.01023,0.09409,0.4845,0.6342,0.01609,0.01336,0.01923,pepper_diagnostics/p_p__t_tb_j_j_j/PVC/00049/tt3j/timers.csv,1.179,29572188,244.1095784200522,1.5534256521152634,4030464,3723114,24574,pepper_diagnostics/p_p__t_tb_j_j_j/PVC/00049/event_data.hdf5,5.180544969512195e-06,193029.88505747129
p p -> t tb j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt3j.csv,process_file,32768,197,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/PVC/00050,50,PVC,31.22998571395874,-11,32768,28.47,28.23,6.879e-06,0.1781,0.04686,0.03725,0.1309,1.845e-06,26.13,1.672,0.1468,0.04059,0.007955,0.02259,14.27,1.707,1.488,0.08661,0.4037,0.08288,0.08494,0.1372,0.009551,0.07899,0.5919,0.622,0.0125,0.01059,0.01744,pepper_diagnostics/p_p__t_tb_j_j_j/PVC/00050/tt3j/timers.csv,1.071,47470500,244.5242448299753,1.2285499263027009,6455296,5964801,39420,pepper_diagnostics/p_p__t_tb_j_j_j/PVC/00050/event_data.hdf5,4.373153454156091e-06,228667.941905774
p p -> t tb j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt3j.csv,process_file,65536,158,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/PVC/00051,51,PVC,48.26224112510681,-11,65536,46.54,46.29,6.475e-06,0.2205,0.01305,0.01449,0.006049,2.718e-06,41.12,4.839,0.1337,0.05138,0.007794,0.047,22.71,2.38,2.229,0.07745,0.4732,0.07433,0.07631,0.1087,0.02494,0.1755,2.13,0.6489,0.01748,0.01025,0.02355,pepper_diagnostics/p_p__t_tb_j_j_j/PVC/00051/tt3j/timers.csv,1.688,78107124,251.1423137218556,0.9921617435176294,10354688,9566960,64922,pepper_diagnostics/p_p__t_tb_j_j_j/PVC/00051/event_data.hdf5,4.470438896855221e-06,223691.68286887018
p p -> t tb j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt3j.csv,process_file,131072,126,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/PVC/00052,52,PVC,75.31209516525269,-11,131072,73.84,73.54,7.443e-06,0.2615,0.0185,0.01464,0.006487,2.701e-06,63.0,10.13,0.1701,0.0624,0.006907,0.07035,37.5,3.488,3.36,0.06683,0.6186,0.0657,0.06771,0.1224,0.04776,0.1551,4.558,1.208,0.01872,0.01312,0.03047,pepper_diagnostics/p_p__t_tb_j_j_j/PVC/00052/tt3j/timers.csv,3.035,120636828,243.35228935148325,0.766411713203468,16515072,15261413,100391,pepper_diagnostics/p_p__t_tb_j_j_j/PVC/00052/event_data.hdf5,4.452902173239088e-06,224572.64073973344
p p -> t tb j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt3j.csv,process_file,262144,101,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/PVC/00053,53,PVC,103.69643020629883,-11,262144,102.2,101.8,6.086e-06,0.4,0.01934,0.0131,0.006238,2.227e-06,95.96,5.446,0.1507,0.07344,0.004848,0.08076,55.9,5.29,5.593,0.04571,0.9861,0.04522,0.04687,0.1268,0.02388,0.1372,2.144,1.203,0.01713,0.01515,0.04112,pepper_diagnostics/p_p__t_tb_j_j_j/PVC/00053/tt3j/timers.csv,4.274,181544844,228.4215337320603,0.5865142001454162,26476544,24454778,151085,pepper_diagnostics/p_p__t_tb_j_j_j/PVC/00053/event_data.hdf5,3.844912689511139e-06,260083.92927308448
p p -> t tb j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt3j.csv,process_file,524288,91,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/PVC/00054,54,PVC,180.22475290298462,-11,524288,178.6,177.8,6.425e-06,0.7075,0.04468,0.01448,0.005938,2.438e-06,151.0,26.15,0.2905,0.1118,0.005544,0.1472,87.49,8.509,9.568,0.04744,1.603,0.04608,0.04813,0.1706,0.12,0.1908,12.04,2.586,0.02558,0.0206,0.0655,pepper_diagnostics/p_p__t_tb_j_j_j/PVC/00054/tt3j/timers.csv,4.073,345298428,241.08513295221582,0.44878872683838933,47710208,44084942,287317,pepper_diagnostics/p_p__t_tb_j_j_j/PVC/00054/event_data.hdf5,3.7266657902644234e-06,268336.3779527559
p p -> t tb j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt3j.csv,process_file,1048576,81,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/PVC/00055,55,PVC,332.6987965106964,-11,1048576,331.3,329.9,7.397e-06,1.293,0.106,0.01489,0.006106,2.609e-06,294.8,34.25,0.3204,0.1798,0.004564,0.2455,173.7,16.0,18.24,0.04237,2.581,0.04258,0.04546,0.1869,0.1334,0.2416,13.9,6.983,0.03714,0.03118,0.1114,pepper_diagnostics/p_p__t_tb_j_j_j/PVC/00055/tt3j/timers.csv,7.827,696351756,273.1993217031955,0.35799980286718874,84934656,78506226,579565,pepper_diagnostics/p_p__t_tb_j_j_j/PVC/00055/event_data.hdf5,3.884162431881751e-06,257455.762352228
p p -> t tb j j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt4j.csv,process_file,128,100,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/PVC/00056,56,PVC,37.46884322166443,-11,128,35.96,34.21,6.149e-06,1.739,0.002016,0.01467,0.006146,2.286e-06,33.97,0.05934,0.08736,0.02041,0.004627,0.003601,16.19,2.92,0.9364,0.225,0.666,0.215,0.2201,0.08436,0.003004,0.01109,0.0039,0.03393,0.006327,0.005368,0.008692,pepper_diagnostics/p_p__t_tb_j_j_j_j/PVC/00056/tt4j/timers.csv,11.56,151564,130.30158430359413,23.762739001774932,12800,11280,30,pepper_diagnostics/p_p__t_tb_j_j_j_j/PVC/00056/event_data.hdf5,0.00267265625,374.1596024554224
p p -> t tb j j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt4j.csv,process_file,256,100,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/PVC/00057,57,PVC,37.200591802597046,0,256,36.41,35.73,5.293e-06,0.2893,0.001494,0.01427,0.006004,2.088e-06,35.48,0.07102,0.08301,0.02117,0.004952,0.003753,17.84,2.624,1.017,0.2529,0.7359,0.2405,0.2447,0.07991,0.003103,0.01197,0.00494,0.4209,0.006826,0.005744,0.00857,pepper_diagnostics/p_p__t_tb_j_j_j_j/PVC/00057/tt4j/timers.csv,10.84,151564,104.24126744287528,15.032112375057583,25600,22455,48,pepper_diagnostics/p_p__t_tb_j_j_j_j/PVC/00057/event_data.hdf5,0.0013957031249999998,716.4847467114471
p p -> t tb j j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt4j.csv,process_file,512,100,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/PVC/00058,58,PVC,43.17206788063049,-11,512,42.16,41.83,5.512e-06,0.2908,0.001472,0.01848,0.005788,2.167e-06,41.51,0.1258,0.08342,0.02277,0.005696,0.006682,21.66,2.659,1.051,0.2593,0.7619,0.2474,0.2531,0.07928,0.004143,0.01784,0.01371,0.08095,0.008361,0.005977,0.008347,pepper_diagnostics/p_p__t_tb_j_j_j_j/PVC/00058/tt4j/timers.csv,11.88,287564,114.2754398355352,11.143849294936159,51200,45142,105,pepper_diagnostics/p_p__t_tb_j_j_j_j/PVC/00058/event_data.hdf5,0.0008169921875,1224.0019125029883
p p -> t tb j j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt4j.csv,process_file,1024,90,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/PVC/00059,59,PVC,44.1673743724823,-11,1024,43.08,42.78,5.775e-06,0.2888,0.001975,0.01492,0.006071,2.574e-06,42.44,0.1439,0.08757,0.02067,0.004423,0.0062,20.12,3.034,1.082,0.215,0.6828,0.2069,0.2098,0.08454,0.003025,0.01744,0.03285,0.05624,0.007075,0.005097,0.008414,pepper_diagnostics/p_p__t_tb_j_j_j_j/PVC/00059/tt4j/timers.csv,14.26,423564,144.17629003962512,9.313938991880821,92160,81236,239,pepper_diagnostics/p_p__t_tb_j_j_j_j/PVC/00059/event_data.hdf5,0.00046419270833333333,2154.2776998597474
p p -> t tb j j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt4j.csv,process_file,2048,72,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/PVC/00060,60,PVC,40.24649667739868,0,2048,38.74,38.45,6.451e-06,0.2804,0.001868,0.01454,0.00587,2.591e-06,38.14,0.1594,0.05613,0.01756,0.003891,0.005734,17.93,2.695,0.9738,0.1974,0.5956,0.1891,0.1923,0.05351,0.002625,0.01623,0.04707,0.05288,0.006387,0.004193,0.006935,pepper_diagnostics/p_p__t_tb_j_j_j_j/PVC/00060/tt4j/timers.csv,12.34,559564,144.40250806792994,7.388324958256115,147456,129635,385,pepper_diagnostics/p_p__t_tb_j_j_j_j/PVC/00060/event_data.hdf5,0.00026075575086805555,3835.006501950585
p p -> t tb j j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt4j.csv,process_file,4096,50,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/PVC/00061,61,PVC,26.110660791397095,-11,4096,24.46,24.24,6.217e-06,0.2001,0.001702,0.01457,0.006243,2.328e-06,23.88,0.219,0.05926,0.01443,0.002892,0.005575,10.66,1.666,0.7102,0.1192,0.3568,0.1139,0.1167,0.05679,0.002464,0.01443,0.08033,0.05467,0.005978,0.00315,0.005258,pepper_diagnostics/p_p__t_tb_j_j_j_j/PVC/00061/tt4j/timers.csv,7.461,695564,127.38292732710237,5.87565855450645,204800,180321,469,pepper_diagnostics/p_p__t_tb_j_j_j_j/PVC/00061/event_data.hdf5,0.00011835937499999999,8448.84488448845
p p -> t tb j j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt4j.csv,process_file,8192,35,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/PVC/00062,62,PVC,24.1811945438385,-11,8192,23.05,22.82,5.581e-06,0.2173,0.001717,0.01411,0.006235,2.229e-06,22.58,0.132,0.03438,0.01066,0.001891,0.00328,9.401,1.366,0.7021,0.08585,0.2911,0.08135,0.08395,0.03305,0.001332,0.00841,0.04697,0.0399,0.004502,0.002076,0.004058,pepper_diagnostics/p_p__t_tb_j_j_j_j/PVC/00062/tt4j/timers.csv,6.072,831564,114.01388626564494,4.697037903552311,286720,252373,588,pepper_diagnostics/p_p__t_tb_j_j_j_j/PVC/00062/event_data.hdf5,7.958984375e-05,12564.41717791411
p p -> t tb j j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt4j.csv,process_file,16384,24,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/PVC/00063,63,PVC,19.29866051673889,-11,16384,18.24,17.96,6.081e-06,0.2505,0.001777,0.01423,0.005702,2.056e-06,17.72,0.154,0.03116,0.0092,0.0014,0.003381,8.864,0.8704,0.5896,0.05961,0.2115,0.05759,0.05881,0.03,0.001163,0.007204,0.05969,0.03826,0.004213,0.001603,0.003369,pepper_diagnostics/p_p__t_tb_j_j_j_j/PVC/00063/tt4j/timers.csv,3.921,1103564,108.80603966516657,3.920400699358346,393216,346117,769,pepper_diagnostics/p_p__t_tb_j_j_j_j/PVC/00063/event_data.hdf5,4.567464192708334e-05,21893.986636971043
p p -> t tb j j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt4j.csv,process_file,32768,19,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/PVC/00064,64,PVC,20.30107307434082,0,32768,19.13,18.8,6.281e-06,0.3084,0.001565,0.014,0.006314,2.328e-06,18.53,0.1784,0.03417,0.008533,0.00125,0.004156,9.511,0.9155,0.6767,0.03915,0.1768,0.03747,0.03831,0.03298,0.00119,0.008142,0.07253,0.04017,0.004184,0.001241,0.003088,pepper_diagnostics/p_p__t_tb_j_j_j_j/PVC/00064/tt4j/timers.csv,3.345,2055564,130.51307054858736,3.4152015197330843,622592,548627,1462,pepper_diagnostics/p_p__t_tb_j_j_j_j/PVC/00064/event_data.hdf5,3.0196340460526318e-05,33116.595744680846
p p -> t tb j j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt4j.csv,process_file,65536,15,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/PVC/00065,65,PVC,39.32235670089722,-11,65536,38.42,37.95,5.175e-06,0.4519,0.002105,0.0131,0.006403,2.564e-06,37.63,0.25,0.01442,0.008943,0.001002,0.005379,19.83,1.542,1.223,0.03623,0.237,0.03467,0.03579,0.01304,0.001382,0.009455,0.1049,0.0401,0.004065,0.001119,0.003745,pepper_diagnostics/p_p__t_tb_j_j_j_j/PVC/00065/tt4j/timers.csv,6.94,2735564,108.30198803704198,2.472457511742988,983040,864295,1915,pepper_diagnostics/p_p__t_tb_j_j_j_j/PVC/00065/event_data.hdf5,3.8604736328125004e-05,25903.55731225296
p p -> t tb j j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt4j.csv,process_file,131072,12,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/PVC/00066,66,PVC,70.28270268440247,-11,131072,69.52,68.81,5.499e-06,0.6827,0.001832,0.01413,0.006025,2.282e-06,67.67,1.062,0.02003,0.01039,0.0009937,0.008672,39.19,2.545,2.024,0.03618,0.4708,0.03549,0.03759,0.0159,0.004132,0.01749,0.4866,0.09575,0.004471,0.001477,0.004424,pepper_diagnostics/p_p__t_tb_j_j_j_j/PVC/00066/tt4j/timers.csv,12.39,3823564,98.127286680071,1.863477219960298,1572864,1383327,2784,pepper_diagnostics/p_p__t_tb_j_j_j_j/PVC/00066/event_data.hdf5,4.374821980794271e-05,22858.072954512423
p p -> t tb j j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt4j.csv,process_file,262144,10,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/PVC/00067,67,PVC,117.30256962776184,-11,262144,116.5,115.3,6.744e-06,1.165,0.002656,0.01439,0.006024,2.269e-06,114.7,0.5849,0.0146,0.01194,0.000808,0.01007,65.79,4.249,3.8,0.02812,0.8013,0.02814,0.0286,0.01229,0.002304,0.01389,0.267,0.04846,0.004359,0.001816,0.005748,pepper_diagnostics/p_p__t_tb_j_j_j_j/PVC/00067/tt4j/timers.csv,20.67,6820796,104.31282101869412,1.4872504446049288,2621440,2304051,4920,pepper_diagnostics/p_p__t_tb_j_j_j_j/PVC/00067/event_data.hdf5,4.398345947265625e-05,22735.819601040763
p p -> t tb j j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt4j.csv,process_file,524288,10,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/PVC/00068,68,PVC,177.50169038772583,0,524288,176.0,173.5,7.285e-06,2.457,0.004143,0.01442,0.005863,2.917e-06,172.3,1.063,0.0218,0.01766,0.0008453,0.01867,100.5,7.061,6.708,0.02588,1.068,0.0254,0.02586,0.01757,0.004231,0.02197,0.4974,0.07244,0.00547,0.002738,0.009439,pepper_diagnostics/p_p__t_tb_j_j_j_j/PVC/00068/tt4j/timers.csv,24.14,16489876,127.2851646409644,1.1613497816161273,5242880,4611902,12009,pepper_diagnostics/p_p__t_tb_j_j_j_j/PVC/00068/event_data.hdf5,3.309249877929688e-05,30218.328530259365
p p -> t tb j j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt4j.csv,process_file,1048576,10,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/PVC/00069,69,PVC,335.5198059082031,-11,1048576,334.2,326.6,7.213e-06,7.252,0.006872,0.01438,0.005864,2.745e-06,324.2,2.215,0.04361,0.02896,0.0007852,0.03467,190.2,13.12,12.85,0.0229,1.623,0.02255,0.02401,0.03559,0.008023,0.02728,1.018,0.1958,0.007317,0.00462,0.01701,pepper_diagnostics/p_p__t_tb_j_j_j_j/PVC/00069/tt4j/timers.csv,44.52,27652340,107.55447846877932,0.7550988498228951,10485760,9225462,20294,pepper_diagnostics/p_p__t_tb_j_j_j_j/PVC/00069/event_data.hdf5,3.114700317382813e-05,32105.81751377832


==> JLSE_Plots/pepper_results/pepper/pepper_ttjets/2023-11-09_ttjets/pepper_main_a100.csv <==
process_string,process,process_input_type,batch_size,n_batches,seed,verbosity,collision_energy,mu2,use_cached_results,cache_path,integrator,diagnostic_output_enabled,diagnostic_path,proc_id,label,run_time,return_code,thread_count,Total Runtime,Event Generation Runtime,Optimisation Runtime,Initialisation Runtime,HDF5 Close Runtime,HDF5 Open Runtime,HDF5 Init Runtime,Unweighting Setup Runtime,EG Recursion,EG Output,EG PDF and AlphaS evaluation,EG Phase space,EG External State,EG RNG,EG-R Calculate currents,EG-R Momenta preparation,EG-R Currents preparation,EG-R IP reset,EG-R ME update,EG-R ME reset,EG-R IC reset,EG-PDF PDF,EG-PDF AlphaS,EG-O Filter non-zero,EG-O Pull non-zero,EG-O HDF5 write,EG-PS Fill Mom Weights,EG-PS Update weights,EG-PS Cuts,CSV Timer Filename,EG-R ME2 update,event_data_size,xs_mean,xs_sigma,n_trials,n_nonzero_after_cuts,n_nonzero,HDF5 Filename,event_period,event_rate
p p -> t tb,/projects/AtlasESP/data/multiprocess/pepper_data/tt0j.csv,process_file,128,20000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/A100/00000,0,A100,20.027059078216553,0,128,18.97,18.58,4.4e-07,0.275,0.001309,0.00112,0.00106,4e-07,3.7560000000000002,7.666,2.8760000000000003,1.167,0.2102,0.2108,0.7934,0.4976,0.4644,0.09642,0.3825,1.047,0.09521,2.509,0.3667,2.908,4.254,0.437,0.6295,0.3076,0.228,pepper_diagnostics/p_p__t_tb/A100/00000/tt0j/timers.csv,0,166803948,492.86113630529155,0.9780665240334192,2560000,2536148,231129,pepper_diagnostics/p_p__t_tb/A100/00000/event_data.hdf5,7.257812499999999e-06,137782.56189451023
p p -> t tb,/projects/AtlasESP/data/multiprocess/pepper_data/tt0j.csv,process_file,256,20000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/A100/00001,1,A100,20.026773929595947,0,256,19.41,19.11,5.3e-07,0.212,0.002489,0.001116,0.001023,1.8e-07,3.8560000000000003,8.062000000000001,2.889,1.181,0.2101,0.2156,0.8384,0.5025,0.4784,0.09676,0.3833,1.078,0.09505,2.53,0.3596,2.9410000000000003,4.226,0.8261,0.6462,0.3061,0.2265,pepper_diagnostics/p_p__t_tb/A100/00001/tt0j/timers.csv,0,333813564,493.3002690988541,0.6918646967166351,5120000,5071791,462660,pepper_diagnostics/p_p__t_tb/A100/00001/event_data.hdf5,3.732421875e-06,267922.5536368394
p p -> t tb,/projects/AtlasESP/data/multiprocess/pepper_data/tt0j.csv,process_file,512,20000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/A100/00002,2,A100,22.028890371322632,0,512,20.96,20.7,6.9e-07,0.1925,0.001322,0.001121,0.001049,1.8e-07,4.058,9.142000000000001,3.0239999999999996,1.232,0.2102,0.2375,0.8861,0.5217,0.4992,0.09791,0.3997,1.148,0.09665,2.647,0.3766,3.008,4.348,1.715,0.6735,0.3228,0.2335,pepper_diagnostics/p_p__t_tb/A100/00002/tt0j/timers.csv,0,670202428,495.18751445597076,0.490058210618486,10240000,10144770,928907,pepper_diagnostics/p_p__t_tb/A100/00002/event_data.hdf5,2.021484375e-06,494685.9903381643
p p -> t tb,/projects/AtlasESP/data/multiprocess/pepper_data/tt0j.csv,process_file,1024,18000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/A100/00003,3,A100,22.029098510742188,0,1024,21.47,21.16,4.3e-07,0.2193,0.0013289999999999999,0.0011070000000000001,0.001104,1.8e-07,4.039,9.77,2.986,1.2209999999999999,0.19,0.247,0.8864,0.5126,0.4942,0.08782000000000001,0.39,1.17,0.08523,2.623,0.3636,2.858,4.146,2.699,0.6644,0.3245,0.2295,pepper_diagnostics/p_p__t_tb/A100/00003/tt0j/timers.csv,0,1205704828,494.93696322031525,0.3651828146195787,18432000,18260407,1671202,pepper_diagnostics/p_p__t_tb/A100/00003/event_data.hdf5,1.1480034722222222e-06,871077.5047258979
p p -> t tb,/projects/AtlasESP/data/multiprocess/pepper_data/tt0j.csv,process_file,2048,14400,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/A100/00004,4,A100,22.02802872657776,0,2048,20.86,20.56,4.3e-07,0.2167,0.002323,0.001361,0.0010810000000000001,1.7e-07,3.617,10.47,2.7039999999999997,1.097,0.1528,0.2285,0.8028,0.458,0.4344,0.07046000000000001,0.347,1.06,0.06947,2.3890000000000002,0.3156,2.4530000000000003,3.6710000000000003,4.283,0.5972,0.2976,0.2004,pepper_diagnostics/p_p__t_tb/A100/00004/tt0j/timers.csv,0,1928544388,494.8294703765992,0.2886762560274054,29491200,29216039,2673257,pepper_diagnostics/p_p__t_tb/A100/00004/event_data.hdf5,6.971571180555555e-07,1434396.8871595333
p p -> t tb,/projects/AtlasESP/data/multiprocess/pepper_data/tt0j.csv,process_file,4096,10080,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/A100/00005,5,A100,20.02633237838745,0,4096,19.47,19.1,7.2e-07,0.2338,0.01268,0.0011,0.001057,2e-07,3.013,10.61,2.206,0.9033,0.1076,0.1833,0.6779,0.3779,0.3618,0.04965,0.2749,0.9062,0.04888,1.9609999999999999,0.2453,1.936,3.0269999999999997,5.605,0.4868,0.253,0.1621,pepper_diagnostics/p_p__t_tb/A100/00005/tt0j/timers.csv,0,2703544588,495.47925626349587,0.2441195101507788,41287680,40903691,3747583,pepper_diagnostics/p_p__t_tb/A100/00005/event_data.hdf5,4.626077318948413e-07,2161658.6387434555
p p -> t tb,/projects/AtlasESP/data/multiprocess/pepper_data/tt0j.csv,process_file,8192,7056,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/A100/00006,6,A100,19.025895595550537,0,8192,18.04,17.76,4.2e-07,0.1999,0.004215999999999999,0.001472,0.001015,1.9e-07,2.209,11.61,1.625,0.6579,0.07422000000000001,0.1394,0.5033,0.2737,0.2647,0.03425,0.2009,0.6651,0.03416,1.4469999999999998,0.1775,1.433,2.293,7.8420000000000005,0.3531,0.1865,0.1173,pepper_diagnostics/p_p__t_tb/A100/00006/tt0j/timers.csv,0,3780744004,494.9380346682982,0.20621611788769598,57802752,57264375,5240736,pepper_diagnostics/p_p__t_tb/A100/00006/event_data.hdf5,3.0725180697278916e-07,3254659.459459459
p p -> t tb,/projects/AtlasESP/data/multiprocess/pepper_data/tt0j.csv,process_file,16384,4939,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/A100/00007,7,A100,19.025895357131958,0,16384,18.08,17.72,4.2e-07,0.2373,0.006378,0.001446,0.001031,2e-07,1.626,13.34,1.1179999999999999,0.4683,0.05256,0.1084,0.3901,0.1932,0.2046,0.02431,0.1463,0.4796,0.02352,0.9934,0.1243,1.048,1.73,10.52,0.2537,0.1309,0.08306000000000001,pepper_diagnostics/p_p__t_tb/A100/00007/tt0j/timers.csv,0,5299940236,495.5970507677421,0.17439196844033886,80920576,80167021,7346689,pepper_diagnostics/p_p__t_tb/A100/00007/event_data.hdf5,2.1898015159951405e-07,4566623.927765237
p p -> t tb,/projects/AtlasESP/data/multiprocess/pepper_data/tt0j.csv,process_file,32768,3951,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/A100/00008,8,A100,25.032560110092163,0,32768,23.67,23.34,4.4e-07,0.2235,0.009951999999999999,0.001092,0.0010630000000000001,1.8e-07,1.778,19.2,0.9829,0.4073,0.04258,0.1027,0.5313,0.2151,0.2481,0.01964,0.1346,0.4501,0.019280000000000002,0.8823,0.1005,0.8998,1.624,16.63,0.2277,0.1102,0.06892000000000001,pepper_diagnostics/p_p__t_tb/A100/00008/tt0j/timers.csv,0,8470719532,495.0856973693797,0.1378089562539456,129466368,128261755,11741901,pepper_diagnostics/p_p__t_tb/A100/00008/event_data.hdf5,1.8027847973614274e-07,5546973.778920309
p p -> t tb,/projects/AtlasESP/data/multiprocess/pepper_data/tt0j.csv,process_file,65536,3161,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/A100/00009,9,A100,34.04153347015381,0,65536,32.78,32.46,4.3e-07,0.2255,0.002473,0.0015119999999999999,0.001064,1.9e-07,2.082,28.33,0.8468,0.3853,0.033569999999999996,0.1048,0.6599,0.2288,0.3422,0.01576,0.1341,0.5222,0.01555,0.7638,0.08306000000000001,0.8849,1.6780000000000002,25.71,0.2326,0.09371,0.05856,pepper_diagnostics/p_p__t_tb/A100/00009/tt0j/timers.csv,0,13562944012,495.40972254024126,0.1089761691299303,207159296,205231007,18800726,pepper_diagnostics/p_p__t_tb/A100/00009/event_data.hdf5,1.5669101327704841e-07,6381986.937769562
p p -> t tb,/projects/AtlasESP/data/multiprocess/pepper_data/tt0j.csv,process_file,131072,2528,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/A100/00010,10,A100,51.05864095687866,0,131072,49.98,49.65,5.9e-07,0.2233,0.015430000000000001,0.001562,0.001032,1.8e-07,2.69,44.9,0.9285,0.3931,0.02754,0.132,1.0070000000000001,0.2441,0.4918,0.01287,0.1541,0.5777,0.01291,0.8582,0.07028999999999999,0.864,2.199,41.74,0.2487,0.08796,0.05608,pepper_diagnostics/p_p__t_tb/A100/00010/tt0j/timers.csv,0,21657002020,494.58568172326,0.08610397460321563,331350016,328260304,30020685,pepper_diagnostics/p_p__t_tb/A100/00010/event_data.hdf5,1.498415500302858e-07,6673716.334340382
p p -> t tb,/projects/AtlasESP/data/multiprocess/pepper_data/tt0j.csv,process_file,262144,2023,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/A100/00011,11,A100,80.09272241592407,0,262144,79.58,79.16,4.3e-07,0.2348,0.09892999999999999,0.001247,0.001064,1.8e-07,4.334,72.6,0.9303,0.5189,0.022430000000000002,0.1768,1.775,0.4082,0.9058,0.01125,0.2087,0.7427,0.01085,0.8675,0.06274,0.8794,2.51,69.09,0.3302,0.1122,0.07597999999999999,pepper_diagnostics/p_p__t_tb/A100/00011/tt0j/timers.csv,0,34720070452,495.403461094243,0.06810963585490837,530317312,525388700,48128524,pepper_diagnostics/p_p__t_tb/A100/00011/event_data.hdf5,1.4926912286054127e-07,6699309.14603335
p p -> t tb,/projects/AtlasESP/data/multiprocess/pepper_data/tt0j.csv,process_file,524288,1820,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/A100/00012,12,A100,149.1700451374054,0,524288,148.5,148.1,4.4e-07,0.2492,0.09127,0.001513,0.001034,1.7e-07,6.422999999999999,138.7,1.3430000000000002,0.7712,0.02139,0.2705,2.595,0.607,1.317,0.01025,0.3035,1.1640000000000001,0.01034,1.278,0.0645,1.321,5.185,131.9,0.5111,0.1406,0.1189,pepper_diagnostics/p_p__t_tb/A100/00012/tt0j/timers.csv,0,62443235428,495.1876750606977,0.05076670519065146,954204160,945307094,86558114,pepper_diagnostics/p_p__t_tb/A100/00012/event_data.hdf5,1.5520787501073145e-07,6442972.045914923
p p -> t tb,/projects/AtlasESP/data/multiprocess/pepper_data/tt0j.csv,process_file,1048576,546,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/A100/00013,13,A100,86.10188627243042,0,1048576,84.27,83.84,4.3e-07,0.2492,0.07716,0.002134,0.0010400000000000001,1.8e-07,3.8539999999999996,78.49,0.7199,0.4079,0.0062380000000000005,0.1411,1.704,0.3487,0.7749,0.003003,0.1525,0.6377,0.0030510000000000003,0.6965,0.02342,0.6371,2.468,75.22,0.2823,0.07139,0.05404,pepper_diagnostics/p_p__t_tb/A100/00013/tt0j/timers.csv,0,37424672764,494.6533443590539,0.06550900136914897,572522496,567173836,51877692,pepper_diagnostics/p_p__t_tb/A100/00013/event_data.hdf5,1.4643966059981684e-07,6828751.145038168
p p -> t tb j,/projects/AtlasESP/data/multiprocess/pepper_data/tt1j.csv,process_file,128,15000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/A100/00014,14,A100,23.031216382980347,0,128,22.27,21.86,4.4e-07,0.3034,0.0007639,0.001448,0.0014939999999999999,1.9e-07,8.267999999999999,6.484,3.6069999999999998,1.051,0.1929,0.1501,2.5869999999999997,1.143,0.9838,0.1975,0.7639,1.653,0.1918,3.341,0.2663,2.532,3.6919999999999997,0.2097,0.5695,0.2847,0.1953,pepper_diagnostics/p_p__t_tb_j/A100/00014/tt1j/timers.csv,0,81015748,546.923206572645,1.761714543740298,1920000,1881092,91856,pepper_diagnostics/p_p__t_tb_j/A100/00014/event_data.hdf5,1.1385416666666666e-05,87831.6559926807
p p -> t tb j,/projects/AtlasESP/data/multiprocess/pepper_data/tt1j.csv,process_file,256,15000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/A100/00015,15,A100,24.03143620491028,0,256,23.25,23.03,4.2e-07,0.167,0.0011560000000000001,0.001482,0.0010400000000000001,1.8e-07,8.828,6.8,3.7969999999999997,1.107,0.1962,0.1564,2.925,1.181,1.026,0.1991,0.7824,1.7080000000000002,0.1954,3.53,0.2677,2.613,3.7560000000000002,0.3779,0.6153,0.2903,0.1997,pepper_diagnostics/p_p__t_tb_j/A100/00015/tt1j/timers.csv,0,162989164,550.3333942882819,1.2492804292736122,3840000,3762250,184857,pepper_diagnostics/p_p__t_tb_j/A100/00015/event_data.hdf5,5.997395833333334e-06,166739.03603994788
p p -> t tb j,/projects/AtlasESP/data/multiprocess/pepper_data/tt1j.csv,process_file,512,15000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/A100/00016,16,A100,25.032509088516235,0,512,23.79,23.57,4.2e-07,0.1667,0.002392,0.001474,0.000997,1.7e-07,8.896,7.2,3.826,1.113,0.1956,0.1629,2.946,1.188,1.042,0.1996,0.7877,1.722,0.1954,3.552,0.2732,2.6310000000000002,3.764,0.7506,0.6184,0.2915,0.2017,pepper_diagnostics/p_p__t_tb_j/A100/00016/tt1j/timers.csv,0,326578764,551.3996496645043,0.8842962114378469,7680000,7523738,370415,pepper_diagnostics/p_p__t_tb_j/A100/00016/event_data.hdf5,3.069010416666667e-06,325837.92957148916
p p -> t tb j,/projects/AtlasESP/data/multiprocess/pepper_data/tt1j.csv,process_file,1024,13500,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/A100/00017,17,A100,23.030861616134644,0,1024,22.25,22.01,4.2e-07,0.1718,0.002783,0.001457,0.0010400000000000001,1.7e-07,8.077,7.136,3.4419999999999997,1.008,0.1776,0.1616,2.665,1.087,0.9433,0.1805,0.7168,1.5719999999999998,0.177,3.1910000000000003,0.2509,2.372,3.4210000000000003,1.29,0.5604,0.2647,0.1811,pepper_diagnostics/p_p__t_tb_j/A100/00017/tt1j/timers.csv,0,586501476,550.2390557116166,0.6584005234018622,13824000,13544353,665371,pepper_diagnostics/p_p__t_tb_j/A100/00017/event_data.hdf5,1.592158564814815e-06,628078.1462971376
p p -> t tb j,/projects/AtlasESP/data/multiprocess/pepper_data/tt1j.csv,process_file,2048,10800,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/A100/00018,18,A100,20.027429580688477,0,2048,18.89,18.67,4.2e-07,0.1663,0.001943,0.001347,0.001064,1.9e-07,6.444,6.678,2.824,0.8154,0.1422,0.1459,2.136,0.8658,0.7554,0.1447,0.5705,1.2429999999999999,0.1413,2.6239999999999997,0.1997,1.905,2.781,1.9469999999999998,0.4528,0.2159,0.1452,pepper_diagnostics/p_p__t_tb_j/A100/00018/tt1j/timers.csv,0,936513396,549.1998594243646,0.5201470806953575,22118400,21669743,1062469,pepper_diagnostics/p_p__t_tb_j/A100/00018/event_data.hdf5,8.440936053240742e-07,1184702.7316550615
p p -> t tb j,/projects/AtlasESP/data/multiprocess/pepper_data/tt1j.csv,process_file,4096,7559,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/A100/00019,19,A100,16.0236713886261,0,4096,14.86,14.63,4.2e-07,0.1718,0.0016710000000000002,0.001349,0.001039,1.9e-07,4.57,6.021,1.9609999999999999,0.576,0.09956,0.111,1.5230000000000001,0.6102,0.5388,0.1016,0.405,0.8777,0.09916,1.82,0.1412,1.3519999999999999,2.0269999999999997,2.605,0.3216,0.1515,0.102,pepper_diagnostics/p_p__t_tb_j/A100/00019/tt1j/timers.csv,0,1312432460,549.782712177379,0.43981892674686385,30961664,30335332,1488918,pepper_diagnostics/p_p__t_tb_j/A100/00019/event_data.hdf5,4.7251982322397144e-07,2116313.3287764867
p p -> t tb j,/projects/AtlasESP/data/multiprocess/pepper_data/tt1j.csv,process_file,8192,5291,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/A100/00020,20,A100,13.019552946090698,0,8192,12.59,12.36,5.3e-07,0.1674,0.0025670000000000003,0.001338,0.001039,1.8e-07,3.471,5.885,1.489,0.4379,0.07024,0.08946,1.17,0.4623,0.409,0.07053,0.3035,0.6613,0.06954,1.385,0.1037,1.005,1.556,3.293,0.2444,0.1161,0.07665,pepper_diagnostics/p_p__t_tb_j/A100/00020/tt1j/timers.csv,0,1834040500,548.8344862097084,0.3713789829269188,43343872,42467439,2080769,pepper_diagnostics/p_p__t_tb_j/A100/00020/event_data.hdf5,2.8516141797391795e-07,3506785.7605177998
p p -> t tb j,/projects/AtlasESP/data/multiprocess/pepper_data/tt1j.csv,process_file,16384,3704,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/A100/00021,21,A100,14.021270036697388,0,16384,12.92,12.67,6.5e-07,0.1808,0.0027600000000000003,0.001509,0.0010710000000000001,1.8e-07,3.2289999999999996,6.84,1.329,0.4009,0.04879,0.07936,1.129,0.4457,0.3841,0.04937,0.266,0.592,0.04868,1.246,0.08351,0.8437,1.308,4.657,0.2273,0.1065,0.06657,pepper_diagnostics/p_p__t_tb_j/A100/00021/tt1j/timers.csv,0,2566748620,548.5834812048184,0.313783807081707,60686336,59457235,2912018,pepper_diagnostics/p_p__t_tb_j/A100/00021/event_data.hdf5,2.087784637385259e-07,4789766.061562747
p p -> t tb j,/projects/AtlasESP/data/multiprocess/pepper_data/tt1j.csv,process_file,32768,2963,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/A100/00022,22,A100,17.023523569107056,0,32768,15.95,15.62,4.2e-07,0.2283,0.001605,0.0014550000000000001,0.001067,1.9e-07,4.231,9.036,1.193,0.3765,0.039080000000000004,0.07824,1.9280000000000002,0.5541,0.4755,0.039560000000000005,0.2683,0.5317,0.039080000000000004,1.125,0.06841,0.7556,1.349,6.892,0.2256,0.09348,0.056960000000000004,pepper_diagnostics/p_p__t_tb_j/A100/00022/tt1j/timers.csv,0,4121367356,550.5902630160706,0.248538035949946,97091584,95122094,4675871,pepper_diagnostics/p_p__t_tb_j/A100/00022/event_data.hdf5,1.608790314925751e-07,6215850.448143406
p p -> t tb j,/projects/AtlasESP/data/multiprocess/pepper_data/tt1j.csv,process_file,65536,2370,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/A100/00023,23,A100,22.028306007385254,0,65536,21.24,20.9,4.2e-07,0.2286,0.010029999999999999,0.001521,0.001036,1.8e-07,5.653,12.92,1.228,0.4194,0.03146,0.09129,2.784,0.6847,0.6995,0.03166,0.2884,0.6349,0.031330000000000004,1.166,0.062079999999999996,0.7374,1.179,10.95,0.2687,0.09348,0.05694,pepper_diagnostics/p_p__t_tb_j/A100/00023/tt1j/timers.csv,0,6582502276,549.7100268593292,0.19634054962304417,155320320,152160136,7468135,pepper_diagnostics/p_p__t_tb_j/A100/00023/event_data.hdf5,1.3456062928533754e-07,7431594.2583732065
p p -> t tb j,/projects/AtlasESP/data/multiprocess/pepper_data/tt1j.csv,process_file,131072,1896,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/A100/00024,24,A100,31.039120197296143,0,131072,30.07,29.74,4.7e-07,0.2292,0.007929,0.001482,0.001032,2.1e-07,7.734,19.64,1.294,0.4544,0.025330000000000002,0.1103,3.963,0.8177,1.149,0.025519999999999998,0.331,0.659,0.025230000000000002,1.2429999999999999,0.051,0.7358,1.261,17.56,0.3021,0.09227,0.05976,pepper_diagnostics/p_p__t_tb_j/A100/00024/tt1j/timers.csv,0,10492843124,547.669576477574,0.15494736342034773,248512512,243483998,11904613,pepper_diagnostics/p_p__t_tb_j/A100/00024/event_data.hdf5,1.1967204291106277e-07,8356170.544720914
p p -> t tb j,/projects/AtlasESP/data/multiprocess/pepper_data/tt1j.csv,process_file,262144,1517,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/A100/00025,25,A100,48.05700731277466,0,262144,47.06,46.69,4.2e-07,0.2477,0.02344,0.001557,0.001045,1.7e-07,11.43,32.58,1.403,0.6456,0.02051,0.1556,6.0360000000000005,1.415,1.639,0.020569999999999998,0.4327,0.7932,0.02033,1.358,0.044969999999999996,0.7912,1.449,30.22,0.4346,0.1239,0.08686,pepper_diagnostics/p_p__t_tb_j/A100/00025/tt1j/timers.csv,0,16846511500,549.4892131261348,0.1227743429137595,397672448,389604122,19113298,pepper_diagnostics/p_p__t_tb_j/A100/00025/event_data.hdf5,1.1740818413449653e-07,8517293.81023774
p p -> t tb j,/projects/AtlasESP/data/multiprocess/pepper_data/tt1j.csv,process_file,524288,1365,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/A100/00026,26,A100,81.09386610984802,0,524288,79.67,79.2,5.8e-07,0.2499,0.1055,0.001576,0.001041,2.1e-07,19.08,56.47,1.85,0.9881,0.018940000000000002,0.253,10.72,2.259,2.35,0.01936,0.6412,1.2,0.01942,1.8019999999999998,0.0478,1.197,2.141,52.94,0.7017,0.1604,0.1256,pepper_diagnostics/p_p__t_tb_j/A100/00026/tt1j/timers.csv,0,30299078532,549.1454332338204,0.0914238050858103,715653120,701270728,34375959,pepper_diagnostics/p_p__t_tb_j/A100/00026/event_data.hdf5,1.1066814045329671e-07,9036024.242424242
p p -> t tb j,/projects/AtlasESP/data/multiprocess/pepper_data/tt1j.csv,process_file,1048576,409,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/A100/00027,27,A100,46.05567121505737,0,1048576,45.45,45.09,4.2e-07,0.2425,0.02097,0.001464,0.001199,1.8e-07,10.64,32.5,1.046,0.5475,0.005811,0.1421,6.019,1.296,1.298,0.005833,0.3216,0.6393,0.005834000000000001,1.028,0.01799,0.5987,1.464,30.28,0.3999,0.08595,0.061529999999999994,pepper_diagnostics/p_p__t_tb_j/A100/00027/tt1j/timers.csv,0,18173198612,549.6327053851716,0.1181547906593088,428867584,420206332,20618447,pepper_diagnostics/p_p__t_tb_j/A100/00027/event_data.hdf5,1.0513734700918782e-07,9511368.019516522
p p -> t tb j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt2j.csv,process_file,128,10000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/A100/00028,28,A100,37.04615306854248,0,128,36.5,36.09,6.6e-07,0.3272,0.0004409,0.001376,0.0010960000000000002,1.8e-07,25.34,4.723,3.033,0.8515,0.1551,0.1017,10.82,3.3139999999999996,2.612,0.4927,1.922,3.602,0.4839,2.8539999999999996,0.1787,2.015,2.608,0.06863,0.4627,0.2344,0.1534,pepper_diagnostics/p_p__t_tb_j_j/A100/00028/tt2j/timers.csv,0,28134804,404.7469331926206,2.440025690877738,1280000,1223588,26987,pepper_diagnostics/p_p__t_tb_j_j/A100/00028/event_data.hdf5,2.8195312500000002e-05,35466.88833471876
p p -> t tb j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt2j.csv,process_file,256,10000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/A100/00029,29,A100,40.04972267150879,0,256,39.4,39.16,4.4e-07,0.1735,0.00046939999999999997,0.0014349999999999999,0.001004,1.7e-07,27.74,5.172000000000001,3.1830000000000003,0.9014,0.1557,0.1023,12.67,3.448,2.733,0.4962,1.9480000000000002,3.617,0.4845,3.005,0.178,2.0709999999999997,2.891,0.1759,0.5048,0.2376,0.1579,pepper_diagnostics/p_p__t_tb_j_j/A100/00029/tt2j/timers.csv,0,55627428,400.17425885632747,1.719056310100534,2560000,2446992,53323,pepper_diagnostics/p_p__t_tb_j_j/A100/00029/event_data.hdf5,1.5296874999999997e-05,65372.829417773246
p p -> t tb j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt2j.csv,process_file,512,10000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/A100/00030,30,A100,41.05019164085388,0,512,39.83,39.6,4.2e-07,0.172,0.0007304999999999999,0.001469,0.001039,1.7e-07,27.97,5.29,3.238,0.9054,0.156,0.105,12.79,3.455,2.734,0.4961,1.9680000000000002,3.667,0.4871,3.056,0.1825,2.079,2.927,0.2491,0.5075,0.2392,0.1577,pepper_diagnostics/p_p__t_tb_j_j/A100/00030/tt2j/timers.csv,0,111652676,402.04181737648906,1.2157246389983132,5120000,4893704,107165,pepper_diagnostics/p_p__t_tb_j_j/A100/00030/event_data.hdf5,7.734375e-06,129292.9292929293
p p -> t tb j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt2j.csv,process_file,1024,9000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/A100/00031,31,A100,37.04651999473572,0,1024,36.32,36.08,4.1e-07,0.1802,0.00114,0.001424,0.00106,2.1e-07,25.43,4.962,2.8569999999999998,0.8196,0.1404,0.09948,11.66,3.156,2.474,0.4513,1.7990000000000002,3.318,0.4402,2.693,0.1647,1.869,2.6210000000000004,0.4391,0.4611,0.2153,0.1422,pepper_diagnostics/p_p__t_tb_j_j/A100/00031/tt2j/timers.csv,0,199655628,399.40828186250957,0.903576575337258,9216000,8809246,191647,pepper_diagnostics/p_p__t_tb_j_j/A100/00031/event_data.hdf5,3.914930555555556e-06,255432.37250554323
p p -> t tb j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt2j.csv,process_file,2048,7200,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/A100/00032,32,A100,30.038426160812378,0,2048,29.47,29.23,4.3e-07,0.1741,0.0018899999999999998,0.001428,0.001078,1.8e-07,20.33,4.26,2.364,0.6638,0.1125,0.0875,9.263,2.531,1.996,0.3553,1.446,2.654,0.349,2.231,0.1333,1.5090000000000001,2.1180000000000003,0.6034,0.3727,0.1759,0.1144,pepper_diagnostics/p_p__t_tb_j_j/A100/00032/tt2j/timers.csv,0,320975204,401.3420326505765,0.7160776233242496,14745600,14095072,308109,pepper_diagnostics/p_p__t_tb_j_j/A100/00032/event_data.hdf5,1.9822862413194445e-06,504468.01231611357
p p -> t tb j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt2j.csv,process_file,4096,5040,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/A100/00033,33,A100,22.030508995056152,0,4096,21.34,21.1,4.6e-07,0.1738,0.002593,0.001352,0.001031,2e-07,14.32,3.397,1.676,0.4714,0.07876,0.07039,6.547999999999999,1.7790000000000001,1.42,0.2478,1.013,1.851,0.2435,1.5819999999999999,0.09361,1.062,1.4880000000000002,0.8243,0.2654,0.1251,0.08027000000000001,pepper_diagnostics/p_p__t_tb_j_j/A100/00033/tt2j/timers.csv,0,448969092,400.9751479422224,0.6046995629599996,20643840,19733435,431024,pepper_diagnostics/p_p__t_tb_j_j/A100/00033/event_data.hdf5,1.022096664186508e-06,978381.0426540283
p p -> t tb j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt2j.csv,process_file,8192,3528,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/A100/00034,34,A100,17.02418065071106,0,8192,15.91,15.67,4.5e-07,0.175,0.002428,0.00147,0.001045,2.2e-07,10.25,3.013,1.17,0.3392,0.05511,0.05847,4.688,1.274,1.0170000000000001,0.1722,0.7257,1.317,0.1711,1.104,0.0666,0.7696,1.08,1.145,0.1937,0.08845,0.056589999999999994,pepper_diagnostics/p_p__t_tb_j_j/A100/00034/tt2j/timers.csv,0,625588532,399.1803618696369,0.5100382906051564,28901376,27624662,600659,pepper_diagnostics/p_p__t_tb_j_j/A100/00034/event_data.hdf5,5.421887179350907e-07,1844376.260370134
p p -> t tb j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt2j.csv,process_file,16384,2469,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/A100/00035,35,A100,14.020310640335083,0,16384,13.49,13.25,4.3e-07,0.1741,0.002043,0.00135,0.0010789999999999999,1.8e-07,8.65,2.847,0.8474,0.246,0.03885,0.04803,3.872,1.2930000000000001,0.9736,0.1214,0.5915,0.9292,0.1197,0.8004,0.04698,0.57,0.8102,1.449,0.1422,0.062439999999999996,0.041010000000000005,pepper_diagnostics/p_p__t_tb_j_j/A100/00035/tt2j/timers.csv,0,878548708,400.49225900778,0.43178086651483977,40452096,38665109,843536,pepper_diagnostics/p_p__t_tb_j_j/A100/00035/event_data.hdf5,3.2754792236229243e-07,3052988.3773584906
p p -> t tb j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt2j.csv,process_file,32768,1975,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/A100/00036,36,A100,18.02494525909424,0,32768,17.53,17.27,4.9e-07,0.1735,0.02615,0.001423,0.001029,2.2e-07,12.31,3.431,0.7216,0.2281,0.03108,0.04583,6.77,1.561,1.139,0.09767,0.5718,0.7772,0.09692,0.6837,0.037880000000000004,0.4864,0.6977,2.227,0.1404,0.05314,0.0343,pepper_diagnostics/p_p__t_tb_j_j/A100/00036/tt2j/timers.csv,0,1401335028,399.3393683385625,0.341043150437186,64716800,61863258,1345562,pepper_diagnostics/p_p__t_tb_j_j/A100/00036/event_data.hdf5,2.6685497428797466e-07,3747353.7927041114
p p -> t tb j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt2j.csv,process_file,65536,1580,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/A100/00037,37,A100,22.029760122299194,0,65536,20.85,20.61,5.3e-07,0.1774,0.002921,0.001497,0.001042,1.9e-07,14.68,4.518,0.6587,0.2228,0.025,0.04785,8.205,1.834,1.474,0.07742,0.5823,0.6918,0.07694,0.6279,0.030789999999999998,0.429,0.613,3.449,0.1444,0.04718,0.031,pepper_diagnostics/p_p__t_tb_j_j/A100/00037/tt2j/timers.csv,0,2272360380,404.73653630321394,0.27127238365162604,103546880,98983126,2181951,pepper_diagnostics/p_p__t_tb_j_j/A100/00037/event_data.hdf5,1.9904028011273733e-07,5024108.685104319
p p -> t tb j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt2j.csv,process_file,131072,1264,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/A100/00038,38,A100,29.036979913711548,0,131072,28.43,28.16,4.2e-07,0.1759,0.02677,0.001387,0.001018,1.9e-07,19.81,6.79,0.6892,0.256,0.02036,0.056479999999999995,11.13,2.66,1.98,0.0617,0.7099,0.6299,0.061520000000000005,0.664,0.025259999999999998,0.4312,0.6894,5.63,0.1652,0.05338,0.0372,pepper_diagnostics/p_p__t_tb_j_j/A100/00038/tt2j/timers.csv,0,3615874652,402.505551893271,0.21388943495820065,165675008,158352033,3472013,pepper_diagnostics/p_p__t_tb_j_j/A100/00038/event_data.hdf5,1.6997132120253165e-07,5883345.454545454
p p -> t tb j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt2j.csv,process_file,262144,1011,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/A100/00039,39,A100,44.05346369743347,0,262144,43.12,42.85,4.2e-07,0.18,0.02241,0.0014810000000000001,0.001017,2.1e-07,31.08,9.875,0.7028,0.3736,0.01616,0.07313,17.46,4.833,3.009,0.0497,0.9364,0.6434,0.049569999999999996,0.6816,0.02115,0.4239,0.6142,8.774,0.2462,0.06702000000000001,0.060270000000000004,pepper_diagnostics/p_p__t_tb_j_j/A100/00039/tt2j/timers.csv,0,5765530716,401.2337068198635,0.16886150868128946,265027584,253327641,5536299,pepper_diagnostics/p_p__t_tb_j_j/A100/00039/event_data.hdf5,1.6168128371120796e-07,6185007.794632439
p p -> t tb j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt2j.csv,process_file,524288,910,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/A100/00040,40,A100,75.08813881874084,0,524288,73.79,73.54,4.3e-07,0.1842,0.002202,0.001526,0.001153,2.1e-07,53.4,17.32,0.9865,0.5856,0.01462,0.1192,30.15,8.551,5.136,0.04537,1.406,0.8177,0.0451,0.9646,0.02192,0.5968,0.8202,15.8,0.4075,0.08787,0.09012,pepper_diagnostics/p_p__t_tb_j_j/A100/00040/tt2j/timers.csv,0,10327699852,399.2332245330607,0.12553777037638505,477102080,456042878,9917056,pepper_diagnostics/p_p__t_tb_j_j/A100/00040/event_data.hdf5,1.5413892138135303e-07,6487654.065814522
p p -> t tb j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt2j.csv,process_file,1048576,273,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/A100/00041,41,A100,45.05455422401428,0,1048576,44.03,43.76,4.2e-07,0.1894,0.01683,0.001507,0.001053,1.7e-07,31.61,10.54,0.5896,0.3263,0.00464,0.06942000000000001,18.05,5.144,2.9819999999999998,0.013730000000000001,0.7393,0.3828,0.01369,0.5812,0.008447,0.2901,0.4447,9.691,0.2347,0.04512,0.046439999999999995,pepper_diagnostics/p_p__t_tb_j_j/A100/00041/tt2j/timers.csv,0,6382770604,411.23201726108795,0.16442711386898165,286261248,273648633,6128991,pepper_diagnostics/p_p__t_tb_j_j/A100/00041/event_data.hdf5,1.5286735562614468e-07,6541619.012797075
p p -> t tb j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt3j.csv,process_file,128,1000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/A100/00042,42,A100,18.025270462036133,0,128,17.24,16.84,4.2e-07,0.3354,0.0003858,0.001407,0.001018,1.8e-07,14.63,0.4018,0.4099,0.09952000000000001,0.01814,0.012629999999999999,7.85,1.6980000000000002,1.2229999999999999,0.221,0.8568,1.507,0.2149,0.3919,0.01791,0.2343,0.163,0.002479,0.05414,0.027569999999999997,0.0177,pepper_diagnostics/p_p__t_tb_j_j_j/A100/00042/tt3j/timers.csv,0,975564,248.3542432592142,8.78649836731955,128000,118496,794,pepper_diagnostics/p_p__t_tb_j_j_j/A100/00042/event_data.hdf5,0.0001315625,7600.950118764846
p p -> t tb j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt3j.csv,process_file,256,1000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/A100/00043,43,A100,20.027340173721313,0,256,19.26,19.02,4.2e-07,0.181,0.0002359,0.0014039999999999999,0.001027,1.7e-07,16.52,0.481,0.4401,0.1066,0.01815,0.012790000000000001,9.334,1.795,1.287,0.2218,0.8702,1.516,0.2165,0.4222,0.01787,0.2466,0.2277,0.004063000000000001,0.0601,0.0282,0.01824,pepper_diagnostics/p_p__t_tb_j_j_j/A100/00043/tt3j/timers.csv,0,1815564,231.60335287968056,6.017454538758763,256000,236293,1480,pepper_diagnostics/p_p__t_tb_j_j_j/A100/00043/event_data.hdf5,7.4296875e-05,13459.51629863302
p p -> t tb j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt3j.csv,process_file,512,1000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/A100/00044,44,A100,20.02730965614319,0,512,19.1,18.86,4.3e-07,0.1789,0.00023940000000000002,0.001395,0.001053,1.8e-07,16.31,0.5432,0.4528,0.1073,0.01816,0.01292,9.193999999999999,1.7790000000000001,1.2790000000000001,0.218,0.8617,1.494,0.2133,0.4345,0.01829,0.2513,0.2812,0.0074719999999999995,0.06042,0.028360000000000003,0.01838,pepper_diagnostics/p_p__t_tb_j_j_j/A100/00044/tt3j/timers.csv,0,3735564,241.37240578755797,4.331206599452704,512000,473344,3087,pepper_diagnostics/p_p__t_tb_j_j_j/A100/00044/event_data.hdf5,3.68359375e-05,27147.401908801698
p p -> t tb j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt3j.csv,process_file,1024,900,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/A100/00045,45,A100,18.02468204498291,0,1024,17.49,17.25,4.3e-07,0.179,0.0002069,0.001368,0.0010609999999999999,1.8e-07,14.9,0.529,0.4288,0.09687,0.0163,0.01211,8.281,1.831,1.135,0.1943,0.7782,1.3459999999999999,0.1916,0.4124,0.01634,0.2298,0.2825,0.013330000000000002,0.05487,0.025419999999999998,0.01649,pepper_diagnostics/p_p__t_tb_j_j_j/A100/00045/tt3j/timers.csv,0,6620796,236.21016739576126,3.195651034725563,921600,851423,5437,pepper_diagnostics/p_p__t_tb_j_j_j/A100/00045/event_data.hdf5,1.8717447916666665e-05,53426.08695652174
p p -> t tb j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt3j.csv,process_file,2048,720,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/A100/00046,46,A100,15.021782875061035,0,2048,14.15,13.91,4.3e-07,0.1797,0.000275,0.0014320000000000001,0.001033,1.8e-07,11.99,0.4463,0.3204,0.07872,0.013040000000000001,0.01069,6.732,1.315,0.9334,0.1568,0.6409,1.094,0.1548,0.3071,0.01329,0.1852,0.2357,0.022369999999999998,0.04453,0.020880000000000003,0.01324,pepper_diagnostics/p_p__t_tb_j_j_j/A100/00046/tt3j/timers.csv,0,10108644,227.24849484186512,2.479528950620599,1474560,1362114,8367,pepper_diagnostics/p_p__t_tb_j_j_j/A100/00046/event_data.hdf5,9.433322482638889e-06,106007.18907260963
p p -> t tb j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt3j.csv,process_file,4096,503,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/A100/00047,47,A100,11.017805337905884,0,4096,10.09,9.847000000000001,4.2e-07,0.1819,0.0002818,0.001336,0.001039,1.7e-07,8.461,0.3316,0.2275,0.055760000000000004,0.009165999999999999,0.008865999999999999,4.756,0.9349,0.6632,0.1096,0.446,0.7581,0.1073,0.2183,0.009209,0.131,0.1658,0.03179,0.031639999999999995,0.01475,0.009319,pepper_diagnostics/p_p__t_tb_j_j_j/A100/00047/tt3j/timers.csv,0,14313876,229.44392889218145,2.1074757371836985,2060288,1902704,11806,pepper_diagnostics/p_p__t_tb_j_j_j/A100/00047/event_data.hdf5,4.779428895377734e-06,209230.0192952168
p p -> t tb j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt3j.csv,process_file,8192,352,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/A100/00048,48,A100,8.013935565948486,0,8192,7.506,7.266,4.2e-07,0.1799,0.00034460000000000003,0.0014,0.001045,1.8e-07,6.218,0.2799,0.1566,0.0409,0.006459,0.007918999999999999,3.4619999999999997,0.6942,0.5034,0.07733999999999999,0.33,0.5457,0.07686,0.1499,0.006624,0.09625,0.1184,0.06171,0.02368,0.01045,0.0067269999999999995,pepper_diagnostics/p_p__t_tb_j_j_j/A100/00048/tt3j/timers.csv,0,20559108,236.75791723215653,1.8088909096233536,2883584,2663773,17052,pepper_diagnostics/p_p__t_tb_j_j_j/A100/00048/event_data.hdf5,2.519780939275568e-06,396859.895403248
p p -> t tb j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt3j.csv,process_file,16384,246,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/A100/00049,49,A100,8.014146566390991,0,16384,6.82,6.579,4.2e-07,0.1804,0.0003802,0.001276,0.001052,1.7e-07,5.752000000000001,0.2306,0.1065,0.02888,0.004582,0.007225,3.15,0.7002,0.5191,0.05555,0.2888,0.3935,0.05459,0.1018,0.0046619999999999995,0.07028999999999999,0.08391,0.07211000000000001,0.0167,0.007384,0.004764,pepper_diagnostics/p_p__t_tb_j_j_j/A100/00049/tt3j/timers.csv,0,26926956,222.45725078512916,1.483763321425081,4030464,3723233,22397,pepper_diagnostics/p_p__t_tb_j_j_j/A100/00049/event_data.hdf5,1.6323182641006097e-06,612625.6269949841
p p -> t tb j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt3j.csv,process_file,32768,197,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/A100/00050,50,A100,11.018156290054321,0,32768,9.679,9.414,4.3e-07,0.1811,0.02251,0.001516,0.00107,1.8e-07,8.486,0.2303,0.09879,0.0275,0.0036479999999999998,0.0073549999999999996,5.242000000000001,1.056,0.6015,0.04338,0.2567,0.3163,0.043269999999999996,0.09502000000000001,0.003768,0.060770000000000005,0.06961,0.09454,0.01707,0.006299,0.004111999999999999,pepper_diagnostics/p_p__t_tb_j_j_j/A100/00050/tt3j/timers.csv,0,43387884,223.883678194398,1.1763275521502004,6455296,5963907,36085,pepper_diagnostics/p_p__t_tb_j_j_j/A100/00050/event_data.hdf5,1.4583374643083755e-06,685712.3433184619
p p -> t tb j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt3j.csv,process_file,65536,158,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/A100/00051,51,A100,11.017496585845947,0,65536,10.63,10.38,5.3e-07,0.1833,0.0005505,0.001374,0.001033,1.8e-07,9.418,0.2589,0.1052,0.02847,0.002971,0.008046,5.857,1.107,0.7239,0.03245,0.2513,0.2483,0.0325,0.1021,0.003093,0.0539,0.059579999999999994,0.1379,0.0181,0.006423000000000001,0.003922,pepper_diagnostics/p_p__t_tb_j_j_j/A100/00051/tt3j/timers.csv,0,73901892,237.4264157010302,0.9562047095020048,10354688,9565713,61411,pepper_diagnostics/p_p__t_tb_j_j_j/A100/00051/event_data.hdf5,1.0024444966376582e-06,997561.4643545279
p p -> t tb j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt3j.csv,process_file,131072,126,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/A100/00052,52,A100,17.023780345916748,0,131072,15.92,15.67,6.9e-07,0.1894,0.0007518,0.001484,0.00106,1.9e-07,14.38,0.322,0.08429,0.03286,0.002415,0.009036,8.896,1.8,1.1,0.02804,0.3233,0.2252,0.02805,0.08177000000000001,0.002522,0.05533,0.05161,0.2021,0.0213,0.006589,0.004947,pepper_diagnostics/p_p__t_tb_j_j_j/A100/00052/tt3j/timers.csv,0,113668980,229.07816210933905,0.744254841483524,16515072,15256593,94519,pepper_diagnostics/p_p__t_tb_j_j_j/A100/00052/event_data.hdf5,9.488302563864087e-07,1053929.2916400766
p p -> t tb j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt3j.csv,process_file,262144,101,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/A100/00053,53,A100,28.036548852920532,0,262144,26.88,26.63,4.51e-07,0.1882,0.0009831,0.0014470000000000002,0.001066,2e-07,24.53,0.4145,0.08737,0.05017,0.001946,0.01108,15.14,3.517,1.781,0.0237,0.4626,0.2129,0.02358,0.08522,0.002151,0.055260000000000004,0.04657,0.2794,0.033960000000000004,0.00857,0.007622,pepper_diagnostics/p_p__t_tb_j_j_j/A100/00053/tt3j/timers.csv,0,178059612,223.96461659895655,0.5807763881160622,26476544,24449203,148159,pepper_diagnostics/p_p__t_tb_j_j_j/A100/00053/event_data.hdf5,1.0057959226098392e-06,994237.476530229
p p -> t tb j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt3j.csv,process_file,524288,91,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/A100/00054,54,A100,43.05194902420044,0,524288,41.69,41.44,6e-07,0.1903,0.0019809999999999997,0.001493,0.001048,1.7e-07,38.19,0.7189,0.1555,0.08069,0.0017640000000000002,0.01718,23.17,5.832000000000001,2.867,0.01965,0.6017,0.2208,0.0196,0.1532,0.0023,0.07269,0.053439999999999994,0.527,0.0572,0.0119,0.01158,pepper_diagnostics/p_p__t_tb_j_j_j/A100/00054/tt3j/timers.csv,0,355148892,247.94426254056592,0.4552047895151518,47710208,44077467,295504,pepper_diagnostics/p_p__t_tb_j_j_j/A100/00054/event_data.hdf5,8.685772235576922e-07,1151308.1081081082
p p -> t tb j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt3j.csv,process_file,1048576,27,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/A100/00055,55,A100,26.0346999168396,0,1048576,25.38,25.1,4.2e-07,0.2077,0.001443,0.0015890000000000001,0.001015,1.9e-07,23.11,0.4551,0.09654,0.046689999999999995,0.0006008999999999999,0.0112,14.15,3.523,1.7,0.00595,0.3214,0.0886,0.005906000000000001,0.09568,0.0008575,0.03912,0.021330000000000002,0.303,0.03419,0.006374,0.0061200000000000004,pepper_diagnostics/p_p__t_tb_j_j_j/A100/00055/tt3j/timers.csv,0,193920540,228.06525378271522,0.5667910124826313,28311552,26156981,161308,pepper_diagnostics/p_p__t_tb_j_j_j/A100/00055/event_data.hdf5,8.865639015480325e-07,1127950.278884462
p p -> t tb j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt4j.csv,process_file,128,100,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/A100/00056,56,A100,22.029581308364868,0,128,20.73,19.85,4.7e-07,0.8109,0.0003224,0.0014039999999999999,0.001023,2.2e-07,13.99,0.028089999999999997,0.02781,0.01163,0.002147,0.003853,9.033999999999999,1.338,0.8659,0.1502,0.5811,1.01,0.1472,0.026010000000000002,0.0018,0.025519999999999998,0.002376,0.0003113,0.006333,0.003218,0.002068,pepper_diagnostics/p_p__t_tb_j_j_j_j/A100/00056/tt4j/timers.csv,0,151564,125.9342096618401,51.4023825504371,12800,11310,6,pepper_diagnostics/p_p__t_tb_j_j_j_j/A100/00056/event_data.hdf5,0.00155078125,644.8362720403022
p p -> t tb j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt4j.csv,process_file,256,100,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/A100/00057,57,A100,23.03091049194336,0,256,22.42,22.04,4.7e-07,0.3164,0.00025639999999999994,0.001375,0.0010630000000000001,1.8e-07,16.1,0.03261,0.029039999999999996,0.01252,0.0021449999999999998,0.0039770000000000005,10.79,1.466,0.9061,0.1487,0.5857,0.9959,0.1472,0.027260000000000003,0.0017850000000000001,0.02735,0.004966,0.00034649999999999997,0.007087,0.003275,0.002149,pepper_diagnostics/p_p__t_tb_j_j_j_j/A100/00057/tt4j/timers.csv,0,151564,167.91227954912011,41.965769342025986,25600,22555,16,pepper_diagnostics/p_p__t_tb_j_j_j_j/A100/00057/event_data.hdf5,0.0008609374999999999,1161.524500907441
p p -> t tb j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt4j.csv,process_file,512,100,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/A100/00058,58,A100,23.030778646469116,0,512,22.32,21.94,4.2e-07,0.3176,0.0002897,0.002177,0.0009979,3e-07,16.06,0.037989999999999996,0.0279,0.01264,0.002154,0.00402,10.72,1.47,0.9068,0.148,0.5903,1.002,0.1453,0.026060000000000003,0.001838,0.029169999999999998,0.00837,0.0003845,0.007155,0.003295,0.0021739999999999997,pepper_diagnostics/p_p__t_tb_j_j_j_j/A100/00058/tt4j/timers.csv,0,151564,183.6540557568501,31.032892098141428,51200,45279,35,pepper_diagnostics/p_p__t_tb_j_j_j_j/A100/00058/event_data.hdf5,0.000428515625,2333.6371923427528
p p -> t tb j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt4j.csv,process_file,1024,90,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/A100/00059,59,A100,21.02841806411743,0,1024,20.51,20.13,4.2e-07,0.3123,0.00033710000000000006,0.002009,0.001023,1.9e-07,14.74,0.03814,0.02459,0.01144,0.001955,0.0038020000000000003,9.863999999999999,1.3330000000000002,0.8293,0.1348,0.5406,0.9159,0.1326,0.02291,0.001679,0.02769,0.009825,0.00041479999999999995,0.006499,0.0029739999999999996,0.001954,pepper_diagnostics/p_p__t_tb_j_j_j_j/A100/00059/tt4j/timers.csv,0,151564,149.47547649120654,22.33484548024167,92160,81311,49,pepper_diagnostics/p_p__t_tb_j_j_j_j/A100/00059/event_data.hdf5,0.00021842447916666665,4578.241430700447
p p -> t tb j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt4j.csv,process_file,2048,72,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/A100/00060,60,A100,18.02503228187561,0,2048,17.07,16.7,4.2e-07,0.3129,0.000304,0.0014470000000000002,0.001049,1.7e-07,12.05,0.0397,0.02012,0.009590000000000001,0.001585,0.0037600000000000003,8.001,1.148,0.6756,0.1086,0.4372,0.7424,0.1075,0.01876,0.001358,0.02528,0.01318,0.0003813,0.005528,0.002433,0.0016190000000000002,pepper_diagnostics/p_p__t_tb_j_j_j_j/A100/00060/tt4j/timers.csv,0,151564,143.93522226975355,16.189694038510446,147456,130192,79,pepper_diagnostics/p_p__t_tb_j_j_j_j/A100/00060/event_data.hdf5,0.00011325412326388888,8829.700598802396
p p -> t tb j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt4j.csv,process_file,4096,50,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/A100/00061,61,A100,15.02210283279419,0,4096,13.89,13.51,4.2e-07,0.3191,0.0003378,0.0013859999999999999,0.0010220000000000001,1.8e-07,8.439,0.03913,0.01488,0.006855,0.001134,0.003505,5.6370000000000005,0.744,0.479,0.07546,0.3093,0.5176,0.07476000000000001,0.013940000000000001,0.0009394999999999999,0.02281,0.01427,0.0006976,0.003956,0.001739,0.001153,pepper_diagnostics/p_p__t_tb_j_j_j_j/A100/00061/tt4j/timers.csv,0,287564,140.3641711855926,13.56600448983973,204800,180584,107,pepper_diagnostics/p_p__t_tb_j_j_j_j/A100/00061/event_data.hdf5,6.5966796875e-05,15159.141376757958
p p -> t tb j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt4j.csv,process_file,8192,35,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/A100/00062,62,A100,11.017749071121216,0,8192,10.37,9.994,4.2e-07,0.3142,0.0003207,0.001428,0.001045,1.8e-07,6.1579999999999995,0.03417,0.01403,0.00487,0.0008207,0.003433,3.958,0.705,0.3932,0.04964,0.2291,0.3415,0.049030000000000004,0.013359999999999999,0.0006703999999999999,0.01916,0.012029999999999999,0.0006787000000000001,0.002829,0.001218,0.0008179999999999999,pepper_diagnostics/p_p__t_tb_j_j_j_j/A100/00062/tt4j/timers.csv,0,287564,143.09165516240782,11.858378104809033,286720,253257,150,pepper_diagnostics/p_p__t_tb_j_j_j_j/A100/00062/event_data.hdf5,3.485630580357143e-05,28689.21352811687
p p -> t tb j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt4j.csv,process_file,16384,24,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/A100/00063,63,A100,10.01654314994812,0,16384,8.81,8.434,4.2e-07,0.3143,0.0004551,0.002356,0.001029,2.1e-07,5.513999999999999,0.02669,0.008278,0.0034340000000000004,0.0006041,0.003235,3.4760000000000004,0.6399,0.3544,0.03488,0.1868,0.2414,0.034339999999999996,0.007809999999999999,0.0004678,0.01411,0.008751,0.0007134,0.0020039999999999997,0.0008441000000000001,0.000583,pepper_diagnostics/p_p__t_tb_j_j_j_j/A100/00063/tt4j/timers.csv,0,287564,117.33263772182359,9.073976062577692,393216,346894,170,pepper_diagnostics/p_p__t_tb_j_j_j_j/A100/00063/event_data.hdf5,2.1448771158854166e-05,46622.71757173346
p p -> t tb j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt4j.csv,process_file,32768,19,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/A100/00064,64,A100,13.019553661346436,0,32768,12.3,11.93,4.2e-07,0.3125,0.0003376,0.001377,0.0010199999999999999,1.7e-07,9.052,0.02622,0.006869,0.003325,0.0004989,0.003382,6.274,0.9854,0.468,0.02973,0.1735,0.2075,0.029419999999999998,0.006494,0.00037580000000000003,0.01325,0.007306,0.0009265,0.002095,0.0007171,0.0005099,pepper_diagnostics/p_p__t_tb_j_j_j_j/A100/00064/tt4j/timers.csv,0,423564,103.13279916796799,6.669830990593791,622592,549406,239,pepper_diagnostics/p_p__t_tb_j_j_j_j/A100/00064/event_data.hdf5,1.9161826685855264e-05,52187.09136630344
p p -> t tb j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt4j.csv,process_file,65536,15,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/A100/00065,65,A100,12.018898248672485,0,65536,10.91,10.53,4.2e-07,0.3161,0.0004182,0.002224,0.001021,1.8e-07,8.419,0.02636,0.009607,0.0035770000000000003,0.0004192,0.0034289999999999998,5.755,0.8768,0.4902,0.018969999999999997,0.149,0.1362,0.018940000000000002,0.009289,0.0003184,0.009434,0.005906000000000001,0.001737,0.0023079999999999997,0.0007461000000000001,0.0005206000000000001,pepper_diagnostics/p_p__t_tb_j_j_j_j/A100/00065/tt4j/timers.csv,0,967564,169.98931946541785,6.81379752998234,983040,867467,622,pepper_diagnostics/p_p__t_tb_j_j_j_j/A100/00065/event_data.hdf5,1.0711669921875e-05,93356.12535612537
p p -> t tb j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt4j.csv,process_file,131072,12,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/A100/00066,66,A100,21.02913761138916,0,131072,20.32,19.94,4.5e-07,0.319,0.00037060000000000006,0.001558,0.001035,2e-07,15.99,0.03228,0.008267,0.00439,0.0003573,0.003426,11.03,1.735,0.8896,0.01872,0.2054,0.1371,0.018580000000000003,0.007999,0.0002681,0.01063,0.0048259999999999996,0.001371,0.002915,0.0008027,0.0006703,pepper_diagnostics/p_p__t_tb_j_j_j_j/A100/00066/tt4j/timers.csv,0,695564,74.68349511503693,3.590517435619956,1572864,1385986,438,pepper_diagnostics/p_p__t_tb_j_j_j_j/A100/00066/event_data.hdf5,1.2677510579427085e-05,78879.83951855566
p p -> t tb j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt4j.csv,process_file,262144,10,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/A100/00067,67,A100,31.039849519729614,0,262144,29.74,29.31,4.3e-07,0.3703,0.0004327,0.0022760000000000002,0.001019,1.8e-07,23.47,0.04649,0.01008,0.006326,0.00031299999999999996,0.0037799999999999995,15.82,2.967,1.298,0.014169999999999999,0.2738,0.1119,0.014159999999999999,0.009851,0.00022930000000000002,0.01073,0.0040149999999999995,0.0017920000000000002,0.004332,0.001031,0.0009616,pepper_diagnostics/p_p__t_tb_j_j_j_j/A100/00067/tt4j/timers.csv,0,967564,69.58766956411901,2.6741149376262894,2621440,2310935,681,pepper_diagnostics/p_p__t_tb_j_j_j_j/A100/00067/event_data.hdf5,1.1180877685546875e-05,89438.41692255203
p p -> t tb j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt4j.csv,process_file,524288,10,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/A100/00068,68,A100,51.06118297576904,0,524288,50.68,50.28,4.4e-07,0.3303,0.0002883,0.001495,0.001139,1.8e-07,40.77,0.08505,0.02072,0.01119,0.0003133,0.004602,27.09,5.441,2.322,0.013019999999999999,0.3837,0.116,0.01286,0.02045,0.0002725,0.01648,0.004331000000000001,0.005731,0.007979,0.001594,0.001616,pepper_diagnostics/p_p__t_tb_j_j_j_j/A100/00068/tt4j/timers.csv,0,3823564,140.26034202518744,2.6841990713355215,5242880,4631790,2733,pepper_diagnostics/p_p__t_tb_j_j_j_j/A100/00068/event_data.hdf5,9.590148925781251e-06,104273.66746221161
p p -> t tb j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt4j.csv,process_file,1048576,10,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/A100/00069,69,A100,125.14348530769348,0,1048576,124.3,123.8,4.4e-07,0.3455,0.0002858,0.001542,0.001039,2.1e-07,99.92,0.1452,0.02938,0.02077,0.0003128,0.006361,67.93,12.68,5.447,0.01525,0.8099,0.1687,0.015009999999999999,0.02905,0.0003363,0.018369999999999997,0.004521,0.006052,0.01521,0.002738,0.0028280000000000002,pepper_diagnostics/p_p__t_tb_j_j_j_j/A100/00069/tt4j/timers.csv,0,3959564,73.28376235713056,1.3719101158710834,10485760,9245103,2865,pepper_diagnostics/p_p__t_tb_j_j_j_j/A100/00069/event_data.hdf5,1.1806488037109374e-05,84699.19224555735


==> JLSE_Plots/pepper_results/pepper/pepper_ttjets/2023-11-09_ttjets/pepper_main_skylake_vcldisabled.csv <==
process_string,process,process_input_type,batch_size,n_batches,seed,verbosity,collision_energy,mu2,use_cached_results,cache_path,integrator,diagnostic_output_enabled,diagnostic_path,proc_id,label,run_time,return_code,thread_count,Total Runtime,Event Generation Runtime,Optimisation Runtime,Initialisation Runtime,HDF5 Close Runtime,HDF5 Open Runtime,HDF5 Init Runtime,Unweighting Setup Runtime,EG Recursion,EG Output,EG PDF and AlphaS evaluation,EG Phase space,EG External State,EG RNG,EG-R Calculate currents,EG-R Momenta preparation,EG-R Currents preparation,EG-R IP reset,EG-R ME update,EG-R ME reset,EG-R IC reset,EG-PDF PDF,EG-PDF AlphaS,EG-O Filter non-zero,EG-O Pull non-zero,EG-O HDF5 write,EG-PS Fill Mom Weights,EG-PS Update weights,EG-PS Cuts,CSV Timer Filename,EG-R ME2 update,event_data_size,xs_mean,xs_sigma,n_trials,n_nonzero_after_cuts,n_nonzero,HDF5 Filename,event_period,event_rate
p p -> t tb,/projects/AtlasESP/data/multiprocess/pepper_data/tt0j.csv,process_file,50,15000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00000,0,2xSkylake8180,8.015796899795532,255,16,7.11,7.031,4.61e-07,0.06904,0.009542,0.01622,0.0056,1.15e-07,0.5861,5.588,0.1982,0.3404,0.21,0.0735,0.4277,0.03812,0.04527,0.001432,0.02691,0.002886,0.018,0.1936,0.004531,0.0,0.0,5.581,0.2481,0.07158,0.01916,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00000/tt0j/timers.csv,0.0,787795252,496.7307326181686,0.45333385996423475,12000000,11888898,1091959,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00000/event_data.hdf5,9.374666666666667e-06,106670.4593941118
p p -> t tb,/projects/AtlasESP/data/multiprocess/pepper_data/tt0j.csv,process_file,50,15000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00001,1,2xSkylake8180,14.023603200912476,255,32,10.29,10.21,4.38e-07,0.06726,0.01046,0.04375,0.006592,1.61e-07,0.5811,8.788,0.2,0.3351,0.2015,0.07238,0.4228,0.03783,0.04425,0.001359,0.02704,0.002792,0.01842,0.1955,0.00454,0.0,0.0,8.78,0.2433,0.0716,0.0186,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00001/tt0j/timers.csv,0.0,1575056380,496.57591583836523,0.3205146234382412,24000000,23777568,2183292,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00001/event_data.hdf5,1.3613333333333334e-05,73457.39471106758
p p -> t tb,/projects/AtlasESP/data/multiprocess/pepper_data/tt0j.csv,process_file,50,15000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00002,2,2xSkylake8180,19.02970242500305,255,48,14.8,14.71,5.92e-07,0.07489,0.01461,0.04656,0.006221,9e-08,0.6348,13.16,0.2143,0.3636,0.2196,0.07788,0.4593,0.04234,0.04877,0.00153,0.02982,0.003187,0.02007,0.2093,0.005,0.0,0.0,13.15,0.2658,0.0762,0.0199,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00002/tt0j/timers.csv,0.0,2361026740,496.2460471042652,0.26161937887846565,36000000,35665647,3272716,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00002/event_data.hdf5,1.9613333333333334e-05,50985.72399728076
p p -> t tb,/projects/AtlasESP/data/multiprocess/pepper_data/tt0j.csv,process_file,50,15000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00003,3,2xSkylake8180,23.03520154953003,255,56,17.94,17.85,3.59e-07,0.07118,0.01578,0.04448,0.007982,1.55e-07,0.6841,16.16,0.2357,0.3949,0.2465,0.08268,0.4915,0.04742,0.05542,0.001657,0.03034,0.003716,0.02328,0.2303,0.005453,0.0,0.0,16.15,0.2907,0.08098,0.02131,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00003/tt0j/timers.csv,0.0,2754331996,496.22181274446604,0.2422051683401408,42000000,41609743,3817965,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00003/event_data.hdf5,2.3800000000000003e-05,42016.80672268907
p p -> t tb,/projects/AtlasESP/data/multiprocess/pepper_data/tt0j.csv,process_file,50,15000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00004,4,2xSkylake8180,69.07833647727966,255,112,61.94,61.72,3.02e-07,0.1667,0.03286,0.1012,0.05473,1.84e-07,1.299,58.66,0.4218,0.5458,0.4391,0.1105,0.9892,0.07564,0.08806,0.002493,0.0559,0.00583,0.03527,0.415,0.006799,0.0,0.0,58.65,0.4018,0.1025,0.03909,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00004/tt0j/timers.csv,0.0,5502220636,495.6467523036826,0.17117469658055123,84000000,83218151,7627042,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00004/event_data.hdf5,8.229333333333333e-05,12151.652624756967
p p -> t tb,/projects/AtlasESP/data/multiprocess/pepper_data/tt0j.csv,process_file,100,12000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00005,5,2xSkylake8180,12.023618459701538,255,16,10.94,10.88,1.31e-07,0.05045,0.007847,0.0265,0.004517,6.1e-08,0.894,8.677,0.3251,0.5195,0.3138,0.1127,0.654,0.0614,0.07172,0.002018,0.03951,0.003822,0.02966,0.3201,0.005003,0.0,0.0,8.667,0.3784,0.1111,0.02828,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00005/tt0j/timers.csv,0.0,1255551004,494.8356523238232,0.3577734751755231,19200000,19021588,1740378,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00005/event_data.hdf5,9.066666666666667e-06,110294.11764705881
p p -> t tb,/projects/AtlasESP/data/multiprocess/pepper_data/tt0j.csv,process_file,100,12000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00006,6,2xSkylake8180,20.030066967010498,255,32,16.49,16.4,4.2e-07,0.05731,0.02925,0.03337,0.006141,9.6e-08,0.8966,14.19,0.3205,0.5258,0.3136,0.1122,0.6578,0.06199,0.06994,0.001855,0.03957,0.003999,0.02999,0.3153,0.005213,0.0,0.0,14.18,0.3841,0.1109,0.02867,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00006/tt0j/timers.csv,0.0,2512661116,495.1458277292458,0.25305420719108784,38400000,38042840,3482992,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00006/event_data.hdf5,1.3666666666666666e-05,73170.73170731709
p p -> t tb,/projects/AtlasESP/data/multiprocess/pepper_data/tt0j.csv,process_file,100,12000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00007,7,2xSkylake8180,28.039637327194214,255,48,23.43,23.35,2.36e-07,0.06589,0.01524,0.03885,0.00632,1.46e-07,0.9886,20.87,0.3806,0.5819,0.3517,0.1231,0.7162,0.06972,0.0811,0.002276,0.04487,0.004682,0.0344,0.3742,0.006392,0.0,0.0,20.86,0.4275,0.1211,0.03093,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00007/tt0j/timers.csv,0.0,3767829844,494.9843209275402,0.20658780259730858,57600000,57063991,5222802,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00007/event_data.hdf5,1.9458333333333333e-05,51391.86295503212
p p -> t tb,/projects/AtlasESP/data/multiprocess/pepper_data/tt0j.csv,process_file,100,12000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00008,8,2xSkylake8180,33.04576277732849,255,56,27.91,27.79,2.58e-07,0.07682,0.03689,0.03326,0.008457,1.86e-07,1.049,25.16,0.395,0.6149,0.3859,0.1306,0.7661,0.07397,0.08266,0.002407,0.04626,0.004631,0.03572,0.3884,0.006555,0.0,0.0,25.15,0.4503,0.1288,0.03366,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00008/tt0j/timers.csv,0.0,4394582284,494.85366801553636,0.19124008141520432,67200000,66574611,6091679,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00008/event_data.hdf5,2.315833333333333e-05,43181.00035984167
p p -> t tb,/projects/AtlasESP/data/multiprocess/pepper_data/tt0j.csv,process_file,100,12000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00009,9,2xSkylake8180,108.11669826507568,255,112,101.7,101.5,2.91e-07,0.1398,0.03594,0.09721,0.02537,1.32e-07,2.068,96.66,0.7028,0.9423,0.7125,0.1781,1.579,0.1252,0.1495,0.00324,0.08533,0.008699,0.05692,0.6957,0.007186,0.0,0.0,96.64,0.7178,0.1604,0.06188,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00009/tt0j/timers.csv,0.0,8792248756,495.0217722062844,0.1352474039496443,134400000,133148786,12187694,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00009/event_data.hdf5,8.458333333333332e-05,11822.660098522168
p p -> t tb,/projects/AtlasESP/data/multiprocess/pepper_data/tt0j.csv,process_file,250,7680,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00010,10,2xSkylake8180,14.025314092636108,255,16,12.74,12.68,2.05e-07,0.05162,0.009241,0.0159,0.004999,8.7e-08,1.47,9.142,0.4939,0.8334,0.5114,0.1858,1.104,0.09799,0.1123,0.001733,0.0656,0.005873,0.04638,0.4892,0.004696,0.0,0.0,9.13,0.6081,0.1798,0.04424,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00010/tt0j/timers.csv,0.0,2012373196,495.6629106401757,0.2830594272128575,30720000,30433882,2789423,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00010/event_data.hdf5,6.604166666666667e-06,151419.55835962144
p p -> t tb,/projects/AtlasESP/data/multiprocess/pepper_data/tt0j.csv,process_file,250,7680,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00011,11,2xSkylake8180,25.035002946853638,255,32,21.08,21.01,5.607e-06,0.05522,0.01273,0.03204,0.006531,1.83e-07,1.443,17.52,0.4879,0.8251,0.5006,0.1832,1.081,0.09683,0.1131,0.001677,0.06341,0.00566,0.04578,0.4833,0.004609,0.0,0.0,17.51,0.602,0.1774,0.04448,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00011/tt0j/timers.csv,0.0,4023350884,495.49911680187523,0.20012290688025633,61440000,60867266,5577007,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00011/event_data.hdf5,1.0942708333333334e-05,91385.05473584007
p p -> t tb,/projects/AtlasESP/data/multiprocess/pepper_data/tt0j.csv,process_file,250,7680,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00012,12,2xSkylake8180,35.04773664474487,255,48,30.93,30.83,1.3e-07,0.06642,0.02831,0.02742,0.008156,1.61e-07,1.531,27.11,0.542,0.8726,0.5332,0.1939,1.14,0.1044,0.123,0.001901,0.06763,0.006696,0.04917,0.5368,0.005205,0.0,0.0,27.09,0.637,0.1881,0.04622,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00012/tt0j/timers.csv,0.0,6034469956,495.46113914566655,0.16339313557005733,92160000,91301484,8364829,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00012/event_data.hdf5,1.6057291666666668e-05,62277.00291923451
p p -> t tb,/projects/AtlasESP/data/multiprocess/pepper_data/tt0j.csv,process_file,250,7680,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00013,13,2xSkylake8180,43.055455684661865,255,56,38.02,37.93,2.7e-07,0.07478,0.01673,0.03117,0.008763,1.88e-07,1.612,33.98,0.5833,0.9224,0.566,0.204,1.203,0.1126,0.1238,0.001815,0.07185,0.006496,0.05192,0.5779,0.005431,0.0,0.0,33.97,0.6725,0.1995,0.04904,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00013/tt0j/timers.csv,0.0,7040896108,495.5125071261471,0.15127961438212154,107520000,106518576,9759954,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00013/event_data.hdf5,1.9755208333333332e-05,50619.56235170051
p p -> t tb,/projects/AtlasESP/data/multiprocess/pepper_data/tt0j.csv,process_file,250,7680,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00014,14,2xSkylake8180,145.1581995487213,255,112,137.4,137.2,1.94e-07,0.1482,0.04263,0.08111,0.04584,2.14e-07,3.507,129.5,1.064,1.374,1.163,0.2888,2.57,0.2953,0.2588,0.002948,0.1451,0.01956,0.1281,1.056,0.008119,0.0,0.0,129.5,1.021,0.2571,0.09406,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00014/tt0j/timers.csv,0.0,14077588708,495.37032923343565,0.10695716960690169,215040000,213037185,19514194,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00014/event_data.hdf5,7.145833333333333e-05,13994.169096209915
p p -> t tb j,/projects/AtlasESP/data/multiprocess/pepper_data/tt1j.csv,process_file,50,10000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00015,15,2xSkylake8180,9.021360635757446,255,16,7.275,7.206,6.64e-07,0.06126,0.006167,0.03366,0.003462,9.3e-08,2.409,3.959,0.1429,0.429,0.1752,0.06691,2.057,0.0934,0.1012,0.002656,0.04494,0.004704,0.06573,0.14,0.002841,0.0,0.0,3.955,0.2984,0.08118,0.04842,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00015/tt1j/timers.csv,0.0,340154308,551.4095688703212,0.8664020447650427,8000000,7838077,385832,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00015/event_data.hdf5,1.4412e-05,69386.62225922842
p p -> t tb j,/projects/AtlasESP/data/multiprocess/pepper_data/tt1j.csv,process_file,50,10000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00016,16,2xSkylake8180,12.022414207458496,255,32,9.158,9.081,1.65e-07,0.06431,0.008552,0.02651,0.007189,8.6e-08,2.495,5.722,0.1465,0.4419,0.1779,0.06892,2.129,0.09683,0.1033,0.002737,0.04728,0.004841,0.06809,0.1437,0.002745,0.0,0.0,5.719,0.3071,0.08311,0.05059,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00016/tt1j/timers.csv,0.0,678790684,550.1976756566427,0.6119484938459967,16000000,15675958,770009,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00016/event_data.hdf5,1.8162e-05,55060.015416804315
p p -> t tb j,/projects/AtlasESP/data/multiprocess/pepper_data/tt1j.csv,process_file,50,10000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00017,17,2xSkylake8180,17.02870225906372,255,48,12.36,12.28,1.85e-07,0.07333,0.009722,0.03306,0.007314,1.15e-07,2.678,8.649,0.1629,0.4807,0.2007,0.07391,2.286,0.1042,0.1101,0.002968,0.04956,0.005283,0.07467,0.1599,0.002989,0.0,0.0,8.646,0.3338,0.08912,0.05652,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00017/tt1j/timers.csv,0.0,1018393580,550.3432364440476,0.4997222079125915,24000000,23514253,1155323,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00017/event_data.hdf5,2.456e-05,40716.612377850164
p p -> t tb j,/projects/AtlasESP/data/multiprocess/pepper_data/tt1j.csv,process_file,50,10000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00018,18,2xSkylake8180,17.029415130615234,255,56,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1187097644,549.891074695561,0.46247469093574095,28000000,27433016,1346761,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00018/event_data.hdf5,0.0,0.0
p p -> t tb j,/projects/AtlasESP/data/multiprocess/pepper_data/tt1j.csv,process_file,50,10000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00019,19,2xSkylake8180,50.05733561515808,255,112,43.35,43.13,3.17e-07,0.1587,0.04977,0.09443,0.02292,2.79e-07,5.966,35.35,0.3294,0.7539,0.4035,0.1129,5.222,0.1904,0.216,0.005769,0.1082,0.01064,0.1245,0.3247,0.00472,0.0,0.0,35.35,0.5275,0.1289,0.09589,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00019/tt1j/timers.csv,0.0,2372933164,549.600554411976,0.3269398953874244,56000000,54865860,2692104,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00019/event_data.hdf5,8.626e-05,11592.858798979827
p p -> t tb j,/projects/AtlasESP/data/multiprocess/pepper_data/tt1j.csv,process_file,100,8000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00020,20,2xSkylake8180,13.024738073348999,255,16,11.27,11.21,1e-07,0.05142,0.008859,0.01478,0.005075,1.09e-07,3.906,5.992,0.2264,0.6786,0.2714,0.1069,3.343,0.1588,0.1594,0.003661,0.07073,0.006372,0.1111,0.223,0.003388,0.0,0.0,5.986,0.4731,0.1278,0.07623,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00020/tt1j/timers.csv,0.0,542166844,549.3714590778682,0.6838734460163312,12800000,12541516,615064,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00020/event_data.hdf5,1.40125e-05,71364.85280999108
p p -> t tb j,/projects/AtlasESP/data/multiprocess/pepper_data/tt1j.csv,process_file,100,8000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00021,21,2xSkylake8180,18.030054569244385,255,32,14.55,14.48,3.35e-07,0.05557,0.009989,0.01838,0.005015,9e-08,3.865,9.296,0.2267,0.6813,0.2695,0.1066,3.306,0.1523,0.1622,0.003467,0.07014,0.006548,0.1108,0.2233,0.003308,0.0,0.0,9.291,0.4749,0.1274,0.07762,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00021/tt1j/timers.csv,0.0,1083442220,548.9277821730493,0.4833304315211387,25600000,25082302,1229154,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00021/event_data.hdf5,1.8100000000000003e-05,55248.61878453038
p p -> t tb j,/projects/AtlasESP/data/multiprocess/pepper_data/tt1j.csv,process_file,100,8000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00022,22,2xSkylake8180,23.034129858016968,255,48,19.01,18.93,2.42e-07,0.07007,0.01185,0.02744,0.00741,1.94e-07,4.271,13.18,0.2574,0.7555,0.3062,0.1178,3.66,0.1672,0.1735,0.003914,0.07771,0.007079,0.1227,0.2535,0.003832,0.0,0.0,13.18,0.5265,0.1411,0.08631,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00022/tt1j/timers.csv,0.0,1626913500,549.5289954815418,0.39481340049584357,38400000,37621631,1845791,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00022/event_data.hdf5,2.36625e-05,42260.96143687269
p p -> t tb j,/projects/AtlasESP/data/multiprocess/pepper_data/tt1j.csv,process_file,100,8000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00023,23,2xSkylake8180,26.035457134246826,255,56,21.04,20.95,3.42e-07,0.07353,0.01215,0.04397,0.008115,1.53e-07,4.507,14.89,0.2717,0.7951,0.3208,0.1245,3.858,0.1759,0.1887,0.004051,0.08175,0.007371,0.1293,0.2675,0.004119,0.0,0.0,14.88,0.5544,0.1489,0.09028,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00023/tt1j/timers.csv,0.0,1897857140,549.474511877525,0.36556049837286964,44800000,43892070,2153171,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00023/event_data.hdf5,2.61875e-05,38186.15751789976
p p -> t tb j,/projects/AtlasESP/data/multiprocess/pepper_data/tt1j.csv,process_file,100,8000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00024,24,2xSkylake8180,75.08464670181274,255,112,67.68,67.47,2.58e-07,0.1599,0.03157,0.1028,0.02571,2.03e-07,9.66,55.19,0.5007,1.115,0.6172,0.1694,8.507,0.2995,0.3229,0.007328,0.168,0.01434,0.2007,0.4958,0.004864,0.0,0.0,55.18,0.7829,0.191,0.1389,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00024/tt1j/timers.csv,0.0,3791020156,548.7994457565713,0.2583202033191039,89600000,87784987,4301008,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00024/event_data.hdf5,8.43375e-05,11857.121683711279
p p -> t tb j,/projects/AtlasESP/data/multiprocess/pepper_data/tt1j.csv,process_file,250,5120,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00025,25,2xSkylake8180,17.028340816497803,255,16,15.48,15.42,3.14e-07,0.05293,0.00904,0.02676,0.003496,9.2e-08,6.201,7.206,0.3343,1.049,0.4233,0.1712,5.349,0.2398,0.2521,0.003441,0.1098,0.008744,0.1716,0.3314,0.002887,0.0,0.0,7.198,0.7321,0.2039,0.1118,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00025/tt1j/timers.csv,0.0,867848908,549.6268881307277,0.5406626570722007,20480000,20065306,984587,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00025/event_data.hdf5,1.2046875e-05,83009.07911802853
p p -> t tb j,/projects/AtlasESP/data/multiprocess/pepper_data/tt1j.csv,process_file,250,5120,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00026,26,2xSkylake8180,23.03329348564148,255,32,18.84,18.76,3.43e-07,0.05818,0.0127,0.03353,0.005699,1.43e-07,6.163,10.63,0.3296,1.025,0.4136,0.1674,5.321,0.2306,0.256,0.003459,0.11,0.008747,0.1672,0.3269,0.002752,0.0,0.0,10.62,0.7142,0.1993,0.1104,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00026/tt1j/timers.csv,0.0,1737440772,550.1704703400407,0.38248277603959596,40960000,40129952,1971155,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00026/event_data.hdf5,1.4656250000000002e-05,68230.27718550105
p p -> t tb j,/projects/AtlasESP/data/multiprocess/pepper_data/tt1j.csv,process_file,250,5120,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00027,27,2xSkylake8180,28.040046215057373,255,48,23.87,23.79,1.79e-07,0.06732,0.01369,0.02553,0.007618,1.93e-07,6.829,14.72,0.3915,1.158,0.4602,0.1874,5.891,0.2612,0.2799,0.003731,0.1214,0.00975,0.1849,0.3883,0.00322,0.0,0.0,14.71,0.8096,0.2222,0.1249,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00027/tt1j/timers.csv,0.0,2604387404,549.8051754463985,0.3122054151203297,61440000,60195270,2954747,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00027/event_data.hdf5,1.85859375e-05,53804.11937788987
p p -> t tb j,/projects/AtlasESP/data/multiprocess/pepper_data/tt1j.csv,process_file,250,5120,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00028,28,2xSkylake8180,33.04662823677063,255,56,28.44,28.34,2.32e-07,0.07871,0.0148,0.03156,0.009724,2.57e-07,7.249,18.74,0.403,1.219,0.4883,0.1975,6.262,0.2776,0.289,0.003995,0.1281,0.01113,0.1963,0.3996,0.003432,0.0,0.0,18.73,0.8545,0.2332,0.1307,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00028/tt1j/timers.csv,0.0,3037950028,549.7148095935728,0.2890206718267262,71680000,70227886,3446653,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00028/event_data.hdf5,2.2140625e-05,45165.84333098094
p p -> t tb j,/projects/AtlasESP/data/multiprocess/pepper_data/tt1j.csv,process_file,250,5120,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00029,29,2xSkylake8180,98.10631203651428,255,112,91.05,90.84,2.74e-07,0.171,0.04093,0.1143,0.0243,1.85e-07,16.4,70.46,0.7851,1.74,1.002,0.2691,14.19,0.5745,0.6647,0.007759,0.2834,0.02974,0.4504,0.78,0.005038,0.0,0.0,70.44,1.223,0.3022,0.2135,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00029/tt1j/timers.csv,0.0,6074109932,549.5632906142504,0.2043369745155374,143360000,140453593,6891316,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00029/event_data.hdf5,7.096875e-05,14090.708938793483
p p -> t tb j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt2j.csv,process_file,50,5000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00030,30,2xSkylake8180,16.02877688407898,255,16,14.94,14.81,1.89e-07,0.1253,0.001908,0.01579,0.005235,1.36e-07,9.553,4.695,0.07504,0.3164,0.1075,0.0441,8.651,0.2424,0.2176,0.00628,0.08271,0.008037,0.2039,0.0736,0.001439,0.0,0.0,4.693,0.2169,0.05716,0.0419,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00030/tt2j/timers.csv,0.0,87181284,401.53511870369806,1.3750331117574892,4000000,3823675,83607,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00030/event_data.hdf5,5.924e-05,16880.48615800135
p p -> t tb j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt2j.csv,process_file,50,5000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00031,31,2xSkylake8180,20.02993392944336,255,32,15.85,15.76,3.79e-07,0.06384,0.0229,0.03363,0.00672,1.66e-07,9.196,6.008,0.07599,0.3142,0.1057,0.04326,8.314,0.225,0.216,0.006202,0.08122,0.008201,0.1975,0.07449,0.001491,0.0,0.0,6.008,0.2156,0.0562,0.04176,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00031/tt2j/timers.csv,0.0,173928388,400.924165701082,0.971477817308284,8000000,7647454,166994,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00031/event_data.hdf5,6.303999999999999e-05,15862.94416243655
p p -> t tb j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt2j.csv,process_file,50,5000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00032,32,2xSkylake8180,23.034438848495483,255,48,18.64,18.56,2.29e-07,0.07749,0.005329,0.04235,0.006501,3.67e-07,10.4,7.527,0.08472,0.3526,0.1199,0.04865,9.402,0.2577,0.2499,0.007122,0.09357,0.00904,0.2249,0.08304,0.001676,0.0,0.0,7.527,0.2427,0.06351,0.04578,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00032/tt2j/timers.csv,0.0,260054108,399.5721878456983,0.7919658107177632,12000000,11471181,249644,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00032/event_data.hdf5,7.424e-05,13469.827586206899
p p -> t tb j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt2j.csv,process_file,50,5000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00033,33,2xSkylake8180,26.038050651550293,255,56,21.33,21.21,3.82e-07,0.1052,0.006565,0.0623,0.006884,1.43e-07,10.93,9.621,0.0892,0.3736,0.125,0.05161,9.881,0.2698,0.2579,0.007338,0.09721,0.009697,0.2357,0.08741,0.001792,0.0,0.0,9.621,0.2574,0.06697,0.04853,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00033/tt2j/timers.csv,0.0,303794276,400.072049425647,0.7336639968329524,14000000,13383198,291618,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00033/event_data.hdf5,8.484000000000001e-05,11786.892975011786
p p -> t tb j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt2j.csv,process_file,50,5000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00034,34,2xSkylake8180,62.0711727142334,255,112,55.27,55.04,2.91e-07,0.1925,0.02288,0.1303,0.02282,1.9e-07,23.6,30.18,0.1774,0.5839,0.2617,0.07542,21.7,0.4808,0.4716,0.01404,0.2007,0.01819,0.3695,0.175,0.00242,0.0,0.0,30.18,0.4042,0.09251,0.08639,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00034/tt2j/timers.csv,0.0,606948988,399.7660459998621,0.5185657110943016,28000000,26764477,582773,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00034/event_data.hdf5,0.00022016,4542.1511627906975
p p -> t tb j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt2j.csv,process_file,100,4000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00035,35,2xSkylake8180,25.038541316986084,255,16,23.76,23.7,1.6e-07,0.05552,0.002732,0.01384,0.005048,1.36e-07,14.44,8.402,0.1164,0.4873,0.1653,0.06843,13.07,0.3501,0.3521,0.008093,0.1271,0.01022,0.3172,0.1148,0.001624,0.0,0.0,8.4,0.3346,0.08874,0.06326,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00035/tt2j/timers.csv,0.0,139041300,400.5917709048035,1.0858742933178127,6400000,6118111,133476,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00035/event_data.hdf5,5.925e-05,16877.63713080169
p p -> t tb j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt2j.csv,process_file,100,4000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00036,36,2xSkylake8180,31.040913343429565,255,32,28.12,28.05,3.58e-07,0.06564,0.005374,0.03585,0.005376,9.4e-08,14.49,12.68,0.1197,0.5016,0.1679,0.07074,13.13,0.3536,0.3374,0.008072,0.1282,0.01084,0.3251,0.1182,0.001574,0.0,0.0,12.68,0.3446,0.09113,0.06527,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00036/tt2j/timers.csv,0.0,277757652,400.12307874020246,0.7673574300675418,12800000,12236137,266634,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00036/event_data.hdf5,7.012500000000001e-05,14260.2495543672
p p -> t tb j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt2j.csv,process_file,100,4000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00037,37,2xSkylake8180,34.048187255859375,255,48,30.12,30.03,5.61e-07,0.07518,0.008067,0.02639,0.006301,9.5e-08,16.25,12.8,0.1337,0.5552,0.1851,0.07751,14.73,0.3956,0.3766,0.008915,0.1419,0.01159,0.3581,0.1319,0.001764,0.0,0.0,12.8,0.3809,0.1006,0.0729,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00037/tt2j/timers.csv,0.0,416999236,400.5107572068871,0.6267675935935558,19200000,18354059,400350,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00037/event_data.hdf5,7.507500000000001e-05,13320.013320013319
p p -> t tb j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt2j.csv,process_file,100,4000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00038,38,2xSkylake8180,38.05180335044861,255,56,33.39,33.28,4.36e-07,0.08861,0.01201,0.04961,0.008364,1.45e-07,17.24,15.0,0.1443,0.5876,0.2004,0.08227,15.62,0.4169,0.3973,0.009607,0.1496,0.01234,0.3789,0.1423,0.001941,0.0,0.0,15.0,0.4046,0.1061,0.07617,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00038/tt2j/timers.csv,0.0,486248180,400.3119689477372,0.5801294904532481,22400000,21412774,466862,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00038/event_data.hdf5,8.319999999999999e-05,12019.230769230771
p p -> t tb j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt2j.csv,process_file,100,4000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00039,39,2xSkylake8180,96.10511589050293,255,112,89.5,89.29,2.73e-07,0.1758,0.01958,0.08962,0.02796,1.54e-07,37.18,50.24,0.2912,0.8957,0.4196,0.118,34.17,0.7636,0.7468,0.01832,0.3106,0.02707,0.5974,0.2887,0.002537,0.0,0.0,50.24,0.6181,0.145,0.1317,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00039/tt2j/timers.csv,0.0,971858276,400.0372413967241,0.4100511227992793,44800000,42824523,933128,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00039/event_data.hdf5,0.00022322500000000002,4479.784970321424
p p -> t tb j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt2j.csv,process_file,250,2560,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00040,40,2xSkylake8180,39.05384087562561,255,16,37.03,36.96,6.64e-07,0.058,0.004229,0.02943,0.004667,8.8e-08,23.95,11.71,0.1685,0.7566,0.256,0.1089,21.71,0.5808,0.5442,0.00882,0.2004,0.0152,0.5564,0.167,0.001499,0.0,0.0,11.7,0.5205,0.1404,0.09532,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00040/tt2j/timers.csv,0.0,221004404,398.0322117357498,0.8554547339144499,10240000,9787802,212191,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00040/event_data.hdf5,5.775e-05,17316.017316017314
p p -> t tb j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt2j.csv,process_file,250,2560,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00041,41,2xSkylake8180,43.05677580833435,255,32,38.94,38.87,1.6e-07,0.06415,0.007917,0.03526,0.005958,8.9e-08,23.98,13.57,0.1717,0.7616,0.2572,0.1096,21.74,0.5818,0.5489,0.008765,0.2017,0.01595,0.555,0.1702,0.001496,0.0,0.0,13.56,0.5238,0.1411,0.09623,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00041/tt2j/timers.csv,0.0,442929244,398.85050619942496,0.605588132735127,20480000,19577179,425267,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00041/event_data.hdf5,6.073437499999999e-05,16465.140210959613
p p -> t tb j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt2j.csv,process_file,250,2560,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00042,42,2xSkylake8180,49.06238341331482,255,48,44.75,44.65,4.96e-07,0.078,0.01254,0.03995,0.007487,1.7e-07,27.27,15.89,0.1985,0.8539,0.2917,0.1225,24.72,0.6608,0.6194,0.009984,0.2279,0.01815,0.6324,0.1969,0.001675,0.0,0.0,15.88,0.5877,0.1579,0.1078,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00042/tt2j/timers.csv,0.0,664950236,399.18710613416187,0.4946273192270869,30720000,29366173,638452,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00042/event_data.hdf5,6.976562499999999e-05,14333.706606942891
p p -> t tb j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt2j.csv,process_file,250,2560,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00043,43,2xSkylake8180,53.063292503356934,255,56,49.1,48.99,4.85e-07,0.0841,0.01412,0.0475,0.007118,1.13e-07,28.79,18.61,0.2189,0.9136,0.3054,0.1306,26.1,0.6924,0.6579,0.01061,0.2412,0.01971,0.6657,0.2171,0.001772,0.0,0.0,18.6,0.6294,0.1677,0.116,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00043/tt2j/timers.csv,0.0,776384580,399.5042412175669,0.4581109747848709,35840000,34260365,745456,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00043/event_data.hdf5,7.6546875e-05,13063.890589916311
p p -> t tb j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt2j.csv,process_file,250,2560,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00044,44,2xSkylake8180,135.14488077163696,255,112,128.5,128.3,2.55e-07,0.1866,0.02739,0.09826,0.02446,2.16e-07,62.71,62.94,0.4085,1.273,0.6142,0.1734,57.17,1.446,1.373,0.02066,0.5163,0.05728,1.231,0.4058,0.00267,0.0,0.0,62.94,0.8651,0.2202,0.1871,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00044/tt2j/timers.csv,0.0,1553483076,399.7069897413013,0.3242105729739943,71680000,68517203,1491641,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00044/event_data.hdf5,0.00020046875000000004,4988.308651597817
p p -> t tb j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt3j.csv,process_file,50,1000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00045,45,2xSkylake8180,27.041284799575806,255,16,26.17,25.99,5.05e-07,0.1771,0.0007867,0.02683,0.003549,1e-07,14.64,11.21,0.01601,0.08257,0.0244,0.01066,13.38,0.2569,0.2194,0.007037,0.07091,0.006868,0.2552,0.01572,0.0002866,0.0,0.0,11.21,0.05575,0.01457,0.01215,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00045/tt3j/timers.csv,0.0,5660796,234.63242036153954,3.4175929660594213,800000,738893,4690,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00045/event_data.hdf5,0.0005198,1923.8168526356292
p p -> t tb j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt3j.csv,process_file,50,1000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00046,46,2xSkylake8180,29.041719913482666,255,32,25.55,25.48,1.2e-07,0.07084,0.001079,0.01942,0.00581,1.21e-07,14.81,10.53,0.01601,0.08304,0.02461,0.01073,13.53,0.2532,0.2215,0.006943,0.0704,0.007147,0.2638,0.01571,0.0002964,0.0,0.0,10.53,0.05621,0.01456,0.01217,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00046/tt3j/timers.csv,0.0,11311260,234.4708698119288,2.4157260166204617,1600000,1477936,9374,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00046/event_data.hdf5,0.0005096,1962.3233908948193
p p -> t tb j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt3j.csv,process_file,50,1000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00047,47,2xSkylake8180,34.04515552520752,255,48,29.3,29.21,2.41e-07,0.08506,0.001766,0.04835,0.006166,1.54e-07,16.96,12.08,0.01861,0.09462,0.0283,0.01217,15.44,0.2918,0.2616,0.008191,0.08038,0.008211,0.2955,0.01828,0.0003367,0.0,0.0,12.08,0.06404,0.01649,0.01397,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00047/tt3j/timers.csv,0.0,16956492,234.52432590771605,1.9725418586880257,2400000,2216760,14062,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00047/event_data.hdf5,0.0005842000000000001,1711.74255391989
p p -> t tb j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt3j.csv,process_file,50,1000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00048,48,2xSkylake8180,36.049363136291504,255,56,31.02,30.92,1.62e-07,0.09432,0.002013,0.03422,0.008377,1.92e-07,17.75,12.99,0.01972,0.09901,0.02992,0.0127,16.23,0.3088,0.2638,0.008455,0.0841,0.008486,0.309,0.01935,0.0003679,0.0,0.0,12.99,0.06706,0.01727,0.01454,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00048/tt3j/timers.csv,0.0,19839108,235.4663065506864,1.8298104499924825,2800000,2586373,16471,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00048/event_data.hdf5,0.0006184000000000001,1617.0763260025872
p p -> t tb j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt3j.csv,process_file,50,1000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00049,49,2xSkylake8180,84.09210777282715,255,112,76.91,76.7,1.9e-07,0.1846,0.006787,0.09223,0.02499,2.19e-07,38.77,37.52,0.03842,0.1514,0.05888,0.01822,35.86,0.5622,0.4896,0.01645,0.1768,0.01636,0.4842,0.0379,0.0005176,0.0,0.0,37.53,0.1022,0.02354,0.02553,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00049/tt3j/timers.csv,0.0,39902652,236.60453325147833,1.297637735496578,5600000,5172215,33104,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00049/event_data.hdf5,0.001534,651.890482398957
p p -> t tb j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt3j.csv,process_file,100,800,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00050,50,2xSkylake8180,42.05610394477844,255,16,40.5,40.43,3.49e-07,0.06522,0.0008598,0.0328,0.004353,9.4e-08,23.73,16.49,0.02401,0.1297,0.03835,0.01695,21.73,0.4013,0.3475,0.009115,0.1111,0.009311,0.4116,0.02368,0.0003281,0.0,0.0,16.49,0.08778,0.02306,0.01871,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00050/tt3j/timers.csv,0.0,9268644,237.74089758900777,2.7201745078706234,1280000,1182721,7606,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00050/event_data.hdf5,0.000505375,1978.7286668315608
p p -> t tb j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt3j.csv,process_file,100,800,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00051,51,2xSkylake8180,45.0591299533844,255,32,41.15,41.07,4.51e-07,0.06905,0.001163,0.03707,0.006162,1.78e-07,23.95,16.89,0.02546,0.1357,0.04028,0.01781,21.92,0.405,0.353,0.009375,0.112,0.009447,0.4156,0.02511,0.0003552,0.0,0.0,16.89,0.09188,0.02386,0.01981,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00051/tt3j/timers.csv,0.0,18519108,239.80796392676885,1.9319237020769904,2560000,2365242,15337,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00051/event_data.hdf5,0.000513375,1947.8938397857314
p p -> t tb j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt3j.csv,process_file,100,800,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00052,52,2xSkylake8180,51.066131830215454,255,48,47.23,47.13,6.106e-06,0.09109,0.001884,0.03362,0.008825,1.51e-07,27.35,19.52,0.02862,0.1474,0.04452,0.0191,25.05,0.4627,0.401,0.01048,0.1271,0.01084,0.4732,0.02825,0.0003682,0.0,0.0,19.53,0.1,0.02592,0.02124,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00052/tt3j/timers.csv,0.0,27526956,237.7433285781288,1.5706717456807233,3840000,3547466,22804,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00052/event_data.hdf5,0.000589125,1697.4326331423722
p p -> t tb j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt3j.csv,process_file,100,800,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00053,53,2xSkylake8180,54.06713008880615,255,56,49.75,49.65,4.88e-07,0.09263,0.002195,0.05526,0.006893,1.99e-07,28.64,20.74,0.0299,0.1555,0.04631,0.02014,26.19,0.5005,0.4248,0.01104,0.1339,0.01109,0.4975,0.02952,0.0003825,0.0,0.0,20.74,0.105,0.02733,0.023,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00053/tt3j/timers.csv,0.0,32094804,238.19754956004684,1.4554823221132667,4480000,4138482,26657,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00053/event_data.hdf5,0.000620625,1611.2789526686809
p p -> t tb j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt3j.csv,process_file,100,800,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00054,54,2xSkylake8180,135.14421319961548,255,112,128.4,128.1,2.78e-07,0.2155,0.01078,0.1168,0.0257,1.24e-07,63.51,64.08,0.05594,0.2203,0.0904,0.02735,58.68,0.9208,0.7974,0.02251,0.281,0.02455,0.7881,0.05543,0.0005139,0.0,0.0,64.09,0.1483,0.03515,0.03669,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00054/tt3j/timers.csv,0.0,64531428,239.44178769615436,1.0319932580569124,8960000,8276530,53602,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00054/event_data.hdf5,0.0016012499999999998,624.512099921936
p p -> t tb j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt3j.csv,process_file,250,512,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00055,55,2xSkylake8180,67.08410120010376,255,16,65.09,65.02,3.75e-07,0.06837,0.0007762,0.03515,0.003533,9.6e-08,38.61,26.08,0.03495,0.2002,0.06006,0.02688,35.29,0.6687,0.5568,0.01084,0.1749,0.01425,0.679,0.03463,0.0003116,0.0,0.0,26.08,0.1353,0.03633,0.02843,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00055/tt3j/timers.csv,0.0,14916492,242.00043108558845,2.170616086394673,2048000,1891498,12381,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00055/event_data.hdf5,0.00050796875,1968.625038449708
p p -> t tb j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt3j.csv,process_file,250,512,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00056,56,2xSkylake8180,70.08742451667786,255,32,66.29,66.2,2.17e-07,0.07616,0.001484,0.02173,0.005843,9.5e-08,39.78,26.07,0.03723,0.21,0.06306,0.02827,36.46,0.6681,0.5638,0.01117,0.1773,0.01403,0.6779,0.03689,0.0003401,0.0,0.0,26.07,0.1421,0.03796,0.0298,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00056/tt3j/timers.csv,0.0,29572188,239.7875516259488,1.52743493074655,4096000,3783365,24535,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00056/event_data.hdf5,0.0005171875000000001,1933.5347432024166
p p -> t tb j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt3j.csv,process_file,250,512,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00057,57,2xSkylake8180,80.09648203849792,255,48,75.37,75.28,1.88e-07,0.08839,0.001663,0.03282,0.007909,1.74e-07,44.28,30.61,0.04321,0.2273,0.06925,0.03036,40.46,0.7719,0.6533,0.01244,0.2012,0.01811,0.785,0.04282,0.0003932,0.0,0.0,30.61,0.154,0.04085,0.03228,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00057/tt3j/timers.csv,0.0,43867884,237.25713050360474,1.2406143885341112,6144000,5675284,36424,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00057/event_data.hdf5,0.000588125,1700.3188097768332
p p -> t tb j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt3j.csv,process_file,250,512,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00058,58,2xSkylake8180,85.09765577316284,255,56,80.66,80.56,2.29e-07,0.09693,0.002906,0.05448,0.008887,2.75e-07,46.69,33.46,0.04587,0.2391,0.07161,0.03217,42.63,0.8151,0.6919,0.0132,0.2113,0.0194,0.8333,0.04548,0.0003876,0.0,0.0,33.46,0.1625,0.04293,0.03358,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00058/tt3j/timers.csv,0.0,51075732,236.77121636492112,1.1472883569330852,7168000,6621555,42406,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00058/event_data.hdf5,0.000629375,1588.8778550148957
p p -> t tb j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt3j.csv,process_file,250,512,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00059,59,2xSkylake8180,210.21768951416016,255,112,203.3,203.0,3.19e-07,0.2237,0.006968,0.1172,0.02656,1.99e-07,104.2,98.08,0.0816,0.3486,0.1428,0.04419,94.62,1.954,1.756,0.02732,0.5011,0.06661,1.962,0.08098,0.0006147,0.0,0.0,98.08,0.2359,0.05597,0.05654,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00059/tt3j/timers.csv,0.0,101893284,236.62916754336823,0.8112296934268393,14336000,13243901,84736,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00059/event_data.hdf5,0.0015859375,630.5418719211822
p p -> t tb j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt4j.csv,process_file,50,100,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00060,60,2xSkylake8180,30.040438413619995,255,16,28.32,27.69,3.8e-07,0.6222,0.0006744,0.01483,0.005938,1.39e-07,20.94,6.73,0.002156,0.01056,0.003097,0.001278,18.05,0.2168,0.1673,0.006022,0.04904,0.005466,0.2426,0.002124,3.283e-05,0.0,0.0,6.732,0.007135,0.001765,0.00165,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00060/tt4j/timers.csv,0.0,151564,154.47929718519055,22.770322825983623,80000,70461,46,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00060/event_data.hdf5,0.005538,180.57060310581437
p p -> t tb j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt4j.csv,process_file,50,100,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00061,61,2xSkylake8180,32.04173421859741,255,32,28.53,28.26,2.57e-07,0.2615,0.001103,0.1119,0.00473,1.76e-07,21.16,7.072,0.002438,0.01108,0.003376,0.001353,18.2,0.2196,0.1738,0.006057,0.04904,0.00587,0.2533,0.002397,4.122e-05,0.0,0.0,7.074,0.007598,0.001773,0.001698,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00061/tt4j/timers.csv,0.0,151564,136.00894643478733,15.10832663714085,160000,140981,81,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00061/event_data.hdf5,0.005652000000000001,176.92852087756543
p p -> t tb j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt4j.csv,process_file,50,100,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00062,62,2xSkylake8180,37.05218696594238,255,48,32.41,32.09,5.19e-07,0.3132,0.00152,0.04021,0.006416,1.1e-07,24.0,8.061,0.002934,0.01292,0.004179,0.00149,20.65,0.2479,0.1913,0.006992,0.05538,0.006668,0.2769,0.002888,4.531e-05,0.0,0.0,8.063,0.008887,0.002011,0.002001,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00062/tt4j/timers.csv,0.0,287564,132.09099324530786,12.156997199152373,240000,211258,118,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00062/event_data.hdf5,0.006418,155.8117793705204
p p -> t tb j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt4j.csv,process_file,50,100,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00063,63,2xSkylake8180,39.04944109916687,255,56,34.82,34.45,1.52e-07,0.3649,0.001609,0.1705,0.008249,1.36e-07,25.26,9.145,0.003252,0.01382,0.00442,0.001641,21.8,0.2628,0.2029,0.00771,0.05925,0.006763,0.2946,0.003196,5.532e-05,0.0,0.0,9.148,0.009546,0.002141,0.002112,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00063/tt4j/timers.csv,0.0,287564,127.6133324573313,11.06287067345397,280000,246473,133,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00063/event_data.hdf5,0.00689,145.13788098693757
p p -> t tb j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt4j.csv,process_file,50,100,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00064,64,2xSkylake8180,91.10044479370117,255,112,84.12,83.52,2.26e-07,0.5774,0.004684,0.1006,0.02524,2.22e-07,54.51,28.87,0.005897,0.02091,0.008091,0.002214,47.36,0.5023,0.3776,0.01447,0.123,0.01445,0.4655,0.005817,8.062e-05,0.0,0.0,28.88,0.01388,0.002874,0.004117,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00064/tt4j/timers.csv,0.0,423564,126.17408434691028,7.778407108371571,560000,493412,263,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00064/event_data.hdf5,0.016704,59.86590038314176
p p -> t tb j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt4j.csv,process_file,100,80,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00065,65,2xSkylake8180,47.059717416763306,255,16,45.39,45.08,3.75e-07,0.3048,0.0007887,0.01191,0.00458,6.7e-08,32.61,12.44,0.002935,0.01665,0.005013,0.002054,28.02,0.337,0.2681,0.008156,0.07479,0.008169,0.3791,0.002902,3.239e-05,0.0,0.0,12.44,0.01124,0.002796,0.002597,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00065/tt4j/timers.csv,0.0,151564,96.54956074074408,14.232953535720819,128000,112772,46,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00065/event_data.hdf5,0.005634999999999999,177.46228926353152
p p -> t tb j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt4j.csv,process_file,100,80,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00066,66,2xSkylake8180,50.059828758239746,255,32,46.17,45.84,1.55e-07,0.3282,0.0009771,0.182,0.005727,1.62e-07,32.96,12.85,0.003354,0.01713,0.005688,0.002171,28.28,0.3419,0.2692,0.008256,0.07489,0.008427,0.3821,0.003315,3.845e-05,0.0,0.0,12.85,0.01157,0.002815,0.002734,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00066/tt4j/timers.csv,0.0,287564,113.34078869565609,10.903943000062238,256000,225593,108,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00066/event_data.hdf5,0.005730000000000001,174.5200698080279
p p -> t tb j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt4j.csv,process_file,100,80,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00067,67,2xSkylake8180,57.07322955131531,255,48,52.75,52.44,2.46e-07,0.2991,0.001032,0.1398,0.00655,1.45e-07,37.39,15.02,0.003841,0.01945,0.006546,0.002412,32.05,0.3924,0.3031,0.009326,0.08564,0.009586,0.4334,0.003794,4.732e-05,0.0,0.0,15.02,0.01331,0.003158,0.002961,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00067/tt4j/timers.csv,0.0,287564,120.33713367686943,9.173577179771936,384000,338342,172,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00067/event_data.hdf5,0.006555,152.55530129672005
p p -> t tb j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt4j.csv,process_file,100,80,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00068,68,2xSkylake8180,61.07691478729248,255,56,56.55,56.19,2.69e-07,0.3595,0.001211,0.08228,0.008316,1.92e-07,39.66,16.48,0.004169,0.02062,0.006989,0.002545,34.0,0.414,0.3304,0.01002,0.0913,0.01073,0.4591,0.004122,4.664e-05,0.0,0.0,16.48,0.01408,0.003379,0.003139,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00068/tt4j/timers.csv,0.0,423564,122.33608938578753,8.563298689958879,448000,394723,204,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00068/event_data.hdf5,0.00702375,142.3740879159993
p p -> t tb j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt4j.csv,process_file,100,80,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00069,69,2xSkylake8180,148.1558918952942,255,112,140.9,140.3,3.05e-07,0.6098,0.01601,0.1297,0.0306,1.88e-07,84.02,56.07,0.006816,0.03439,0.01167,0.003483,72.57,0.785,0.5965,0.01959,0.1843,0.02739,0.7199,0.006756,6.005e-05,0.0,0.0,56.08,0.02417,0.00429,0.005899,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00069/tt4j/timers.csv,0.0,695564,122.03624602944981,6.047741474770202,896000,789538,407,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00069/event_data.hdf5,0.0175375,57.02066999287241
p p -> t tb j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt4j.csv,process_file,250,51,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00070,70,2xSkylake8180,75.0954282283783,255,16,72.46,72.23,3.29e-07,0.2344,0.0007848,0.02011,0.00345,4.82e-07,54.17,18.0,0.004194,0.02584,0.008571,0.003337,46.21,0.629,0.4543,0.01008,0.1239,0.01866,0.6803,0.004158,3.617e-05,0.0,0.0,18.01,0.01735,0.004479,0.004001,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00070/tt4j/timers.csv,0.0,151564,118.5263149758495,12.49104493217331,204000,179678,90,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00070/event_data.hdf5,0.005665098039215687,176.51945175134983
p p -> t tb j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt4j.csv,process_file,250,51,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00071,71,2xSkylake8180,77.09637761116028,255,32,73.59,73.36,3.71e-07,0.2167,0.001538,0.04418,0.006023,1.5e-07,54.83,18.48,0.0045,0.02721,0.009357,0.003547,46.71,0.6469,0.4683,0.01024,0.1248,0.02313,0.7034,0.004462,3.859e-05,0.0,0.0,18.48,0.01839,0.00467,0.004137,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00071/tt4j/timers.csv,0.0,287564,121.81871261406755,8.954270087592976,408000,359392,185,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00071/event_data.hdf5,0.005753725490196078,173.80043620501638
p p -> t tb j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt4j.csv,process_file,250,51,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00072,72,2xSkylake8180,88.10367608070374,255,48,83.91,83.6,2.44e-07,0.2999,0.00114,0.03527,0.006584,1.69e-07,62.44,21.1,0.005049,0.02917,0.0103,0.003806,53.17,0.7291,0.5287,0.01214,0.1413,0.02777,0.7728,0.004991,5.828e-05,0.0,0.0,21.1,0.01966,0.004974,0.004522,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00072/tt4j/timers.csv,0.0,559564,134.3298236392961,7.677211149837187,612000,539383,306,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00072/event_data.hdf5,0.006556862745098039,152.51196172248805
p p -> t tb j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt4j.csv,process_file,250,51,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00073,73,2xSkylake8180,95.11251616477966,255,56,90.12,89.74,2.35e-07,0.3697,0.001486,0.202,0.008334,1.5e-07,66.14,23.54,0.005172,0.03083,0.0109,0.004023,56.33,0.7726,0.5402,0.013,0.1488,0.02425,0.8209,0.00512,5.207e-05,0.0,0.0,23.54,0.0208,0.005279,0.004732,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00073/tt4j/timers.csv,0.0,559564,130.943357497129,7.017594866225058,714000,629143,348,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00073/event_data.hdf5,0.00703843137254902,142.0771116558948
p p -> t tb j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt4j.csv,process_file,250,51,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00074,74,2xSkylake8180,232.24210166931152,255,112,224.8,224.1,2.64e-07,0.6091,0.003176,0.1201,0.02462,1.68e-07,140.9,83.08,0.008182,0.04468,0.01901,0.005371,119.3,1.843,1.55,0.02374,0.3348,0.05536,2.144,0.008119,6.345e-05,0.0,0.0,83.09,0.02985,0.006927,0.007884,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00074/tt4j/timers.csv,0.0,967564,130.37894647343447,4.951486465803764,1428000,1258370,693,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00074/event_data.hdf5,0.017576470588235294,56.89424364123159


==> JLSE_Plots/pepper_results/pepper/pepper_ttjets/2023-11-09_ttjets/pepper_main_skylake_vclenabled.csv <==
process_string,process,process_input_type,batch_size,n_batches,seed,verbosity,collision_energy,mu2,use_cached_results,cache_path,integrator,diagnostic_output_enabled,diagnostic_path,proc_id,label,run_time,return_code,thread_count,Total Runtime,Event Generation Runtime,Optimisation Runtime,Initialisation Runtime,HDF5 Close Runtime,HDF5 Open Runtime,HDF5 Init Runtime,Unweighting Setup Runtime,EG Recursion,EG Output,EG PDF and AlphaS evaluation,EG Phase space,EG External State,EG RNG,EG-R Calculate currents,EG-R Momenta preparation,EG-R Currents preparation,EG-R IP reset,EG-R ME update,EG-R ME reset,EG-R IC reset,EG-PDF PDF,EG-PDF AlphaS,EG-O Filter non-zero,EG-O Pull non-zero,EG-O HDF5 write,EG-PS Fill Mom Weights,EG-PS Update weights,EG-PS Cuts,CSV Timer Filename,EG-R ME2 update,event_data_size,xs_mean,xs_sigma,n_trials,n_nonzero_after_cuts,n_nonzero,HDF5 Filename,event_period,event_rate
p p -> t tb,/projects/AtlasESP/data/multiprocess/pepper_data/tt0j.csv,process_file,50,15000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00000,0,2xSkylake8180,9.01895785331726,255,16,7.597,7.535,2.15e-07,0.05163,0.009066,0.02795,0.004424,1e-07,0.4708,6.247,0.1945,0.3203,0.1914,0.07844,0.3153,0.03735,0.04473,0.001453,0.02595,0.002817,0.0177,0.1896,0.004879,0.0,0.0,6.239,0.2296,0.06978,0.01926,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00000/tt0j/timers.csv,0,787795252,496.7307326181686,0.4533338599642347,12000000,11888898,1091959,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00000/event_data.hdf5,1.0046666666666666e-05,99535.50099535502
p p -> t tb,/projects/AtlasESP/data/multiprocess/pepper_data/tt0j.csv,process_file,50,15000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00001,1,2xSkylake8180,15.025481700897217,255,32,11.14,11.07,1.16e-07,0.06377,0.01004,0.02797,0.00712,1.1e-07,0.5172,9.677,0.2104,0.3392,0.2023,0.08225,0.3494,0.04032,0.04778,0.001472,0.02772,0.003029,0.01968,0.2051,0.005362,0.0,0.0,9.669,0.242,0.07366,0.02189,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00001/tt0j/timers.csv,0,1575056380,496.5759158383652,0.3205146234382412,24000000,23777568,2183292,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00001/event_data.hdf5,1.476e-05,67750.67750677506
p p -> t tb,/projects/AtlasESP/data/multiprocess/pepper_data/tt0j.csv,process_file,100,12000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00007,7,2xSkylake8180,12.020568132400513,255,16,10.84,10.78,2.25e-07,0.05247,0.007973,0.03044,0.00359,9.2e-08,0.7454,8.758,0.3217,0.5008,0.2935,0.1232,0.5052,0.06194,0.07133,0.001847,0.03928,0.003915,0.03058,0.3154,0.006328,0.0,0.0,8.749,0.3596,0.109,0.03035,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00007/tt0j/timers.csv,0,1255551004,494.8356523238232,0.3577734751755231,19200000,19021588,1740378,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00007/event_data.hdf5,8.983333333333333e-06,111317.25417439704
p p -> t tb,/projects/AtlasESP/data/multiprocess/pepper_data/tt0j.csv,process_file,100,12000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00008,8,2xSkylake8180,20.031174421310425,255,32,16.71,16.64,1.74e-07,0.05831,0.008888,0.03563,0.005802,1.37e-07,0.7686,14.55,0.3297,0.5142,0.3051,0.1258,0.5233,0.06216,0.07255,0.00193,0.04141,0.004019,0.03084,0.324,0.005727,0.0,0.0,14.54,0.3683,0.113,0.0312,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00008/tt0j/timers.csv,0,2512661116,495.1458277292458,0.25305420719108784,38400000,38042840,3482992,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00008/event_data.hdf5,1.3866666666666665e-05,72115.38461538462
p p -> t tb,/projects/AtlasESP/data/multiprocess/pepper_data/tt0j.csv,process_file,100,12000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00009,9,2xSkylake8180,27.038310050964355,255,48,22.94,22.79,1.72e-07,0.06967,0.07461,0.04075,0.007461,1.62e-07,0.8167,20.55,0.3607,0.5489,0.3288,0.1339,0.5497,0.07159,0.07781,0.002045,0.043,0.004311,0.03371,0.3543,0.006378,0.0,0.0,20.54,0.3948,0.1196,0.03264,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00009/tt0j/timers.csv,0,3767829844,494.9843209275402,0.20658780259730858,57600000,57063991,5222802,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00009/event_data.hdf5,1.8991666666666666e-05,52654.67310223782
p p -> t tb,/projects/AtlasESP/data/multiprocess/pepper_data/tt0j.csv,process_file,100,12000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00010,10,2xSkylake8180,32.04280972480774,255,56,27.54,27.44,3.21e-07,0.08611,0.01338,0.04488,0.008251,2.03e-07,0.8604,25.06,0.3866,0.5818,0.3555,0.141,0.5795,0.07161,0.08543,0.002127,0.04518,0.004395,0.0358,0.3798,0.006871,0.0,0.0,25.05,0.4183,0.1264,0.03459,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00010/tt0j/timers.csv,0,4394582284,494.85366801553636,0.19124008141520432,67200000,66574611,6091679,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00010/event_data.hdf5,2.286666666666667e-05,43731.778425655975
p p -> t tb,/projects/AtlasESP/data/multiprocess/pepper_data/tt0j.csv,process_file,100,12000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00011,11,2xSkylake8180,107.11589908599854,255,112,100.2,99.97,2.92e-07,0.1643,0.04049,0.1018,0.02475,1.89e-07,1.659,95.64,0.6996,0.8423,0.6716,0.1878,1.148,0.1327,0.1457,0.003221,0.09068,0.01097,0.06902,0.6917,0.007844,0.0,0.0,95.64,0.6087,0.1651,0.06625,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00011/tt0j/timers.csv,0,8792248756,495.0217722062844,0.1352474039496443,134400000,133148786,12187694,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00011/event_data.hdf5,8.330833333333333e-05,12003.601080324097
p p -> t tb,/projects/AtlasESP/data/multiprocess/pepper_data/tt0j.csv,process_file,250,7680,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00012,12,2xSkylake8180,14.025956392288208,255,16,12.28,12.22,1.91e-07,0.05185,0.009571,0.02781,0.004373,1.12e-07,1.184,9.052,0.4892,0.7842,0.4653,0.1988,0.8255,0.09537,0.113,0.001704,0.063,0.005269,0.04516,0.4844,0.004808,0.0,0.0,9.041,0.5616,0.1752,0.04618,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00012/tt0j/timers.csv,0,2012373196,495.6629106401757,0.2830594272128575,30720000,30433882,2789423,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00012/event_data.hdf5,6.364583333333333e-06,157119.47626841243
p p -> t tb,/projects/AtlasESP/data/multiprocess/pepper_data/tt0j.csv,process_file,250,7680,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00013,13,2xSkylake8180,24.03477430343628,255,32,20.43,20.36,2.3e-07,0.05515,0.01271,0.01956,0.005727,9.4e-08,1.2,17.15,0.493,0.793,0.4748,0.2002,0.8369,0.09722,0.1137,0.001767,0.06391,0.005419,0.04602,0.4883,0.004746,0.0,0.0,17.14,0.5673,0.1768,0.04774,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00013/tt0j/timers.csv,0,4023350884,495.49911680187523,0.20012290688025633,61440000,60867266,5577007,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00013/event_data.hdf5,1.0604166666666666e-05,94302.55402750491
p p -> t tb,/projects/AtlasESP/data/multiprocess/pepper_data/tt0j.csv,process_file,250,7680,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00014,14,2xSkylake8180,34.047046184539795,255,48,29.21,29.13,1.96e-07,0.06516,0.01577,0.02506,0.007868,1.53e-07,1.271,25.71,0.5403,0.8373,0.5043,0.211,0.8828,0.1069,0.1199,0.001725,0.06725,0.005794,0.04871,0.5349,0.005408,0.0,0.0,25.69,0.6005,0.1857,0.04967,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00014/tt0j/timers.csv,0,6034469956,495.46113914566655,0.16339313557005733,92160000,91301484,8364829,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00014/event_data.hdf5,1.5171875e-05,65911.4315139032
p p -> t tb,/projects/AtlasESP/data/multiprocess/pepper_data/tt0j.csv,process_file,250,7680,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00015,15,2xSkylake8180,42.05494785308838,255,56,37.18,37.08,3.83e-07,0.07759,0.01661,0.04463,0.00834,1.68e-07,1.332,33.48,0.5807,0.887,0.5283,0.2217,0.9238,0.1124,0.1261,0.001915,0.07065,0.006141,0.05099,0.5749,0.005855,0.0,0.0,33.46,0.6359,0.1972,0.05245,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00015/tt0j/timers.csv,0,7040896108,495.5125071261471,0.15127961438212154,107520000,106518576,9759954,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00015/event_data.hdf5,1.93125e-05,51779.93527508091
p p -> t tb,/projects/AtlasESP/data/multiprocess/pepper_data/tt0j.csv,process_file,250,7680,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00016,16,2xSkylake8180,146.15375900268555,255,112,139.3,139.2,4.47e-07,0.1484,0.04098,0.09413,0.02503,2.26e-07,2.799,132.3,1.083,1.311,1.092,0.3007,1.897,0.2608,0.2552,0.003007,0.1551,0.01869,0.1268,1.075,0.00836,0.0,0.0,132.3,0.9463,0.2597,0.1031,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00016/tt0j/timers.csv,0,14077588708,495.37032923343565,0.10695716960690169,215040000,213037185,19514194,pepper_diagnostics/p_p__t_tb/2xSkylake8180/00016/event_data.hdf5,7.25e-05,13793.103448275862
p p -> t tb j,/projects/AtlasESP/data/multiprocess/pepper_data/tt1j.csv,process_file,50,10000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00017,17,2xSkylake8180,8.018594980239868,255,16,6.415,6.28,2.04e-07,0.1269,0.006253,0.02314,0.003904,1.22e-07,1.783,3.656,0.1481,0.4306,0.1634,0.07486,1.421,0.09576,0.1028,0.002903,0.04674,0.004656,0.06764,0.1454,0.002654,0.0,0.0,3.652,0.2969,0.08213,0.05036,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00017/tt1j/timers.csv,0,340154308,551.4095688703212,0.8664020447650427,8000000,7838077,385832,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00017/event_data.hdf5,1.2560000000000002e-05,79617.83439490445
p p -> t tb j,/projects/AtlasESP/data/multiprocess/pepper_data/tt1j.csv,process_file,50,10000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00018,18,2xSkylake8180,12.023122310638428,255,32,8.262,8.178,1.56e-07,0.06976,0.01048,0.04067,0.004947,1.46e-07,1.744,5.612,0.1449,0.4205,0.1578,0.07272,1.393,0.09247,0.09939,0.002753,0.04492,0.004492,0.06584,0.1423,0.002585,0.0,0.0,5.609,0.291,0.08001,0.04826,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00018/tt1j/timers.csv,0,678790684,550.1976756566427,0.6119484938459967,16000000,15675958,770009,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00018/event_data.hdf5,1.6356e-05,61139.642944485204
p p -> t tb j,/projects/AtlasESP/data/multiprocess/pepper_data/tt1j.csv,process_file,50,10000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00019,19,2xSkylake8180,15.025723218917847,255,48,10.96,10.86,1.63e-07,0.0768,0.0152,0.04698,0.006175,1.44e-07,1.931,8.014,0.164,0.4638,0.1787,0.07996,1.539,0.1036,0.112,0.00303,0.04948,0.004985,0.07338,0.1608,0.003211,0.0,0.0,8.011,0.3213,0.08772,0.05349,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00019/tt1j/timers.csv,0,1018393580,550.3432364440476,0.4997222079125915,24000000,23514253,1155323,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00019/event_data.hdf5,2.172e-05,46040.51565377533
p p -> t tb j,/projects/AtlasESP/data/multiprocess/pepper_data/tt1j.csv,process_file,50,10000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00020,20,2xSkylake8180,30.04142165184021,255,56,25.64,25.54,1.91e-07,0.07762,0.02046,0.03954,0.0159,1.68e-07,2.101,22.41,0.179,0.5054,0.2027,0.08721,1.666,0.1147,0.1262,0.00326,0.05548,0.005482,0.08034,0.1756,0.003421,0.0,0.0,22.41,0.3496,0.09557,0.05879,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00020/tt1j/timers.csv,0,1187097644,549.891074695561,0.46247469093574095,28000000,27433016,1346761,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00020/event_data.hdf5,5.1080000000000006e-05,19577.133907595926
p p -> t tb j,/projects/AtlasESP/data/multiprocess/pepper_data/tt1j.csv,process_file,50,10000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00021,21,2xSkylake8180,43.05225419998169,255,112,37.95,37.73,2.72e-07,0.1796,0.02663,0.1287,0.02565,1.48e-07,4.2,31.79,0.3317,0.7026,0.37,0.1164,3.465,0.1853,0.215,0.005566,0.1116,0.009887,0.1192,0.3272,0.004462,0.0,0.0,31.79,0.4801,0.1268,0.09405,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00021/tt1j/timers.csv,0,2372933164,549.600554411976,0.3269398953874244,56000000,54865860,2692104,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00021/event_data.hdf5,7.546e-05,13252.0540683806
p p -> t tb j,/projects/AtlasESP/data/multiprocess/pepper_data/tt1j.csv,process_file,100,8000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00022,22,2xSkylake8180,11.023425579071045,255,16,9.715,9.653,6.55e-07,0.05054,0.009286,0.02754,0.003476,1e-07,2.782,5.601,0.2246,0.6539,0.2485,0.1154,2.235,0.1496,0.156,0.003612,0.06993,0.006,0.1094,0.2213,0.003371,0.0,0.0,5.595,0.4519,0.1263,0.07436,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00022/tt1j/timers.csv,0,542166844,549.3714590778682,0.6838734460163312,12800000,12541516,615064,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00022/event_data.hdf5,1.206625e-05,82875.78990987258
p p -> t tb j,/projects/AtlasESP/data/multiprocess/pepper_data/tt1j.csv,process_file,100,8000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00023,23,2xSkylake8180,17.02772808074951,255,32,13.17,13.09,1.78e-07,0.05927,0.01107,0.02211,0.005829,1.92e-07,2.87,8.91,0.2317,0.674,0.2568,0.1175,2.301,0.1586,0.1604,0.003574,0.07239,0.006257,0.1126,0.2281,0.003544,0.0,0.0,8.905,0.4664,0.1282,0.07783,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00023/tt1j/timers.csv,0,1083442220,548.9277821730493,0.4833304315211387,25600000,25082302,1229154,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00023/event_data.hdf5,1.6362499999999998e-05,61115.3552330023
p p -> t tb j,/projects/AtlasESP/data/multiprocess/pepper_data/tt1j.csv,process_file,100,8000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00024,24,2xSkylake8180,22.033706426620483,255,48,17.27,17.18,2.61e-07,0.07343,0.01189,0.0403,0.007325,1.35e-07,3.068,12.68,0.2528,0.732,0.2819,0.1277,2.457,0.1657,0.176,0.003804,0.07743,0.006864,0.1227,0.2492,0.00364,0.0,0.0,12.68,0.5085,0.1391,0.083,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00024/tt1j/timers.csv,0,1626913500,549.5289954815418,0.39481340049584357,38400000,37621631,1845791,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00024/event_data.hdf5,2.1475e-05,46565.77415599534
p p -> t tb j,/projects/AtlasESP/data/multiprocess/pepper_data/tt1j.csv,process_file,100,8000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00025,25,2xSkylake8180,25.0353684425354,255,56,19.93,19.84,3.59e-07,0.07388,0.01296,0.04597,0.008341,1.63e-07,3.264,15.06,0.2695,0.7743,0.2944,0.1349,2.613,0.1755,0.1897,0.0041,0.08237,0.007663,0.1294,0.2655,0.004003,0.0,0.0,15.06,0.5377,0.1469,0.08809,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00025/tt1j/timers.csv,0,1897857140,549.474511877525,0.36556049837286964,44800000,43892070,2153171,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00025/event_data.hdf5,2.48e-05,40322.58064516129
p p -> t tb j,/projects/AtlasESP/data/multiprocess/pepper_data/tt1j.csv,process_file,100,8000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00026,26,2xSkylake8180,70.0781307220459,255,112,62.96,62.74,1.48e-07,0.1787,0.03211,0.1409,0.02448,3.49e-07,6.584,53.66,0.5139,1.066,0.5769,0.1771,5.442,0.2954,0.332,0.00745,0.1719,0.01437,0.1948,0.5089,0.004938,0.0,0.0,53.66,0.7345,0.1919,0.1377,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00026/tt1j/timers.csv,0,3791020156,548.7994457565713,0.2583202033191038,89600000,87784987,4301008,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00026/event_data.hdf5,7.842500000000001e-05,12751.03602167676
p p -> t tb j,/projects/AtlasESP/data/multiprocess/pepper_data/tt1j.csv,process_file,250,5120,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00027,27,2xSkylake8180,14.025331974029541,255,16,12.82,12.73,1.82e-07,0.05179,0.03151,0.02307,0.003433,1.02e-07,4.558,6.233,0.3307,1.009,0.3874,0.1838,3.718,0.2316,0.2521,0.003629,0.1096,0.008359,0.1677,0.3278,0.002885,0.0,0.0,6.226,0.7,0.1989,0.1095,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00027/tt1j/timers.csv,0,867848908,549.6268881307277,0.5406626570722007,20480000,20065306,984587,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00027/event_data.hdf5,9.9453125e-06,100549.88216810684
p p -> t tb j,/projects/AtlasESP/data/multiprocess/pepper_data/tt1j.csv,process_file,250,5120,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00028,28,2xSkylake8180,20.03028392791748,255,32,15.94,15.87,7.05e-07,0.05985,0.01109,0.03567,0.005266,1.75e-07,4.519,9.412,0.3318,1.004,0.3834,0.1824,3.68,0.2339,0.2495,0.003537,0.1098,0.008612,0.1662,0.329,0.002744,0.0,0.0,9.404,0.6946,0.1977,0.1104,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00028/tt1j/timers.csv,0,1737440772,550.1704703400407,0.38248277603959596,40960000,40129952,1971155,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00028/event_data.hdf5,1.2398437499999999e-05,80655.32451165722
p p -> t tb j,/projects/AtlasESP/data/multiprocess/pepper_data/tt1j.csv,process_file,250,5120,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00029,29,2xSkylake8180,26.038310527801514,255,48,21.78,21.69,5.22e-07,0.06972,0.01598,0.03236,0.007365,4.14e-07,4.927,14.61,0.3807,1.113,0.4201,0.2028,3.989,0.2617,0.2839,0.00402,0.1198,0.009926,0.1838,0.3775,0.003288,0.0,0.0,14.6,0.7724,0.2188,0.1206,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00029/tt1j/timers.csv,0,2604387404,549.8051754463985,0.3122054151203297,61440000,60195270,2954747,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00029/event_data.hdf5,1.69453125e-05,59013.37021668972
p p -> t tb j,/projects/AtlasESP/data/multiprocess/pepper_data/tt1j.csv,process_file,250,5120,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00030,30,2xSkylake8180,28.03921604156494,255,56,24.67,24.58,3.64e-07,0.07696,0.01664,0.04301,0.008447,1.58e-07,5.302,16.99,0.4009,1.182,0.448,0.2139,4.318,0.272,0.2951,0.005008,0.1274,0.01043,0.1944,0.3973,0.003563,0.0,0.0,16.98,0.8211,0.2309,0.129,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00030/tt1j/timers.csv,0,3037950028,549.7148095935728,0.2890206718267262,71680000,70227886,3446653,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00030/event_data.hdf5,1.9203124999999998e-05,52074.85760781124
p p -> t tb j,/projects/AtlasESP/data/multiprocess/pepper_data/tt1j.csv,process_file,250,5120,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00031,31,2xSkylake8180,87.09291434288025,255,112,81.76,81.56,1.84e-07,0.1634,0.03384,0.1139,0.02618,2e-07,11.17,66.5,0.7971,1.664,0.9275,0.2841,9.043,0.5699,0.6438,0.007837,0.284,0.02484,0.4121,0.7918,0.005219,0.0,0.0,66.49,1.146,0.3035,0.2126,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00031/tt1j/timers.csv,0,6074109932,549.5632906142504,0.2043369745155374,143360000,140453593,6891316,pepper_diagnostics/p_p__t_tb_j/2xSkylake8180/00031/event_data.hdf5,6.371875e-05,15693.967631191761
p p -> t tb j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt2j.csv,process_file,50,5000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00032,32,2xSkylake8180,13.024218559265137,255,16,10.14,9.936,3.87e-07,0.2008,0.001905,0.02696,0.003448,9.9e-08,6.079,3.323,0.07301,0.3033,0.09661,0.04701,5.19,0.23,0.2233,0.006117,0.0826,0.007468,0.1983,0.07172,0.001292,0.0,0.0,3.322,0.2062,0.05565,0.04095,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00032/tt2j/timers.csv,0,87181284,401.53511870369806,1.3750331117574892,4000000,3823675,83607,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00032/event_data.hdf5,3.9744000000000004e-05,25161.0305958132
p p -> t tb j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt2j.csv,process_file,50,5000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00033,33,2xSkylake8180,15.026706457138062,255,32,10.94,10.87,4.81e-07,0.0651,0.003582,0.03734,0.005403,1.46e-07,6.048,4.279,0.07355,0.3047,0.09596,0.04698,5.15,0.2245,0.2293,0.006182,0.08185,0.007262,0.1979,0.07223,0.00132,0.0,0.0,4.278,0.207,0.05572,0.0413,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00033/tt2j/timers.csv,0,173928388,400.924165701082,0.971477817308284,8000000,7647454,166994,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00033/event_data.hdf5,4.348e-05,22999.08003679853
p p -> t tb j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt2j.csv,process_file,50,5000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00034,34,2xSkylake8180,17.028688430786133,255,48,13.15,13.07,3.29e-07,0.07493,0.006214,0.04116,0.006118,1.58e-07,6.791,5.671,0.08351,0.3395,0.1084,0.05245,5.795,0.2564,0.2519,0.006919,0.09167,0.008249,0.2214,0.08187,0.001642,0.0,0.0,5.672,0.2303,0.06222,0.04635,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00034/tt2j/timers.csv,0,260054108,399.5721878456983,0.7919658107177633,12000000,11471181,249644,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00034/event_data.hdf5,5.228e-05,19127.773527161437
p p -> t tb j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt2j.csv,process_file,50,5000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00035,35,2xSkylake8180,19.029515027999878,255,56,14.46,14.37,1.7e-07,0.08308,0.007101,0.04716,0.008066,1.52e-07,7.153,6.562,0.09021,0.3657,0.1152,0.0555,6.106,0.2675,0.2653,0.007302,0.09661,0.008951,0.234,0.08863,0.001576,0.0,0.0,6.562,0.2507,0.06552,0.04877,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00035/tt2j/timers.csv,0,303794276,400.072049425647,0.7336639968329525,14000000,13383198,291618,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00035/event_data.hdf5,5.748e-05,17397.355601948504
p p -> t tb j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt2j.csv,process_file,50,5000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00036,36,2xSkylake8180,44.0512592792511,255,112,38.69,38.43,2.9e-07,0.2193,0.02529,0.1444,0.03304,2.59e-07,15.26,21.98,0.1759,0.5377,0.2331,0.07818,13.32,0.4764,0.4841,0.0131,0.2109,0.01737,0.3457,0.1734,0.002439,0.0,0.0,21.99,0.3618,0.09106,0.08394,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00036/tt2j/timers.csv,0,606948988,399.7660459998621,0.5185657110943016,28000000,26764477,582773,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00036/event_data.hdf5,0.00015371999999999999,6505.334374186834
p p -> t tb j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt2j.csv,process_file,100,4000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00037,37,2xSkylake8180,19.030917644500732,255,16,16.11,16.05,1.92e-07,0.05464,0.002867,0.01396,0.004913,1.23e-07,9.499,5.712,0.1176,0.4785,0.1498,0.07514,8.143,0.352,0.336,0.007767,0.1275,0.009759,0.3186,0.1161,0.001591,0.0,0.0,5.71,0.3259,0.08833,0.06363,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00037/tt2j/timers.csv,0,139041300,400.5917709048035,1.0858742933178127,6400000,6118111,133476,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00037/event_data.hdf5,4.0125e-05,24922.118380062304
p p -> t tb j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt2j.csv,process_file,100,4000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00038,38,2xSkylake8180,21.031957149505615,255,32,17.5,17.43,4.33e-07,0.06512,0.005153,0.0296,0.005967,1.61e-07,9.636,6.955,0.1168,0.4771,0.1502,0.07523,8.267,0.3527,0.3498,0.007748,0.1264,0.009678,0.3165,0.1152,0.001634,0.0,0.0,6.954,0.325,0.08795,0.06357,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00038/tt2j/timers.csv,0,277757652,400.12307874020246,0.7673574300675418,12800000,12236137,266634,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00038/event_data.hdf5,4.3575e-05,22948.938611589212
p p -> t tb j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt2j.csv,process_file,100,4000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00039,39,2xSkylake8180,26.03925347328186,255,48,21.34,21.25,1.63e-07,0.07725,0.008261,0.02914,0.007575,1.9e-07,10.66,9.629,0.1358,0.5424,0.1766,0.08395,9.123,0.3931,0.3916,0.009072,0.1421,0.01099,0.3549,0.134,0.001873,0.0,0.0,9.628,0.3697,0.09932,0.07264,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00039/tt2j/timers.csv,0,416999236,400.5107572068871,0.6267675935935558,19200000,18354059,400350,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00039/event_data.hdf5,5.3125e-05,18823.529411764706
p p -> t tb j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt2j.csv,process_file,100,4000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00040,40,2xSkylake8180,29.040499687194824,255,56,24.05,23.95,1.91e-07,0.08571,0.009634,0.04811,0.007172,1.68e-07,11.31,11.63,0.1428,0.5697,0.1838,0.0891,9.695,0.4133,0.4161,0.009215,0.1489,0.01153,0.3746,0.1406,0.00216,0.0,0.0,11.63,0.3883,0.1045,0.07605,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00040/tt2j/timers.csv,0,486248180,400.3119689477372,0.5801294904532481,22400000,21412774,466862,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00040/event_data.hdf5,5.9875e-05,16701.461377870564
p p -> t tb j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt2j.csv,process_file,100,4000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00041,41,2xSkylake8180,72.08150744438171,255,112,65.56,65.35,1.69e-07,0.1762,0.02133,0.09036,0.04889,2.16e-07,24.47,38.98,0.2966,0.8663,0.4005,0.1263,21.36,0.7767,0.779,0.01927,0.332,0.02667,0.5612,0.294,0.002638,0.0,0.0,38.99,0.5834,0.1491,0.133,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00041/tt2j/timers.csv,0,971858276,400.0372413967241,0.4100511227992793,44800000,42824523,933128,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00041/event_data.hdf5,0.000163375,6120.88752869166
p p -> t tb j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt2j.csv,process_file,250,2560,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00042,42,2xSkylake8180,27.040946006774902,255,16,25.41,25.34,3.63e-07,0.05748,0.003807,0.02844,0.004608,1.07e-07,16.13,7.931,0.1682,0.7384,0.2356,0.1188,13.89,0.5799,0.5432,0.008907,0.2027,0.0154,0.5597,0.1668,0.001434,0.0,0.0,7.928,0.503,0.1394,0.09557,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00042/tt2j/timers.csv,0,221004404,398.0322117357498,0.8554547339144498,10240000,9787802,212191,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00042/event_data.hdf5,3.9593750000000004e-05,25256.511444356747
p p -> t tb j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt2j.csv,process_file,250,2560,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00043,43,2xSkylake8180,31.045658588409424,255,32,27.16,27.08,2.36e-07,0.06401,0.007863,0.01986,0.00667,1.71e-07,16.17,9.623,0.1696,0.7412,0.2362,0.1189,13.93,0.5765,0.551,0.008905,0.2029,0.01512,0.555,0.1682,0.001369,0.0,0.0,9.619,0.5049,0.1398,0.09597,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00043/tt2j/timers.csv,0,442929244,398.85050619942496,0.6055881327351269,20480000,19577179,425267,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00043/event_data.hdf5,4.23125e-05,23633.67799113737
p p -> t tb j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt2j.csv,process_file,250,2560,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00044,44,2xSkylake8180,35.05025315284729,255,48,30.92,30.82,5.84e-07,0.08758,0.01195,0.0554,0.006277,1.6e-07,18.14,11.23,0.1987,0.8297,0.2626,0.1332,15.63,0.6411,0.6106,0.01009,0.2256,0.01853,0.6243,0.1971,0.001573,0.0,0.0,11.23,0.5666,0.1555,0.107,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00044/tt2j/timers.csv,0,664950236,399.18710613416187,0.49462731922708686,30720000,29366173,638452,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00044/event_data.hdf5,4.815625e-05,20765.736534717715
p p -> t tb j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt2j.csv,process_file,250,2560,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00045,45,2xSkylake8180,39.051369428634644,255,56,34.59,34.48,1.66e-07,0.08744,0.01545,0.04694,0.006999,1.42e-07,19.37,13.58,0.211,0.8741,0.2766,0.1402,16.66,0.7081,0.6543,0.01077,0.2424,0.02034,0.6588,0.2093,0.00174,0.0,0.0,13.58,0.5966,0.1634,0.1134,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00045/tt2j/timers.csv,0,776384580,399.5042412175669,0.45811097478487084,35840000,34260365,745456,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00045/event_data.hdf5,5.3874999999999995e-05,18561.484918793507
p p -> t tb j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt2j.csv,process_file,250,2560,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00046,46,2xSkylake8180,98.10842990875244,255,112,91.23,91.0,2.14e-07,0.1841,0.02549,0.09829,0.02244,1.64e-07,40.97,47.48,0.4181,1.215,0.5669,0.1817,35.4,1.433,1.421,0.02092,0.5398,0.05037,1.152,0.4155,0.002656,0.0,0.0,47.48,0.8115,0.221,0.182,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00046/tt2j/timers.csv,0,1553483076,399.7069897413013,0.3242105729739943,71680000,68517203,1491641,pepper_diagnostics/p_p__t_tb_j_j/2xSkylake8180/00046/event_data.hdf5,0.0001421875,7032.9670329670325
p p -> t tb j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt3j.csv,process_file,50,1000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00047,47,2xSkylake8180,17.029016971588135,255,16,15.41,15.15,1.86e-07,0.2552,0.0006429,0.01742,0.005041,1.45e-07,9.426,5.585,0.01578,0.08061,0.02281,0.01169,8.145,0.2519,0.2206,0.006976,0.07151,0.006441,0.257,0.01554,0.0002461,0.0,0.0,5.585,0.05384,0.01447,0.01218,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00047/tt3j/timers.csv,0,5660796,234.63242036153954,3.4175929660594213,800000,738893,4690,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00047/event_data.hdf5,0.000303,3300.3300330033003
p p -> t tb j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt3j.csv,process_file,50,1000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00048,48,2xSkylake8180,19.031010150909424,255,32,15.37,15.3,1.86e-07,0.07204,0.001014,0.03877,0.007691,1.58e-07,9.295,5.859,0.01557,0.08089,0.02252,0.01167,8.03,0.2491,0.2225,0.007459,0.07007,0.006302,0.2555,0.01528,0.0002887,0.0,0.0,5.86,0.05396,0.01439,0.01242,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00048/tt3j/timers.csv,0,11311260,234.4708698119288,2.4157260166204617,1600000,1477936,9374,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00048/event_data.hdf5,0.000306,3267.97385620915
p p -> t tb j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt3j.csv,process_file,50,1000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00049,49,2xSkylake8180,21.031858682632446,255,48,17.56,17.47,1.8e-07,0.08365,0.001532,0.0465,0.006252,3.47e-07,10.54,6.771,0.01837,0.0913,0.02522,0.013,9.097,0.2818,0.2493,0.007865,0.07908,0.007248,0.2881,0.01806,0.0003108,0.0,0.0,6.773,0.06118,0.01615,0.01385,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00049/tt3j/timers.csv,0,16956492,234.52432590771605,1.9725418586880257,2400000,2216760,14062,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00049/event_data.hdf5,0.0003494,2862.0492272467086
p p -> t tb j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt3j.csv,process_file,50,1000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00050,50,2xSkylake8180,24.035001039505005,255,56,19.39,19.29,2.89e-07,0.08991,0.001858,0.03002,0.008333,1.79e-07,11.11,8.006,0.01941,0.09716,0.02712,0.01379,9.587,0.3004,0.2697,0.008243,0.08416,0.007551,0.3045,0.01906,0.0003539,0.0,0.0,8.008,0.06523,0.01713,0.01465,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00050/tt3j/timers.csv,0,19839108,235.4663065506864,1.8298104499924825,2800000,2586373,16471,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00050/event_data.hdf5,0.0003858,2592.016588906169
p p -> t tb j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt3j.csv,process_file,50,1000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00051,51,2xSkylake8180,53.06398248672485,255,112,46.31,46.09,2.27e-07,0.2019,0.004963,0.1229,0.02509,2.28e-07,23.8,21.89,0.03824,0.1458,0.05399,0.01958,20.77,0.5489,0.4994,0.01652,0.1837,0.01507,0.4483,0.03773,0.0005115,0.0,0.0,21.9,0.09629,0.02384,0.02549,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00051/tt3j/timers.csv,0,39902652,236.60453325147833,1.297637735496578,5600000,5172215,33104,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00051/event_data.hdf5,0.0009218000000000001,1084.8340203948794
p p -> t tb j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt3j.csv,process_file,100,800,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00052,52,2xSkylake8180,27.041168928146362,255,16,24.63,24.56,2.56e-07,0.06635,0.0006576,0.01613,0.003921,1.1e-07,15.32,9.022,0.02356,0.1263,0.03504,0.01842,13.29,0.4027,0.3531,0.009313,0.1125,0.008693,0.4123,0.02324,0.0003229,0.0,0.0,9.022,0.08466,0.02273,0.01881,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00052/tt3j/timers.csv,0,9268644,237.74089758900777,2.7201745078706234,1280000,1182721,7606,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00052/event_data.hdf5,0.000307,3257.328990228013
p p -> t tb j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt3j.csv,process_file,100,800,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00053,53,2xSkylake8180,29.041624546051025,255,32,25.08,25.0,2.69e-07,0.07113,0.001234,0.03822,0.005221,1.55e-07,15.31,9.475,0.02465,0.13,0.03606,0.01895,13.28,0.4032,0.3506,0.009207,0.1136,0.008888,0.4132,0.02429,0.0003608,0.0,0.0,9.476,0.08708,0.02329,0.01952,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00053/tt3j/timers.csv,0,18519108,239.80796392676885,1.9319237020769906,2560000,2365242,15337,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00053/event_data.hdf5,0.0003125,3200.0
p p -> t tb j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt3j.csv,process_file,100,800,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00054,54,2xSkylake8180,33.042972803115845,255,48,28.38,28.29,1.75e-07,0.08738,0.001869,0.03239,0.00786,1.74e-07,17.21,10.83,0.02788,0.144,0.04042,0.02083,14.92,0.4547,0.3938,0.01049,0.1267,0.01002,0.4666,0.02747,0.0004186,0.0,0.0,10.83,0.09668,0.02573,0.02137,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00054/tt3j/timers.csv,0,27526956,237.7433285781288,1.5706717456807233,3840000,3547466,22804,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00054/event_data.hdf5,0.000353625,2827.8543655001768
p p -> t tb j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt3j.csv,process_file,100,800,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00055,55,2xSkylake8180,35.04810953140259,255,56,30.14,30.04,1.83e-07,0.09111,0.002199,0.05013,0.007131,1.53e-07,18.08,11.7,0.03002,0.1524,0.04252,0.02218,15.68,0.4782,0.4081,0.01106,0.1331,0.01066,0.4925,0.0296,0.0004226,0.0,0.0,11.7,0.1024,0.02716,0.02268,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00055/tt3j/timers.csv,0,32094804,238.19754956004684,1.455482322113267,4480000,4138482,26657,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00055/event_data.hdf5,0.0003755,2663.1158455392806
p p -> t tb j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt3j.csv,process_file,100,800,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00056,56,2xSkylake8180,86.0930027961731,255,112,79.45,79.23,3.75e-07,0.1945,0.007034,0.1054,0.02492,1.97e-07,39.26,39.44,0.05748,0.2159,0.08511,0.02903,34.28,0.9112,0.8223,0.02328,0.297,0.02377,0.7343,0.05696,0.0005135,0.0,0.0,39.45,0.1431,0.03593,0.03673,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00056/tt3j/timers.csv,0,64531428,239.44178769615436,1.0319932580569127,8960000,8276530,53602,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00056/event_data.hdf5,0.000990375,1009.7185409567084
p p -> t tb j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt3j.csv,process_file,250,512,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00057,57,2xSkylake8180,42.057743072509766,255,16,41.07,41.0,3.73e-07,0.06522,0.0009151,0.03252,0.003492,1.25e-07,25.59,15.07,0.03614,0.2056,0.05715,0.03067,22.25,0.6636,0.5857,0.01105,0.1768,0.01352,0.6763,0.03586,0.0002857,0.0,0.0,15.07,0.1378,0.03768,0.03003,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00057/tt3j/timers.csv,0,14916492,242.00043108558845,2.170616086394673,2048000,1891498,12381,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00057/event_data.hdf5,0.0003203125,3121.951219512195
p p -> t tb j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt3j.csv,process_file,250,512,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00058,58,2xSkylake8180,45.058982133865356,255,32,41.45,41.37,1.86e-07,0.07421,0.001218,0.04044,0.007613,2.22e-07,25.53,15.51,0.03652,0.1982,0.05546,0.02957,22.21,0.6758,0.561,0.01122,0.1771,0.01392,0.6702,0.03622,0.0002977,0.0,0.0,15.51,0.1329,0.03628,0.02889,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00058/tt3j/timers.csv,0,29572188,239.7875516259488,1.52743493074655,4096000,3783365,24535,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00058/event_data.hdf5,0.000323203125,3094.0294899685764
p p -> t tb j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt3j.csv,process_file,250,512,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00059,59,2xSkylake8180,52.06631064414978,255,48,47.44,47.34,4.81e-07,0.08764,0.002451,0.04787,0.007197,9.5e-08,28.97,18.0,0.04203,0.2216,0.06295,0.03314,25.15,0.7747,0.6499,0.01281,0.2006,0.0193,0.7789,0.0417,0.0003318,0.0,0.0,18.0,0.1487,0.0405,0.03229,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00059/tt3j/timers.csv,0,43867884,237.25713050360474,1.2406143885341112,6144000,5675284,36424,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00059/event_data.hdf5,0.00036984375,2703.844528939586
p p -> t tb j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt3j.csv,process_file,250,512,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00060,60,2xSkylake8180,55.067288398742676,255,56,50.91,50.81,3.37e-07,0.09432,0.002507,0.05622,0.008106,3.74e-07,30.49,19.92,0.04587,0.2361,0.0671,0.03513,26.47,0.8091,0.6762,0.01421,0.2106,0.01834,0.8065,0.04548,0.0003897,0.0,0.0,19.93,0.1585,0.04305,0.0345,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00060/tt3j/timers.csv,0,51075732,236.77121636492112,1.1472883569330852,7168000,6621555,42406,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00060/event_data.hdf5,0.000396953125,2519.189135996851
p p -> t tb j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt3j.csv,process_file,250,512,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00061,61,2xSkylake8180,132.14105129241943,255,112,125.5,125.3,1.79e-07,0.1859,0.008664,0.08821,0.0262,1.94e-07,66.38,58.19,0.08337,0.3331,0.1312,0.04561,56.72,1.937,1.872,0.02727,0.4798,0.06032,1.789,0.08276,0.0006126,0.0,0.0,58.19,0.2229,0.05521,0.05483,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00061/tt3j/timers.csv,0,101893284,236.62916754336823,0.8112296934268393,14336000,13243901,84736,pepper_diagnostics/p_p__t_tb_j_j_j/2xSkylake8180/00061/event_data.hdf5,0.00097890625,1021.5482841181166
p p -> t tb j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt4j.csv,process_file,50,100,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00062,62,2xSkylake8180,19.031655073165894,255,16,17.48,16.86,1.79e-07,0.618,0.0007327,0.01535,0.003288,9.3e-08,12.99,3.846,0.001952,0.01047,0.00283,0.001376,10.05,0.2172,0.1661,0.006053,0.04876,0.005024,0.2508,0.00192,3.161e-05,0.0,0.0,3.847,0.007045,0.001752,0.001659,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00062/tt4j/timers.csv,0,151564,154.47929718519055,22.770322825983623,80000,70461,46,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00062/event_data.hdf5,0.003372,296.55990510083035
p p -> t tb j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt4j.csv,process_file,50,100,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00063,63,2xSkylake8180,21.031803607940674,255,32,17.38,17.12,1.55e-07,0.2554,0.001031,0.02786,0.004906,1.39e-07,13.08,4.011,0.002261,0.01108,0.00319,0.001547,10.08,0.2186,0.1686,0.006018,0.04927,0.004864,0.2458,0.002219,4.108e-05,0.0,0.0,4.012,0.007469,0.001824,0.001773,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00063/tt4j/timers.csv,0,151564,136.00894643478733,15.10832663714085,160000,140981,81,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00063/event_data.hdf5,0.0034240000000000004,292.0560747663551
p p -> t tb j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt4j.csv,process_file,50,100,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00064,64,2xSkylake8180,24.035865783691406,255,48,19.89,19.54,3.29e-07,0.3416,0.00113,0.03755,0.007585,1.42e-07,14.85,4.653,0.002792,0.01258,0.004011,0.001649,11.45,0.2471,0.195,0.006845,0.05561,0.005623,0.2759,0.002735,5.667e-05,0.0,0.0,4.655,0.008584,0.001998,0.001977,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00064/tt4j/timers.csv,0,287564,132.09099324530786,12.156997199152373,240000,211258,118,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00064/event_data.hdf5,0.003908,255.88536335721597
p p -> t tb j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt4j.csv,process_file,50,100,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00065,65,2xSkylake8180,25.036375522613525,255,56,21.15,20.78,1.78e-07,0.3612,0.001828,0.204,0.007119,2.88e-07,15.74,4.999,0.00326,0.01367,0.004235,0.001729,12.12,0.2608,0.2005,0.007153,0.05857,0.006545,0.2917,0.003205,5.502e-05,0.0,0.0,5.001,0.009382,0.002141,0.002128,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00065/tt4j/timers.csv,0,287564,127.6133324573313,11.06287067345397,280000,246473,133,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00065/event_data.hdf5,0.004156,240.61597690086623
p p -> t tb j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt4j.csv,process_file,50,100,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00066,66,2xSkylake8180,58.066856145858765,255,112,51.14,50.55,3.25e-07,0.564,0.003443,0.1096,0.02687,1.85e-07,32.86,17.54,0.005858,0.02087,0.008008,0.002471,25.35,0.4902,0.3957,0.01459,0.1295,0.01429,0.4337,0.005772,8.597e-05,0.0,0.0,17.55,0.01355,0.003047,0.004241,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00066/tt4j/timers.csv,0,423564,126.17408434691028,7.778407108371571,560000,493412,263,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00066/event_data.hdf5,0.01011,98.91196834817013
p p -> t tb j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt4j.csv,process_file,100,80,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00067,67,2xSkylake8180,30.044506788253784,255,16,28.27,27.98,3.17e-07,0.2856,0.000727,0.08278,0.004533,8.9e-08,20.76,7.185,0.002892,0.01626,0.004587,0.002241,16.14,0.3409,0.2651,0.00844,0.07558,0.006932,0.3772,0.002858,3.379e-05,0.0,0.0,7.186,0.01087,0.002797,0.00258,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00067/tt4j/timers.csv,0,151564,96.54956074074408,14.232953535720819,128000,112772,46,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00067/event_data.hdf5,0.0034974999999999997,285.9185132237313
p p -> t tb j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt4j.csv,process_file,100,80,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00068,68,2xSkylake8180,33.0463662147522,255,32,29.07,28.73,2.42e-07,0.3285,0.00103,0.18,0.006019,2.38e-07,20.69,8.009,0.00336,0.01737,0.005434,0.002546,15.95,0.3432,0.2626,0.008476,0.07515,0.007015,0.3794,0.003319,4.087e-05,0.0,0.0,8.011,0.01169,0.002944,0.002724,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00068/tt4j/timers.csv,0,287564,113.34078869565609,10.903943000062238,256000,225593,108,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00068/event_data.hdf5,0.00359125,278.45457709711104
p p -> t tb j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt4j.csv,process_file,100,80,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00069,69,2xSkylake8180,37.05189752578735,255,48,32.73,32.38,1.72e-07,0.3426,0.001328,0.1869,0.006314,1.51e-07,23.6,8.736,0.003793,0.01891,0.006098,0.002657,18.17,0.3822,0.2948,0.00944,0.0848,0.008653,0.428,0.003742,5.037e-05,0.0,0.0,8.739,0.01275,0.003146,0.002993,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00069/tt4j/timers.csv,0,287564,120.33713367686943,9.173577179771936,384000,338342,172,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00069/event_data.hdf5,0.004047500000000001,247.06609017912288
p p -> t tb j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt4j.csv,process_file,100,80,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00070,70,2xSkylake8180,39.05223226547241,255,56,34.82,34.47,1.7e-07,0.3477,0.00121,0.1903,0.007245,1.52e-07,25.1,9.319,0.004223,0.02022,0.006497,0.002758,19.34,0.4047,0.3076,0.01017,0.08961,0.01006,0.4515,0.004174,4.963e-05,0.0,0.0,9.322,0.01373,0.00333,0.003139,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00070/tt4j/timers.csv,0,423564,122.33608938578753,8.563298689958879,448000,394723,204,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00070/event_data.hdf5,0.00430875,232.08587177255583
p p -> t tb j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt4j.csv,process_file,100,80,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00071,71,2xSkylake8180,93.10213279724121,255,112,86.0,85.39,2.05e-07,0.5768,0.008598,0.0869,0.02422,2.65e-07,53.27,31.94,0.008001,0.03175,0.01221,0.004033,41.18,0.8609,0.6628,0.02075,0.2087,0.03999,0.8231,0.00793,7.094e-05,0.0,0.0,31.96,0.02056,0.00487,0.006293,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00071/tt4j/timers.csv,0,695564,122.03624602944981,6.047741474770202,896000,789538,407,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00071/event_data.hdf5,0.01067375,93.68778545497132
p p -> t tb j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt4j.csv,process_file,250,51,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00072,72,2xSkylake8180,48.06578612327576,255,16,46.38,46.1,1.77e-07,0.2747,0.0009822,0.1241,0.003407,1.52e-07,35.16,10.89,0.004034,0.02508,0.00758,0.003597,27.28,0.6377,0.4614,0.01022,0.1252,0.01733,0.6719,0.003999,3.476e-05,0.0,0.0,10.9,0.01671,0.004401,0.003958,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00072/tt4j/timers.csv,0,151564,118.5263149758495,12.49104493217331,204000,179678,90,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00072/event_data.hdf5,0.003615686274509804,276.5726681127982
p p -> t tb j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt4j.csv,process_file,250,51,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00073,73,2xSkylake8180,50.063729763031006,255,32,47.26,46.98,2.57e-07,0.2709,0.001101,0.05078,0.004783,1e-07,35.67,11.27,0.004125,0.0258,0.008508,0.003703,27.42,0.6345,0.4811,0.01107,0.1246,0.02088,0.6828,0.004077,4.861e-05,0.0,0.0,11.27,0.01727,0.004433,0.004076,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00073/tt4j/timers.csv,0,287564,121.81871261406755,8.954270087592976,408000,359392,185,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00073/event_data.hdf5,0.0036847058823529406,271.39208173690935
p p -> t tb j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt4j.csv,process_file,250,51,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00074,74,2xSkylake8180,58.07408118247986,255,48,53.56,53.26,2.02e-07,0.2913,0.00147,0.1286,0.007446,1.92e-07,40.48,12.72,0.004878,0.0286,0.009221,0.004116,31.04,0.7186,0.511,0.01147,0.1406,0.02704,0.774,0.004827,5.046e-05,0.0,0.0,12.72,0.01909,0.004989,0.004499,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00074/tt4j/timers.csv,0,559564,134.3298236392961,7.677211149837187,612000,539383,306,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00074/event_data.hdf5,0.004177254901960784,239.3916635373639
p p -> t tb j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt4j.csv,process_file,250,51,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00075,75,2xSkylake8180,61.07538890838623,255,56,57.16,56.78,2.2e-07,0.3751,0.001729,0.1104,0.008998,1.56e-07,42.67,14.04,0.005107,0.03029,0.01004,0.004359,32.66,0.754,0.5496,0.01215,0.1486,0.02838,0.7873,0.005052,5.464e-05,0.0,0.0,14.04,0.02028,0.005241,0.004759,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00075/tt4j/timers.csv,0,559564,130.943357497129,7.017594866225058,714000,629143,348,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00075/event_data.hdf5,0.0044533333333333334,224.55089820359282
p p -> t tb j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/tt4j.csv,process_file,250,51,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00076,76,2xSkylake8180,146.15351581573486,255,112,139.3,138.7,2.83e-07,0.5846,0.003848,0.1415,0.03307,2.05e-07,89.03,49.46,0.008465,0.04603,0.01846,0.006092,67.3,1.81,1.582,0.02409,0.3394,0.05528,2.075,0.008383,8.216e-05,0.0,0.0,49.47,0.0302,0.007064,0.008751,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00076/tt4j/timers.csv,0,967564,130.37894647343447,4.951486465803764,1428000,1258370,693,pepper_diagnostics/p_p__t_tb_j_j_j_j/2xSkylake8180/00076/event_data.hdf5,0.010878431372549019,91.92501802451335


==> JLSE_Plots/pepper_results/pepper/pepper_ttng/plots_2023-11-03_ttng/pepper_runs_a100_ttng.csv <==
process_string,process,process_input_type,batch_size,n_batches,seed,verbosity,collision_energy,mu2,use_cached_results,cache_path,integrator,diagnostic_output_enabled,diagnostic_path,proc_id,label,run_time,return_code,thread_count,Total Runtime,Event Generation Runtime,Optimisation Runtime,Initialisation Runtime,HDF5 Close Runtime,HDF5 Open Runtime,HDF5 Init Runtime,Unweighting Setup Runtime,EG Recursion,EG Output,EG PDF and AlphaS evaluation,EG Phase space,EG External State,EG RNG,EG-R Calculate currents,EG-R Momenta preparation,EG-R Currents preparation,EG-R IP reset,EG-R ME update,EG-R ME reset,EG-R IC reset,EG-PDF PDF,EG-PDF AlphaS,EG-O Filter non-zero,EG-O Pull non-zero,EG-O HDF5 write,EG-PS Fill Mom Weights,EG-PS Update weights,EG-PS Cuts,CSV Timer Filename,EG-R ME2 update,event_data_size,event_period,event_rate,xs_mean,xs_sigma,n_trials,n_nonzero_after_cuts,n_nonzero,HDF5 Filename
g g -> t tb,g g -> t tb,process,128,20000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/V100/00000,0,V100,1.11719012260437,-6,128,24.91,24.83,2.045e-06,0.07763,0.000809,0.001228,0.001723,8.15e-07,5.88,8.936,3.222,1.869,1.534,0.2068,1.191,0.8997,0.8245,0.551,0.773,0.5293,0.4592,2.632,0.5903,3.673,3.538,0.2829,0.7425,0.4649,0.6584,pepper_diagnostics/g_g__t_tb/V100/00000/2_2__g__g__t__tb/timers.csv,0.3817,0,9.69921875e-06,103101.08739428112,,,,,,
g g -> t tb,g g -> t tb,process,128,20000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/A100/00003,3,A100,27.038121700286865,0,128,25.56,25.51,2.16e-06,0.04859,0.0005895,0.001462,0.001052,8.5e-07,6.58,8.249,3.376,1.976,1.65,0.2628,1.258,1.016,0.9393,0.633,0.8723,0.5984,0.5044,2.73,0.6462,4.022,2.86,0.1999,0.8222,0.517,0.6336,pepper_diagnostics/g_g__t_tb/A100/00003/2_2__g__g__t__tb/timers.csv,0.4324,60397284,9.964843750000001e-06,100352.80282242257,428.35466741871863,1.4573147583278967,2560000.0,2534984.0,83613.0,pepper_diagnostics/g_g__t_tb/A100/00003/event_data.hdf5
g g -> t tb,g g -> t tb,process,256,20000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/V100/00001,1,V100,1.090778112411499,-6,256,25.69,25.61,2.446e-06,0.0776,0.001262,0.001329,0.001716,8.53e-07,5.95,9.386,3.356,1.906,1.584,0.2101,1.223,0.9063,0.8313,0.555,0.7819,0.5344,0.4581,2.76,0.5955,3.752,3.622,0.5093,0.7584,0.4708,0.6733,pepper_diagnostics/g_g__t_tb/V100/00001/2_2__g__g__t__tb/timers.csv,0.3827,0,5.001953125e-06,199921.90550566185,,,,,,
g g -> t tb,g g -> t tb,process,256,20000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/A100/00029,29,A100,27.037129640579224,0,256,25.94,25.89,2.68e-06,0.04727,0.000984,0.001411,0.001034,1.09e-06,6.547,8.61,3.382,1.997,1.676,0.2648,1.255,1.015,0.9298,0.6339,0.8688,0.5928,0.5056,2.739,0.6433,4.078,2.972,0.3513,0.8234,0.5167,0.6539,pepper_diagnostics/g_g__t_tb/A100/00029/2_2__g__g__t__tb/timers.csv,0.4276,120848388,5.056640625e-06,197759.75280030898,428.86819680935207,1.031198019160708,5120000.0,5070346.0,167405.0,pepper_diagnostics/g_g__t_tb/A100/00029/event_data.hdf5
g g -> t tb,g g -> t tb,process,512,20000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/V100/00002,2,V100,1.1069152355194092,-6,512,25.63,25.56,2.051e-06,0.07424,0.002339,0.001393,0.002183,6.18e-07,5.878,9.448,3.356,1.898,1.596,0.2191,1.214,0.9069,0.8213,0.5509,0.7667,0.5235,0.4379,2.766,0.5894,3.574,3.63,0.7678,0.7382,0.4726,0.684,pepper_diagnostics/g_g__t_tb/V100/00002/2_2__g__g__t__tb/timers.csv,0.38,0,2.49609375e-06,400625.9780907669,,,,,,
g g -> t tb,g g -> t tb,process,512,20000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/A100/00030,30,A100,27.038071393966675,0,512,26.35,26.3,2.55e-06,0.04685,0.001678,0.001446,0.001034,9e-07,6.528,8.989,3.393,1.996,1.693,0.273,1.258,1.014,0.9267,0.6272,0.8655,0.5922,0.4966,2.747,0.6458,4.066,3.015,0.671,0.8205,0.5184,0.6539,pepper_diagnostics/g_g__t_tb/A100/00030/2_2__g__g__t__tb/timers.csv,0.428,242331828,2.568359375e-06,389353.61216730037,430.2366197942321,0.7302966696568229,10240000.0,10140028.0,335890.0,pepper_diagnostics/g_g__t_tb/A100/00030/event_data.hdf5
g g -> t tb,g g -> t tb,process,1024,18000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/A100/00031,31,A100,26.037108421325684,0,1024,24.63,24.58,3.07e-06,0.04834,0.002208,0.001418,0.00108,1.3e-06,5.917,8.828,3.109,1.818,1.529,0.2587,1.141,0.9178,0.8448,0.5689,0.7812,0.535,0.4531,2.52,0.5885,3.7,2.803,1.121,0.7584,0.4675,0.589,pepper_diagnostics/g_g__t_tb/A100/00031/2_2__g__g__t__tb/timers.csv,0.3868,435527148,1.333550347222222e-06,749877.9495524818,429.5585546085425,0.5438811507940143,18432000.0,18252534.0,603685.0,pepper_diagnostics/g_g__t_tb/A100/00031/event_data.hdf5
g g -> t tb,g g -> t tb,process,2048,14400,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/A100/00032,32,A100,23.03326964378357,0,2048,21.53,21.48,2.88e-06,0.04868,0.001344,0.001466,0.001074,9.8e-07,4.866,8.501,2.556,1.504,1.265,0.2287,0.9453,0.7623,0.694,0.4684,0.6417,0.4357,0.3622,2.072,0.4844,3.01,2.439,2.006,0.6277,0.3879,0.4865,pepper_diagnostics/g_g__t_tb/A100/00032/2_2__g__g__t__tb/timers.csv,0.3177,695742748,7.283528645833334e-07,1372960.8938547485,428.90112156230475,0.42969380388987566,29491200.0,29202671.0,964391.0,pepper_diagnostics/g_g__t_tb/A100/00032/event_data.hdf5
g g -> t tb,g g -> t tb,process,4096,10080,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/A100/00033,33,A100,19.028892755508423,0,4096,17.67,17.62,2.81e-06,0.04936,0.002315,0.001407,0.001056,1.15e-06,3.761,7.617,1.955,1.174,0.9937,0.1854,0.7508,0.6049,0.5312,0.3633,0.4878,0.3263,0.2566,1.588,0.3662,2.279,1.942,2.538,0.4695,0.3091,0.3941,pepper_diagnostics/g_g__t_tb/A100/00033/2_2__g__g__t__tb/timers.csv,0.2403,976729492,4.267616877480159e-07,2343228.149829739,430.07239795029227,0.36362954984346146,41287680.0,40884317.0,1353868.0,pepper_diagnostics/g_g__t_tb/A100/00033/event_data.hdf5
g g -> t tb,g g -> t tb,process,8192,7056,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/A100/00034,34,A100,17.02774143218994,0,8192,15.48,15.42,3.01e-06,0.05312,0.002096,0.001477,0.00108,1.21e-06,3.071,7.194,1.686,0.9655,0.8382,0.1499,0.6259,0.5213,0.4292,0.2973,0.3905,0.2569,0.18,1.396,0.2903,1.768,1.674,2.965,0.3547,0.2653,0.3442,pepper_diagnostics/g_g__t_tb/A100/00034/2_2__g__g__t__tb/timers.csv,0.1894,1366717516,2.6676930537840135e-07,3748557.19844358,429.85566370130545,0.30725838755736434,57802752.0,57237184.0,1894419.0,pepper_diagnostics/g_g__t_tb/A100/00034/event_data.hdf5
g g -> t tb,g g -> t tb,process,16384,4939,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/V100/00007,7,V100,0.2005617618560791,-6,16384,13.14,13.06,2.256e-06,0.06338,0.01972,0.001591,0.00161,7.34e-07,1.887,8.312,0.886,0.5737,0.4456,0.1096,0.452,0.3115,0.2915,0.1766,0.2225,0.1462,0.1093,0.7127,0.1733,1.03,2.31,3.592,0.2152,0.128,0.2295,pepper_diagnostics/g_g__t_tb/V100/00007/2_2__g__g__t__tb/timers.csv,0.1032,1913686228,1.6139282053553354e-07,6196062.48085758,429.9385579994466,0.2597052364546535,80920576.0,80130485.0,2652665.0,pepper_diagnostics/g_g__t_tb/V100/00007/event_data.hdf5
g g -> t tb,g g -> t tb,process,16384,4939,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/A100/00035,35,A100,15.02433443069458,0,16384,14.07,14.0,3.09e-06,0.05547,0.02053,0.00142,0.001048,1.37e-06,2.412,7.708,1.271,0.7235,0.6452,0.1194,0.5259,0.4025,0.3428,0.2394,0.2999,0.1984,0.1258,1.05,0.2205,1.296,1.552,4.049,0.2577,0.2022,0.2627,pepper_diagnostics/g_g__t_tb/A100/00035/2_2__g__g__t__tb/timers.csv,0.1422,1913686228,1.730091491192549e-07,5780041.142857143,429.93855799944663,0.2597052364546535,80920576.0,80130485.0,2652665.0,pepper_diagnostics/g_g__t_tb/A100/00035/event_data.hdf5
g g -> t tb,g g -> t tb,process,32768,3951,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/V100/00008,8,V100,0.2330820560455322,-6,32768,21.84,21.78,2.158e-06,0.05306,0.002238,0.001369,0.001691,8.85e-07,4.435,9.48,2.545,1.47,1.201,0.2028,0.9129,0.686,0.623,0.4135,0.5791,0.3946,0.3319,2.089,0.4564,2.804,3.131,2.123,0.5959,0.3587,0.5122,pepper_diagnostics/g_g__t_tb/V100/00008/2_2__g__g__t__tb/timers.csv,0.2889,0,1.6822901836560364e-07,5944277.685950413,,,,,,
g g -> t tb,g g -> t tb,process,32768,3951,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/A100/00036,36,A100,18.026880979537964,0,32768,16.96,16.89,3.24e-06,0.06024,0.002255,0.001504,0.001093,1.26e-06,2.31,11.19,1.093,0.6399,0.5648,0.1285,0.5661,0.3859,0.3657,0.2197,0.261,0.1736,0.1012,0.8739,0.2194,1.147,2.257,6.338,0.2297,0.1707,0.2387,pepper_diagnostics/g_g__t_tb/A100/00036/2_2__g__g__t__tb/timers.csv,0.1234,3059192596,1.30458591377183e-07,7665267.495559502,429.6018582586478,0.2052476477023546,129466368.0,128201703.0,4240531.0,pepper_diagnostics/g_g__t_tb/A100/00036/event_data.hdf5
g g -> t tb,g g -> t tb,process,65536,3161,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/V100/00009,9,V100,0.1631946563720703,-6,65536,16.96,16.9,3.07e-06,0.05762,0.003641,0.001516,0.001699,1.25e-06,3.163,8.138,1.8,1.041,0.8423,0.167,0.6702,0.4836,0.439,0.2915,0.413,0.2791,0.2347,1.472,0.3276,1.996,2.593,2.294,0.4329,0.2508,0.3546,pepper_diagnostics/g_g__t_tb/V100/00009/2_2__g__g__t__tb/timers.csv,0.2063,0,8.157973272896235e-08,12257946.50887574,,,,,,
g g -> t tb,g g -> t tb,process,65536,3161,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/A100/00037,37,A100,28.03817057609558,0,65536,27.3,27.21,2.88e-06,0.06789,0.01639,0.001508,0.001028,1.22e-06,2.454,21.67,1.007,0.5776,0.5271,0.1619,0.7866,0.3683,0.4218,0.2092,0.2297,0.1567,0.08224,0.7508,0.2562,1.112,5.717,10.62,0.2136,0.1453,0.2171,pepper_diagnostics/g_g__t_tb/A100/00037/2_2__g__g__t__tb/timers.csv,0.1064,4893355588,1.3134819689674946e-07,7613351.561925762,429.4590489056128,0.16223120051591422,207159296.0,205134447.0,6783048.0,pepper_diagnostics/g_g__t_tb/A100/00037/event_data.hdf5
g g -> t tb,g g -> t tb,process,131072,2528,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/V100/00010,10,V100,0.0726311206817627,-6,131072,14.48,14.42,2.086e-06,0.05623,0.002447,0.001354,0.001642,1.127e-06,2.338,8.045,1.257,0.8078,0.6258,0.1316,0.503,0.386,0.339,0.2188,0.2939,0.1919,0.1552,1.021,0.2358,1.431,2.307,3.088,0.3015,0.1812,0.3235,pepper_diagnostics/g_g__t_tb/V100/00010/2_2__g__g__t__tb/timers.csv,0.1466,0,4.3518935577778885e-08,22978503.19001387,,,,,,
g g -> t tb,g g -> t tb,process,131072,2528,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/A100/00038,38,A100,40.05210494995117,0,131072,39.1,39.0,3.01e-06,0.08431,0.009536,0.001461,0.001048,1.13e-06,3.301,32.74,0.9782,0.5673,0.5823,0.1622,1.298,0.3794,0.7671,0.2322,0.2317,0.1574,0.0653,0.6863,0.2919,1.057,8.901,16.15,0.1817,0.1446,0.2398,pepper_diagnostics/g_g__t_tb/A100/00038/2_2__g__g__t__tb/timers.csv,0.09364,7830908932,1.1770031120203719e-07,8496154.256410256,429.66898626846364,0.12830104512658547,331350016.0,328110342.0,10855012.0,pepper_diagnostics/g_g__t_tb/A100/00038/event_data.hdf5
g g -> t tb,g g -> t tb,process,262144,2023,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/V100/00011,11,V100,0.0747072696685791,-6,262144,13.35,13.26,2.108e-06,0.06418,0.02202,0.00135,0.001665,7.68e-07,1.896,8.467,0.899,0.5803,0.4506,0.1116,0.4545,0.3116,0.2937,0.1774,0.2241,0.1467,0.1105,0.7204,0.1786,1.048,2.342,3.687,0.2205,0.1285,0.23,pepper_diagnostics/g_g__t_tb/V100/00011/2_2__g__g__t__tb/timers.csv,0.104,0,2.5003898043592435e-08,39993764.1025641,,,,,,
g g -> t tb,g g -> t tb,process,262144,2023,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/A100/00039,39,A100,59.07098364830017,0,262144,58.22,58.1,2.97e-06,0.1129,0.002497,0.001448,0.001051,1.12e-06,4.118,50.85,1.087,0.6345,0.6539,0.1845,1.77,0.5398,0.8545,0.3016,0.2769,0.1677,0.05365,0.7228,0.3638,1.445,13.82,24.92,0.1659,0.1585,0.3092,pepper_diagnostics/g_g__t_tb/A100/00039/2_2__g__g__t__tb/timers.csv,0.08692,12530836156,1.0955704949718858e-07,9127664.578313254,429.59892251500963,0.10140883227389873,530317312.0,525131827.0,17370070.0,pepper_diagnostics/g_g__t_tb/A100/00039/event_data.hdf5
g g -> t tb,g g -> t tb,process,524288,1820,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/V100/00012,12,V100,0.0692598819732666,-6,524288,19.94,19.85,3.062e-06,0.07538,0.003409,0.001556,0.001753,1.028e-06,2.001,15.28,0.817,0.5126,0.4135,0.1122,0.5895,0.325,0.3174,0.1898,0.2051,0.1295,0.0913,0.6088,0.2082,0.9055,4.485,6.006,0.1981,0.118,0.1952,pepper_diagnostics/g_g__t_tb/V100/00012/2_2__g__g__t__tb/timers.csv,0.08969,0,2.0802676022707766e-08,48070738.539042816,,,,,,
g g -> t tb,g g -> t tb,process,524288,1820,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/A100/00040,40,A100,102.11590695381165,0,524288,100.5,100.3,3.47e-06,0.1692,0.02206,0.00142,0.001063,1.24e-06,6.54,89.63,1.479,0.8746,0.9317,0.2572,2.913,0.7809,1.522,0.4946,0.3806,0.2203,0.04843,0.9329,0.5465,1.93,24.18,44.43,0.1841,0.2034,0.4864,pepper_diagnostics/g_g__t_tb/A100/00040/2_2__g__g__t__tb/timers.csv,0.1052,22547069812,1.0511377355554601e-07,9513501.096709872,429.6009951312429,0.07560039302070684,954204160.0,944882077.0,31254475.0,pepper_diagnostics/g_g__t_tb/A100/00040/event_data.hdf5
g g -> t tb,g g -> t tb,process,1048576,1638,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/V100/00013,13,V100,1.0643279552459717,-6,1048576,25.38,25.28,2.427e-06,0.09035,0.002757,0.001399,0.001701,1.185e-06,2.341,20.56,0.7878,0.4889,0.4178,0.0986,0.8208,0.3946,0.3567,0.2186,0.2244,0.1229,0.07034,0.5545,0.2333,0.7333,6.042,9.628,0.1594,0.1122,0.2164,pepper_diagnostics/g_g__t_tb/V100/00013/2_2__g__g__t__tb/timers.csv,0.07661,0,1.4718490060286937e-08,67941751.89873418,,,,,,
g g -> t tb,g g -> t tb,process,1048576,1638,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/A100/00041,41,A100,184.203471660614,0,1048576,182.6,182.2,3.37e-06,0.2785,0.1428,0.001461,0.001048,1.24e-06,10.61,165.6,2.265,1.291,1.445,0.3924,4.929,1.231,2.499,0.8284,0.5487,0.3232,0.04319,1.364,0.9013,2.19,41.9,88.14,0.2121,0.2984,0.7796,pepper_diagnostics/g_g__t_tb/A100/00041/2_2__g__g__t__tb/timers.csv,0.1356,40589025748,1.0608025668450473e-07,9426824.851811197,429.643745321756,0.05635205999470251,1717567488.0,1700786883.0,56264032.0,pepper_diagnostics/g_g__t_tb/A100/00041/event_data.hdf5
g g -> t tb g,g g -> t tb g,process,128,15000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/A100/00042,42,A100,31.041988611221313,0,128,30.26,30.19,2.85e-06,0.07035,0.0004717,0.001398,0.001099,1.03e-06,15.28,6.368,2.572,1.669,1.533,0.1972,3.85,2.441,2.111,1.484,1.95,1.226,1.105,2.089,0.483,3.077,2.195,0.1806,0.6319,0.446,0.5887,pepper_diagnostics/g_g__t_tb_g/A100/00042/2_3__g__g__t__tb__g/timers.csv,0.367,60832356,1.5723958333333335e-05,63597.21762172904,386.7993094032148,1.4514242684776937,1920000.0,1884016.0,68924.0,pepper_diagnostics/g_g__t_tb_g/A100/00042/event_data.hdf5
g g -> t tb g,g g -> t tb g,process,256,15000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/A100/00043,43,A100,32.04221868515015,0,256,30.75,30.7,2.66e-06,0.04773,0.0008736,0.001275,0.00104,1.07e-06,15.36,6.716,2.56,1.708,1.553,0.2023,3.876,2.448,2.134,1.485,1.958,1.223,1.126,2.069,0.4907,3.162,2.279,0.3044,0.648,0.4532,0.6042,pepper_diagnostics/g_g__t_tb_g/A100/00043/2_3__g__g__t__tb__g/timers.csv,0.3713,122177148,7.994791666666667e-06,125081.4332247557,388.53242067187625,1.0281802954216033,3840000.0,3767773.0,138511.0,pepper_diagnostics/g_g__t_tb_g/A100/00043/event_data.hdf5
g g -> t tb g,g g -> t tb g,process,512,15000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/A100/00044,44,A100,32.04314064979553,0,512,31.02,30.96,2.87e-06,0.04842,0.001597,0.001307,0.001093,9.4e-07,15.29,7.032,2.566,1.707,1.567,0.2051,3.871,2.437,2.123,1.473,1.942,1.225,1.118,2.078,0.4882,3.163,2.324,0.5546,0.6433,0.4529,0.6078,pepper_diagnostics/g_g__t_tb_g/A100/00044/2_3__g__g__t__tb__g/timers.csv,0.371,243810732,4.03125e-06,248062.015503876,387.9587150756069,0.7267495405836562,7680000.0,7535361.0,276571.0,pepper_diagnostics/g_g__t_tb_g/A100/00044/event_data.hdf5
g g -> t tb g,g g -> t tb g,process,1024,13500,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/A100/00045,45,A100,30.039565801620483,0,1024,28.65,28.59,2.91e-06,0.04788,0.001811,0.001422,0.001065,9.7e-07,13.74,7.023,2.341,1.54,1.409,0.1915,3.482,2.194,1.912,1.315,1.749,1.1,1.0,1.902,0.4392,2.858,2.178,1.042,0.5878,0.4061,0.5438,pepper_diagnostics/g_g__t_tb_g/A100/00045/2_3__g__g__t__tb__g/timers.csv,0.3329,440543268,2.0681423611111112e-06,483525.70828961174,389.47242026406093,0.5429045244850198,13824000.0,13563291.0,499709.0,pepper_diagnostics/g_g__t_tb_g/A100/00045/event_data.hdf5
g g -> t tb g,g g -> t tb g,process,2048,10800,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/V100/00018,18,V100,0.0591936111450195,-6,2048,28.67,28.56,3.597e-06,0.09826,0.005565,0.001546,0.001733,1.354e-06,13.74,7.004,2.261,1.595,1.372,0.1623,3.713,2.085,1.849,1.282,1.717,1.128,1.057,1.81,0.4517,2.877,2.73,0.2661,0.5974,0.397,0.5974,pepper_diagnostics/g_g__t_tb_g/V100/00018/2_3__g__g__t__tb__g/timers.csv,0.3337,0,1.291232638888889e-06,774453.781512605,,,,,,
g g -> t tb g,g g -> t tb g,process,2048,10800,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/A100/00046,46,A100,25.035876989364624,0,2048,24.04,23.99,3.73e-06,0.0502,0.001813,0.001558,0.001062,1.49e-06,11.12,6.517,1.891,1.253,1.131,0.1734,2.839,1.763,1.543,1.068,1.409,0.8918,0.8106,1.533,0.3573,2.298,1.892,1.48,0.486,0.3304,0.4349,pepper_diagnostics/g_g__t_tb_g/A100/00046/2_3__g__g__t__tb__g/timers.csv,0.2696,703027308,1.084617332175926e-06,921984.1600666945,388.52066836723145,0.42872654008803823,22118400.0,21700576.0,797599.0,pepper_diagnostics/g_g__t_tb_g/A100/00046/event_data.hdf5
g g -> t tb g,g g -> t tb g,process,4096,7559,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/V100/00019,19,V100,0.0676991939544677,-6,4096,28.47,28.42,4.009e-06,0.05406,0.00138,0.001355,0.00178,1.711e-06,13.51,7.187,2.227,1.577,1.376,0.1652,3.646,2.068,1.824,1.254,1.689,1.109,1.022,1.787,0.4397,2.82,2.747,0.4665,0.5856,0.3944,0.5943,pepper_diagnostics/g_g__t_tb_g/V100/00019/2_3__g__g__t__tb__g/timers.csv,0.3258,0,9.17909321669533e-07,1089432.230823364,,,,,,
g g -> t tb g,g g -> t tb g,process,4096,7559,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/A100/00047,47,A100,19.02705407142639,0,4096,18.24,18.18,3.13e-06,0.05005,0.001984,0.001347,0.001042,1.23e-06,7.849,5.836,1.342,0.8911,0.7923,0.1307,2.015,1.242,1.093,0.7468,0.992,0.6282,0.566,1.087,0.2554,1.63,1.536,1.938,0.3516,0.2324,0.3055,pepper_diagnostics/g_g__t_tb_g/A100/00047/2_3__g__g__t__tb__g/timers.csv,0.1901,983402644,5.871777434184416e-07,1703061.8261826183,388.17917397197067,0.3620787023538284,30961664.0,30377089.0,1115647.0,pepper_diagnostics/g_g__t_tb_g/A100/00047/event_data.hdf5
g g -> t tb g,g g -> t tb g,process,8192,5291,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/V100/00020,20,V100,0.0765748023986816,-6,8192,28.91,28.85,3.343e-06,0.05398,0.002683,0.00159,0.00174,1.296e-06,13.56,7.49,2.247,1.589,1.409,0.1718,3.682,2.054,1.832,1.263,1.684,1.134,1.052,1.804,0.4426,2.733,2.788,0.8047,0.5916,0.3953,0.5997,pepper_diagnostics/g_g__t_tb_g/V100/00020/2_3__g__g__t__tb__g/timers.csv,0.3283,0,6.656073550604801e-07,1502387.2443674176,,,,,,
g g -> t tb g,g g -> t tb g,process,8192,5291,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/A100/00048,48,A100,16.02526330947876,0,8192,14.72,14.66,2.711e-06,0.05421,0.001973,0.00152,0.001032,1.12e-06,5.623,5.814,0.9612,0.643,0.5687,0.09935,1.468,0.896,0.775,0.5379,0.7044,0.4424,0.3951,0.776,0.1852,1.178,1.36,2.584,0.2491,0.1676,0.2252,pepper_diagnostics/g_g__t_tb_g/A100/00048/2_3__g__g__t__tb__g/timers.csv,0.1353,1380649100,3.382254358816859e-07,2956607.912687585,389.34217805676815,0.3066153240758155,43343872.0,42524827.0,1566342.0,pepper_diagnostics/g_g__t_tb_g/A100/00048/event_data.hdf5
g g -> t tb g,g g -> t tb g,process,16384,3704,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/V100/00021,21,V100,0.0779054164886474,-6,16384,27.45,27.31,3.536e-06,0.05581,0.08274,0.001743,0.001823,1.55e-06,12.19,8.025,2.055,1.447,1.261,0.1668,3.289,1.878,1.652,1.135,1.517,0.9883,0.9133,1.653,0.4015,2.589,2.774,1.419,0.541,0.3603,0.5429,pepper_diagnostics/g_g__t_tb_g/V100/00021/2_3__g__g__t__tb__g/timers.csv,0.2976,0,4.500189301262149e-07,2222128.7440497987,,,,,,
g g -> t tb g,g g -> t tb g,process,16384,3704,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/A100/00049,49,A100,16.025768041610718,0,16384,14.77,14.71,2.73e-06,0.05829,0.002846,0.001299,0.001063,1.28e-06,5.082,6.827,0.859,0.5674,0.5101,0.09188,1.432,0.8484,0.6882,0.5234,0.6012,0.34,0.2784,0.7023,0.1567,0.9521,1.523,3.416,0.1997,0.1521,0.2145,pepper_diagnostics/g_g__t_tb_g/A100/00049/2_3__g__g__t__tb__g/timers.csv,0.1183,1927029612,2.4239393856304e-07,4125515.7036029906,388.1675971830764,0.2588524772247617,60686336.0,59541547.0,2186275.0,pepper_diagnostics/g_g__t_tb_g/A100/00049/event_data.hdf5
g g -> t tb g,g g -> t tb g,process,32768,2963,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/V100/00022,22,V100,0.0774202346801757,-6,32768,22.57,22.28,3.419e-06,0.05457,0.2349,0.001618,0.001689,1.236e-06,9.451,7.247,1.656,1.133,0.9722,0.1495,2.62,1.466,1.272,0.8664,1.157,0.7446,0.6832,1.344,0.3119,1.999,2.417,1.665,0.4285,0.2807,0.4209,pepper_diagnostics/g_g__t_tb_g/V100/00022/2_3__g__g__t__tb__g/timers.csv,0.2298,0,2.29474060285184e-07,4357791.023339318,,,,,,
g g -> t tb g,g g -> t tb g,process,32768,2963,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/A100/00050,50,A100,23.031643867492676,0,32768,22.35,22.26,3.07e-06,0.06445,0.0183,0.001474,0.001169,1.23e-06,6.008,13.36,0.8833,0.5984,0.5265,0.1267,1.95,1.061,0.8623,0.6167,0.5953,0.3015,0.2282,0.6976,0.1856,0.9911,3.452,6.302,0.1992,0.1535,0.2442,pepper_diagnostics/g_g__t_tb_g/A100/00050/2_3__g__g__t__tb__g/timers.csv,0.1282,3088540508,2.2926806920772866e-07,4361706.379155436,388.83232260754227,0.2047002937967297,97091584.0,95257411.0,3504013.0,pepper_diagnostics/g_g__t_tb_g/A100/00050/event_data.hdf5
g g -> t tb g,g g -> t tb g,process,65536,2370,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/V100/00023,23,V100,0.079221487045288,-6,65536,19.18,18.9,2.777e-06,0.05762,0.2181,0.001507,0.001654,1.131e-06,7.117,7.428,1.251,0.9344,0.7484,0.1326,1.923,1.12,0.9702,0.653,0.8798,0.5704,0.5225,1.01,0.2416,1.541,2.268,2.423,0.3382,0.2085,0.3858,pepper_diagnostics/g_g__t_tb_g/V100/00023/2_3__g__g__t__tb__g/timers.csv,0.1813,0,1.216840140427215e-07,8218006.349206351,,,,,,
g g -> t tb g,g g -> t tb g,process,65536,2370,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/A100/00051,51,A100,32.04163980484009,0,65536,31.05,30.97,3.38e-06,0.07555,0.002373,0.001446,0.001066,1.14e-06,7.199,21.19,0.7668,0.5494,0.4987,0.1373,3.206,1.075,0.9603,0.6605,0.5269,0.2535,0.1769,0.5742,0.1926,0.9431,6.262,9.215,0.1693,0.1304,0.2484,pepper_diagnostics/g_g__t_tb_g/A100/00051/2_3__g__g__t__tb__g/timers.csv,0.1171,4938424892,1.9939438703190929e-07,5015186.309331611,388.67971800426125,0.1619627381904012,155320320.0,152383767.0,5602822.0,pepper_diagnostics/g_g__t_tb_g/A100/00051/event_data.hdf5
g g -> t tb g,g g -> t tb g,process,131072,1896,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/V100/00024,24,V100,0.0786433219909668,-6,131072,17.42,17.09,3.694e-06,0.06587,0.2599,0.001582,0.001815,1.332e-06,5.862,8.101,0.8931,0.6711,0.5367,0.1137,1.689,1.011,0.8218,0.5719,0.6583,0.4015,0.3608,0.7128,0.1803,1.152,2.222,3.278,0.2435,0.1476,0.2787,pepper_diagnostics/g_g__t_tb_g/V100/00024/2_3__g__g__t__tb__g/timers.csv,0.1344,0,6.876917328009625e-08,14541399.18080749,,,,,,
g g -> t tb g,g g -> t tb g,process,131072,1896,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/A100/00052,52,A100,45.055748462677,0,131072,43.89,43.77,3.49e-06,0.09822,0.02141,0.001626,0.00105,1.23e-06,9.441,31.81,0.7509,0.5747,0.537,0.1425,4.536,1.209,1.474,0.9824,0.5411,0.2329,0.1426,0.532,0.2189,0.861,9.595,14.05,0.1446,0.1302,0.2989,pepper_diagnostics/g_g__t_tb_g/A100/00052/2_3__g__g__t__tb__g/timers.csv,0.1171,7905309540,1.7612795286540746e-07,5677690.472926661,388.8779717949493,0.12810106435190322,248512512.0,243818118.0,8968972.0,pepper_diagnostics/g_g__t_tb_g/A100/00052/event_data.hdf5
g g -> t tb g,g g -> t tb g,process,262144,1517,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/V100/00025,25,V100,0.0764472484588623,-6,262144,17.26,17.18,3.972e-06,0.07374,0.004569,0.001237,0.001715,1.232e-06,5.256,9.514,0.7037,0.5121,0.4263,0.09273,1.76,0.8201,0.772,0.5554,0.51,0.304,0.2625,0.5564,0.1473,0.8455,2.619,3.813,0.1781,0.1159,0.217,pepper_diagnostics/g_g__t_tb_g/V100/00025/2_3__g__g__t__tb__g/timers.csv,0.1038,0,4.3201383667394534e-08,23147406.752037253,,,,,,
g g -> t tb g,g g -> t tb g,process,262144,1517,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/A100/00053,53,A100,67.07895088195801,0,262144,65.88,65.73,3.15e-06,0.1409,0.002198,0.001479,0.001092,1.12e-06,12.77,50.26,0.794,0.6954,0.6039,0.1684,6.514,1.905,1.69,1.351,0.6262,0.2297,0.1135,0.5271,0.2669,1.47,14.85,21.96,0.1422,0.1467,0.4057,pepper_diagnostics/g_g__t_tb_g/A100/00053/2_3__g__g__t__tb__g/timers.csv,0.1366,12642934236,1.6528678396145765e-07,6050090.49140423,388.64387520175865,0.10121474228921937,397672448.0,390158359.0,14344031.0,pepper_diagnostics/g_g__t_tb_g/A100/00053/event_data.hdf5
g g -> t tb g,g g -> t tb g,process,524288,1365,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/V100/00026,26,V100,0.0686068534851074,-6,524288,27.82,27.54,2.969e-06,0.08728,0.1889,0.001379,0.001741,8.52e-07,6.275,19.07,0.6536,0.4783,0.3918,0.0966,2.654,0.971,0.8007,0.6441,0.4804,0.2561,0.2109,0.4793,0.1743,0.8155,6.611,5.821,0.1677,0.1115,0.198,pepper_diagnostics/g_g__t_tb_g/V100/00026/2_3__g__g__t__tb__g/timers.csv,0.09818,0,3.8482330657623634e-08,25985952.06971677,,,,,,
g g -> t tb g,g g -> t tb g,process,524288,1365,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/A100/00054,54,A100,112.12727880477905,0,524288,110.6,110.3,3.32e-06,0.2249,0.02862,0.001555,0.001058,9.6e-07,20.66,86.0,1.11,1.012,0.8487,0.2502,11.07,2.896,2.697,2.321,0.8522,0.2878,0.1028,0.7053,0.4049,1.627,25.68,37.92,0.1647,0.1935,0.6536,pepper_diagnostics/g_g__t_tb_g/A100/00054/2_3__g__g__t__tb__g/timers.csv,0.1916,22752257556,1.5412494813129578e-07,6488242.248413418,388.6478750357578,0.07543165869200197,715653120.0,702135519.0,25813671.0,pepper_diagnostics/g_g__t_tb_g/A100/00054/event_data.hdf5
g g -> t tb g,g g -> t tb g,process,1048576,1229,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/V100/00027,27,V100,0.0635607242584228,-6,1048576,44.38,44.02,3.844e-06,0.1145,0.2437,0.001723,0.001716,1.334e-06,7.99,33.88,0.6473,0.502,0.3838,0.1047,3.754,1.308,0.967,0.8246,0.5045,0.2182,0.1639,0.437,0.2103,0.7143,12.62,10.19,0.1598,0.1005,0.2405,pepper_diagnostics/g_g__t_tb_g/V100/00027/2_3__g__g__t__tb__g/timers.csv,0.09916,0,3.4158456800816216e-08,29275327.214902315,,,,,,
g g -> t tb g,g g -> t tb g,process,1048576,1229,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/A100/00055,55,A100,201.22173857688904,0,1048576,199.6,199.2,2.86e-06,0.3896,0.06495,0.001492,0.001099,1.27e-06,35.26,158.4,1.701,1.597,1.316,0.4003,19.5,4.936,4.503,4.064,1.235,0.4013,0.09202,1.031,0.67,2.037,45.14,74.44,0.2053,0.2956,1.096,pepper_diagnostics/g_g__t_tb_g/A100/00055/2_3__g__g__t__tb__g/timers.csv,0.2902,40986781300,1.5457438879424328e-07,6469377.02811245,388.7937579404102,0.05621670456935254,1288699904.0,1264360951.0,46501728.0,pepper_diagnostics/g_g__t_tb_g/A100/00055/event_data.hdf5
g g -> t tb g g,g g -> t tb g g,process,128,10000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/A100/00056,56,A100,57.07015371322632,0,128,55.57,55.49,2.74e-06,0.0717,0.00032,0.001362,0.001075,1.22e-06,45.37,4.146,1.679,1.226,1.242,0.1292,14.89,6.868,5.702,4.095,5.139,3.02,2.973,1.357,0.3218,2.058,1.391,0.05786,0.4286,0.3281,0.4673,pepper_diagnostics/g_g__t_tb_g_g/A100/00056/2_4__g__g__t__tb__g__g/timers.csv,0.6555,25844188,4.33515625e-05,23067.21931879618,231.2237149170171,1.4628960187513411,1280000.0,1230238.0,24740.0,pepper_diagnostics/g_g__t_tb_g_g/A100/00056/event_data.hdf5
g g -> t tb g g,g g -> t tb g g,process,256,10000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/A100/00057,57,A100,57.06904411315918,0,256,56.24,56.19,3.35e-06,0.04834,0.0004535,0.001435,0.001101,1.01e-06,45.66,4.475,1.689,1.251,1.269,0.1324,15.04,6.915,5.719,4.156,5.168,3.009,2.959,1.366,0.3234,2.14,1.491,0.1472,0.4377,0.3327,0.4789,pepper_diagnostics/g_g__t_tb_g_g/A100/00057/2_4__g__g__t__tb__g__g/timers.csv,0.6568,51254196,2.194921875e-05,45559.70813311978,229.90574657442835,1.0333362677215323,2560000.0,2460818.0,49194.0,pepper_diagnostics/g_g__t_tb_g_g/A100/00057/event_data.hdf5
g g -> t tb g g,g g -> t tb g g,process,512,10000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/A100/00058,58,A100,58.070987701416016,0,512,56.84,56.79,3.2e-06,0.04893,0.0006592,0.001485,0.001012,1.12e-06,45.92,4.749,1.708,1.264,1.278,0.1359,15.13,6.926,5.774,4.139,5.21,3.044,2.981,1.381,0.3269,2.152,1.544,0.3122,0.4449,0.3347,0.4828,pepper_diagnostics/g_g__t_tb_g_g/A100/00058/2_4__g__g__t__tb__g__g/timers.csv,0.6576,102178212,1.1091796875e-05,90156.71773199507,229.1344918352756,0.7306648125252158,5120000.0,4921173.0,98033.0,pepper_diagnostics/g_g__t_tb_g_g/A100/00058/event_data.hdf5
g g -> t tb g g,g g -> t tb g g,process,1024,9000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/A100/00059,59,A100,53.06470227241516,0,1024,51.6,51.55,2.84e-06,0.0485,0.001147,0.001309,0.001048,1.06e-06,41.41,4.564,1.574,1.138,1.164,0.1267,13.59,6.281,5.199,3.753,4.695,2.754,2.67,1.279,0.2948,1.95,1.464,0.4345,0.4008,0.3015,0.4343,pepper_diagnostics/g_g__t_tb_g_g/A100/00059/2_4__g__g__t__tb__g__g/timers.csv,0.5996,185072084,5.593532986111111e-06,178777.88554801163,230.769530839899,0.5480288479747709,9216000.0,8856312.0,177625.0,pepper_diagnostics/g_g__t_tb_g_g/A100/00059/event_data.hdf5
g g -> t tb g g,g g -> t tb g g,process,2048,7200,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/A100/00060,60,A100,43.05645203590393,0,2048,42.09,42.04,3.57e-06,0.05159,0.00165,0.001472,0.001058,1.08e-06,33.41,4.147,1.258,0.9248,0.9279,0.1051,11.15,5.043,4.185,2.988,3.755,2.17,2.134,1.021,0.2371,1.583,1.294,0.6077,0.3298,0.245,0.3487,pepper_diagnostics/g_g__t_tb_g_g/A100/00060/2_4__g__g__t__tb__g__g/timers.csv,0.4876,296709196,2.851019965277778e-06,350751.66508087533,231.15710488070343,0.432428751134398,14745600.0,14170321.0,284816.0,pepper_diagnostics/g_g__t_tb_g_g/A100/00060/event_data.hdf5
g g -> t tb g g,g g -> t tb g g,process,4096,5040,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/A100/00061,61,A100,31.042099952697754,0,4096,30.44,30.39,3.72e-06,0.05275,0.002319,0.001527,0.001046,1.09e-06,23.62,3.569,0.8962,0.6618,0.6578,0.08372,7.79,3.569,2.972,2.121,2.655,1.557,1.517,0.7253,0.1709,1.12,1.069,0.8027,0.2389,0.174,0.248,pepper_diagnostics/g_g__t_tb_g_g/A100/00061/2_4__g__g__t__tb__g__g/timers.csv,0.3425,413250004,1.472109840029762e-06,679297.1372161895,230.05983022912733,0.36543113807047883,20643840.0,19840642.0,396790.0,pepper_diagnostics/g_g__t_tb_g_g/A100/00061/event_data.hdf5
g g -> t tb g g,g g -> t tb g g,process,8192,3528,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/A100/00062,62,A100,23.03476572036743,0,8192,22.34,22.28,3.69e-06,0.05675,0.002225,0.001481,0.001079,1.1e-06,16.64,3.374,0.6326,0.4689,0.4599,0.06774,5.586,2.493,2.07,1.493,1.868,1.072,1.055,0.5102,0.1225,0.7989,0.9641,1.036,0.17,0.1219,0.1764,pepper_diagnostics/g_g__t_tb_g_g/A100/00062/2_4__g__g__t__tb__g__g/timers.csv,0.2463,578725748,7.70897551729025e-07,1297189.2280071813,230.19244291544146,0.30863368817042824,28901376.0,27777061.0,555654.0,pepper_diagnostics/g_g__t_tb_g_g/A100/00062/event_data.hdf5
g g -> t tb g g,g g -> t tb g g,process,16384,2469,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/A100/00063,63,A100,22.032264471054077,0,16384,20.54,20.47,3.1e-06,0.06137,0.001845,0.001536,0.001045,1.29e-06,14.39,4.373,0.4659,0.3611,0.3386,0.067,5.193,2.336,1.843,1.378,1.407,0.7551,0.7337,0.3673,0.09861,0.6343,1.275,1.453,0.1347,0.08898,0.1368,pepper_diagnostics/g_g__t_tb_g_g/A100/00063/2_4__g__g__t__tb__g__g/timers.csv,0.2103,812627764,5.060306393023491e-07,1976164.9242794334,231.24889047122878,0.4503625452113214,40452096.0,38877697.0,780251.0,pepper_diagnostics/g_g__t_tb_g_g/A100/00063/event_data.hdf5
g g -> t tb g g,g g -> t tb g g,process,32768,1975,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/A100/00064,64,A100,27.037526607513428,0,32768,26.37,26.29,3.39e-06,0.06963,0.002152,0.001521,0.001059,1.11e-06,15.36,9.403,0.4178,0.3228,0.2879,0.08288,6.39,2.252,1.909,1.766,1.187,0.6076,0.5853,0.3081,0.1097,0.6208,3.266,2.784,0.1223,0.07259,0.1269,pepper_diagnostics/g_g__t_tb_g_g/A100/00064/2_4__g__g__t__tb__g__g/timers.csv,0.2265,1303334996,4.062314576740506e-07,2461650.8178014457,231.52208283482108,0.20694802968605394,64716800.0,62198672.0,1251417.0,pepper_diagnostics/g_g__t_tb_g_g/A100/00064/event_data.hdf5
g g -> t tb g g,g g -> t tb g g,process,65536,1580,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/A100/00065,65,A100,37.049208879470825,0,65536,36.31,36.21,3.06e-06,0.08739,0.002152,0.00156,0.001078,1.27e-06,21.23,13.63,0.3736,0.2995,0.2673,0.07723,11.28,2.657,2.223,2.369,1.099,0.4875,0.466,0.2581,0.1156,0.5484,5.131,3.607,0.1025,0.06547,0.1308,pepper_diagnostics/g_g__t_tb_g_g/A100/00065/2_4__g__g__t__tb__g__g/timers.csv,0.2726,2078560012,3.4969667845134493e-07,2859621.0991438827,230.76443607315338,0.1633490674889319,103546880.0,99516538.0,1995801.0,pepper_diagnostics/g_g__t_tb_g_g/A100/00065/event_data.hdf5
g g -> t tb g g,g g -> t tb g g,process,131072,1264,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/A100/00066,66,A100,52.06311535835266,0,131072,50.57,50.44,3.08e-06,0.122,0.001598,0.00159,0.001061,1.08e-06,28.1,21.02,0.3648,0.3207,0.281,0.07747,15.29,3.641,2.929,3.454,1.147,0.4079,0.3791,0.229,0.1358,0.502,8.049,5.713,0.0881,0.06554,0.1665,pepper_diagnostics/g_g__t_tb_g_g/A100/00066/2_4__g__g__t__tb__g__g/timers.csv,0.486,3320842404,3.044514716426028e-07,3284595.717684378,230.4507122012406,0.12915192439225956,165675008.0,159223508.0,3188777.0,pepper_diagnostics/g_g__t_tb_g_g/A100/00066/event_data.hdf5
g g -> t tb g g,g g -> t tb g g,process,262144,1011,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/A100/00067,67,A100,77.08960771560669,0,262144,75.99,75.77,3.57e-06,0.1876,0.02528,0.001457,0.001052,1.46e-06,41.99,32.3,0.4298,0.4127,0.3173,0.08849,23.1,6.455,4.051,5.267,1.394,0.3417,0.3006,0.2484,0.1814,0.6975,12.43,8.306,0.0958,0.078,0.2384,pepper_diagnostics/g_g__t_tb_g_g/A100/00067/2_4__g__g__t__tb__g__g/timers.csv,0.7264,5319814268,2.8589476935351753e-07,3497790.47116273,230.79227885356084,0.10226636839806814,265027584.0,254715026.0,5108283.0,pepper_diagnostics/g_g__t_tb_g_g/A100/00067/event_data.hdf5
g g -> t tb g g,g g -> t tb g g,process,524288,910,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/A100/00068,68,A100,131.14912223815918,0,524288,130.2,129.9,3.07e-06,0.3157,0.01894,0.001481,0.001049,1.12e-06,71.29,56.64,0.5679,0.6002,0.4181,0.1232,40.12,11.03,6.72,9.227,1.918,0.338,0.2704,0.3042,0.2637,0.9726,21.78,14.58,0.1159,0.09936,0.3844,pepper_diagnostics/g_g__t_tb_g_g/A100/00068/2_4__g__g__t__tb__g__g/timers.csv,1.218,9577476692,2.722687773652129e-07,3672841.2625096226,230.78512491410908,0.07625212209647803,477102080.0,458527311.0,9196638.0,pepper_diagnostics/g_g__t_tb_g_g/A100/00068/event_data.hdf5
g g -> t tb g g,g g -> t tb g g,process,1048576,819,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/A100/00069,69,A100,229.25171995162964,0,1048576,228.1,227.6,2.95e-06,0.5675,0.002316,0.001484,0.001037,1.12e-06,124.4,100.2,0.8907,0.9624,0.635,0.1923,70.44,19.89,11.48,16.47,2.915,0.3583,0.2458,0.4582,0.4325,1.1,38.47,26.7,0.1587,0.1524,0.651,pepper_diagnostics/g_g__t_tb_g_g/A100/00069/2_4__g__g__t__tb__g__g/timers.csv,2.02,17239692964,2.650259760855464e-07,3773215.043936731,230.7833197126425,0.056776423374655216,858783744.0,825345416.0,16554269.0,pepper_diagnostics/g_g__t_tb_g_g/A100/00069/event_data.hdf5
g g -> t tb g g g,g g -> t tb g g g,process,128,1000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00070,70,A100,30.041139125823975,0,128,29.38,29.3,2.98e-06,0.08335,0.0002065,0.001429,0.001049,1.01e-06,28.22,0.4217,0.1686,0.1397,0.1513,0.01322,11.29,3.697,2.94,2.204,2.6,1.496,1.489,0.1357,0.03291,0.2074,0.1247,0.004186,0.04554,0.03888,0.05509,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00070/2_5__g__g__t__tb__g__g__g/timers.csv,1.435,1815564,0.00022890625,4368.600682593857,107.17287270018215,2.819569169179625,128000.0,118980.0,1447.0,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00070/event_data.hdf5
g g -> t tb g g g,g g -> t tb g g g,process,256,1000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00071,71,A100,30.03943681716919,0,256,29.47,29.42,3.01e-06,0.05014,0.0002507,0.001514,0.00105,9.91e-07,28.29,0.474,0.168,0.1416,0.1534,0.01356,11.37,3.701,2.936,2.2,2.604,1.488,1.497,0.1351,0.03295,0.2183,0.1471,0.00745,0.0464,0.03894,0.05614,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00071/2_5__g__g__t__tb__g__g__g/timers.csv,1.423,3735564,0.000114921875,8701.563562202582,115.06681779504827,2.133700238284697,256000.0,237839.0,3069.0,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00071/event_data.hdf5
g g -> t tb g g g,g g -> t tb g g g,process,512,1000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00072,72,A100,31.041105031967163,0,512,29.55,29.5,2.75e-06,0.05116,0.0002533,0.001469,0.001074,1.09e-06,28.34,0.4999,0.1719,0.1427,0.1558,0.0137,11.37,3.718,2.938,2.209,2.62,1.489,1.482,0.1387,0.03319,0.2208,0.1569,0.01381,0.04663,0.03907,0.05682,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00072/2_5__g__g__t__tb__g__g__g/timers.csv,1.417,7463412,5.76171875e-05,17355.93220338983,114.40391233575785,1.4954576624726994,512000.0,475817.0,6146.0,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00072/event_data.hdf5
g g -> t tb g g g,g g -> t tb g g g,process,1024,900,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00073,73,A100,28.037325143814087,0,1024,26.86,26.8,2.92e-06,0.0517,0.0002224,0.001484,0.001056,1.24e-06,25.69,0.5104,0.1583,0.1288,0.1405,0.01267,10.35,3.355,2.658,1.981,2.338,1.337,1.338,0.1283,0.02995,0.2005,0.1503,0.05234,0.04194,0.03568,0.05102,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00073/2_5__g__g__t__tb__g__g__g/timers.csv,1.339,13471260,2.907986111111111e-05,34388.05970149254,115.6385591757409,1.1158561407060645,921600.0,856251.0,11165.0,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00073/event_data.hdf5
g g -> t tb g g g,g g -> t tb g g g,process,2048,720,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00074,74,A100,23.03341054916382,0,2048,21.73,21.67,3.04e-06,0.05453,0.0003293,0.001488,0.001076,1.28e-06,20.73,0.445,0.1274,0.105,0.113,0.0108,8.34,2.714,2.139,1.601,1.881,1.074,1.066,0.103,0.02439,0.1638,0.1347,0.04783,0.0347,0.02894,0.0412,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00074/2_5__g__g__t__tb__g__g__g/timers.csv,1.081,21401724,1.4695909288194445e-05,68046.14674665435,114.920944358963,0.8737937097421853,1474560.0,1369799.0,17767.0,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00074/event_data.hdf5
g g -> t tb g g g,g g -> t tb g g g,process,4096,503,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00075,75,A100,17.027594804763794,0,4096,15.39,15.33,3.12e-06,0.05873,0.0003804,0.001481,0.001155,1.171e-06,14.59,0.3921,0.08954,0.07491,0.07933,0.008471,5.849,1.894,1.499,1.122,1.323,0.75,0.7499,0.07224,0.0173,0.1154,0.1129,0.07944,0.02528,0.02027,0.02927,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00075/2_5__g__g__t__tb__g__g__g/timers.csv,0.7638,30052188,7.44070731858847e-06,134395.82517938683,115.19813615335829,0.7374919500533631,2060288.0,1913526.0,24928.0,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00075/event_data.hdf5
g g -> t tb g g g,g g -> t tb g g g,process,8192,352,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00076,76,A100,12.020726203918457,0,8192,11.21,11.12,2.901e-06,0.06179,0.02809,0.001507,0.001067,1.11e-06,10.48,0.3849,0.06529,0.05456,0.05666,0.007253,4.173,1.372,1.098,0.8118,0.9607,0.5236,0.5213,0.05256,0.01273,0.08849,0.1088,0.1007,0.01883,0.01433,0.02132,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00076/2_5__g__g__t__tb__g__g__g/timers.csv,0.5695,41945268,3.856312144886363e-06,259315.1079136691,115.25699190297472,0.6283532669671247,2883584.0,2678880.0,34838.0,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00076/event_data.hdf5
g g -> t tb g g g,g g -> t tb g g g,process,16384,246,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00077,77,A100,12.020872831344604,0,16384,10.89,10.81,2.69e-06,0.06986,0.0005842,0.001485,0.001068,1.2e-06,10.03,0.5884,0.04985,0.04281,0.04169,0.007632,4.291,1.476,1.025,0.9588,0.7155,0.3683,0.3669,0.03862,0.01123,0.07079,0.1946,0.1402,0.01539,0.01061,0.01671,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00077/2_5__g__g__t__tb__g__g__g/timers.csv,0.5087,57803580,2.682073329522358e-06,372845.8834412581,113.45364482435365,0.524882627292812,4030464.0,3743590.0,48005.0,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00077/event_data.hdf5
g g -> t tb g g g,g g -> t tb g g g,process,32768,197,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00078,78,A100,14.022657632827759,0,32768,13.29,13.2,2.93e-06,0.08662,0.007819,0.001545,0.001089,1.03e-06,11.95,1.076,0.04298,0.03835,0.03549,0.008821,5.713,1.595,1.08,1.281,0.5929,0.296,0.2943,0.03155,0.01143,0.06845,0.4269,0.1963,0.01376,0.008713,0.01578,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00078/2_5__g__g__t__tb__g__g__g/timers.csv,0.8305,93365436,2.044832645939086e-06,489037.5757575758,114.78915241630521,0.4273036337576776,6455296.0,5995415.0,77682.0,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00078/event_data.hdf5
g g -> t tb g g g,g g -> t tb g g g,process,65536,158,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00079,79,A100,20.029052257537842,0,65536,19.2,19.08,3.5e-06,0.1176,0.0009206,0.00144,0.001058,1.35e-06,17.34,1.585,0.03875,0.03601,0.033,0.008373,10.18,1.831,1.258,1.809,0.5615,0.2302,0.23,0.02681,0.01194,0.0558,0.6716,0.2643,0.01137,0.007973,0.01658,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00079/2_5__g__g__t__tb__g__g__g/timers.csv,0.9784,148508220,1.8426436412183543e-06,542698.532494759,113.72435075237156,0.3343450688518806,10354688.0,9617240.0,123506.0,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00079/event_data.hdf5
g g -> t tb g g g,g g -> t tb g g g,process,131072,126,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00080,80,A100,28.03874897956848,0,131072,26.46,26.27,2.83e-06,0.185,0.001298,0.00146,0.001033,1.22e-06,23.73,2.378,0.03794,0.04024,0.03456,0.00871,14.01,2.678,1.682,2.725,0.5932,0.1917,0.1885,0.02398,0.01396,0.05832,1.013,0.3773,0.01009,0.008038,0.02207,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00080/2_5__g__g__t__tb__g__g__g/timers.csv,1.391,238255476,1.5906682090153769e-06,628666.6159116863,114.45084442701588,0.2623880530730683,16515072.0,15338390.0,198209.0,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00080/event_data.hdf5
g g -> t tb g g g,g g -> t tb g g g,process,262144,101,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00081,81,A100,42.052268981933594,0,262144,40.55,40.23,3.1e-06,0.3061,0.002011,0.001436,0.001041,1.08e-06,36.39,3.664,0.04305,0.05264,0.03793,0.01027,21.21,4.87,2.471,4.304,0.6615,0.1546,0.1501,0.02507,0.01799,0.07432,1.568,0.5631,0.01167,0.009433,0.03148,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00081/2_5__g__g__t__tb__g__g__g/timers.csv,2.241,381220284,1.5194581286741954e-06,658129.3562018395,114.24087339560418,0.20763940093313743,26476544.0,24594625.0,317228.0,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00081/event_data.hdf5
g g -> t tb g g g,g g -> t tb g g g,process,524288,91,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00082,82,A100,72.08401823043823,0,524288,71.2,70.62,3.38e-06,0.5536,0.01918,0.001606,0.001057,1.12e-06,63.99,6.396,0.05869,0.07801,0.0516,0.01474,37.62,8.655,4.219,7.688,0.9363,0.1428,0.1361,0.03174,0.02695,0.1047,2.763,0.9686,0.01407,0.0125,0.0514,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00082/2_5__g__g__t__tb__g__g__g/timers.csv,4.072,685658676,1.4801863785628434e-06,675590.5975644294,114.01187874997856,0.15372155718797995,47710208.0,44314930.0,570616.0,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00082/event_data.hdf5
g g -> t tb g g g,g g -> t tb g g g,process,1048576,81,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00083,83,A100,126.14364981651306,0,1048576,125.2,124.2,2.72e-06,1.048,0.001781,0.001427,0.001045,1.31e-06,112.6,11.18,0.09108,0.1247,0.07686,0.02296,66.32,15.4,7.351,13.75,1.433,0.1335,0.1224,0.04664,0.04444,0.1171,4.857,1.727,0.01941,0.01903,0.08622,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00083/2_5__g__g__t__tb__g__g__g/timers.csv,7.303,1223053228,1.4623006184895834e-06,683853.9130434783,114.29172732968286,0.11573646941461539,84934656.0,78891022.0,1017967.0,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00083/event_data.hdf5
g g -> t tb g g g g,g g -> t tb g g g g,process,128,100,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00084,84,A100,27.038142442703247,0,128,26.26,26.05,3.36e-06,0.2014,0.0003673,0.001439,0.001043,8.1e-07,25.92,0.05674,0.01766,0.01659,0.01829,0.001648,10.28,2.379,1.785,1.417,1.554,0.8885,0.8898,0.01396,0.003699,0.02134,0.0122,0.0007125,0.005605,0.004261,0.006704,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00084/2_6__g__g__t__tb__g__g__g__g/timers.csv,6.035,287564,0.00203515625,491.362763915547,44.59072911049845,4.423662844702757,12800.0,11382.0,103.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00084/event_data.hdf5
g g -> t tb g g g g,g g -> t tb g g g g,process,256,100,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00085,85,A100,27.036200761795044,0,256,26.4,26.3,2.87e-06,0.1025,0.0003786,0.001571,0.001145,1.38e-06,26.15,0.06871,0.0177,0.01683,0.01876,0.001655,10.39,2.408,1.802,1.432,1.574,0.8875,0.8994,0.01396,0.003735,0.02239,0.01447,0.001102,0.005638,0.004323,0.006848,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00085/2_6__g__g__t__tb__g__g__g__g/timers.csv,6.062,423564,0.00102734375,973.3840304182509,48.995035584341,3.268780786219757,25600.0,22754.0,226.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00085/event_data.hdf5
g g -> t tb g g g g,g g -> t tb g g g g,process,512,100,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00086,86,A100,27.036253452301025,0,512,26.21,26.11,2.77e-06,0.1039,0.0003957,0.001548,0.001051,1.1e-06,25.95,0.07599,0.01782,0.01682,0.01888,0.001686,10.35,2.381,1.772,1.413,1.543,0.8726,0.8798,0.01415,0.003664,0.0231,0.01603,0.001498,0.005629,0.004292,0.006884,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00086/2_6__g__g__t__tb__g__g__g__g/timers.csv,6.053,695564,0.0005099609375,1960.934507851398,50.353055815226156,2.3323495421967224,51200.0,45549.0,467.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00086/event_data.hdf5
g g -> t tb g g g g,g g -> t tb g g g g,process,1024,90,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00087,87,A100,25.035956144332886,0,1024,24.0,23.89,2.86e-06,0.1045,0.0002854,0.001565,0.001096,1.11e-06,23.74,0.07409,0.01675,0.01534,0.0172,0.001616,9.391,2.173,1.605,1.289,1.396,0.7856,0.7936,0.01338,0.00337,0.02102,0.01553,0.002258,0.005166,0.0039,0.006261,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00087/2_6__g__g__t__tb__g__g__g__g/timers.csv,5.656,1239564,0.00025922309027777776,3857.6810380912516,51.12852353083515,1.869175227328436,92160.0,82058.0,838.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00087/event_data.hdf5
g g -> t tb g g g g,g g -> t tb g g g g,process,2048,72,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00088,88,A100,21.030004739761353,0,2048,19.68,19.57,3.22e-06,0.1086,0.0003087,0.001464,0.001076,1.23e-06,19.44,0.06851,0.01402,0.01284,0.01398,0.001446,7.583,1.828,1.294,1.029,1.146,0.6339,0.6382,0.01123,0.002796,0.01872,0.01429,0.003311,0.00441,0.003165,0.005254,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00088/2_6__g__g__t__tb__g__g__g__g/timers.csv,4.722,1919564,0.00013271755642361112,7534.798160449667,52.402329076773405,1.6007046485977876,147456.0,131009.0,1365.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00088/event_data.hdf5
g g -> t tb g g g g,g g -> t tb g g g g,process,4096,50,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00089,89,A100,17.02579402923584,0,4096,16.24,16.12,3.06e-06,0.1183,0.000252,0.001465,0.001045,1.21e-06,16.02,0.05933,0.01007,0.009406,0.009773,0.001155,5.323,1.22,0.9054,0.724,0.8096,0.444,0.4459,0.007946,0.002122,0.01346,0.01213,0.004524,0.003363,0.002219,0.003814,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00089/2_6__g__g__t__tb__g__g__g__g/timers.csv,5.688,2735564,7.87109375e-05,12704.71464019851,51.61870780046512,1.1840462632102433,204800.0,182129.0,1913.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00089/event_data.hdf5
g g -> t tb g g g g,g g -> t tb g g g g,process,8192,35,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00090,90,A100,14.023909568786621,0,8192,13.06,12.92,2.75e-06,0.1311,0.0002727,0.001485,0.001193,1.11e-06,12.83,0.05543,0.007317,0.007048,0.006916,0.001012,4.158,1.046,0.7465,0.5314,0.5788,0.3134,0.3142,0.005633,0.001685,0.00966,0.01217,0.006121,0.002707,0.001557,0.002776,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00090/2_6__g__g__t__tb__g__g__g__g/timers.csv,4.833,3551564,4.506138392857143e-05,22191.950464396283,50.64072109022209,1.0396956914975428,286720.0,254813.0,2593.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00090/event_data.hdf5
g g -> t tb g g g g,g g -> t tb g g g g,process,16384,24,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00091,91,A100,13.02171778678894,0,16384,11.55,11.39,2.98e-06,0.1565,0.0002622,0.001498,0.001064,1.24e-06,11.27,0.08885,0.005835,0.005846,0.005156,0.001176,4.112,1.032,0.6544,0.7874,0.4231,0.2144,0.215,0.004308,0.001527,0.007763,0.02958,0.01105,0.00241,0.001207,0.002219,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00091/2_6__g__g__t__tb__g__g__g__g/timers.csv,3.606,4916796,2.8966267903645835e-05,34522.91483757682,50.50320137141989,0.8723479631748667,393216.0,349649.0,3564.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00091/event_data.hdf5
g g -> t tb g g g g,g g -> t tb g g g g,process,32768,19,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00092,92,A100,14.023450136184692,0,32768,13.13,12.92,3.02e-06,0.2093,0.000298,0.001454,0.001068,1.14e-06,12.76,0.1308,0.005037,0.00533,0.004319,0.001172,5.695,1.233,0.6928,1.014,0.3505,0.168,0.1678,0.003563,0.001474,0.007046,0.05105,0.01382,0.002156,0.00106,0.002105,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00092/2_6__g__g__t__tb__g__g__g__g/timers.csv,3.258,7772796,2.0751953125e-05,48188.23529411764,49.97828035370377,0.6767481738274583,622592.0,553561.0,5623.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00092/event_data.hdf5
g g -> t tb g g g g,g g -> t tb g g g g,process,65536,15,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00093,93,A100,19.029081106185913,0,65536,17.81,17.49,2.98e-06,0.3116,0.0004583,0.002345,0.001084,1.651e-06,17.26,0.204,0.004622,0.005513,0.004053,0.001154,9.269,1.399,0.8191,1.46,0.3297,0.1336,0.1342,0.003119,0.001503,0.005752,0.07921,0.03677,0.00207,0.001133,0.002302,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00093/2_6__g__g__t__tb__g__g__g__g/timers.csv,3.55,12271260,1.7791748046875e-05,56205.831903945116,51.18910443263387,0.5926678727719121,983040.0,873454.0,8996.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00093/event_data.hdf5
g g -> t tb g g g g,g g -> t tb g g g g,process,131072,12,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00094,94,A100,26.037401914596558,0,131072,25.23,24.7,3.04e-06,0.5181,0.0003823,0.001398,0.001091,1.11e-06,24.4,0.2775,0.004601,0.006502,0.004184,0.001198,13.08,2.153,1.128,2.326,0.3255,0.1058,0.1069,0.002895,0.001706,0.005611,0.119,0.02979,0.001995,0.001499,0.003001,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00094/2_6__g__g__t__tb__g__g__g__g/timers.csv,4.994,19348492,1.5703837076822915e-05,63678.7044534413,50.288764542655855,0.447888851295318,1572864.0,1398826.0,14178.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00094/event_data.hdf5
g g -> t tb g g g g,g g -> t tb g g g g,process,262144,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00095,95,A100,43.05348610877991,0,262144,41.78,40.84,3.25e-06,0.9237,0.0003737,0.001489,0.001038,1.51e-06,40.37,0.4454,0.005109,0.008459,0.004518,0.001428,21.45,4.122,1.791,3.904,0.3877,0.08894,0.0895,0.002972,0.002138,0.007912,0.1939,0.05152,0.002189,0.002294,0.003969,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00095/2_6__g__g__t__tb__g__g__g__g/timers.csv,8.306,32964188,1.5579223632812502e-05,64188.050930460326,51.168276405474025,0.3353013401905621,2621440.0,2330677.0,24161.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00095/event_data.hdf5
g g -> t tb g g g g,g g -> t tb g g g g,process,524288,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00096,96,A100,83.0971953868866,0,524288,82.26,80.5,3.37e-06,1.731,0.0004993,0.001224,0.001139,1.52e-06,79.62,0.849,0.007291,0.01335,0.006742,0.002106,42.42,8.238,3.437,7.76,0.6104,0.08892,0.08811,0.003947,0.003343,0.01304,0.3814,0.08657,0.002674,0.003648,0.00702,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00096/2_6__g__g__t__tb__g__g__g__g/timers.csv,16.57,65771580,1.5354156494140626e-05,65128.944099378874,51.3126649383767,0.24361370146877362,5242880.0,4661564.0,48278.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00096/event_data.hdf5
g g -> t tb g g g g,g g -> t tb g g g g,process,1048576,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00097,97,A100,164.1884481906891,0,1048576,162.7,159.3,3.531e-06,3.348,0.0007612,0.001508,0.001039,1.22e-06,157.6,1.667,0.01219,0.02404,0.01119,0.0035,83.63,16.56,6.772,15.6,1.055,0.09019,0.0887,0.006266,0.005928,0.01688,0.7533,0.1709,0.003843,0.006916,0.01328,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00097/2_6__g__g__t__tb__g__g__g__g/timers.csv,33.04,131660980,1.5192031860351564e-05,65823.9799121155,51.21535850681566,0.17108658689628248,10485760.0,9323456.0,96606.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00097/event_data.hdf5
g g -> t tb g g g g g,g g -> t tb g g g g g,process,128,25,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/A100/00098,98,A100,132.15429663658142,0,128,130.9,128.0,2.73e-06,2.835,0.0003468,0.001516,0.001048,1.12e-06,128.0,0.01362,0.005459,0.005792,0.006027,0.0007064,26.94,4.51,3.192,2.674,2.741,1.526,1.521,0.004149,0.00131,0.005263,0.001773,0.0003293,0.002266,0.001245,0.002275,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/A100/00098/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,83.59,167564,0.04,25.0,8.700440609388657,6.151178906598472,3200.0,2685.0,2.0,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/A100/00098/event_data.hdf5
g g -> t tb g g g g g,g g -> t tb g g g g g,process,256,25,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/A100/00099,99,A100,129.14532923698425,0,256,128.5,125.9,3.17e-06,2.586,0.0003397,0.001522,0.001049,1.13e-06,125.9,0.03192,0.00553,0.005846,0.006158,0.0007076,27.04,4.541,3.216,2.712,2.785,1.537,1.544,0.004235,0.001295,0.005778,0.002393,0.0003495,0.002273,0.00127,0.002296,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/A100/00099/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,81.19,167564,0.019671875000000002,50.833995234312944,19.575991371124484,6.521250212492436,6400.0,5337.0,9.0,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/A100/00099/event_data.hdf5
g g -> t tb g g g g g,g g -> t tb g g g g g,process,512,25,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/A100/00100,100,A100,172.19088220596313,0,512,171.3,168.7,2.75e-06,2.583,0.0003395,0.002192,0.001009,1.11e-06,168.6,0.05739,0.005517,0.005835,0.006321,0.0007241,27.06,4.534,3.224,2.697,2.808,1.546,1.552,0.004223,0.001293,0.006414,0.003236,0.0004442,0.002248,0.001259,0.002322,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/A100/00100/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,123.9,167564,0.013179687499999999,75.87433313574392,37.022829138797796,9.851911318597681,12800.0,10724.0,27.0,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/A100/00100/event_data.hdf5
g g -> t tb g g g g g,g g -> t tb g g g g g,process,1024,22,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/A100/00101,101,A100,187.2084288597107,0,1024,186.4,183.8,3.01e-06,2.677,0.0003255,0.001533,0.001045,1.26e-06,183.7,0.05586,0.005056,0.005317,0.005621,0.0006902,23.93,3.985,2.82,2.381,2.447,1.35,1.351,0.003854,0.001202,0.005767,0.003261,0.0003194,0.002081,0.00113,0.0021,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/A100/00101/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,144.2,167564,0.008158735795454546,122.56800870511424,13.594438452169776,2.8969927620529137,22528.0,18836.0,22.0,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/A100/00101/event_data.hdf5
g g -> t tb g g g g g,g g -> t tb g g g g g,process,2048,18,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/A100/00102,102,A100,162.18260264396667,0,2048,160.9,158.2,2.86e-06,2.622,0.0003434,0.001446,0.001947,1.04e-06,158.1,0.07736,0.004322,0.004662,0.004638,0.0006516,19.9,3.38,2.349,1.955,2.027,1.113,1.112,0.003265,0.001057,0.00527,0.003772,0.000448,0.0019,0.0009524,0.001805,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/A100/00102/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,125.2,167564,0.004291449652777777,233.02149178255377,22.131510286606694,2.909971581275361,36864.0,30777.0,58.0,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/A100/00102/event_data.hdf5
g g -> t tb g g g g g,g g -> t tb g g g g g,process,4096,12,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/A100/00103,103,A100,112.13085150718689,0,4096,111.0,108.3,2.84e-06,2.652,0.0003599,0.001441,0.001074,1.15e-06,108.2,0.05644,0.003222,0.00354,0.00308,0.0005487,13.36,2.221,1.572,1.327,1.356,0.7431,0.7468,0.002365,0.0008573,0.00359,0.003215,0.0004116,0.001533,0.000651,0.001353,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/A100/00103/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,86.03,167564,0.002203369140625,453.85041551246536,21.911491421767135,2.5342764617154203,49152.0,40981.0,76.0,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/A100/00103/event_data.hdf5
g g -> t tb g g g g g,g g -> t tb g g g g g,process,8192,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/A100/00104,104,A100,99.11857843399048,0,8192,98.11,95.34,2.75e-06,2.757,0.0003886,0.001573,0.001079,1.47e-06,95.27,0.05381,0.003011,0.00324,0.002677,0.0005551,13.61,2.458,1.659,1.505,1.169,0.6156,0.6179,0.002175,0.0008361,0.003102,0.004854,0.0008287,0.001488,0.0005528,0.001196,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/A100/00104/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,72.91,319564,0.001163818359375,859.2406125445773,24.05448543972661,2.5789364657843645,81920.0,68351.0,127.0,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/A100/00104/event_data.hdf5
g g -> t tb g g g g g,g g -> t tb g g g g g,process,16384,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/A100/00105,105,A100,112.12927460670471,0,16384,111.2,108.3,2.7e-06,2.905,0.0003898,0.001581,0.001082,1.13e-06,108.2,0.08001,0.003248,0.003477,0.002861,0.0007539,19.48,3.783,2.018,2.97,1.216,0.6208,0.625,0.002276,0.0009716,0.003612,0.01617,0.001358,0.00159,0.0005973,0.001283,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/A100/00105/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,76.76,471564,0.0006610107421875,1512.8347183748845,24.717347720705522,1.581733830154325,163840.0,136783.0,276.0,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/A100/00105/event_data.hdf5
g g -> t tb g g g g g,g g -> t tb g g g g g,process,32768,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/A100/00106,106,A100,140.1569368839264,0,32768,139.0,135.7,2.56e-06,3.248,0.0003956,0.002035,0.001053,1.14e-06,135.6,0.1175,0.003224,0.00367,0.003008,0.0007912,32.56,5.658,2.787,5.037,1.301,0.6203,0.6191,0.002214,0.001009,0.003748,0.03157,0.002427,0.001606,0.0005938,0.001464,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/A100/00106/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,86.26,927564,0.00041412353515624995,2414.738393515107,22.425942626521742,1.0782427244369197,327680.0,273367.0,502.0,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/A100/00106/event_data.hdf5
g g -> t tb g g g g g,g g -> t tb g g g g g,process,65536,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/A100/00107,107,A100,217.24709153175354,0,65536,216.0,212.2,3.9e-06,3.819,0.001621,0.001583,0.001039,1.25e-06,212.0,0.1815,0.003381,0.004118,0.003184,0.000878,67.28,8.417,4.4,9.816,1.526,0.6275,0.625,0.002222,0.001159,0.003822,0.06211,0.003877,0.001582,0.0007225,0.001809,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/A100/00107/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,118.5,1535564,0.00032379150390625,3088.4071630537233,22.17695947152342,0.8502295114865771,655360.0,546933.0,997.0,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/A100/00107/event_data.hdf5
g g -> t tb g g g g g,g g -> t tb g g g g g,process,131072,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/A100/00108,108,A100,384.42171454429626,0,131072,383.2,378.2,3.271e-06,4.951,0.00147,0.002293,0.001059,1e-06,377.9,0.2975,0.00395,0.005309,0.003976,0.00108,122.7,17.49,7.756,19.31,1.881,0.6246,0.6256,0.002429,0.001521,0.004603,0.1169,0.00625,0.001703,0.0008276,0.002772,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/A100/00108/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,206.4,3055564,0.000288543701171875,3465.6795346377576,21.461758912404534,0.5182675463061401,1310720.0,1093787.0,1944.0,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/A100/00108/event_data.hdf5
g g -> t tb g g g g g,g g -> t tb g g g g g,process,262144,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/A100/00109,109,A100,758.8118531703949,0,262144,757.3,750.0,2.74e-06,7.251,0.00158,0.001553,0.001079,1.07e-06,749.5,0.5257,0.00524,0.008069,0.005251,0.001495,240.3,39.18,14.97,38.9,2.72,0.6204,0.6216,0.003046,0.002194,0.005106,0.2296,0.009925,0.002207,0.001245,0.004611,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/A100/00109/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,410.6,5796796,0.000286102294921875,3495.2533333333336,20.845968300367666,0.3545043384229595,2621440.0,2188100.0,3788.0,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/A100/00109/event_data.hdf5


==> JLSE_Plots/pepper_results/pepper/pepper_ttng/plots_2023-11-03_ttng/pepper_runs_a100_ttng_cuda.csv <==
process_string,process,process_input_type,batch_size,n_batches,seed,verbosity,collision_energy,mu2,use_cached_results,cache_path,integrator,diagnostic_output_enabled,diagnostic_path,proc_id,label,run_time,return_code,thread_count,Total Runtime,Event Generation Runtime,Optimisation Runtime,Initialisation Runtime,HDF5 Close Runtime,HDF5 Open Runtime,HDF5 Init Runtime,Unweighting Setup Runtime,EG Recursion,EG Output,EG PDF and AlphaS evaluation,EG Phase space,EG External State,EG RNG,EG-R Calculate currents,EG-R Momenta preparation,EG-R Currents preparation,EG-R IP reset,EG-R ME update,EG-R ME reset,EG-R IC reset,EG-PDF PDF,EG-PDF AlphaS,EG-O Filter non-zero,EG-O Pull non-zero,EG-O HDF5 write,EG-PS Fill Mom Weights,EG-PS Update weights,EG-PS Cuts,CSV Timer Filename,EG-R ME2 update,event_data_size,xs_mean,xs_sigma,n_trials,n_nonzero_after_cuts,n_nonzero,HDF5 Filename,event_period,event_rate
g g -> t tb,g g -> t tb,process,128,20000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/A100/00000,0,A100,18.028148412704468,0,128,17.52,17.13,4.3e-07,0.2359,0.0006948,0.002262,0.001665,2e-07,4.0,7.046,2.118,1.147,0.2071,0.2009,0.8579,0.5308,0.4938,0.1031,0.4082,1.108,0.1018,1.757,0.3605,2.791,4.008,0.1831,0.6181,0.3031,0.224,pepper_diagnostics/g_g__t_tb/A100/00000/2_2__g__g__t__tb/timers.csv,0.0,60613284,429.9469470934769,1.460460530777575,2560000.0,2535048.0,83920.0,pepper_diagnostics/g_g__t_tb/A100/00000/event_data.hdf5,6.69140625e-06,149445.41739638062
g g -> t tb,g g -> t tb,process,256,20000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/A100/00001,1,A100,19.028085708618164,0,256,17.81,17.56,4.4e-07,0.1801,0.0009837,0.001339,0.001033,2e-07,4.091,7.357,2.137,1.154,0.2082,0.2012,0.9028,0.5307,0.5045,0.1036,0.4102,1.135,0.09989,1.78,0.3568,2.851,4.117,0.3233,0.6311,0.2996,0.2212,pepper_diagnostics/g_g__t_tb/A100/00001/2_2__g__g__t__tb/timers.csv,0.0,120776388,428.5790612788404,1.0309485934410347,5120000.0,5069508.0,167312.0,pepper_diagnostics/g_g__t_tb/A100/00001/event_data.hdf5,3.4296875e-06,291571.75398633257
g g -> t tb,g g -> t tb,process,512,20000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/A100/00002,2,A100,19.02810311317444,0,512,18.3,18.0,5.1e-07,0.2152,0.001675,0.001373,0.001041,2e-07,4.152,7.635,2.181,1.17,0.2084,0.2112,0.9189,0.5384,0.5108,0.1036,0.4129,1.155,0.1029,1.817,0.3639,2.859,4.114,0.5959,0.641,0.3037,0.2226,pepper_diagnostics/g_g__t_tb/A100/00002/2_2__g__g__t__tb/timers.csv,0.0,241323828,428.3417951425059,0.7287281494397833,10240000.0,10139997.0,334426.0,pepper_diagnostics/g_g__t_tb/A100/00002/event_data.hdf5,1.7578125e-06,568888.8888888889
g g -> t tb,g g -> t tb,process,1024,18000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/A100/00003,3,A100,18.02700424194336,0,1024,17.62,17.33,4.3e-07,0.2136,0.00211,0.0014,0.001056,2e-07,3.922,7.558,2.055,1.101,0.1889,0.2053,0.8747,0.5021,0.4836,0.09377,0.3879,1.098,0.09232,1.713,0.3419,2.643,3.811,1.044,0.601,0.2884,0.2097,pepper_diagnostics/g_g__t_tb/A100/00003/2_2__g__g__t__tb/timers.csv,0.0,436177764,430.2225543390089,0.5443481921177623,18432000.0,18251779.0,604589.0,pepper_diagnostics/g_g__t_tb/A100/00003/event_data.hdf5,9.40212673611111e-07,1063589.151759954
g g -> t tb,g g -> t tb,process,2048,14400,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/A100/00004,4,A100,16.024383068084717,0,2048,15.6,15.35,4.4e-07,0.1686,0.02277,0.00141,0.001065,2e-07,3.292,7.16,1.735,0.9296,0.1507,0.1871,0.7403,0.4245,0.4016,0.07487,0.3257,0.9239,0.07374,1.452,0.2828,2.178,3.147,1.784,0.5083,0.2456,0.174,pepper_diagnostics/g_g__t_tb/A100/00004/2_2__g__g__t__tb/timers.csv,0.0,696606748,429.4173178086427,0.4299593991186848,29491200.0,29202796.0,965552.0,pepper_diagnostics/g_g__t_tb/A100/00004/event_data.hdf5,5.204942491319445e-07,1921250.8143322475
g g -> t tb,g g -> t tb,process,4096,10080,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/A100/00005,5,A100,14.022459030151367,0,4096,13.07,12.82,4.3e-07,0.1766,0.002323,0.00135,0.001019,1.9e-07,2.538,6.379,1.322,0.7138,0.1063,0.1538,0.5748,0.324,0.3112,0.05281,0.2433,0.7244,0.05079,1.11,0.2116,1.631,2.363,2.349,0.3878,0.1924,0.1322,pepper_diagnostics/g_g__t_tb/A100/00005/2_2__g__g__t__tb/timers.csv,0.0,976009492,429.7687141819799,0.3635095523366855,41287680.0,40884825.0,1352879.0,pepper_diagnostics/g_g__t_tb/A100/00005/event_data.hdf5,3.105042472718254e-07,3220567.8627145085
g g -> t tb,g g -> t tb,process,8192,7056,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/A100/00006,6,A100,12.02033281326294,0,8192,11.53,11.23,4.6e-07,0.2139,0.002441,0.001464,0.001049,2.1e-07,2.05,6.159,1.041,0.5687,0.0742,0.1248,0.48,0.2563,0.2484,0.03688,0.1905,0.5937,0.03626,0.8804,0.1602,1.278,1.837,3.018,0.307,0.1577,0.1031,pepper_diagnostics/g_g__t_tb/A100/00006/2_2__g__g__t__tb/timers.csv,0.0,1363760284,428.93210881271244,0.3069182929040229,57802752.0,57238637.0,1890369.0,pepper_diagnostics/g_g__t_tb/A100/00006/event_data.hdf5,1.9428140722434807e-07,5147172.929652716
g g -> t tb,g g -> t tb,process,16384,4939,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/A100/00007,7,A100,12.020989656448364,0,16384,10.68,10.4,4.4e-07,0.2037,0.00212,0.001367,0.001047,2e-07,1.598,6.553,0.7726,0.4304,0.05157,0.1021,0.3918,0.1918,0.2017,0.0259,0.1453,0.4577,0.02553,0.6554,0.1173,1.007,1.469,4.059,0.2342,0.1184,0.07711,pepper_diagnostics/g_g__t_tb/A100/00007/2_2__g__g__t__tb/timers.csv,0.0,1910656996,429.2735465077778,0.25951143321097353,80920576.0,80129117.0,2648438.0,pepper_diagnostics/g_g__t_tb/A100/00007/event_data.hdf5,1.2852108220287508e-07,7780824.615384615
g g -> t tb,g g -> t tb,process,32768,3951,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/A100/00008,8,A100,14.022496938705444,0,32768,12.79,12.47,4.3e-07,0.2173,0.002129,0.001407,0.001022,2e-07,1.887,8.574,0.7083,0.4009,0.04174,0.09983,0.5793,0.2284,0.2588,0.02078,0.1417,0.4671,0.02059,0.6091,0.09914,0.8944,1.311,6.352,0.2237,0.1083,0.06833,pepper_diagnostics/g_g__t_tb/A100/00008/2_2__g__g__t__tb/timers.csv,0.0,3058976596,429.56431983271517,0.205238369575906,129466368.0,128203148.0,4240239.0,pepper_diagnostics/g_g__t_tb/A100/00008/event_data.hdf5,9.63184508273222e-08,10382226.784282276
g g -> t tb,g g -> t tb,process,65536,3161,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/A100/00009,9,A100,17.026414155960083,0,65536,16.13,15.8,7.7e-07,0.2217,0.01548,0.00143,0.001056,1.9e-07,2.206,11.84,0.6104,0.3797,0.03352,0.1021,0.7261,0.2357,0.3558,0.0166,0.1425,0.5403,0.01659,0.5283,0.08215,0.8056,1.181,9.836,0.2295,0.09215,0.05759,pepper_diagnostics/g_g__t_tb/A100/00009/2_2__g__g__t__tb/timers.csv,0.0,4894440820,429.5523190968369,0.16225059977962492,207159296.0,205135326.0,6784540.0,pepper_diagnostics/g_g__t_tb/A100/00009/event_data.hdf5,7.626980929689971e-08,13111347.848101266
g g -> t tb,g g -> t tb,process,131072,2528,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/A100/00010,10,A100,23.031583309173584,0,131072,22.34,21.99,4.3e-07,0.2404,0.009755,0.001537,0.001062,2e-07,2.917,17.39,0.6319,0.3844,0.02679,0.1181,1.118,0.2609,0.5486,0.01331,0.1646,0.5964,0.01324,0.5646,0.06734,0.8761,1.162,15.34,0.2432,0.08637,0.05447,pepper_diagnostics/g_g__t_tb/A100/00010/2_2__g__g__t__tb/timers.csv,0.0,7824703852,429.33461403294706,0.12825696990155197,331350016.0,328114059.0,10846476.0,pepper_diagnostics/g_g__t_tb/A100/00010/event_data.hdf5,6.636486777776404e-08,15068213.55161437
g g -> t tb,g g -> t tb,process,262144,2023,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/A100/00011,11,A100,36.04628324508667,0,262144,34.9,34.58,4.2e-07,0.2325,0.002485,0.001561,0.001072,2e-07,4.635,28.13,0.6533,0.5163,0.02182,0.151,1.949,0.4383,0.9366,0.01098,0.2225,0.7785,0.01073,0.5945,0.05881,1.108,1.295,25.71,0.3284,0.1124,0.07521,pepper_diagnostics/g_g__t_tb/A100/00011/2_2__g__g__t__tb/timers.csv,0.0,12531846772,429.63089787560756,0.10141381514895294,530317312.0,525140422.0,17371496.0,pepper_diagnostics/g_g__t_tb/A100/00011/event_data.hdf5,6.52062439176038e-08,15335954.655870445
g g -> t tb,g g -> t tb,process,524288,1820,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/A100/00012,12,A100,57.06878995895386,0,524288,56.35,56.02,4.4e-07,0.2314,0.002923,0.001519,0.001054,2.1e-07,6.835,46.8,0.8873,0.7582,0.01973,0.2356,2.786,0.6523,1.392,0.009724,0.3256,1.208,0.01059,0.8272,0.06005,1.144,1.783,43.85,0.503,0.1389,0.116,pepper_diagnostics/g_g__t_tb/A100/00012/2_2__g__g__t__tb/timers.csv,0.0,22545696580,429.5744181502864,0.0755998070446377,954204160.0,944881133.0,31252523.0,pepper_diagnostics/g_g__t_tb/A100/00012/event_data.hdf5,5.870861011547047e-08,17033276.686897535
g g -> t tb,g g -> t tb,process,1048576,1638,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/A100/00013,13,A100,104.11508083343506,0,1048576,103.6,103.2,4.6e-07,0.2369,0.08192,0.001386,0.001009,2.2e-07,12.87,86.71,1.38,1.224,0.01854,0.4009,5.941,1.14,2.508,0.009823,0.4962,2.02,0.009701,1.311,0.06892,1.807,3.037,81.83,0.8471,0.214,0.1623,pepper_diagnostics/g_g__t_tb/A100/00013/2_2__g__g__t__tb/timers.csv,0.0,40590974980,429.6650703719701,0.056353486991872766,1717567488.0,1700788037.0,56266774.0,pepper_diagnostics/g_g__t_tb/A100/00013/event_data.hdf5,6.008497524610806e-08,16643095.813953489
g g -> t tb g,g g -> t tb g,process,128,15000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/A100/00014,14,A100,22.03217887878418,0,128,21.27,20.95,4.3e-07,0.2226,0.0006251,0.001467,0.001066,1.9e-07,9.829,6.311,1.573,1.05,0.1942,0.1514,3.152,1.352,1.151,0.2312,0.9035,1.927,0.227,1.306,0.2666,2.494,3.604,0.1632,0.5651,0.287,0.1959,pepper_diagnostics/g_g__t_tb_g/A100/00014/2_3__g__g__t__tb__g/timers.csv,0.0,61186972,388.95624379509985,1.455689114727065,1920000.0,1883615.0,69305.0,pepper_diagnostics/g_g__t_tb_g/A100/00014/event_data.hdf5,1.0911458333333334e-05,91646.77804295943
g g -> t tb g,g g -> t tb g,process,256,15000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/A100/00015,15,A100,23.033033847808838,0,256,22.12,21.9,4.3e-07,0.165,0.0008909,0.001105,0.00106,2e-07,10.47,6.543,1.592,1.097,0.1937,0.1519,3.592,1.387,1.198,0.2317,0.9164,1.972,0.2289,1.326,0.2662,2.538,3.673,0.2809,0.6089,0.2885,0.1984,pepper_diagnostics/g_g__t_tb_g/A100/00015/2_3__g__g__t__tb__g/timers.csv,0.0,122353148,389.17749301405973,1.0290658679216063,3840000.0,3767502.0,138730.0,pepper_diagnostics/g_g__t_tb_g/A100/00015/event_data.hdf5,5.703125e-06,175342.46575342468
g g -> t tb g,g g -> t tb g,process,512,15000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/A100/00016,16,A100,23.032480239868164,0,512,22.55,22.33,4.8e-07,0.1626,0.001475,0.001366,0.00101,2e-07,10.52,6.838,1.616,1.106,0.1959,0.1584,3.605,1.392,1.203,0.2327,0.9176,1.995,0.2279,1.343,0.2729,2.563,3.701,0.5217,0.6127,0.2918,0.2004,pepper_diagnostics/g_g__t_tb_g/A100/00016/2_3__g__g__t__tb__g/timers.csv,0.0,244957348,389.87586528891813,0.7292259619444073,7680000.0,7534573.0,277884.0,pepper_diagnostics/g_g__t_tb_g/A100/00016/event_data.hdf5,2.907552083333333e-06,343931.9301388267
g g -> t tb g,g g -> t tb g,process,1024,13500,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/A100/00017,17,A100,22.031849145889282,0,1024,20.96,20.73,4.7e-07,0.1701,0.001793,0.001334,0.001036,1.9e-07,9.473,6.721,1.454,0.9966,0.176,0.1546,3.261,1.249,1.083,0.2092,0.8284,1.788,0.204,1.208,0.2464,2.33,3.345,0.9983,0.5542,0.2616,0.1791,pepper_diagnostics/g_g__t_tb_g/A100/00017/2_3__g__g__t__tb__g/timers.csv,0.0,440543268,389.5119788884902,0.5433620664391153,13824000.0,13563272.0,499723.0,pepper_diagnostics/g_g__t_tb_g/A100/00017/event_data.hdf5,1.4995659722222223e-06,666859.6237337192
g g -> t tb g,g g -> t tb g,process,2048,10800,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/A100/00018,18,A100,18.026538372039795,0,2048,17.64,17.41,4.3e-07,0.1678,0.00184,0.001452,0.001133,1.9e-07,7.65,6.069,1.186,0.8107,0.1412,0.1389,2.623,1.015,0.877,0.1673,0.6675,1.447,0.1641,0.9854,0.2006,1.875,2.716,1.44,0.4497,0.2148,0.1448,pepper_diagnostics/g_g__t_tb_g/A100/00018/2_3__g__g__t__tb__g/timers.csv,0.0,702587308,388.33427933120805,0.4288371557551748,22118400.0,21700518.0,797088.0,pepper_diagnostics/g_g__t_tb_g/A100/00018/event_data.hdf5,7.871274594907407e-07,1270442.2745548536
g g -> t tb g,g g -> t tb g,process,4096,7559,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/A100/00019,19,A100,14.022022724151611,0,4096,13.54,13.32,4.3e-07,0.1634,0.002004,0.001484,0.001029,2e-07,5.436,5.139,0.8348,0.5705,0.09916,0.1079,1.868,0.7542,0.6185,0.1174,0.4739,1.007,0.1156,0.6928,0.142,1.337,1.963,1.811,0.3166,0.151,0.1018,pepper_diagnostics/g_g__t_tb_g/A100/00019/2_3__g__g__t__tb__g/timers.csv,0.0,984898644,388.8553943992168,0.363350644906799,30961664.0,30377196.0,1117359.0,pepper_diagnostics/g_g__t_tb_g/A100/00019/event_data.hdf5,4.302094357719275e-07,2324449.249249249
g g -> t tb g,g g -> t tb g,process,8192,5291,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/A100/00020,20,A100,12.020562410354614,0,8192,10.87,10.64,4.3e-07,0.1638,0.001977,0.001499,0.001077,1.9e-07,3.852,4.833,0.5942,0.4073,0.06959,0.08395,1.332,0.5091,0.4446,0.08242,0.3377,0.7192,0.08107,0.4947,0.09956,0.9672,1.457,2.388,0.2266,0.1077,0.07228,pepper_diagnostics/g_g__t_tb_g/A100/00020/2_3__g__g__t__tb__g/timers.csv,0.0,1377830484,388.5665634531815,0.30630144848063706,43343872.0,42525596.0,1563160.0,pepper_diagnostics/g_g__t_tb_g/A100/00020/event_data.hdf5,2.454787611037611e-07,4073672.1804511277
g g -> t tb g,g g -> t tb g,process,16384,3704,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/A100/00021,21,A100,12.021075963973999,0,16384,10.72,10.38,4.4e-07,0.236,0.02094,0.001369,0.00102,1.9e-07,3.492,5.25,0.5079,0.3635,0.04874,0.0747,1.245,0.4827,0.4079,0.05737,0.291,0.6205,0.05675,0.4287,0.0792,0.7827,1.209,3.242,0.2055,0.09571,0.06178,pepper_diagnostics/g_g__t_tb_g/A100/00021/2_3__g__g__t__tb__g/timers.csv,0.0,1930645460,388.9036057291124,0.2591548625830732,60686336.0,59539610.0,2190389.0,pepper_diagnostics/g_g__t_tb_g/A100/00021/event_data.hdf5,1.7104344543061557e-07,5846467.82273603
g g -> t tb g,g g -> t tb g,process,32768,2963,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/A100/00022,22,A100,14.022479057312012,0,32768,12.89,12.52,4.3e-07,0.2391,0.02334,0.001413,0.001033,1.8e-07,4.4,6.761,0.4164,0.3194,0.03896,0.07027,2.033,0.5732,0.4962,0.04574,0.2828,0.5266,0.04548,0.3537,0.06267,0.6564,1.027,5.063,0.1907,0.0784,0.04988,pepper_diagnostics/g_g__t_tb_g/A100/00022/2_3__g__g__t__tb__g/timers.csv,0.0,3088980508,388.9304525214541,0.20503575744330935,97091584.0,95258966.0,3504587.0,pepper_diagnostics/g_g__t_tb_g/A100/00022/event_data.hdf5,1.289504144870064e-07,7754918.849840256
g g -> t tb g,g g -> t tb g,process,65536,2370,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/A100/00023,23,A100,18.026927947998047,0,65536,16.98,16.65,4.4e-07,0.2183,0.02714,0.001384,0.00105,2.2e-07,5.718,9.635,0.3887,0.3372,0.03117,0.0776,2.824,0.6832,0.6991,0.03663,0.304,0.5854,0.03657,0.334,0.05469,0.6133,0.975,8.033,0.2143,0.07527,0.04722,pepper_diagnostics/g_g__t_tb_g/A100/00023/2_3__g__g__t__tb__g/timers.csv,0.0,4933489044,388.26558389585415,0.16177570330910515,155320320.0,152387586.0,5597248.0,pepper_diagnostics/g_g__t_tb_g/A100/00023/event_data.hdf5,1.0719782189477848e-07,9328547.747747747
g g -> t tb g,g g -> t tb g,process,131072,1896,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/A100/00024,24,A100,25.0341899394989,0,131072,24.45,24.15,4.4e-07,0.2033,0.02387,0.001431,0.001018,2.1e-07,8.167,14.7,0.4004,0.3688,0.02529,0.09267,4.27,0.8329,1.223,0.02948,0.3535,0.5962,0.02935,0.3558,0.0446,0.5893,0.9822,13.11,0.2431,0.07523,0.05021,pepper_diagnostics/g_g__t_tb_g/A100/00024/2_3__g__g__t__tb__g/timers.csv,0.0,7904077540,388.81171542589067,0.12804972183844693,248512512.0,243821295.0,8967558.0,pepper_diagnostics/g_g__t_tb_g/A100/00024/event_data.hdf5,9.717820565911787e-08,10290373.167701865
g g -> t tb g,g g -> t tb g,process,262144,1517,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/A100/00025,25,A100,40.050010204315186,0,262144,38.71,38.41,4.3e-07,0.2141,0.002191,0.001453,0.00105,1.9e-07,12.43,24.33,0.4616,0.6072,0.02036,0.1437,6.773,1.597,1.503,0.02384,0.4912,0.8051,0.02369,0.4198,0.04182,0.8951,1.193,22.22,0.4071,0.1164,0.08338,pepper_diagnostics/g_g__t_tb_g/A100/00025/2_3__g__g__t__tb__g/timers.csv,0.0,12639145004,388.52991776328105,0.10119051351155342,397672448.0,390162449.0,14339748.0,pepper_diagnostics/g_g__t_tb_g/A100/00025/event_data.hdf5,9.658702832739369e-08,10353357.146576414
g g -> t tb g,g g -> t tb g,process,524288,1365,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/A100/00026,26,A100,63.074368953704834,0,524288,61.94,61.61,4.4e-07,0.231,0.001683,0.001601,0.001038,2e-07,19.49,39.99,0.5843,0.852,0.0185,0.2158,11.02,2.44,2.179,0.02212,0.6945,1.087,0.02188,0.5423,0.042,0.9701,1.621,37.37,0.6001,0.136,0.1156,pepper_diagnostics/g_g__t_tb_g/A100/00026/2_3__g__g__t__tb__g/timers.csv,0.0,22760102636,388.7839484332433,0.07552760119280345,715653120.0,702129400.0,25822594.0,pepper_diagnostics/g_g__t_tb_g/A100/00026/event_data.hdf5,8.608919360262134e-08,11615859.763025483
g g -> t tb g,g g -> t tb g,process,1048576,1229,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/A100/00027,27,A100,111.12499618530273,0,1048576,110.5,110.0,4.6e-07,0.2528,0.06681,0.001502,0.001022,4.6e-07,30.93,76.13,0.8269,1.277,0.01717,0.3177,17.21,4.266,3.407,0.01984,1.067,1.543,0.02003,0.7825,0.04443,1.411,2.811,71.85,0.9182,0.1941,0.1645,pepper_diagnostics/g_g__t_tb_g/A100/00027/2_3__g__g__t__tb__g/timers.csv,0.0,40982458836,388.76063119797107,0.05622166496212433,1288699904.0,1264359588.0,46496812.0,pepper_diagnostics/g_g__t_tb_g/A100/00027/event_data.hdf5,8.53573432096725e-08,11715453.672727272
g g -> t tb g g,g g -> t tb g g,process,128,10000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/A100/00028,28,A100,42.053366899490356,0,128,41.07,40.72,4.3e-07,0.2296,0.0002923,0.001252,0.001049,1.9e-07,32.1,4.636,1.036,0.8363,0.1537,0.1003,14.21,4.12,3.214,0.616,2.37,4.402,0.6068,0.858,0.1785,1.977,2.573,0.0547,0.4518,0.2311,0.1523,pepper_diagnostics/g_g__t_tb_g_g/A100/00028/2_4__g__g__t__tb__g__g/timers.csv,0.0,26052188,233.9303108339468,1.4919838596867911,1280000.0,1230153.0,24981.0,pepper_diagnostics/g_g__t_tb_g_g/A100/00028/event_data.hdf5,3.18125e-05,31434.18467583497
g g -> t tb g g,g g -> t tb g g,process,256,10000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/A100/00029,29,A100,46.057483196258545,0,256,45.07,44.85,4.3e-07,0.1647,0.0004384,0.001093,0.001073,1.9e-07,35.75,4.996,1.061,0.8917,0.1543,0.1009,17.04,4.294,3.377,0.613,2.42,4.475,0.5994,0.8827,0.1784,2.029,2.824,0.1081,0.499,0.2357,0.1561,pepper_diagnostics/g_g__t_tb_g_g/A100/00029/2_4__g__g__t__tb__g__g/timers.csv,0.0,51878196,232.27633730777424,1.038136947503819,2560000.0,2460072.0,49706.0,pepper_diagnostics/g_g__t_tb_g_g/A100/00029/event_data.hdf5,1.751953125e-05,57079.15273132664
g g -> t tb g g,g g -> t tb g g,process,512,10000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/A100/00030,30,A100,46.057640075683594,0,512,45.39,45.17,4.3e-07,0.1661,0.0006523,0.001468,0.001021,2e-07,35.84,5.181,1.082,0.8964,0.1549,0.1037,16.99,4.321,3.403,0.616,2.447,4.512,0.6089,0.8996,0.1827,2.047,2.863,0.2351,0.5017,0.2359,0.1578,pepper_diagnostics/g_g__t_tb_g_g/A100/00030/2_4__g__g__t__tb__g__g/timers.csv,0.0,103530212,232.4377190604148,0.7361746516788918,5120000.0,4920190.0,99384.0,pepper_diagnostics/g_g__t_tb_g_g/A100/00030/event_data.hdf5,8.822265625e-06,113349.56829754262
g g -> t tb g g,g g -> t tb g g,process,1024,9000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/A100/00031,31,A100,42.05344104766846,0,1024,41.32,41.1,7e-07,0.1638,0.001168,0.001333,0.001066,2e-07,32.46,4.853,0.9805,0.8108,0.1395,0.09918,15.47,3.881,3.044,0.5527,2.219,4.079,0.5458,0.8163,0.1642,1.868,2.592,0.3606,0.4546,0.2138,0.1414,pepper_diagnostics/g_g__t_tb_g_g/A100/00031/2_4__g__g__t__tb__g__g/timers.csv,0.0,185592084,231.50844961310773,0.5483308328873907,9216000.0,8856541.0,178180.0,pepper_diagnostics/g_g__t_tb_g_g/A100/00031/event_data.hdf5,4.459635416666667e-06,224233.57664233577
g g -> t tb g g,g g -> t tb g g,process,2048,7200,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/A100/00032,32,A100,35.045876026153564,0,2048,33.42,33.2,4.6e-07,0.1651,0.001628,0.001384,0.001026,2.3e-07,26.11,4.049,0.7872,0.6538,0.1117,0.08583,12.44,3.144,2.464,0.4454,1.794,3.261,0.4235,0.6552,0.132,1.446,2.033,0.544,0.3661,0.1736,0.1133,pepper_diagnostics/g_g__t_tb_g_g/A100/00032/2_4__g__g__t__tb__g__g/timers.csv,0.0,297231812,231.6239703499457,0.43273547942450796,14745600.0,14170606.0,285336.0,pepper_diagnostics/g_g__t_tb_g_g/A100/00032/event_data.hdf5,2.2515190972222226e-06,444144.57831325295
g g -> t tb g g,g g -> t tb g g,process,4096,5040,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/A100/00033,33,A100,25.03436303138733,0,4096,24.36,24.14,4.3e-07,0.1649,0.002194,0.001417,0.001054,1.9e-07,18.54,3.362,0.5601,0.4658,0.07827,0.07049,8.822,2.254,1.755,0.3117,1.262,2.29,0.3031,0.4658,0.09429,1.064,1.482,0.7959,0.261,0.1241,0.07994,pepper_diagnostics/g_g__t_tb_g_g/A100/00033/2_4__g__g__t__tb__g__g/timers.csv,0.0,414810004,230.87161687306255,0.3654309890353556,20643840.0,19841458.0,398208.0,pepper_diagnostics/g_g__t_tb_g_g/A100/00033/event_data.hdf5,1.1693560887896826e-06,855171.4995857497
g g -> t tb g g,g g -> t tb g g,process,8192,3528,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/A100/00034,34,A100,19.02800726890564,0,8192,17.82,17.6,6.9e-07,0.1674,0.002098,0.001292,0.001064,1.9e-07,13.14,2.842,0.3956,0.3337,0.05491,0.0583,6.264,1.59,1.255,0.2163,0.8975,1.612,0.2137,0.3292,0.06637,0.7685,1.071,0.9882,0.1892,0.08758,0.05652,pepper_diagnostics/g_g__t_tb_g_g/A100/00034/2_4__g__g__t__tb__g__g/timers.csv,0.0,580600364,230.89742980307125,0.30939090122065743,28901376.0,27774716.0,557477.0,pepper_diagnostics/g_g__t_tb_g_g/A100/00034/event_data.hdf5,6.08967545351474e-07,1642123.6363636362
g g -> t tb g g,g g -> t tb g g,process,16384,2469,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/A100/00035,35,A100,16.02469754219055,0,16384,15.15,14.92,4.3e-07,0.167,0.00162,0.001496,0.001073,2e-07,11.11,2.626,0.2835,0.2431,0.03824,0.04756,5.209,1.601,1.202,0.1508,0.7473,1.136,0.1458,0.2372,0.04635,0.5659,0.7783,1.27,0.1402,0.0618,0.04083,pepper_diagnostics/g_g__t_tb_g_g/A100/00035/2_4__g__g__t__tb__g__g/timers.csv,0.0,811483764,230.6332780927735,0.2619326876947189,40452096.0,38876494.0,779166.0,pepper_diagnostics/g_g__t_tb_g_g/A100/00035/event_data.hdf5,3.6883132087889835e-07,2711266.4879356567
g g -> t tb g g,g g -> t tb g g,process,32768,1975,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/A100/00036,36,A100,21.029999256134033,0,32768,20.66,20.41,4.5e-07,0.1651,0.01696,0.001435,0.001023,1.9e-07,15.97,3.372,0.2409,0.2255,0.03091,0.04554,9.115,1.975,1.394,0.1207,0.6995,0.9514,0.1205,0.2029,0.038,0.4803,0.6898,2.191,0.1379,0.053,0.03427,pepper_diagnostics/g_g__t_tb_g_g/A100/00036/2_4__g__g__t__tb__g__g/timers.csv,0.0,1301046996,231.08958440009886,0.20696139670154798,64716800.0,62201171.0,1249236.0,pepper_diagnostics/g_g__t_tb_g_g/A100/00036/event_data.hdf5,3.153740605221519e-07,3170837.8245957866
g g -> t tb g g,g g -> t tb g g,process,65536,1580,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/A100/00037,37,A100,25.03387951850891,0,65536,24.6,24.34,4.4e-07,0.1666,0.02517,0.001497,0.001043,2.1e-07,19.29,4.074,0.2044,0.2213,0.02481,0.04768,11.21,2.278,1.855,0.09669,0.7198,0.8456,0.0959,0.1736,0.03078,0.4083,0.5987,3.056,0.143,0.04706,0.03101,pepper_diagnostics/g_g__t_tb_g_g/A100/00037/2_4__g__g__t__tb__g__g/timers.csv,0.0,2080952012,231.0578144204193,0.1638931310822544,103546880.0,99514935.0,1998175.0,pepper_diagnostics/g_g__t_tb_g_g/A100/00037/event_data.hdf5,2.350626112539557e-07,4254185.7025472475
g g -> t tb g g,g g -> t tb g g,process,131072,1264,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/A100/00038,38,A100,35.045130014419556,0,131072,34.13,33.9,4.4e-07,0.1685,0.001474,0.001417,0.001037,2e-07,26.23,6.475,0.2059,0.2543,0.01998,0.05661,15.23,3.254,2.653,0.07628,0.8985,0.7639,0.0761,0.1807,0.02521,0.6476,0.5674,5.246,0.164,0.05305,0.03712,pepper_diagnostics/g_g__t_tb_g_g/A100/00038/2_4__g__g__t__tb__g__g/timers.csv,0.0,3326986252,230.85242981483665,0.1290968603324963,165675008.0,159226679.0,3194667.0,pepper_diagnostics/g_g__t_tb_g_g/A100/00038/event_data.hdf5,2.046174640896954e-07,4887168.377581121
g g -> t tb g g,g g -> t tb g g,process,262144,1011,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/A100/00039,39,A100,52.063287019729614,0,262144,51.38,51.12,4.3e-07,0.1712,0.02291,0.001424,0.001027,1.8e-07,40.55,8.944,0.2019,0.3723,0.01595,0.07338,23.64,6.026,3.75,0.06186,1.172,0.7651,0.0616,0.1808,0.02108,0.5567,0.5875,7.778,0.245,0.067,0.06014,pepper_diagnostics/g_g__t_tb_g_g/A100/00039/2_4__g__g__t__tb__g__g/timers.csv,0.0,5321166268,230.83269420203823,0.10260705879939154,265027584.0,254703355.0,5109560.0,pepper_diagnostics/g_g__t_tb_g_g/A100/00039/event_data.hdf5,1.928855828078635e-07,5184420.6572769955
g g -> t tb g g,g g -> t tb g g,process,524288,910,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/A100/00040,40,A100,89.10371780395508,0,524288,88.47,88.21,7.5e-07,0.1747,0.01806,0.001626,0.001162,2e-07,70.02,15.69,0.2815,0.5839,0.0145,0.1175,41.31,10.54,6.456,0.05558,1.767,0.952,0.05481,0.2596,0.02187,0.5459,0.7737,14.33,0.4063,0.08771,0.08969,pepper_diagnostics/g_g__t_tb_g_g/A100/00040/2_4__g__g__t__tb__g__g/timers.csv,0.0,9578519308,230.81812266980563,0.07628665490928338,477102080.0,458524412.0,9197642.0,pepper_diagnostics/g_g__t_tb_g_g/A100/00040/event_data.hdf5,1.8488705813229737e-07,5408707.4027888
g g -> t tb g g,g g -> t tb g g,process,1048576,819,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/A100/00041,41,A100,157.17594146728516,0,1048576,155.9,155.7,4.3e-07,0.1827,0.002226,0.001574,0.00111,2e-07,124.0,27.38,0.4494,0.9752,0.0131,0.2002,73.32,19.15,11.26,0.0498,2.765,1.321,0.05036,0.4247,0.0247,0.8813,1.143,25.28,0.7012,0.1355,0.1384,pepper_diagnostics/g_g__t_tb_g_g/A100/00041/2_4__g__g__t__tb__g__g/timers.csv,0.0,17238546348,230.75177249704436,0.05674161507596952,858783744.0,825348597.0,16553182.0,pepper_diagnostics/g_g__t_tb_g_g/A100/00041/event_data.hdf5,1.8130291949261675e-07,5515630.98265896
g g -> t tb g g g,g g -> t tb g g g,process,128,1000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00042,42,A100,26.034714937210083,0,128,24.7,24.45,4.2e-07,0.1743,0.0001837,0.001345,0.001079,2e-07,21.63,0.5037,0.1044,0.09882,0.01804,0.01277,12.12,2.39,1.689,0.3084,1.196,2.109,0.3058,0.08642,0.01801,0.2514,0.2456,0.003945,0.05355,0.02748,0.01769,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00042/2_5__g__g__t__tb__g__g__g/timers.csv,0.0,1935564,116.32398082760477,2.95564629525102,128000.0,119194.0,1564.0,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00042/event_data.hdf5,0.000191015625,5235.173824130879
g g -> t tb g g g,g g -> t tb g g g,process,256,1000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00043,43,A100,29.03943395614624,0,256,28.0,27.78,4.3e-07,0.1666,0.0002338,0.001484,0.001026,1.9e-07,24.6,0.5911,0.107,0.1054,0.01795,0.01277,14.61,2.506,1.783,0.3071,1.214,2.101,0.2945,0.08913,0.01789,0.2675,0.3133,0.006896,0.05921,0.02793,0.01817,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00043/2_5__g__g__t__tb__g__g__g/timers.csv,0.0,3735564,113.97574106530418,2.0863684064722996,256000.0,237740.0,3065.0,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00043/event_data.hdf5,0.00010851562500000001,9215.262778977682
g g -> t tb g g g,g g -> t tb g g g,process,512,1000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00044,44,A100,29.038955688476562,0,512,28.23,28.0,4.3e-07,0.1677,0.001091,0.001377,0.001051,2.9e-07,24.8,0.6149,0.1088,0.1062,0.01792,0.01296,14.68,2.573,1.79,0.3059,1.223,2.119,0.3031,0.09071,0.01809,0.2704,0.3281,0.01285,0.05971,0.02808,0.01827,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00044/2_5__g__g__t__tb__g__g__g/timers.csv,0.0,7583412,116.4114914839028,1.4855779788778005,512000.0,475861.0,6258.0,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00044/event_data.hdf5,5.46875e-05,18285.714285714286
g g -> t tb g g g,g g -> t tb g g g,process,1024,900,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00045,45,A100,26.036491870880127,0,1024,25.55,25.33,4.9e-07,0.1661,0.0002302,0.001482,0.001031,2.3e-07,22.42,0.5738,0.09796,0.09615,0.01615,0.0122,13.28,2.297,1.614,0.2776,1.112,1.922,0.2762,0.08153,0.01643,0.2459,0.2951,0.0295,0.05424,0.02531,0.01651,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00045/2_5__g__g__t__tb__g__g__g/timers.csv,0.0,13231260,113.34037637686568,1.094643420603243,921600.0,856016.0,10965.0,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00045/event_data.hdf5,2.7484809027777777e-05,36383.73470193447
g g -> t tb g g g,g g -> t tb g g g,process,2048,720,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00046,46,A100,22.031624794006348,0,2048,20.69,20.47,4.4e-07,0.1659,0.0003167,0.001436,0.00101,1.9e-07,18.08,0.4776,0.07868,0.07768,0.01291,0.01074,10.68,1.881,1.297,0.2217,0.8967,1.528,0.2131,0.06547,0.01321,0.1979,0.237,0.03979,0.04378,0.02062,0.0132,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00046/2_5__g__g__t__tb__g__g__g/timers.csv,0.0,21161724,113.4422142566792,0.8674917807803193,1474560.0,1369683.0,17522.0,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00046/event_data.hdf5,1.388210720486111e-05,72035.1734245237
g g -> t tb g g g,g g -> t tb g g g,process,4096,503,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00047,47,A100,16.024833917617798,0,4096,14.79,14.56,4.3e-07,0.1713,0.001312,0.001508,0.001078,1.8e-07,12.81,0.3877,0.0556,0.05551,0.009065,0.009253,7.566,1.342,0.9244,0.1544,0.6295,1.067,0.1495,0.04625,0.009355,0.1415,0.167,0.07644,0.03147,0.0147,0.009287,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00047/2_5__g__g__t__tb__g__g__g/timers.csv,0.0,30052188,115.69488464226382,0.7569761814912375,2060288.0,1912936.0,25000.0,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00047/event_data.hdf5,7.066973161033797e-06,141503.2967032967
g g -> t tb g g g,g g -> t tb g g g,process,8192,352,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00048,48,A100,12.020568132400513,0,8192,10.73,10.5,4.2e-07,0.1702,0.0005037,0.001334,0.001054,1.8e-07,9.185,0.3177,0.0404,0.04054,0.006413,0.00836,5.374,0.9665,0.6799,0.1079,0.4546,0.7511,0.1066,0.03379,0.006617,0.1037,0.1165,0.09423,0.02343,0.0104,0.00666,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00048/2_5__g__g__t__tb__g__g__g/timers.csv,0.0,41342652,113.566425160297,0.6253826937850598,2883584.0,2678354.0,34357.0,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00048/event_data.hdf5,3.6413019353693183e-06,274627.04761904763
g g -> t tb g g g,g g -> t tb g g g,process,16384,246,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00049,49,A100,10.018016338348389,0,16384,9.552,9.321,4.7e-07,0.1708,0.000536,0.001466,0.001017,2.3e-07,8.259,0.2773,0.02859,0.02875,0.004515,0.0074,4.747,0.9504,0.689,0.075,0.3914,0.5313,0.07443,0.02392,0.004679,0.07457,0.08646,0.1126,0.01655,0.007328,0.00483,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00049/2_5__g__g__t__tb__g__g__g/timers.csv,0.0,57923580,113.86129495053376,0.530819115639606,4030464.0,3743057.0,48116.0,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00049/event_data.hdf5,2.3126369569359755e-06,432406.8233022208
g g -> t tb g g g,g g -> t tb g g g,process,32768,197,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00050,50,A100,15.023409605026245,0,32768,14.18,13.94,4.4e-07,0.1712,0.0006057,0.001373,0.001036,2e-07,12.63,0.305,0.02414,0.02735,0.003622,0.007478,8.193,1.431,0.8356,0.05976,0.3451,0.4294,0.05959,0.02036,0.00378,0.06825,0.07424,0.158,0.0169,0.006275,0.004147,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00050/2_5__g__g__t__tb__g__g__g/timers.csv,0.0,92762820,113.98427747173194,0.4254319795467735,6455296.0,5996242.0,77166.0,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00050/event_data.hdf5,2.1594672033629443e-06,463077.18794835004
g g -> t tb g g g,g g -> t tb g g g,process,65536,158,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00051,51,A100,18.026787281036377,0,65536,16.93,16.7,4.3e-07,0.1671,0.0009228,0.001497,0.001076,1.8e-07,15.25,0.3741,0.02061,0.02815,0.002928,0.0079,9.981,1.635,1.073,0.04795,0.3601,0.3589,0.04795,0.01751,0.003095,0.06173,0.06457,0.2405,0.01803,0.00617,0.003923,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00051/2_5__g__g__t__tb__g__g__g/timers.csv,0.0,148508220,113.74922665267651,0.33160546607262537,10354688.0,9618623.0,123578.0,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00051/event_data.hdf5,1.6127960591376581e-06,620041.1976047904
g g -> t tb g g g,g g -> t tb g g g,process,131072,126,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00052,52,A100,24.03365397453308,0,131072,23.43,23.19,4.4e-07,0.1705,0.001237,0.00152,0.001063,2e-07,21.28,0.4894,0.02094,0.03286,0.002374,0.008852,13.84,2.45,1.503,0.03842,0.4299,0.3019,0.03843,0.01842,0.002527,0.0597,0.05835,0.3587,0.02127,0.006602,0.004964,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00052/2_5__g__g__t__tb__g__g__g/timers.csv,0.0,238135476,114.44493990748506,0.26367653805129027,16515072.0,15339947.0,198109.0,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00052/event_data.hdf5,1.4041718982514883e-06,712163.5187580853
g g -> t tb g g g,g g -> t tb g g g,process,262144,101,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00053,53,A100,38.04804491996765,0,262144,37.38,37.14,4.3e-07,0.1743,0.001862,0.001608,0.001079,1.9e-07,34.02,0.7254,0.02194,0.05185,0.001914,0.01177,21.81,4.575,2.329,0.03077,0.6032,0.274,0.03096,0.01972,0.002222,0.09261,0.05821,0.5506,0.0352,0.008922,0.007712,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00053/2_5__g__g__t__tb__g__g__g/timers.csv,0.0,382540284,114.6834204501854,0.20731657123346012,26476544.0,24592300.0,318337.0,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00053/event_data.hdf5,1.4027510539139851e-06,712884.8680667743
g g -> t tb g g g,g g -> t tb g g g,process,524288,91,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00054,54,A100,66.07945322990417,0,524288,65.22,64.93,4.4e-07,0.1821,0.02129,0.001351,0.001019,2e-07,59.67,1.161,0.03172,0.08425,0.001731,0.01806,38.37,8.281,4.097,0.02776,0.8325,0.301,0.02734,0.0293,0.002413,0.1052,0.07256,0.9369,0.06006,0.01244,0.01174,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00054/2_5__g__g__t__tb__g__g__g/timers.csv,0.0,685176060,114.00738670699896,0.15376851661627547,47710208.0,44314083.0,570236.0,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00054/event_data.hdf5,1.3609246893243476e-06,734794.5171723394
g g -> t tb g g g,g g -> t tb g g g,process,1048576,81,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00055,55,A100,116.13429594039917,0,1048576,115.4,115.1,4.4e-07,0.187,0.001801,0.001514,0.001032,4.7e-07,105.8,2.02,0.05015,0.143,0.0016,0.03006,68.23,14.8,7.186,0.02442,1.348,0.3517,0.0245,0.04748,0.002671,0.152,0.09913,1.678,0.105,0.01964,0.01828,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00055/2_5__g__g__t__tb__g__g__g/timers.csv,0.0,1222810612,114.2739605219516,0.11587573254834306,84934656.0,78898913.0,1017787.0,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00055/event_data.hdf5,1.3551594298562885e-06,737920.5560382276
g g -> t tb g g g g,g g -> t tb g g g g,process,128,100,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00056,56,A100,27.03725552558899,0,128,26.18,25.81,4.4e-07,0.3089,0.000319,0.001323,0.001067,1.8e-07,17.8,0.06287,0.0105,0.01155,0.002141,0.003855,11.77,1.64,1.05,0.1817,0.7131,1.234,0.1779,0.008721,0.001779,0.04068,0.02168,0.0004085,0.006292,0.003167,0.002076,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00056/2_6__g__g__t__tb__g__g__g__g/timers.csv,0.0,151564,45.60293954299419,5.228495411121435,12800.0,11401.0,96.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00056/event_data.hdf5,0.00201640625,495.93180937621077
g g -> t tb g g g g,g g -> t tb g g g g,process,256,100,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00057,57,A100,30.040203332901,0,256,29.51,29.23,4.4e-07,0.2173,0.0003619,0.00209,0.001028,1.8e-07,20.99,0.09048,0.01088,0.01246,0.002138,0.003896,14.39,1.821,1.118,0.1835,0.7305,1.242,0.181,0.009087,0.001793,0.05442,0.03479,0.0009668,0.007045,0.003245,0.002154,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00057/2_6__g__g__t__tb__g__g__g__g/timers.csv,0.0,423564,60.718402144075384,4.010236147639188,25600.0,22666.0,270.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00057/event_data.hdf5,0.001141796875,875.8125213821417
g g -> t tb g g g g,g g -> t tb g g g g,process,512,100,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00058,58,A100,30.038969039916992,0,512,29.53,29.25,7.1e-07,0.2169,0.0004154,0.001473,0.00117,2e-07,20.99,0.09756,0.01092,0.01246,0.002138,0.003877,14.41,1.814,1.114,0.1805,0.7288,1.235,0.1772,0.009101,0.001818,0.05866,0.03712,0.001388,0.007056,0.003242,0.002154,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00058/2_6__g__g__t__tb__g__g__g__g/timers.csv,0.0,695564,50.51669590921081,2.4368271350131754,51200.0,45609.0,462.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00058/event_data.hdf5,0.0005712890625,1750.4273504273506
g g -> t tb g g g g,g g -> t tb g g g g,process,1024,90,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00059,59,A100,28.037742376327515,0,1024,26.95,26.67,4.3e-07,0.2189,0.000238,0.001421,0.001033,2.6e-07,19.21,0.09073,0.00999,0.01134,0.001939,0.003889,13.06,1.789,1.011,0.1654,0.6669,1.131,0.16,0.008326,0.001664,0.05454,0.03348,0.00218,0.006424,0.002956,0.00195,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00059/2_6__g__g__t__tb__g__g__g__g/timers.csv,0.0,1239564,52.66701869197645,1.7736422955563889,92160.0,81834.0,885.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00059/event_data.hdf5,0.00028938802083333334,3455.568053993251
g g -> t tb g g g g,g g -> t tb g g g g,process,2048,72,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00060,60,A100,23.032440662384033,0,2048,22.13,21.85,4.4e-07,0.2219,0.0002744,0.001518,0.001061,1.9e-07,15.48,0.07588,0.008257,0.009583,0.001561,0.0038,10.51,1.41,0.8201,0.1318,0.5353,0.9047,0.1303,0.006908,0.001349,0.04538,0.02684,0.002878,0.005564,0.002413,0.001597,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00060/2_6__g__g__t__tb__g__g__g__g/timers.csv,0.0,1783564,48.91750394018166,1.4221883007598404,147456.0,131416.0,1290.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00060/event_data.hdf5,0.00014817979600694446,6748.558352402745
g g -> t tb g g g g,g g -> t tb g g g g,process,4096,50,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00061,61,A100,19.028133869171143,0,4096,18.15,17.87,4.6e-07,0.217,0.0002832,0.001359,0.001047,2.1e-07,10.87,0.06059,0.005805,0.006828,0.001134,0.003632,7.344,1.011,0.5757,0.09188,0.3748,0.6279,0.09026,0.004857,0.0009479,0.03639,0.01874,0.004021,0.003956,0.00171,0.001155,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00061/2_6__g__g__t__tb__g__g__g__g/timers.csv,0.0,2599564,49.83221133150996,1.3770534097186735,204800.0,182238.0,1806.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00061/event_data.hdf5,8.7255859375e-05,11460.548405148293
g g -> t tb g g g g,g g -> t tb g g g g,process,8192,35,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00062,62,A100,15.0241117477417,0,8192,14.43,14.15,4.4e-07,0.2238,0.0002825,0.001376,0.001078,1.9e-07,8.404,0.05054,0.004119,0.004894,0.0008184,0.003493,5.564,0.8734,0.5086,0.06386,0.2988,0.4412,0.06255,0.003444,0.0006745,0.0289,0.01332,0.00551,0.002852,0.001209,0.0008284,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00062/2_6__g__g__t__tb__g__g__g__g/timers.csv,0.0,3687564,52.09945101638826,1.08046287896801,286720.0,254911.0,2674.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00062/event_data.hdf5,4.935128348214286e-05,20262.897526501765
g g -> t tb g g g g,g g -> t tb g g g g,process,16384,24,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00063,63,A100,13.021352767944336,0,16384,11.77,11.5,4.3e-07,0.2182,0.0003031,0.001436,0.001012,1.9e-07,7.334,0.04132,0.002893,0.003464,0.0005991,0.00333,4.739,0.8092,0.4469,0.04366,0.2339,0.3041,0.04321,0.002421,0.0004717,0.02133,0.009235,0.007119,0.002034,0.0008401,0.0005867,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00063/2_6__g__g__t__tb__g__g__g__g/timers.csv,0.0,4916796,50.47530852952121,0.8662910337898603,393216.0,349635.0,3574.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00063/event_data.hdf5,2.9246012369791668e-05,34192.69565217391
g g -> t tb g g g g,g g -> t tb g g g g,process,32768,19,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00064,64,A100,16.02478003501892,0,32768,14.97,14.69,7.1e-07,0.2177,0.0002862,0.001461,0.001063,1.9e-07,11.05,0.04305,0.002422,0.00332,0.0004935,0.003435,7.762,1.175,0.5586,0.0347,0.2027,0.2423,0.03439,0.002043,0.0003787,0.01956,0.007744,0.01059,0.002091,0.0007151,0.0005109,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00064/2_6__g__g__t__tb__g__g__g__g/timers.csv,0.0,7908796,51.61011451290894,0.693755807492237,622592.0,554106.0,5783.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00064/event_data.hdf5,2.3594906455592103e-05,42382.02859087815
g g -> t tb g g g g,g g -> t tb g g g g,process,65536,15,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00065,65,A100,18.026912927627563,0,65536,17.46,17.17,4.3e-07,0.2238,0.0003613,0.00147,0.001022,1.9e-07,13.44,0.0655,0.002157,0.003569,0.0004362,0.003413,9.589,1.263,0.7146,0.02728,0.2136,0.1963,0.02729,0.001842,0.0003155,0.02005,0.006939,0.03096,0.002293,0.0007579,0.0005152,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00065/2_6__g__g__t__tb__g__g__g__g/timers.csv,0.0,12407260,51.08825239615127,0.5542483398330402,983040.0,873599.0,9012.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00065/event_data.hdf5,1.7466227213541667e-05,57253.34886429819
g g -> t tb g g g g,g g -> t tb g g g g,process,131072,12,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00066,66,A100,26.034925937652588,0,131072,24.73,24.45,4.6e-07,0.2228,0.0004086,0.001329,0.0009947,1.9e-07,19.44,0.08824,0.002284,0.00442,0.0003608,0.003539,13.63,2.023,1.034,0.02191,0.2423,0.1621,0.02186,0.002008,0.0002755,0.01751,0.006419,0.04329,0.002935,0.0008117,0.0006707,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00066/2_6__g__g__t__tb__g__g__g__g/timers.csv,0.0,19756492,50.984190417276245,0.4333759698266067,1572864.0,1398732.0,14421.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00066/event_data.hdf5,1.5544891357421876e-05,64329.815950920245
g g -> t tb g g g g,g g -> t tb g g g g,process,262144,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00067,67,A100,42.05246448516846,0,262144,41.37,41.08,4.3e-07,0.2309,0.0003332,0.001487,0.001065,1.9e-07,32.45,0.1002,0.002162,0.006167,0.0003111,0.004019,22.5,3.857,1.69,0.01827,0.3539,0.1449,0.01819,0.001932,0.0002305,0.01447,0.005884,0.04939,0.004204,0.001016,0.0009453,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00067/2_6__g__g__t__tb__g__g__g__g/timers.csv,0.0,33100188,51.49525851303692,0.3461256119155607,2621440.0,2331418.0,24231.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00067/event_data.hdf5,1.56707763671875e-05,63813.047711781895
g g -> t tb g g g g,g g -> t tb g g g g,process,524288,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00068,68,A100,81.09415674209595,0,524288,80.21,79.89,4.6e-07,0.2415,0.0004748,0.001564,0.001001,1.9e-07,63.68,0.2353,0.003364,0.01076,0.0003254,0.004669,44.18,7.755,3.318,0.01851,0.5391,0.1654,0.01846,0.003088,0.0002757,0.02333,0.007828,0.1455,0.007634,0.001531,0.00159,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00068/2_6__g__g__t__tb__g__g__g__g/timers.csv,0.0,65635580,51.06192647008136,0.24135579388201073,5242880.0,4661631.0,48162.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00068/event_data.hdf5,1.5237808227539062e-05,65626.23607460258
g g -> t tb g g g g,g g -> t tb g g g g,process,1048576,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00069,69,A100,160.175772190094,0,1048576,159.5,159.2,5.3e-07,0.2698,0.0007695,0.001513,0.001048,1.9e-07,127.3,0.3291,0.005825,0.01982,0.0003139,0.006302,88.28,15.5,6.613,0.01857,0.9878,0.2029,0.01848,0.005494,0.0003315,0.03592,0.01157,0.1659,0.01442,0.002607,0.002788,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00069/2_6__g__g__t__tb__g__g__g__g/timers.csv,0.0,131388980,51.23842563183007,0.17459087077336935,10485760.0,9322803.0,96472.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00069/event_data.hdf5,1.5182495117187498e-05,65865.32663316584
g g -> t tb g g g g g,g g -> t tb g g g g g,process,128,25,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/A100/00070,70,A100,153.16824221611023,0,128,152.5,149.7,4.4e-07,2.767,0.0003468,0.001466,0.001015,2.1e-07,43.6,0.0215,0.002901,0.003803,0.0006862,0.003276,32.13,3.332,1.95,0.3216,1.248,2.156,0.3175,0.002414,0.0004868,0.01957,0.001757,0.000323,0.00217,0.0009498,0.0006797,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/A100/00070/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,0.0,167564,21.751101523471643,9.721304897964956,3200.0,2651.0,5.0,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/A100/00070/event_data.hdf5,0.046781249999999996,21.37608550434202
g g -> t tb g g g g g,g g -> t tb g g g g g,process,256,25,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/A100/00071,71,A100,169.18693780899048,0,256,168.7,166.0,4.3e-07,2.715,0.0003504,0.002149,0.001022,2e-07,52.34,0.03151,0.003009,0.004075,0.0006701,0.003289,39.34,4.05,2.085,0.3222,1.269,2.159,0.3162,0.002527,0.0004821,0.02828,0.002986,0.0002509,0.002395,0.0009697,0.0007072,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/A100/00071/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,0.0,167564,19.575991371124477,6.521250212492436,6400.0,5286.0,9.0,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/A100/00071/event_data.hdf5,0.0259375,38.55421686746988
g g -> t tb g g g g g,g g -> t tb g g g g g,process,512,25,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/A100/00072,72,A100,217.23867297172546,0,512,216.6,213.8,4.4e-07,2.747,0.001719,0.002113,0.001044,1.9e-07,52.83,0.05562,0.003022,0.004059,0.0006694,0.003418,39.57,4.234,2.089,0.3201,1.28,2.162,0.3152,0.002524,0.0004979,0.04976,0.005461,0.0003033,0.002373,0.0009747,0.000706,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/A100/00072/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,0.0,167564,24.769807273572283,5.340593136076729,12800.0,10683.0,22.0,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/A100/00072/event_data.hdf5,0.016703125,59.869036482694106
g g -> t tb g g g g g,g g -> t tb g g g g g,process,1024,22,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/A100/00073,73,A100,220.24207067489624,0,1024,219.7,216.9,4.71e-07,2.717,0.001807,0.001431,0.001045,1.9e-07,46.71,0.07613,0.002672,0.003609,0.0006116,0.003296,35.03,3.661,1.849,0.2839,1.136,1.903,0.2776,0.002232,0.0004402,0.06792,0.007527,0.0003573,0.002107,0.0008673,0.0006307,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/A100/00073/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,0.0,167564,19.155799637148323,3.438191509800633,22528.0,18829.0,31.0,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/A100/00073/event_data.hdf5,0.009628018465909091,103.8635315813739
g g -> t tb g g g g g,g g -> t tb g g g g g,process,2048,18,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/A100/00074,74,A100,190.21156692504883,0,2048,188.8,186.1,4.6e-07,2.722,0.001729,0.001491,0.001049,2.1e-07,38.54,0.07919,0.002221,0.00304,0.0005182,0.003253,28.75,3.049,1.533,0.2327,0.9437,1.58,0.2279,0.001852,0.0003697,0.07051,0.007584,0.0004079,0.001765,0.0007369,0.0005345,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/A100/00074/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,0.0,167564,23.331054663761364,3.4702451692437313,36864.0,30676.0,55.0,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/A100/00074/event_data.hdf5,0.005048285590277778,198.08704997313274
g g -> t tb g g g g g,g g -> t tb g g g g g,process,4096,12,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/A100/00075,75,A100,130.14869284629822,0,4096,128.8,125.9,4.4e-07,2.737,0.0003492,0.002257,0.001009,1.9e-07,26.02,0.05708,0.001546,0.002154,0.0003754,0.003134,19.4,2.024,1.034,0.1548,0.6342,1.053,0.1488,0.001289,0.0002571,0.05011,0.005094,0.0004065,0.001266,0.0005134,0.0003719,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/A100/00075/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,0.0,167564,20.778814246125307,2.7850097180740923,49152.0,41150.0,69.0,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/A100/00075/event_data.hdf5,0.0025614420572916668,390.4050833995234
g g -> t tb g g g g g,g g -> t tb g g g g g,process,8192,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/A100/00076,76,A100,113.12868547439575,0,8192,112.5,109.8,4.3e-07,2.717,0.0003821,0.001331,0.00104,2e-07,25.39,0.05014,0.001331,0.001856,0.000331,0.003112,18.26,2.589,1.155,0.1256,0.6443,0.8855,0.1251,0.001113,0.0002183,0.04159,0.004249,0.0007569,0.001094,0.0004388,0.0003211,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/A100/00076/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,0.0,319564,22.641410862114192,2.021595342178347,81920.0,68412.0,129.0,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/A100/00076/event_data.hdf5,0.00134033203125,746.0837887067395
g g -> t tb g g g g g,g g -> t tb g g g g g,process,16384,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/A100/00077,77,A100,120.1358380317688,0,16384,119.4,116.6,4.7e-07,2.739,0.0003681,0.001464,0.001016,2.2e-07,31.14,0.05365,0.001336,0.001865,0.000334,0.003275,22.1,3.068,1.435,0.1279,0.6737,0.8788,0.1263,0.001119,0.000217,0.04451,0.004256,0.001103,0.001103,0.0004358,0.0003238,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/A100/00077/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,0.0,471564,23.318729769264014,1.6415033821720524,163840.0,136870.0,257.0,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/A100/00077/event_data.hdf5,0.000711669921875,1405.1457975986277
g g -> t tb g g g g g,g g -> t tb g g g g g,process,32768,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/A100/00078,78,A100,159.17727613449097,0,32768,157.9,155.2,4.3e-07,2.708,0.0003281,0.001348,0.001026,2e-07,59.57,0.06192,0.001409,0.002248,0.0003349,0.003432,44.76,5.475,2.249,0.1276,0.7723,0.8918,0.1265,0.001186,0.000223,0.05008,0.004318,0.001791,0.001417,0.0004678,0.0003599,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/A100/00078/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,0.0,775564,23.13376120699768,1.4632208579050192,327680.0,273672.0,484.0,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/A100/00078/event_data.hdf5,0.0004736328125,2111.3402061855672
g g -> t tb g g g g g,g g -> t tb g g g g g,process,65536,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/A100/00079,79,A100,221.2452051639557,0,65536,220.3,217.5,7.5e-07,2.713,0.00166,0.001416,0.001016,2e-07,94.64,0.07167,0.001504,0.002945,0.0003288,0.003426,71.65,7.771,3.802,0.1277,0.9907,0.9072,0.1274,0.001275,0.0002289,0.05393,0.00443,0.003491,0.00186,0.0006428,0.000439,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/A100/00079/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,0.0,1535564,21.351999770043104,0.69284341789496,655360.0,546952.0,984.0,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/A100/00079/event_data.hdf5,0.000331878662109375,3013.1494252873563
g g -> t tb g g g g g,g g -> t tb g g g g g,process,131072,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/A100/00080,80,A100,381.4216592311859,0,131072,380.4,377.6,4.4e-07,2.742,0.001526,0.001361,0.001672,1.9e-07,173.0,0.08593,0.001868,0.004193,0.0003319,0.003809,128.4,16.38,7.057,0.1293,1.387,0.9493,0.1288,0.001631,0.0002372,0.0561,0.004556,0.005754,0.002765,0.0007554,0.00067,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/A100/00080/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,0.0,3055564,21.760027103008465,0.5369144391982442,1310720.0,1093750.0,1970.0,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/A100/00080/event_data.hdf5,0.00028808593750000004,3471.1864406779655
g g -> t tb g g g g g,g g -> t tb g g g g g,process,262144,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/A100/00081,81,A100,769.8310496807098,0,262144,768.7,765.8,4.3e-07,2.765,0.001688,0.00196,0.001058,2e-07,348.1,0.1118,0.002296,0.007671,0.000325,0.004218,256.6,36.34,14.2,0.1282,2.358,1.02,0.1276,0.002042,0.000254,0.06018,0.004868,0.009795,0.005259,0.001251,0.001157,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/A100/00081/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,0.0,6100796,21.61789297423531,0.3653460911893193,2621440.0,2187219.0,3929.0,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/A100/00081/event_data.hdf5,0.0002921295166015625,3423.1392008357275
g g -> t tb g g g g g,g g -> t tb g g g g g,process,524288,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/A100/00082,82,A100,4.012465476989746,-6,524288,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0,,,,,,,0.0,0.0
g g -> t tb g g g g g,g g -> t tb g g g g g,process,1048576,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/A100/00083,83,A100,32.04227542877197,-6,1048576,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0,,,,,,,0.0,0.0


==> JLSE_Plots/pepper_results/pepper/pepper_ttng/plots_2023-11-03_ttng/pepper_runs_h100_ttng.csv <==
process_string,process,process_input_type,batch_size,n_batches,seed,verbosity,collision_energy,mu2,use_cached_results,cache_path,integrator,diagnostic_output_enabled,diagnostic_path,proc_id,label,run_time,return_code,thread_count,Total Runtime,Event Generation Runtime,Optimisation Runtime,Initialisation Runtime,HDF5 Close Runtime,HDF5 Open Runtime,HDF5 Init Runtime,Unweighting Setup Runtime,EG Recursion,EG Output,EG PDF and AlphaS evaluation,EG Phase space,EG External State,EG RNG,EG-R Calculate currents,EG-R Momenta preparation,EG-R Currents preparation,EG-R IP reset,EG-R ME update,EG-R ME reset,EG-R IC reset,EG-PDF PDF,EG-PDF AlphaS,EG-O Filter non-zero,EG-O Pull non-zero,EG-O HDF5 write,EG-PS Fill Mom Weights,EG-PS Update weights,EG-PS Cuts,CSV Timer Filename,EG-R ME2 update,event_data_size,xs_mean,xs_sigma,n_trials,n_nonzero_after_cuts,n_nonzero,HDF5 Filename,event_period,event_rate
g g -> t tb,g g -> t tb,process,128,20000,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb/H100/00000,0,H100,31.13441371917725,0,128,24.67,23.07,1.506e-06,0.04302,0.0004714,0.0005546,0.0002926,4.879999999999999e-07,5.8039999999999985,7.872999999999998,2.964,1.734,1.47,0.1933,1.063,0.9623,0.7994,0.6025,0.7598,0.5418,0.4394,2.377,0.5872,3.164,3.358,0.1308,0.6646,0.4892,0.5787,pepper_diagnostics_h100/g_g__t_tb/H100/00000/2_2__g__g__t__tb/timers.csv,0.3631,60397284,428.3546674187186,1.4573147583278967,2560000.0,2534984.0,83613.0,pepper_diagnostics_h100/g_g__t_tb/H100/00000/event_data.hdf5,9.01171875e-06,110966.62332032944
g g -> t tb,g g -> t tb,process,256,20000,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb/H100/00001,1,H100,28.03790259361267,0,256,21.51,21.47,2.402e-06,0.04204,0.0007181,0.0007453,0.000349,8.709999999999998e-07,5.255,7.528,2.879,1.607,1.352,0.1785,0.9862,0.9155,0.7243,0.528,0.6855,0.4532,0.3347,2.353,0.526,2.9210000000000003,3.174,0.2441,0.5789,0.4677,0.5592,pepper_diagnostics_h100/g_g__t_tb/H100/00001/2_2__g__g__t__tb/timers.csv,0.3276,120848388,428.868196809352,1.031198019160708,5120000.0,5070346.0,167405.0,pepper_diagnostics_h100/g_g__t_tb/H100/00001/event_data.hdf5,4.193359375e-06,238472.28691197015
g g -> t tb,g g -> t tb,process,512,20000,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb/H100/00002,2,H100,31.153813123703003,0,512,24.66,22.88,1.469e-06,0.03859,0.001285,0.0005623,0.0002924,5.51e-07,5.506,8.211,3.04,1.679,1.418,0.1909,1.024,0.9495,0.7574,0.5575,0.7174,0.4833,0.3677,2.482,0.5576,3.047,3.429,0.4695,0.6203,0.4817,0.5754,pepper_diagnostics_h100/g_g__t_tb/H100/00002/2_2__g__g__t__tb/timers.csv,0.3471,242331828,430.2366197942321,0.7302966696568229,10240000.0,10140028.0,335890.0,pepper_diagnostics_h100/g_g__t_tb/H100/00002/event_data.hdf5,2.234375e-06,447552.44755244756
g g -> t tb,g g -> t tb,process,1024,18000,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb/H100/00003,3,H100,28.06404685974121,0,1024,21.6,21.55,1.766e-06,0.04083,0.001737,0.0005797999999999999,0.0003017,5.75e-07,5.046,8.035,2.801,1.551,1.304,0.1853,0.9293,0.8766,0.6944,0.5129,0.6592,0.4413,0.3294,2.28,0.5207,2.802,3.199,0.8411,0.574,0.4457,0.5305,pepper_diagnostics_h100/g_g__t_tb/H100/00003/2_2__g__g__t__tb/timers.csv,0.3184,435527148,429.55855460854247,0.5438811507940143,18432000.0,18252534.0,603685.0,pepper_diagnostics_h100/g_g__t_tb/H100/00003/event_data.hdf5,1.1691623263888892e-06,855313.2250580045
g g -> t tb,g g -> t tb,process,2048,14400,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb/H100/00004,4,H100,22.60710859298706,0,2048,18.98,18.15,1.856e-06,0.04062,0.00143,0.000701,0.00032760000000000005,7.02e-07,3.977,7.423999999999999,2.241,1.248,1.018,0.1632,0.7593,0.6878,0.5476,0.3951,0.5147,0.3405,0.2462,1.823,0.4177,2.3280000000000003,2.651,1.346,0.4711,0.3498,0.4252,pepper_diagnostics_h100/g_g__t_tb/H100/00004/2_2__g__g__t__tb/timers.csv,0.2588,695742748,428.90112156230487,0.4296938038898757,29491200.0,29202671.0,964391.0,pepper_diagnostics_h100/g_g__t_tb/H100/00004/event_data.hdf5,6.154378255208333e-07,1624859.5041322315
g g -> t tb,g g -> t tb,process,4096,10080,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb/H100/00005,5,H100,19.25998306274414,0,4096,14.87,14.72,1.564e-06,0.04183,0.001989,0.0005881,0.00030260000000000004,5.979999999999999e-07,2.915,6.772,1.636,0.9418,0.7427,0.1379,0.5402,0.5034,0.4047,0.2917,0.3774,0.2536,0.1888,1.318,0.3187,1.747,2.253,1.736,0.3749,0.2575,0.3081,pepper_diagnostics_h100/g_g__t_tb/H100/00005/2_2__g__g__t__tb/timers.csv,0.1932,976729492,430.07239795029227,0.3636295498434615,41287680.0,40884317.0,1353868.0,pepper_diagnostics_h100/g_g__t_tb/H100/00005/event_data.hdf5,3.5652281746031753e-07,2804869.565217391
g g -> t tb,g g -> t tb,process,8192,7056,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb/H100/00006,6,H100,16.333141088485718,0,8192,13.07,12.26,1.741e-06,0.0431,0.001117,0.0006372000000000001,0.0003188,7.64e-07,2.051,6.665,1.147,0.6615,0.518,0.1022,0.385,0.3508,0.2824,0.2036,0.2658,0.1768,0.1341,0.9119,0.2349,1.288,2.129,2.156,0.2654,0.1788,0.2163,pepper_diagnostics_h100/g_g__t_tb/H100/00006/2_2__g__g__t__tb/timers.csv,0.1392,1366717516,429.85566370130545,0.30725838755736434,57802752.0,57237184.0,1894419.0,pepper_diagnostics_h100/g_g__t_tb/H100/00006/event_data.hdf5,2.121006280116213e-07,4714743.2300163135
g g -> t tb,g g -> t tb,process,16384,4939,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb/H100/00007,7,H100,14.018139362335205,0,16384,10.97,10.92,1.792e-06,0.04732,0.001264,0.0006696,0.0003264,7.74e-07,1.482,6.888,0.8371,0.4744,0.3701,0.07696,0.2839,0.2526,0.2083,0.1474,0.1911,0.1279,0.09309,0.6606,0.1765,0.9234,2.186,2.644,0.1906,0.1284,0.1545,pepper_diagnostics_h100/g_g__t_tb/H100/00007/2_2__g__g__t__tb/timers.csv,0.09721,1913686228,429.9385579994466,0.2597052364546535,80920576.0,80130485.0,2652665.0,pepper_diagnostics_h100/g_g__t_tb/H100/00007/event_data.hdf5,1.3494713631301882e-07,7410309.157509157
g g -> t tb,g g -> t tb,process,32768,3951,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb/H100/00008,8,H100,14.39043664932251,0,32768,12.41,12.35,1.991e-06,0.052620000000000014,0.001677,0.0006542000000000001,0.00032900000000000003,9.63e-07,1.289,9.04,0.6647,0.3768,0.2947,0.07019,0.297,0.21600000000000003,0.1842,0.1225,0.155,0.1014,0.06913,0.5101,0.1546,0.7356,2.6630000000000003,4.092,0.1515,0.1005,0.1238,pepper_diagnostics_h100/g_g__t_tb/H100/00008/2_2__g__g__t__tb/timers.csv,0.07902999999999999,3057608596,429.37256190547373,0.20519276567837416,129466368.0,128202045.0,4238303.0,pepper_diagnostics_h100/g_g__t_tb/H100/00008/event_data.hdf5,9.539156918343458e-08,10483106.720647773
g g -> t tb,g g -> t tb,process,65536,3161,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb/H100/00009,9,H100,19.67919135093689,0,65536,16.23,16.14,2.067e-06,0.08912,0.0007863,0.0006328,0.0003346,8.06e-07,1.425,12.88,0.6154,0.3232,0.2591,0.07021000000000001,0.4523,0.2126,0.2249,0.1203,0.141,0.09091,0.060279999999999986,0.4471,0.1683,0.6368,3.796,6.106,0.1298,0.08509,0.1076,pepper_diagnostics_h100/g_g__t_tb/H100/00009/2_2__g__g__t__tb/timers.csv,0.06846000000000001,4892923588,429.42005056409073,0.16222042406730344,207159296.0,205133962.0,6782408.0,pepper_diagnostics_h100/g_g__t_tb/H100/00009/event_data.hdf5,7.791105835771907e-08,12835148.451053284
g g -> t tb,g g -> t tb,process,131072,2528,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb/H100/00010,10,H100,25.923152923583984,0,131072,23.04,22.85,1.772e-06,0.1858,0.001435,0.0006275,0.0003181,1.036e-06,1.703,19.54,0.5838,0.2928,0.2429,0.06812,0.7198,0.2061,0.3063,0.1171,0.1257,0.07964,0.04498,0.3651,0.2187,0.546,5.731,9.654,0.1062,0.07574,0.1102,pepper_diagnostics_h100/g_g__t_tb/H100/00010/2_2__g__g__t__tb/timers.csv,0.05739,7831556932,429.70512201337095,0.12830820737090887,331350016.0,328110379.0,10855913.0,pepper_diagnostics_h100/g_g__t_tb/H100/00010/event_data.hdf5,6.896031053760385e-08,14501094.792122535
g g -> t tb,g g -> t tb,process,262144,2023,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb/H100/00011,11,H100,41.54361867904663,0,262144,39.48,39.35,3.4880000000000007e-06,0.1338,0.001465,0.0007537999999999999,0.0003574,9.8e-07,2.255,35.35,0.7564,0.2945,0.2583,0.07714,1.073,0.2405,0.4372,0.151,0.1425,0.08031,0.03638,0.3734,0.38299999999999995,0.5329999999999999,11.41,15.53,0.09626,0.07427,0.1234,pepper_diagnostics_h100/g_g__t_tb/H100/00011/2_2__g__g__t__tb/timers.csv,0.05152,12536606620,429.7888846654018,0.10143046917344194,530317312.0,525134875.0,17378041.0,pepper_diagnostics_h100/g_g__t_tb/H100/00011/event_data.hdf5,7.420085882468798e-08,13476932.96060991
g g -> t tb,g g -> t tb,process,524288,1820,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb/H100/00012,12,H100,88.31923127174377,0,524288,86.73,86.51,2.661e-06,0.2094,0.002374,0.0007773,0.0003747,1.224e-06,3.189,80.97,1.146,0.3921,0.3409,0.1172,1.6569999999999998,0.3714,0.5075,0.22,0.1897,0.09868,0.033760000000000005,0.4353,0.711,2.685,25.02,28.13,0.1073,0.08993999999999999,0.1943,pepper_diagnostics_h100/g_g__t_tb/H100/00012/2_2__g__g__t__tb/timers.csv,0.05943,22548944428,429.63470709385683,0.07560401174415475,954204160.0,944882509.0,31257009.0,pepper_diagnostics_h100/g_g__t_tb/H100/00012/event_data.hdf5,9.066193968385132e-08,11029986.822332678
g g -> t tb,g g -> t tb,process,1048576,1638,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb/H100/00013,13,H100,166.00655555725098,0,1048576,164.2,163.8,4.158e-06,0.39399999999999996,0.00123,0.0008797000000000002,0.0004124,1.449e-06,5.027,155.2,2.04,0.5444,0.4901,0.1742,2.7910000000000004,0.6057,0.7191,0.3553,0.2611,0.1343,0.030080000000000006,0.5845,1.455,4.439,50.15,50.23,0.1218,0.1184,0.3038,pepper_diagnostics_h100/g_g__t_tb/H100/00013/2_2__g__g__t__tb/timers.csv,0.06994,40583761900,429.5900329577004,0.056349022244518036,1717567488.0,1700787199.0,56256733.0,pepper_diagnostics_h100/g_g__t_tb/H100/00013/event_data.hdf5,9.5367431640625e-08,10485760.0
g g -> t tb g,g g -> t tb g,process,128,15000,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g/H100/00014,14,H100,26.979889154434204,0,128,24.79,24.74,2.73e-06,0.04125,0.0003686,0.0007577,0.000359,7.459999999999998e-07,12.26,5.75,1.99,1.369,1.226,0.1354,3.022,2.202,1.668,1.225,1.544,0.8649,0.7548,1.5930000000000002,0.3976,2.245,2.366,0.2431,0.4573,0.4041,0.5067,pepper_diagnostics_h100/g_g__t_tb_g/H100/00014/2_3__g__g__t__tb__g/timers.csv,0.287,60832356,386.7993094032148,1.4514242684776937,1920000.0,1884016.0,68924.0,pepper_diagnostics_h100/g_g__t_tb_g/H100/00014/event_data.hdf5,1.2885416666666665e-05,77607.11398544867
g g -> t tb g,g g -> t tb g,process,256,15000,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g/H100/00015,15,H100,27.059128761291504,0,256,25.04,25.0,1.95e-06,0.03822,0.0006074,0.0006082999999999999,0.0003093,6.890000000000001e-07,12.19,5.909,2.152,1.3630000000000002,1.241,0.1359,3.052,2.17,1.652,1.216,1.529,0.8656,0.7493,1.758,0.3944,2.228,2.418,0.3391,0.4527,0.4034,0.5059,pepper_diagnostics_h100/g_g__t_tb_g/H100/00015/2_3__g__g__t__tb__g/timers.csv,0.2827,122177148,388.5324206718762,1.0281802954216033,3840000.0,3767773.0,138511.0,pepper_diagnostics_h100/g_g__t_tb_g/H100/00015/event_data.hdf5,6.510416666666667e-06,153600.0
g g -> t tb g,g g -> t tb g,process,512,15000,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g/H100/00016,16,H100,27.065614461898804,0,512,25.51,25.46,2.158e-06,0.03864,0.001189,0.0006186,0.0003146000000000001,6.14e-07,12.23,6.227,2.202,1.375,1.253,0.1407,3.04,2.1790000000000003,1.664,1.218,1.538,0.8734,0.7564,1.803,0.3993,2.294,2.52,0.4414,0.4637,0.4031,0.5073,pepper_diagnostics_h100/g_g__t_tb_g/H100/00016/2_3__g__g__t__tb__g/timers.csv,0.2862,243810732,387.95871507560685,0.7267495405836562,7680000.0,7535361.0,276571.0,pepper_diagnostics_h100/g_g__t_tb_g/H100/00016/event_data.hdf5,3.315104166666667e-06,301649.6465043205
g g -> t tb g,g g -> t tb g,process,1024,13500,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g/H100/00017,17,H100,26.07383847236633,0,1024,24.24,24.2,1.601e-06,0.03879,0.00149,0.0005612,0.0002948,7.140000000000002e-07,11.45,6.234,1.994,1.306,1.17,0.1382,2.918,2.036,1.544,1.135,1.4280000000000002,0.795,0.6768,1.616,0.3783,2.103,2.401,0.7927,0.441,0.3788,0.485,pepper_diagnostics_h100/g_g__t_tb_g/H100/00017/2_3__g__g__t__tb__g/timers.csv,0.273,440543268,389.4724202640609,0.5429045244850198,13824000.0,13563291.0,499709.0,pepper_diagnostics_h100/g_g__t_tb_g/H100/00017/event_data.hdf5,1.7505787037037037e-06,571239.6694214876
g g -> t tb g,g g -> t tb g,process,2048,10800,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g/H100/00018,18,H100,23.101528406143192,0,2048,20.84,20.8,1.644e-06,0.04064,0.001478,0.0005555,0.000294,5.78e-07,9.117,6.289,1.6880000000000002,1.069,0.935,0.1282,2.278,1.625,1.238,0.9058,1.139,0.6384,0.5524,1.371,0.3169,1.801,2.15,1.408,0.38299999999999995,0.3015,0.3828,pepper_diagnostics_h100/g_g__t_tb_g/H100/00018/2_3__g__g__t__tb__g/timers.csv,0.2264,703027308,388.52066836723145,0.42872654008803823,22118400.0,21700576.0,797599.0,pepper_diagnostics_h100/g_g__t_tb_g/H100/00018/event_data.hdf5,9.403935185185184e-07,1063384.6153846153
g g -> t tb g,g g -> t tb g,process,4096,7559,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g/H100/00019,19,H100,18.117435932159427,0,4096,15.96,15.92,1.863e-06,0.04173,0.001822,0.000638,0.0003204,7.459999999999998e-07,6.461,5.699,1.097,0.7695,0.6626,0.1026,1.6269999999999998,1.154,0.8747,0.642,0.8057,0.4468,0.3828,0.8677,0.22899999999999998,1.31,1.901,1.548,0.2785,0.2154,0.2742,pepper_diagnostics_h100/g_g__t_tb_g/H100/00019/2_3__g__g__t__tb__g/timers.csv,0.1626,983402644,388.1791739719706,0.3620787023538284,30961664.0,30377089.0,1115647.0,pepper_diagnostics_h100/g_g__t_tb_g/H100/00019/event_data.hdf5,5.141842505622437e-07,1944828.1407035175
g g -> t tb g,g g -> t tb g,process,8192,5291,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g/H100/00020,20,H100,16.208001136779785,0,8192,13.39,13.34,2.1000000000000002e-06,0.0525,0.001277,0.0006223,0.0003051,8.720000000000002e-07,4.69,5.818,0.8696,0.5596,0.4809,0.07768,1.143,0.8358,0.6386,0.4743,0.5904,0.3383,0.2904,0.6938,0.1758,0.9933,1.95,1.87,0.2081,0.1544,0.1962,pepper_diagnostics_h100/g_g__t_tb_g/H100/00020/2_3__g__g__t__tb__g/timers.csv,0.11900000000000001,1380649100,389.3421780567682,0.3066153240758155,43343872.0,42524827.0,1566342.0,pepper_diagnostics_h100/g_g__t_tb_g/H100/00020/event_data.hdf5,3.0777130386505386e-07,3249165.8170914543
g g -> t tb g,g g -> t tb g,process,16384,3704,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g/H100/00021,21,H100,15.259227514266968,0,16384,12.1,11.94,2.686e-06,0.05156,0.002016,0.0007032999999999999,0.000335,9.44e-07,3.399,6.497999999999998,0.6232,0.4066,0.3466,0.06405,0.8339,0.5986,0.4694,0.3504,0.4325,0.2414,0.2058,0.4877,0.1355,0.7391,2.119,2.4330000000000003,0.1533,0.1113,0.1412,pepper_diagnostics_h100/g_g__t_tb_g/H100/00021/2_3__g__g__t__tb__g/timers.csv,0.08599,1927029612,388.1675971830764,0.2588524772247617,60686336.0,59541547.0,2186275.0,pepper_diagnostics_h100/g_g__t_tb_g/H100/00021/event_data.hdf5,1.9674939676700863e-07,5082607.70519263
g g -> t tb g,g g -> t tb g,process,32768,2963,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g/H100/00022,22,H100,15.401786088943481,0,32768,13.72,13.66,2.187e-06,0.05895,0.001494,0.0006781000000000001,0.0003348,7.790000000000002e-07,3.34,8.692,0.5051,0.3209,0.2737,0.05974,1.046,0.6166,0.4511,0.3192,0.3512,0.1831,0.1517,0.3844,0.1207,0.5879,2.776,3.614,0.1199,0.08634,0.1139,pepper_diagnostics_h100/g_g__t_tb_g/H100/00022/2_3__g__g__t__tb__g/timers.csv,0.07287,3086513892,388.6131828598823,0.2047904056817561,97091584.0,95259183.0,3501750.0,pepper_diagnostics_h100/g_g__t_tb_g/H100/00022/event_data.hdf5,1.4069190590195747e-07,7107729.428989751
g g -> t tb g,g g -> t tb g,process,65536,2370,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g/H100/00023,23,H100,21.536323308944702,0,65536,18.06,17.98,3.775e-06,0.0754,0.002092,0.0008353999999999999,0.0003855,1.202e-06,3.843,12.72,0.4608,0.2742,0.2396,0.05939,1.642,0.5822,0.4919,0.349,0.3087,0.1522,0.1223,0.3396,0.1213,0.4888,4.03,5.652,0.09885,0.07285,0.1021,pepper_diagnostics_h100/g_g__t_tb_g/H100/00023/2_3__g__g__t__tb__g/timers.csv,0.06489,4937984892,388.644508009208,0.16207732321296148,155320320.0,152387852.0,5602356.0,pepper_diagnostics_h100/g_g__t_tb_g/H100/00023/event_data.hdf5,1.1576077103111815e-07,8638505.005561735
g g -> t tb g,g g -> t tb g,process,131072,1896,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g/H100/00024,24,H100,27.86412501335144,0,131072,25.1,24.99,2.386e-06,0.1041,0.0007058,0.0006811,0.0003219,7.529999999999998e-07,4.351,19.33,0.4343,0.2605,0.2288,0.06066000000000001,1.962,0.5911,0.6452,0.4521,0.2909,0.1277,0.09686,0.2741,0.1602,0.44799999999999995,6.18,8.708,0.08391,0.06633,0.1097,pepper_diagnostics_h100/g_g__t_tb_g/H100/00024/2_3__g__g__t__tb__g/timers.csv,0.06158,7899405692,388.56919764090384,0.1279739981697997,248512512.0,243816821.0,8962252.0,pepper_diagnostics_h100/g_g__t_tb_g/H100/00024/event_data.hdf5,1.0055831716030458e-07,9944478.271308525
g g -> t tb g,g g -> t tb g,process,262144,1517,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g/H100/00025,25,H100,56.41606092453003,0,262144,52.58,52.4,2.826e-06,0.17800000000000002,0.001696,0.0007625,0.0003613,1.115e-06,6.127999999999999,44.74,0.6287,0.297,0.2422,0.07926,3.091,0.8384,0.8546,0.6346,0.3195,0.1162,0.07885,0.2874,0.3414,1.508,15.2,14.57,0.08196,0.068,0.1465,pepper_diagnostics_h100/g_g__t_tb_g/H100/00025/2_3__g__g__t__tb__g/timers.csv,0.06575,12639585004,388.52723107322265,0.10120774149390838,397672448.0,390159682.0,14340208.0,pepper_diagnostics_h100/g_g__t_tb_g/H100/00025/event_data.hdf5,1.3176673481789716e-07,7589168.854961832
g g -> t tb g,g g -> t tb g,process,524288,1365,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g/H100/00026,26,H100,100.87298345565796,0,524288,98.64,98.32,3.126e-06,0.3163,0.0006450000000000001,0.000781,0.0003667,1.161e-06,9.416,86.78,0.9748,0.4264,0.3217,0.1133,4.939,1.411,1.154,1.03,0.4276,0.1325,0.07667,0.3364,0.6384,1.977,30.79,25.37,0.1008,0.0865,0.2386,pepper_diagnostics_h100/g_g__t_tb_g/H100/00026/2_3__g__g__t__tb__g/timers.csv,0.08832000000000001,22760630636,388.79328789806635,0.07549572238043528,715653120.0,702134736.0,25823151.0,pepper_diagnostics_h100/g_g__t_tb_g/H100/00026/event_data.hdf5,1.3738499456272892e-07,7278815.296989422
g g -> t tb g,g g -> t tb g,process,1048576,1229,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g/H100/00027,27,H100,176.35438513755798,0,1048576,174.5,173.9,3.2060000000000007e-06,0.5394,0.001084,0.0007287999999999999,0.0003334,7.78e-07,15.25,155.6,1.524,0.6136,0.4566,0.1751,8.176,2.417,1.84,1.743,0.5858,0.1525,0.06412000000000001,0.4385,1.085,3.639,54.75,45.04,0.1143,0.1205,0.3783,pepper_diagnostics_h100/g_g__t_tb_g/H100/00027/2_3__g__g__t__tb__g/timers.csv,0.1215,40975845756,388.6906842629202,0.05621652355541222,1288699904.0,1264358375.0,46489334.0,pepper_diagnostics_h100/g_g__t_tb_g/H100/00027/event_data.hdf5,1.3494219985601864e-07,7410580.241518114
g g -> t tb g g,g g -> t tb g g,process,128,10000,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g_g/H100/00028,28,H100,47.980291843414314,0,128,44.64,44.59,2.539e-06,0.04769,0.0001895,0.0007168,0.0003597,9.55e-07,36.04,3.76,1.348,1.008,1.008,0.08887,11.37,6.211,4.515,3.395,4.084,2.07,2.0,1.085,0.263,1.486,1.496,0.1594,0.309,0.2966,0.402,pepper_diagnostics_h100/g_g__t_tb_g_g/H100/00028/2_4__g__g__t__tb__g__g/timers.csv,0.5129,25844188,231.2237149170171,1.4628960187513411,1280000.0,1230238.0,24740.0,pepper_diagnostics_h100/g_g__t_tb_g_g/H100/00028/event_data.hdf5,3.48359375e-05,28705.98788966136
g g -> t tb g g,g g -> t tb g g,process,256,10000,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g_g/H100/00029,29,H100,49.08530879020691,0,256,45.49,45.36,2.501e-06,0.03837,0.000328,0.0007028,0.0003319,9.96e-07,36.46,3.946,1.449,1.025,1.027,0.09407,11.59,6.218,4.549,3.422,4.125,2.1180000000000003,2.05,1.18,0.26899999999999996,1.5319999999999998,1.606,0.1314,0.3228,0.2981,0.40299999999999997,pepper_diagnostics_h100/g_g__t_tb_g_g/H100/00029/2_4__g__g__t__tb__g__g/timers.csv,0.5211,51254196,229.90574657442838,1.0333362677215323,2560000.0,2460818.0,49194.0,pepper_diagnostics_h100/g_g__t_tb_g_g/H100/00029/event_data.hdf5,1.771875e-05,56437.38977072309
g g -> t tb g g,g g -> t tb g g,process,512,10000,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g_g/H100/00030,30,H100,47.77772235870361,0,512,45.72,45.68,2.39e-06,0.0401,0.0004651,0.0007030000000000001,0.00033810000000000003,7.87e-07,36.48,4.225,1.473,1.022,1.035,0.09332,11.69,6.235,4.53,3.42,4.119,2.069,2.0,1.206,0.2668,1.5590000000000002,1.663,0.2938,0.3187,0.2986,0.4038,pepper_diagnostics_h100/g_g__t_tb_g_g/H100/00030/2_4__g__g__t__tb__g__g/timers.csv,0.5175,102178212,229.1344918352756,0.7306648125252158,5120000.0,4921173.0,98033.0,pepper_diagnostics_h100/g_g__t_tb_g_g/H100/00030/event_data.hdf5,8.921875e-06,112084.06304728547
g g -> t tb g g,g g -> t tb g g,process,1024,9000,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g_g/H100/00031,31,H100,47.78158378601074,0,1024,44.89,44.6,1.64e-06,0.03948,0.0007892,0.0006144999999999999,0.00030060000000000004,7.21e-07,35.32,4.405,1.423,0.9987,0.9972,0.09865,11.49,5.942,4.372,3.31,3.965,2.021,1.959,1.157,0.2655,1.513,1.693,0.4398,0.3222,0.2852,0.3904,pepper_diagnostics_h100/g_g__t_tb_g_g/H100/00031/2_4__g__g__t__tb__g__g/timers.csv,0.4914,185072084,230.76953083989898,0.5480288479747709,9216000.0,8856312.0,177625.0,pepper_diagnostics_h100/g_g__t_tb_g_g/H100/00031/event_data.hdf5,4.839409722222223e-06,206636.7713004484
g g -> t tb g g,g g -> t tb g g,process,2048,7200,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g_g/H100/00032,32,H100,37.04183697700501,0,2048,35.05,35.0,2.413e-06,0.04103,0.001197,0.0007245,0.0003444,9.59e-07,27.09,4.074,1.129,0.7906,0.7749,0.08482,8.622,4.68,3.389,2.552,3.067,1.508,1.4480000000000002,0.9194,0.2097,1.225,1.461,0.6465,0.2599,0.2248,0.3051,pepper_diagnostics_h100/g_g__t_tb_g_g/H100/00032/2_4__g__g__t__tb__g__g/timers.csv,0.386,296709196,231.15710488070343,0.432428751134398,14745600.0,14170321.0,284816.0,pepper_diagnostics_h100/g_g__t_tb_g_g/H100/00032/event_data.hdf5,2.3735894097222227e-06,421302.85714285716
g g -> t tb g g,g g -> t tb g g,process,4096,5040,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g_g/H100/00033,33,H100,28.285908222198486,0,4096,26.15,25.75,2.382e-06,0.04539,0.001872,0.0006845,0.0003382,9.48e-07,19.17,3.911,0.7358,0.5670000000000001,0.5451,0.06657,6.127999999999999,3.333,2.375,1.795,2.154,1.046,1.008,0.5826,0.1532,0.9174,1.369,0.85,0.1912,0.1581,0.2166,pepper_diagnostics_h100/g_g__t_tb_g_g/H100/00033/2_4__g__g__t__tb__g__g/timers.csv,0.2975,413250004,230.0598302291273,0.3654311380704788,20643840.0,19840642.0,396790.0,pepper_diagnostics_h100/g_g__t_tb_g_g/H100/00033/event_data.hdf5,1.247345455109127e-06,801702.5242718447
g g -> t tb g g,g g -> t tb g g,process,8192,3528,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g_g/H100/00034,34,H100,22.167993307113647,0,8192,19.83,19.29,2.138e-06,0.04766,0.001912,0.0006046000000000001,0.0003127,1.036e-06,13.42,3.924,0.5704,0.4004,0.3815,0.054110000000000005,4.333,2.302,1.661,1.262,1.508,0.7377,0.7120000000000001,0.4573,0.113,0.6561,1.418,0.9891,0.1378,0.1104,0.1517,pepper_diagnostics_h100/g_g__t_tb_g_g/H100/00034/2_4__g__g__t__tb__g__g/timers.csv,0.1925,578725748,230.19244291544143,0.30863368817042824,28901376.0,27777061.0,555654.0,pepper_diagnostics_h100/g_g__t_tb_g_g/H100/00034/event_data.hdf5,6.674422698767007e-07,1498256.9206842924
g g -> t tb g g,g g -> t tb g g,process,16384,2469,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g_g/H100/00035,35,H100,18.02237582206726,0,16384,16.26,16.2,2.089e-06,0.05438,0.001112,0.0006372999999999999,0.0003272,1.083e-06,10.47,4.276,0.4188,0.297,0.2877,0.04468,3.347,1.862,1.32,1.017,1.165,0.5579999999999999,0.5367,0.3295,0.0893,0.5141,1.558,1.164,0.1036,0.08064,0.1123,pepper_diagnostics_h100/g_g__t_tb_g_g/H100/00035/2_4__g__g__t__tb__g__g/timers.csv,0.158,812627764,231.24889047122883,0.4503625452113214,40452096.0,38877697.0,780251.0,pepper_diagnostics_h100/g_g__t_tb_g_g/H100/00035/event_data.hdf5,4.0047368620899147e-07,2497042.962962963
g g -> t tb g g,g g -> t tb g g,process,32768,1975,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g_g/H100/00036,36,H100,22.079608917236328,0,32768,17.83,17.76,2.385e-06,0.06592,0.001294,0.0006855,0.0003396,1.307e-06,10.95,5.622000000000001,0.3417,0.2427,0.2364,0.04217,3.755,2.081,1.382,1.241,0.9943,0.4506,0.4307,0.2585,0.08319,0.4333,2.158,1.489,0.08492999999999999,0.06469,0.09256,pepper_diagnostics_h100/g_g__t_tb_g_g/H100/00036/2_4__g__g__t__tb__g__g/timers.csv,0.1843,1297191148,230.43048319342716,0.20679163756615085,64716800.0,62198146.0,1245582.0,pepper_diagnostics_h100/g_g__t_tb_g_g/H100/00036/event_data.hdf5,2.7442642405063293e-07,3643963.9639639636
g g -> t tb g g,g g -> t tb g g,process,65536,1580,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g_g/H100/00037,37,H100,26.15350866317749,0,65536,23.74,23.64,3.308e-06,0.09427,0.001929,0.0008101000000000001,0.0003889,1.51e-06,13.73,8.878,0.3007,0.2094,0.203,0.04291,6.7029999999999985,1.893,1.556,1.485,0.8187,0.3667,0.3499,0.2143,0.0864,0.3537,3.492,2.317,0.07187,0.05393,0.08323,pepper_diagnostics_h100/g_g__t_tb_g_g/H100/00037/2_4__g__g__t__tb__g__g/timers.csv,0.1786,2079704012,230.9086961415835,0.16364767114010115,103546880.0,99514535.0,1996938.0,pepper_diagnostics_h100/g_g__t_tb_g_g/H100/00037/event_data.hdf5,2.283023882515823e-07,4380155.668358713
g g -> t tb g g,g g -> t tb g g,process,131072,1264,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g_g/H100/00038,38,H100,36.33922362327576,0,131072,34.43,34.28,3.653e-06,0.1466,0.001251,0.0008638,0.0004122,1.564e-06,18.03,15.25,0.3307,0.2098,0.1904,0.04725,9.946,2.294,1.843,2.0380000000000003,0.7657,0.2751,0.2554,0.1899,0.1408,0.3326,6.276,3.585,0.06248,0.05111,0.09583,pepper_diagnostics_h100/g_g__t_tb_g_g/H100/00038/2_4__g__g__t__tb__g__g/timers.csv,0.2281,3327924868,230.91526690079976,0.1292624858930128,165675008.0,159221463.0,3195596.0,pepper_diagnostics_h100/g_g__t_tb_g_g/H100/00038/event_data.hdf5,2.069111111797864e-07,4832993.232205369
g g -> t tb g g,g g -> t tb g g,process,262144,1011,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g_g/H100/00039,39,H100,61.82377457618714,0,262144,57.74,57.47,4.041e-06,0.2536,0.002355,0.0008283999999999999,0.0003849,1.474e-06,26.19,30.14,0.4175,0.2563,0.2081,0.05948,15.05,3.322,2.527,3.079,0.8755,0.2749,0.2519,0.1938,0.2236,0.3567,13.27,5.428,0.06235,0.05466,0.139,pepper_diagnostics_h100/g_g__t_tb_g_g/H100/00039/2_4__g__g__t__tb__g__g/timers.csv,0.4188,5323872884,230.94457251442245,0.10233069142337103,265027584.0,254711274.0,5112113.0,pepper_diagnostics_h100/g_g__t_tb_g_g/H100/00039/event_data.hdf5,2.1684535297276825e-07,4611581.41639116
g g -> t tb g g,g g -> t tb g g,process,524288,910,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g_g/H100/00040,40,H100,120.45691442489624,0,524288,116.7,116.2,4.42e-06,0.4584,0.001188,0.0008618,0.0004101,1.3580000000000002e-06,44.06,70.58,0.6216,0.3702,0.26899999999999996,0.09275,26.43,5.882999999999999,3.612,5.363,1.115,0.2663,0.2308,0.2252,0.3964,3.698,26.14,9.623,0.07771,0.07239,0.2198,pepper_diagnostics_h100/g_g__t_tb_g_g/H100/00040/2_4__g__g__t__tb__g__g/timers.csv,0.6829,9577892692,230.79648860991608,0.07624882849997032,477102080.0,458527413.0,9197036.0,pepper_diagnostics_h100/g_g__t_tb_g_g/H100/00040/event_data.hdf5,2.435537484975961e-07,4105869.8795180726
g g -> t tb g g,g g -> t tb g g,process,1048576,819,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g_g/H100/00041,41,H100,205.30643892288208,0,1048576,203.4,202.5,4.3410000000000005e-06,0.8274,0.001194,0.0008960000000000002,0.0004187,1.485e-06,76.87,123.4,0.9940000000000001,0.552,0.375,0.145,47.09,10.82,5.981,9.268,1.525,0.2236,0.1657,0.2937,0.7003,6.4110000000000005,46.91,17.1,0.09034,0.1053,0.3561,pepper_diagnostics_h100/g_g__t_tb_g_g/H100/00041/2_4__g__g__t__tb__g__g/timers.csv,1.177,17246876812,230.87943330247685,0.05685723618743449,858783744.0,825343428.0,16561157.0,pepper_diagnostics_h100/g_g__t_tb_g_g/H100/00041/event_data.hdf5,2.3579859471583105e-07,4240907.377777779
g g -> t tb g g g,g g -> t tb g g g,process,128,1000,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g_g_g/H100/00042,42,H100,25.03085231781006,0,128,23.03,22.99,2.937e-06,0.0453,0.0001276,0.000834,0.000389,1.274e-06,22.07,0.375,0.1455,0.1179,0.1225,0.009602,8.685,3.353,2.327,1.804,2.0580000000000003,1.007,1.01,0.1178,0.02773,0.1519,0.1387,0.004594,0.03481,0.03532,0.04772,pepper_diagnostics_h100/g_g__t_tb_g_g_g/H100/00042/2_5__g__g__t__tb__g__g__g/timers.csv,0.8467,1815564,107.17287270018215,2.819569169179625,128000.0,118980.0,1447.0,pepper_diagnostics_h100/g_g__t_tb_g_g_g/H100/00042/event_data.hdf5,0.000179609375,5567.638103523272
g g -> t tb g g g,g g -> t tb g g g,process,256,1000,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g_g_g/H100/00043,43,H100,24.55788516998291,0,256,23.1,23.05,3.217e-06,0.04195,0.00012509999999999998,0.0008418,0.0004044,1.186e-06,22.09,0.41600000000000004,0.1464,0.1188,0.1249,0.009776,8.697000000000001,3.3560000000000003,2.327,1.811,2.0580000000000003,1.008,1.001,0.1185,0.02784,0.1567,0.1577,0.008194,0.035230000000000004,0.03551,0.04796,pepper_diagnostics_h100/g_g__t_tb_g_g_g/H100/00043/2_5__g__g__t__tb__g__g__g/timers.csv,0.8441,3735564,115.06681779504828,2.1337002382846966,256000.0,237839.0,3069.0,pepper_diagnostics_h100/g_g__t_tb_g_g_g/H100/00043/event_data.hdf5,9.00390625e-05,11106.290672451192
g g -> t tb g g g,g g -> t tb g g g,process,512,1000,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g_g_g/H100/00044,44,H100,26.056698322296143,0,512,23.99,23.95,3.103e-06,0.04202,0.0001452,0.0007545,0.0003644,1.212e-06,22.91,0.4663,0.1557,0.1226,0.13,0.01054,8.815,3.444,2.427,1.892,2.162,1.097,1.091,0.1258,0.02989,0.1666,0.1799,0.01517,0.03762,0.03608,0.04885,pepper_diagnostics_h100/g_g__t_tb_g_g_g/H100/00044/2_5__g__g__t__tb__g__g__g/timers.csv,0.9845,7463412,114.40391233575785,1.4954576624726994,512000.0,475817.0,6146.0,pepper_diagnostics_h100/g_g__t_tb_g_g_g/H100/00044/event_data.hdf5,4.677734375e-05,21377.870563674318
g g -> t tb g g g,g g -> t tb g g g,process,1024,900,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g_g_g/H100/00045,45,H100,23.05413937568665,0,1024,21.39,21.34,3.151000000000001e-06,0.04125,0.00016,0.0007816,0.000376,1.09e-06,20.39,0.4488,0.1348,0.1105,0.1162,0.01023,7.956,3.115,2.141,1.6740000000000002,1.906,0.9037,0.9029,0.1083,0.02643,0.1485,0.1675,0.02516,0.033460000000000004,0.03274,0.044160000000000005,pepper_diagnostics_h100/g_g__t_tb_g_g_g/H100/00045/2_5__g__g__t__tb__g__g__g/timers.csv,0.85,13471260,115.63855917574091,1.1158561407060643,921600.0,856251.0,11165.0,pepper_diagnostics_h100/g_g__t_tb_g_g_g/H100/00045/event_data.hdf5,2.3155381944444447e-05,43186.504217432055
g g -> t tb g g g,g g -> t tb g g g,process,2048,720,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g_g_g/H100/00046,46,H100,20.08016395568848,0,2048,17.77,17.72,3.415e-06,0.0455,0.0001891,0.0007832999999999999,0.0003717,1.233e-06,16.83,0.455,0.1182,0.0943,0.09749,0.009651,6.459,2.552,1.785,1.402,1.595,0.7838,0.7834,0.09468,0.02351,0.1362,0.1669,0.03853,0.030660000000000007,0.02692,0.03661,pepper_diagnostics_h100/g_g__t_tb_g_g_g/H100/00046/2_5__g__g__t__tb__g__g__g/timers.csv,0.684,21401724,114.920944358963,0.8737937097421853,1474560.0,1369799.0,17767.0,pepper_diagnostics_h100/g_g__t_tb_g_g_g/H100/00046/event_data.hdf5,1.201714409722222e-05,83214.44695259594
g g -> t tb g g g,g g -> t tb g g g,process,4096,503,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g_g_g/H100/00047,47,H100,14.018773794174194,0,4096,12.55,12.5,3.465e-06,0.04827,0.0002217,0.000798,0.000371,1.419e-06,11.79,0.4077,0.07836,0.06631000000000001,0.06638,0.007276,4.493,1.758,1.21,0.9551,1.074,0.5029,0.505,0.06191,0.01645,0.09465,0.1525,0.04963,0.02177,0.01869,0.02576,pepper_diagnostics_h100/g_g__t_tb_g_g_g/H100/00047/2_5__g__g__t__tb__g__g__g/timers.csv,0.7222,30052188,115.19813615335829,0.7374919500533631,2060288.0,1913526.0,24928.0,pepper_diagnostics_h100/g_g__t_tb_g_g_g/H100/00047/event_data.hdf5,6.067112947316104e-06,164823.03999999998
g g -> t tb g g g,g g -> t tb g g g,process,8192,352,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g_g_g/H100/00048,48,H100,11.044379949569702,0,8192,8.859,8.8,3.894e-06,0.05655,0.0002471,0.0008411,0.000407,1.26e-06,8.163,0.4156,0.05632,0.04867,0.04741,0.007034,3.12,1.242,0.8559,0.6802,0.7783,0.3553,0.3557,0.04381,0.01252,0.07127,0.1607,0.06334,0.01665,0.0133,0.01865,pepper_diagnostics_h100/g_g__t_tb_g_g_g/H100/00048/2_5__g__g__t__tb__g__g__g/timers.csv,0.3663,41945268,115.25699190297472,0.6283532669671247,2883584.0,2678880.0,34838.0,pepper_diagnostics_h100/g_g__t_tb_g_g_g/H100/00048/event_data.hdf5,3.0517578125e-06,327680.0
g g -> t tb g g g,g g -> t tb g g g,process,16384,246,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g_g_g/H100/00049,49,H100,10.044476270675661,0,16384,7.936,7.847,3.937e-06,0.06845,0.00032250000000000003,0.0007823999999999999,0.0003761,1.406e-06,7.224,0.4571,0.04218,0.03588,0.03487,0.005022,2.7710000000000004,1.253,0.7743,0.6002,0.6035,0.2711,0.2688,0.03219,0.009996,0.05616,0.1816,0.073,0.01267,0.009475,0.01368,pepper_diagnostics_h100/g_g__t_tb_g_g_g/H100/00049/2_5__g__g__t__tb__g__g__g/timers.csv,0.3952,58163580,114.37590977222608,0.5276848615759834,4030464.0,3744290.0,48351.0,pepper_diagnostics_h100/g_g__t_tb_g_g_g/H100/00049/event_data.hdf5,1.946922240218496e-06,513631.1966356569
g g -> t tb g g g,g g -> t tb g g g,process,32768,197,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g_g_g/H100/00050,50,H100,10.710876226425173,0,32768,8.639,8.544,4.059e-06,0.09227,0.0004149,0.0008579000000000001,0.0004056,1.428e-06,7.7360000000000015,0.669,0.03524,0.03003,0.028460000000000006,0.004928,3.202,1.315,0.7661,0.8289,0.4797,0.1997,0.1999,0.02599,0.009251,0.04515,0.2784,0.1055,0.01073,0.0075790000000000015,0.01168,pepper_diagnostics_h100/g_g__t_tb_g_g_g/H100/00050/2_5__g__g__t__tb__g__g__g/timers.csv,0.5042,92642820,113.861145238006,0.41804162573037773,6455296.0,5996314.0,77081.0,pepper_diagnostics_h100/g_g__t_tb_g_g_g/H100/00050/event_data.hdf5,1.3235644035532996e-06,755535.5805243446
g g -> t tb g g g,g g -> t tb g g g,process,65536,158,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g_g_g/H100/00051,51,H100,12.721683502197266,0,65536,11.17,10.93,3.851e-06,0.2331,0.0006533999999999999,0.0007618999999999999,0.0003698,1.168e-06,9.749,1.055,0.033089999999999994,0.026760000000000003,0.02527,0.005288,4.86,1.3030000000000002,0.8948,1.129,0.4154,0.1733,0.1721,0.02203,0.01106,0.03805,0.461,0.1576,0.009521,0.006469,0.01072,pepper_diagnostics_h100/g_g__t_tb_g_g_g/H100/00051/2_5__g__g__t__tb__g__g__g/timers.csv,0.59,148748220,114.08092092803166,0.33602060153566154,10354688.0,9618056.0,123789.0,pepper_diagnostics_h100/g_g__t_tb_g_g_g/H100/00051/event_data.hdf5,1.0555605345134492e-06,947363.9524245196
g g -> t tb g g g,g g -> t tb g g g,process,131072,126,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g_g_g/H100/00052,52,H100,17.104008197784427,0,131072,14.99,14.75,2.026e-06,0.2348,0.000954,0.0007211,0.0003603,8.25e-07,12.84,1.786,0.03561,0.02743,0.02315,0.005839,6.965,1.64,1.0,1.67,0.37799999999999995,0.1282,0.1273,0.0197,0.0159,0.03683,0.8085,0.2408,0.008518000000000001,0.006207,0.01265,pepper_diagnostics_h100/g_g__t_tb_g_g_g/H100/00052/2_5__g__g__t__tb__g__g__g/timers.csv,0.7259,238015476,114.3533076427515,0.2633037517114139,16515072.0,15338832.0,198018.0,pepper_diagnostics_h100/g_g__t_tb_g_g_g/H100/00052/event_data.hdf5,8.93123566158234e-07,1119665.8983050848
g g -> t tb g g g,g g -> t tb g g g,process,262144,101,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g_g_g/H100/00053,53,H100,25.119529247283936,0,262144,23.48,23.04,2.898e-06,0.4235,0.001411,0.0007572,0.0003648,9.75e-07,19.02,3.892,0.04435,0.033010000000000005,0.02454,0.007245999999999998,10.48,2.489,1.4,2.555,0.4159,0.1116,0.11,0.01946,0.02489,0.03906,1.83,0.3679,0.008355,0.006337,0.01829,pepper_diagnostics_h100/g_g__t_tb_g_g_g/H100/00053/2_5__g__g__t__tb__g__g__g/timers.csv,1.222,381100284,114.34583693579191,0.22510205179713952,26476544.0,24590014.0,317177.0,pepper_diagnostics_h100/g_g__t_tb_g_g_g/H100/00053/event_data.hdf5,8.70204207920792e-07,1149155.5555555557
g g -> t tb g g g,g g -> t tb g g g,process,524288,91,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g_g_g/H100/00054,54,H100,46.18250703811646,0,524288,43.24,41.98,2.77e-06,0.7596,0.002377,0.0007488999999999999,0.0003614,1.004e-06,32.9,8.904,0.06354,0.04727,0.03126,0.01133,18.47,4.533,2.2230000000000003,4.512,0.5239,0.09536,0.09175,0.02238,0.04116,0.4976,3.406,0.6521,0.01001,0.008697,0.02853,pepper_diagnostics_h100/g_g__t_tb_g_g_g/H100/00054/2_5__g__g__t__tb__g__g__g/timers.csv,2.113,686741292,114.20851717488323,0.15388284138835065,47710208.0,44317706.0,571548.0,pepper_diagnostics_h100/g_g__t_tb_g_g_g/H100/00054/event_data.hdf5,8.798955561040522e-07,1136498.5231062414
g g -> t tb g g g,g g -> t tb g g g,process,1048576,81,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g_g_g/H100/00055,55,H100,77.94492244720459,0,1048576,75.97,74.37,3.089e-06,1.581,0.0016120000000000002,0.0007925,0.0003824,1.099e-06,57.82,16.3,0.1004,0.07102,0.04453,0.018009999999999998,32.66,8.355,3.713,7.933,0.7393,0.08707000000000001,0.0816,0.029480000000000006,0.07097,1.521,6.051,1.139,0.01224,0.01296,0.0458,pepper_diagnostics_h100/g_g__t_tb_g_g_g/H100/00055/2_5__g__g__t__tb__g__g__g/timers.csv,3.729,1220050612,114.04927404337309,0.11616977540059632,84934656.0,78895141.0,1015492.0,pepper_diagnostics_h100/g_g__t_tb_g_g_g/H100/00055/event_data.hdf5,8.756143075448495e-07,1142055.3448971359
g g -> t tb g g g g,g g -> t tb g g g g,process,128,100,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g/H100/00056,56,H100,23.02786731719971,0,128,21.43,21.36,2.018e-06,0.0698,0.0001077,0.000624,0.0003133,6.78e-07,21.24,0.05158,0.01622,0.01586,0.01548,0.001564,7.728,2.22,1.477,1.205,1.297,0.6428,0.6459999999999999,0.01223,0.003991,0.016669999999999997,0.01435,0.0007604,0.005618,0.003866,0.006363000000000001,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g/H100/00056/2_6__g__g__t__tb__g__g__g__g/timers.csv,5.392,287564,44.59072911049846,4.423662844702757,12800.0,11382.0,103.0,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g/H100/00056/event_data.hdf5,0.00166875,599.2509363295881
g g -> t tb g g g g,g g -> t tb g g g g,process,256,100,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g/H100/00057,57,H100,23.10065531730652,0,256,21.21,21.14,2.895e-06,0.06681000000000001,0.0001218,0.0007509,0.0003607,1.2859999999999998e-06,21.01,0.06046,0.01593,0.01557,0.01506,0.0016190000000000002,7.81,2.149,1.414,1.152,1.236,0.5996,0.6056,0.01204,0.003885,0.01686,0.01587,0.001274,0.00556,0.003761,0.006243,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g/H100/00057/2_6__g__g__t__tb__g__g__g__g/timers.csv,5.424,423564,48.995035584341004,3.2687807862197564,25600.0,22754.0,226.0,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g/H100/00057/event_data.hdf5,0.00082578125,1210.9744560075685
g g -> t tb g g g g,g g -> t tb g g g g,process,512,100,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g/H100/00058,58,H100,23.05191135406494,0,512,21.16,21.09,2.016e-06,0.06681000000000001,8.715e-05,0.0006582999999999999,0.0003255,7.03e-07,20.95,0.06617,0.016,0.01566,0.01523,0.001639,7.7429999999999986,2.157,1.416,1.154,1.235,0.5939,0.5975,0.01213,0.00387,0.01703,0.0173,0.001868,0.005562,0.003781,0.006303,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g/H100/00058/2_6__g__g__t__tb__g__g__g__g/timers.csv,5.4270000000000005,695564,50.353055815226156,2.3323495421967224,51200.0,45549.0,467.0,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g/H100/00058/event_data.hdf5,0.0004119140625,2427.6908487434807
g g -> t tb g g g g,g g -> t tb g g g g,process,1024,90,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g/H100/00059,59,H100,21.83949303627014,0,1024,19.67,19.59,1.903e-06,0.06997,8.539e-05,0.0006772999999999999,0.0003308,7.2e-07,19.45,0.06794,0.01546,0.01493,0.014519999999999996,0.001674,7.1160000000000005,2.02,1.336,1.102,1.187,0.5741,0.5797,0.01159,0.003864,0.0165,0.01798,0.002836,0.005521,0.003542,0.005850999999999999,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g/H100/00059/2_6__g__g__t__tb__g__g__g__g/timers.csv,4.938,1239564,51.12852353083515,1.869175227328436,92160.0,82058.0,838.0,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g/H100/00059/event_data.hdf5,0.00021256510416666667,4704.441041347625
g g -> t tb g g g g,g g -> t tb g g g g,process,2048,72,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g/H100/00060,60,H100,17.78670263290405,0,2048,15.67,15.6,1.955e-06,0.07465,9.458e-05,0.0007023,0.0003403,6.8e-07,15.48,0.0662,0.01243,0.01258,0.01153,0.001547,5.638,1.6230000000000002,1.043,0.8483,0.9227,0.4287,0.4297,0.009154,0.003276,0.01441,0.017480000000000002,0.003964,0.004847,0.002814,0.004908,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g/H100/00060/2_6__g__g__t__tb__g__g__g__g/timers.csv,4.035,1919564,52.402329076773405,1.6007046485977876,147456.0,131009.0,1365.0,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g/H100/00060/event_data.hdf5,0.00010579427083333334,9452.307692307691
g g -> t tb g g g g,g g -> t tb g g g g,process,4096,50,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g/H100/00061,61,H100,14.178042888641356,0,4096,12.27,12.18,2.403e-06,0.08835,9.691e-05,0.0007436,0.0003619,8.070000000000002e-07,12.07,0.06254,0.009056,0.01003,0.008118,0.001335,3.922,1.126,0.7337,0.6095,0.6603,0.3042,0.3039,0.006217,0.002839,0.01122,0.01735,0.004738,0.004222999999999999,0.0019920000000000003,0.003807,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g/H100/00061/2_6__g__g__t__tb__g__g__g__g/timers.csv,4.03,2735564,51.61870780046512,1.1840462632102433,204800.0,182129.0,1913.0,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g/H100/00061/event_data.hdf5,5.947265625e-05,16814.44991789819
g g -> t tb g g g g,g g -> t tb g g g g,process,8192,35,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g/H100/00062,62,H100,13.091469049453735,0,8192,10.4,10.11,1.981e-06,0.1473,9.707e-05,0.0005937000000000001,0.0003019,7.629999999999998e-07,9.957,0.06468,0.006887999999999999,0.007819,0.00571,0.00115,3.045,0.8883,0.5647,0.42200000000000004,0.4651,0.2103,0.2106,0.00454,0.002348,0.008176000000000001,0.01837,0.005795000000000001,0.003523,0.001398,0.002889,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g/H100/00062/2_6__g__g__t__tb__g__g__g__g/timers.csv,3.884,3551564,50.640721090222094,1.0396956914975428,286720.0,254813.0,2593.0,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g/H100/00062/event_data.hdf5,3.526088169642857e-05,28360.039564787334
g g -> t tb g g g g,g g -> t tb g g g g,process,16384,24,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g/H100/00063,63,H100,11.089663743972778,0,16384,8.205,8.039,1.745e-06,0.1436,8.667e-05,0.000629,0.0003146000000000001,8.93e-07,7.947,0.06356,0.005084,0.006312,0.004144,0.001074,2.5580000000000003,0.7494,0.4872,0.5117,0.3373,0.1436,0.145,0.002989,0.002095,0.005713,0.02168,0.006836,0.00304,0.0009643,0.002301,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g/H100/00063/2_6__g__g__t__tb__g__g__g__g/timers.csv,2.829,5052796,51.5461764291284,1.0036358558116716,393216.0,349534.0,3607.0,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g/H100/00063/event_data.hdf5,2.044423421223958e-05,48913.54646100262
g g -> t tb g g g g,g g -> t tb g g g g,process,32768,19,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g/H100/00064,64,H100,12.08853816986084,0,32768,10.31,8.308,2.289e-06,0.2212,8.740000000000001e-05,0.0006819,0.0003408,8.03e-07,8.201,0.08107,0.004572,0.005755,0.003605,0.001091,2.983,0.9058,0.5416,0.7018,0.2869,0.1236,0.1245,0.002555,0.002017,0.004777,0.03077,0.009197,0.002881,0.0008336,0.002037,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g/H100/00064/2_6__g__g__t__tb__g__g__g__g/timers.csv,2.375,7772796,50.41393501701782,0.6813775251642096,622592.0,553398.0,5646.0,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g/H100/00064/event_data.hdf5,1.3344212582236842e-05,74938.8541165142
g g -> t tb g g g g,g g -> t tb g g g g,process,65536,15,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g/H100/00065,65,H100,12.087805986404419,0,65536,9.879,9.487,3.288e-06,0.3853,0.0001756,0.0007415,0.0003617,1.176e-06,9.337,0.1264,0.004457,0.005645000000000001,0.002907,0.001087,4.17,0.9826,0.5585,0.9304,0.2334,0.09452,0.09468,0.00222,0.0022370000000000003,0.003841,0.05252,0.0143,0.002862,0.0007731,0.002003,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g/H100/00065/2_6__g__g__t__tb__g__g__g__g/timers.csv,2.132,12407260,51.36829687492928,0.5530259622315118,983040.0,874166.0,9095.0,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g/H100/00065/event_data.hdf5,9.650675455729166e-06,103619.69010224518
g g -> t tb g g g g,g g -> t tb g g g g,process,131072,12,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g/H100/00066,66,H100,18.098283052444454,0,131072,14.6,12.92,3.014e-06,1.668,0.0001511,0.0007956,0.000369,1.247e-06,12.63,0.2668,0.004666,0.005926,0.002705,0.001221,6.276,1.294,0.654,1.4169999999999998,0.2147,0.07278,0.07354,0.001852,0.002814,0.003843,0.1219,0.02062,0.002797,0.0009052,0.00222,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g/H100/00066/2_6__g__g__t__tb__g__g__g__g/timers.csv,2.49,20031108,51.72698796662161,0.4359545678064992,1572864.0,1398136.0,14635.0,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g/H100/00066/event_data.hdf5,8.214314778645833e-06,121738.69969040249
g g -> t tb g g g g,g g -> t tb g g g g,process,262144,10,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g/H100/00067,67,H100,27.11153650283813,0,262144,23.16,20.88,2.879e-06,2.268,0.0001605,0.0007986000000000001,0.0003693,9.39e-07,20.33,0.5147,0.005667,0.006927,0.0029010000000000004,0.001402,9.98,2.059,0.9644,2.3,0.2369,0.06195,0.06196,0.001914,0.003753,0.004266,0.2458,0.0313,0.002786,0.001261,0.002877,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g/H100/00067/2_6__g__g__t__tb__g__g__g__g/timers.csv,4.505,32828188,51.0717898729095,0.3440189808941685,2621440.0,2331165.0,24096.0,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g/H100/00067/event_data.hdf5,7.965087890625e-06,125547.89272030653
g g -> t tb g g g g,g g -> t tb g g g g,process,524288,10,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g/H100/00068,68,H100,46.27907419204712,0,524288,43.88,41.27,2.859e-06,2.583,0.0002077,0.0007872,0.0003713,1.089e-06,39.36,1.877,0.008178,0.009778,0.004164999999999999,0.002007,19.56,4.274,1.781,4.507,0.3484,0.06712,0.06698,0.002527,0.005651,0.8899,0.4756,0.06258999999999999,0.003129,0.002269,0.004376,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g/H100/00068/2_6__g__g__t__tb__g__g__g__g/timers.csv,8.484,65771580,51.326894647924185,0.26483426589775394,5242880.0,4662688.0,48216.0,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g/H100/00068/event_data.hdf5,7.871627807617189e-06,127038.52677489699
g g -> t tb g g g g,g g -> t tb g g g g,process,1048576,10,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g/H100/00069,69,H100,87.33837962150574,0,1048576,84.52,79.54,4.122e-06,4.942,0.0003742,0.0009079,0.0004346,1.5530000000000004e-06,77.5,1.985,0.01347,0.01561,0.006490999999999999,0.003129,38.45,8.633,3.389,8.925,0.5436,0.06174,0.06086,0.003687,0.009784,0.01237,0.9515,0.1226,0.00411,0.004164,0.007331999999999998,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g/H100/00069/2_6__g__g__t__tb__g__g__g__g/timers.csv,16.95,131116980,51.12750004487786,0.17112723731882726,10485760.0,9321168.0,96284.0,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g/H100/00069/event_data.hdf5,7.585525512695312e-06,131830.0226301232
g g -> t tb g g g g g,g g -> t tb g g g g g,process,128,25,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g_g/H100/00140,140,H100,118.17401647567749,0,128,111.6,109.8,3.356e-06,1.3330000000000002,0.0001672,0.0019089999999999999,0.00042539999999999993,1.3119999999999999e-06,109.7,0.01315,0.005279,0.007024,0.004857,0.0009682,19.89,4.156000000000001,2.658,2.248,2.29,1.127,1.133,0.003164,0.0021149999999999997,0.004566,0.0024879999999999998,0.00035630000000000004,0.003319,0.001145,0.0025559999999999997,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g_g/H100/00140/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,75.09,167564,8.700440609388657,6.151178906598472,3200.0,2685.0,2.0,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g_g/H100/00140/event_data.hdf5,0.034312499999999996,29.143897996357016
g g -> t tb g g g g g,g g -> t tb g g g g g,process,256,25,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g_g/H100/00141,141,H100,116.1292769908905,0,256,109.9,108.5,2.785e-06,1.334,0.0001651,0.000771,0.00037430000000000005,1.075e-06,108.5,0.02925,0.005178,0.006719,0.005095000000000001,0.0009488999999999999,19.93,4.06,2.575,2.176,2.2230000000000003,1.05,1.057,0.003147,0.002031,0.004929,0.003058,0.00039119999999999997,0.003075,0.001123,0.002516,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g_g/H100/00141/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,74.27,167564,19.575991371124484,6.521250212492436,6400.0,5337.0,9.0,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g_g/H100/00141/event_data.hdf5,0.016953125,58.986175115207374
g g -> t tb g g g g g,g g -> t tb g g g g g,process,512,25,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g_g/H100/00142,142,H100,139.2236363887787,0,512,133.1,131.8,1.584e-06,1.3419999999999999,0.00014280000000000003,0.0005665000000000001,0.00029489999999999996,4.81e-07,131.7,0.05305,0.005297,0.006872,0.005278,0.0009292,20.2,4.19,2.6860000000000004,2.273,2.3409999999999997,1.13,1.139,0.00328,0.002018,0.005677000000000001,0.004081,0.0004601,0.003181,0.001167,0.002519,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g_g/H100/00142/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,96.53,167564,37.022829138797796,9.851911318597681,12800.0,10724.0,27.0,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g_g/H100/00142/event_data.hdf5,0.010296875,97.11684370257966
g g -> t tb g g g g g,g g -> t tb g g g g g,process,1024,22,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g_g/H100/00143,143,H100,156.27322149276733,0,1024,149.7,148.4,1.516e-06,1.357,0.00013580000000000002,0.0005706,0.0002955,4.56e-07,148.3,0.05244,0.004984000000000001,0.006437000000000001,0.004654999999999999,0.0008871,17.76,3.7569999999999997,2.378,2.0540000000000003,2.093,1.008,1.013,0.003018,0.001966,0.005343,0.004190999999999999,0.0003913,0.003091,0.0010140000000000001,0.002326,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g_g/H100/00143/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,117.1,167564,13.594438452169776,2.8969927620529137,22528.0,18836.0,22.0,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g_g/H100/00143/event_data.hdf5,0.006587357954545455,151.80592991913744
g g -> t tb g g g g g,g g -> t tb g g g g g,process,2048,18,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g_g/H100/00144,144,H100,134.31761002540588,0,2048,132.6,130.7,2.686e-06,1.949,0.000101,0.0007015,0.0003494,7.8e-07,130.6,0.07203999999999999,0.00433,0.005928,0.0036659999999999996,0.0008944,15.38,3.3689999999999998,1.8840000000000001,1.5930000000000002,1.6380000000000001,0.7504,0.7539,0.002437,0.001893,0.0048850000000000005,0.00586,0.0005332999999999999,0.002927,0.0008458000000000001,0.002151,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g_g/H100/00144/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,104.3,167564,22.131510286606694,2.909971581275361,36864.0,30777.0,58.0,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g_g/H100/00144/event_data.hdf5,0.0035454644097222218,282.05049732211177
g g -> t tb g g g g g,g g -> t tb g g g g g,process,4096,12,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g_g/H100/00145,145,H100,92.1580023765564,0,4096,90.28,88.85,2.817e-06,1.429,0.0001131,0.0007565,0.0003642,9.679999999999999e-07,88.76,0.06092,0.0033,0.005018,0.002555,0.0008073,9.721,2.08,1.317,1.145,1.148,0.549,0.5505,0.0016589999999999999,0.001641,0.0033799999999999998,0.005294,0.0005481,0.002722,0.0005797,0.001713,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g_g/H100/00145/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,71.55,167564,21.911491421767135,2.5342764617154203,49152.0,40981.0,76.0,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g_g/H100/00145/event_data.hdf5,0.0018076578776041665,553.2020258863254
g g -> t tb g g g g g,g g -> t tb g g g g g,process,8192,10,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g_g/H100/00146,146,H100,79.13769435882568,0,8192,76.69,75.14,3.2889999999999998e-06,1.545,0.0001044,0.0008064999999999999,0.00038849999999999996,1.2859999999999998e-06,75.06,0.06371,0.003052,0.004842,0.002082,0.0008294000000000001,8.984,2.129,1.199,0.9686,0.9426,0.4237,0.4245,0.0013830000000000001,0.001668,0.002966,0.00744,0.001117,0.0027530000000000002,0.00048419999999999995,0.0016010000000000002,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g_g/H100/00146/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,59.39,319564,24.05448543972661,2.5789364657843645,81920.0,68351.0,127.0,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g_g/H100/00146/event_data.hdf5,0.000917236328125,1090.2315677402182
g g -> t tb g g g g g,g g -> t tb g g g g g,process,16384,10,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g_g/H100/00147,147,H100,84.14424633979797,0,16384,82.14,80.39,3.045e-06,1.75,0.0001242,0.0007469,0.00035660000000000005,9.35e-07,80.28,0.08282,0.003166,0.00479,0.002281,0.0008298,11.97,2.57,1.555,1.959,1.052,0.4762,0.4805,0.0014730000000000001,0.0016940000000000002,0.0033,0.01455,0.0016809999999999998,0.002666,0.0005131000000000001,0.001607,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g_g/H100/00147/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,59.61,471564,22.42682101387143,1.4415339727343355,163840.0,136718.0,255.0,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g_g/H100/00147/event_data.hdf5,0.00049066162109375,2038.064435875109
g g -> t tb g g g g g,g g -> t tb g g g g g,process,32768,10,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g_g/H100/00148,148,H100,97.18611669540405,0,32768,95.05,92.84,3.6960000000000003e-06,2.197,0.0001425,0.0008681000000000001,0.0003975,1.27e-06,92.71,0.1058,0.003358,0.004979,0.0025440000000000003,0.0009111000000000001,16.77,4.238,2.275,3.339,1.157,0.6178,0.6195,0.001544,0.001814,0.003153,0.025169999999999998,0.002409,0.002759,0.0005141,0.0017010000000000003,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g_g/H100/00148/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,63.1,775564,19.81885248230237,0.9532339259532583,327680.0,272899.0,456.0,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g_g/H100/00148/event_data.hdf5,0.0002833251953125,3529.513140887548
g g -> t tb g g g g g,g g -> t tb g g g g g,process,65536,10,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g_g/H100/00149,149,H100,124.2169029712677,0,65536,122.0,119.0,3.19e-06,2.971,0.0001217,0.0007482999999999999,0.0003383,8.25e-07,118.8,0.1961,0.003675,0.004961,0.002525,0.0009782,29.91,6.042999999999999,3.01,5.996,1.171,0.51,0.5152,0.001547,0.002128,0.0033,0.06932,0.0045320000000000004,0.00268,0.0005503999999999999,0.001727,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g_g/H100/00149/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,71.03,1535564,22.81226747860117,0.97159850714465,655360.0,546701.0,990.0,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g_g/H100/00149/event_data.hdf5,0.00018157958984375,5507.226890756302
g g -> t tb g g g g g,g g -> t tb g g g g g,process,131072,10,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g_g/H100/00150,150,H100,198.3118040561676,0,131072,196.7,192.1,2.924e-06,4.586,0.00010180000000000001,0.0007906,0.0003719,1.182e-06,191.7,0.3762,0.004523,0.005529,0.0028239999999999997,0.001132,57.03,9.728,4.643,11.53,1.3030000000000002,0.4813,0.4824,0.001602,0.002921,0.003779,0.1566,0.006069,0.002649,0.0006535,0.002222,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g_g/H100/00150/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,105.7,3055564,21.556024529912364,0.5195278096610096,1310720.0,1093739.0,1946.0,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g_g/H100/00150/event_data.hdf5,0.0001465606689453125,6823.112961998959
g g -> t tb g g g g g,g g -> t tb g g g g g,process,262144,10,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g_g/H100/00151,151,H100,398.51506185531616,0,262144,396.6,388.5,2.911e-06,8.023,0.0001189,0.0007627999999999999,0.00036869999999999996,1.097e-06,387.8,0.7452,0.0058579999999999995,0.0069819999999999995,0.0034579999999999997,0.0015140000000000002,110.4,19.31,8.37,22.5,1.7,0.478,0.4805,0.00195,0.003908,0.004064,0.3291,0.009641,0.002844,0.0008145,0.003319,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g_g/H100/00151/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,223.5,5948796,21.268460400543542,0.3664443738466069,2621440.0,2186870.0,3859.0,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g_g/H100/00151/event_data.hdf5,0.00014820098876953126,6747.593307593307
g g -> t tb g g g g g,g g -> t tb g g g g g,process,524288,10,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g_g/H100/00152,152,H100,759.8863594532013,0,524288,757.4,742.2,4.301e-06,15.03,0.0001488,0.0008105,0.00039180000000000004,1.544e-06,740.9,1.335,0.00812,0.009558,0.004902,0.002139,216.6,40.37,15.27,44.64,2.496,0.5496,0.5502,0.002516,0.005604,0.004922,0.6006,0.015790000000000002,0.0031149999999999997,0.00132,0.005118999999999999,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g_g/H100/00152/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,418.7,12036644,21.585116742830945,0.2753163011718349,5242880.0,4375770.0,7807.0,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g_g/H100/00152/event_data.hdf5,0.00014156341552734375,7063.971975208839
g g -> t tb g g g g g,g g -> t tb g g g g g,process,1048576,10,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g_g/H100/00153,153,H100,26.03231120109558,-6,1048576,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0,,,,,,,0.0,0.0


==> JLSE_Plots/pepper_results/pepper/pepper_ttng/plots_2023-11-03_ttng/pepper_runs_mi100_ttng.csv <==
process_string,process,process_input_type,batch_size,n_batches,seed,verbosity,collision_energy,mu2,use_cached_results,cache_path,integrator,diagnostic_output_enabled,diagnostic_path,proc_id,label,run_time,return_code,thread_count,Total Runtime,Event Generation Runtime,Optimisation Runtime,Initialisation Runtime,HDF5 Close Runtime,HDF5 Open Runtime,HDF5 Init Runtime,Unweighting Setup Runtime,EG Recursion,EG Output,EG PDF and AlphaS evaluation,EG Phase space,EG External State,EG RNG,EG-R Calculate currents,EG-R Momenta preparation,EG-R Currents preparation,EG-R IP reset,EG-R ME update,EG-R ME reset,EG-R IC reset,EG-PDF PDF,EG-PDF AlphaS,EG-O Filter non-zero,EG-O Pull non-zero,EG-O HDF5 write,EG-PS Fill Mom Weights,EG-PS Update weights,EG-PS Cuts,CSV Timer Filename,EG-R ME2 update,event_data_size,xs_mean,xs_sigma,n_trials,n_nonzero_after_cuts,n_nonzero,HDF5 Filename,event_period,event_rate
g g -> t tb,g g -> t tb,process,128,20000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/MI100/00000,0,MI100,46.14599347114563,0,128,45.05,44.98,2e-06,0.0654,0.0009892,0.001525,0.00247,1.31e-06,14.53,9.696,6.609,4.873,3.329,0.7253,3.585,2.684,1.957,1.037,1.858,0.9805,0.4315,5.192,1.417,5.277,2.953,0.2419,1.118,1.354,2.398,pepper_diagnostics/g_g__t_tb/MI100/00000/2_2__g__g__t__tb/timers.csv,0.8894,60397284,428.35466741871863,1.4573147583278967,2560000.0,2534984.0,83613.0,pepper_diagnostics/g_g__t_tb/MI100/00000/event_data.hdf5,1.7570312499999998e-05,56914.18408181415
g g -> t tb,g g -> t tb,process,256,20000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/MI100/00001,1,MI100,45.09712266921997,0,256,44.2,44.13,1.81e-06,0.06989,0.001053,0.001652,0.002166,8.1e-07,14.4,9.735,6.371,4.785,3.205,0.7314,3.65,2.642,1.926,0.9812,1.87,0.9701,0.3313,5.052,1.318,5.081,3.004,0.4478,1.073,1.327,2.382,pepper_diagnostics/g_g__t_tb/MI100/00001/2_2__g__g__t__tb/timers.csv,0.8666,120848388,428.86819680935207,1.031198019160708,5120000.0,5070346.0,167405.0,pepper_diagnostics/g_g__t_tb/MI100/00001/event_data.hdf5,8.619140625e-06,116020.84749603443
g g -> t tb,g g -> t tb,process,512,20000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/MI100/00002,2,MI100,45.1122682094574,0,512,44.73,44.64,1.79e-06,0.0845,0.002191,0.001181,0.002149,7.5e-07,14.75,10.04,6.411,4.879,2.926,0.6995,3.898,2.694,1.966,1.073,1.833,0.9132,0.3267,5.05,1.36,5.026,3.045,0.6956,1.078,1.355,2.443,pepper_diagnostics/g_g__t_tb/MI100/00002/2_2__g__g__t__tb/timers.csv,0.8828,242331828,430.2366197942321,0.7302966696568229,10240000.0,10140028.0,335890.0,pepper_diagnostics/g_g__t_tb/MI100/00002/event_data.hdf5,4.359375e-06,229390.68100358424
g g -> t tb,g g -> t tb,process,1024,18000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/MI100/00003,3,MI100,44.05697154998779,0,1024,43.23,43.17,2.1e-06,0.05661,0.002515,0.001301,0.00196,9e-07,14.55,9.783,6.252,4.609,2.547,0.6648,4.009,2.633,2.09,1.084,1.786,0.7784,0.2988,5.006,1.246,4.747,2.904,0.9047,1.03,1.331,2.245,pepper_diagnostics/g_g__t_tb/MI100/00003/2_2__g__g__t__tb/timers.csv,0.8276,435527148,429.55855460854247,0.5438811507940143,18432000.0,18252534.0,603685.0,pepper_diagnostics/g_g__t_tb/MI100/00003/event_data.hdf5,2.3421223958333335e-06,426963.1688672689
g g -> t tb,g g -> t tb,process,2048,14400,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/MI100/00004,4,MI100,37.196248292922974,0,2048,36.07,36.03,1.79e-06,0.04003,0.001859,0.001239,0.001278,9e-07,11.77,9.056,5.057,3.688,1.979,0.5576,3.147,2.137,1.684,0.8848,1.423,0.7181,0.2543,4.019,1.039,3.827,2.516,1.612,0.8496,1.075,1.761,pepper_diagnostics/g_g__t_tb/MI100/00004/2_2__g__g__t__tb/timers.csv,0.6735,695742748,428.90112156230475,0.42969380388987566,29491200.0,29202671.0,964391.0,pepper_diagnostics/g_g__t_tb/MI100/00004/event_data.hdf5,1.2217203776041668e-06,818517.9017485428
g g -> t tb,g g -> t tb,process,4096,10080,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/MI100/00005,5,MI100,26.12017059326172,0,4096,25.63,25.59,2.07e-06,0.04073,0.002534,0.001128,0.0009115,9.6e-07,7.776,7.405,3.453,2.454,1.39,0.3995,1.975,1.453,1.106,0.6092,0.9319,0.4633,0.1697,2.737,0.7158,2.642,1.954,1.944,0.5933,0.7287,1.13,pepper_diagnostics/g_g__t_tb/MI100/00005/2_2__g__g__t__tb/timers.csv,0.4625,976729492,430.0723979502924,0.36362954984346146,41287680.0,40884317.0,1353868.0,pepper_diagnostics/g_g__t_tb/MI100/00005/event_data.hdf5,6.197974795386904e-07,1613430.246189918
g g -> t tb,g g -> t tb,process,8192,7056,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/MI100/00006,6,MI100,21.07474660873413,0,8192,20.36,20.32,2.01e-06,0.04233,0.002778,0.00127,0.001347,7.3e-07,5.509,7.435,2.444,1.744,0.9559,0.2991,1.42,1.019,0.78,0.4421,0.6551,0.3204,0.1306,1.92,0.524,1.924,1.788,2.88,0.4276,0.5069,0.8085,pepper_diagnostics/g_g__t_tb/MI100/00006/2_2__g__g__t__tb/timers.csv,0.3251,1366717516,429.8556637013056,0.30725838755736434,57802752.0,57237184.0,1894419.0,pepper_diagnostics/g_g__t_tb/MI100/00006/event_data.hdf5,3.515403557256236e-07,2844623.622047244
g g -> t tb,g g -> t tb,process,16384,4939,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/MI100/00007,7,MI100,17.02633571624756,0,16384,15.91,15.84,1.94e-06,0.04538,0.02386,0.001318,0.001434,9.2e-07,3.96,6.599,1.744,1.253,0.7066,0.2257,1.02,0.73,0.5696,0.3295,0.4672,0.2249,0.09681,1.37,0.3737,1.367,1.498,2.975,0.301,0.3616,0.5901,pepper_diagnostics/g_g__t_tb/MI100/00007/2_2__g__g__t__tb/timers.csv,0.2314,1913686228,429.9385579994465,0.2597052364546535,80920576.0,80130485.0,2652665.0,pepper_diagnostics/g_g__t_tb/MI100/00007/event_data.hdf5,1.9574749443207127e-07,5108622.222222222
g g -> t tb,g g -> t tb,process,32768,3951,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/MI100/00008,8,MI100,17.068631410598755,0,32768,15.94,15.89,2.27e-06,0.04986,0.00258,0.001482,0.000925,7.4e-07,3.382,8.065,1.409,1.035,0.6074,0.3288,0.9076,0.6246,0.4937,0.2847,0.3851,0.1877,0.06594,1.084,0.325,1.044,1.624,4.514,0.2349,0.2921,0.507,pepper_diagnostics/g_g__t_tb/MI100/00008/2_2__g__g__t__tb/timers.csv,0.187,3057608596,429.3725619054738,0.20519276567837422,129466368.0,128202045.0,4238303.0,pepper_diagnostics/g_g__t_tb/MI100/00008/event_data.hdf5,1.2273457767811946e-07,8147663.1843927
g g -> t tb,g g -> t tb,process,65536,3161,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/MI100/00009,9,MI100,20.091525316238403,0,65536,19.46,19.4,2.02e-06,0.05548,0.002473,0.001298,0.001229,8.4e-07,3.22,12.23,1.181,0.8579,0.552,0.4602,0.9841,0.5617,0.4563,0.2898,0.3423,0.1682,0.0572,0.9023,0.2783,0.8832,2.281,7.642,0.2052,0.2381,0.414,pepper_diagnostics/g_g__t_tb/MI100/00009/2_2__g__g__t__tb/timers.csv,0.1523,4889534356,429.1174357485255,0.1621678124698158,207159296.0,205133631.0,6777771.0,pepper_diagnostics/g_g__t_tb/MI100/00009/event_data.hdf5,9.36477405291047e-08,10678314.226804124
g g -> t tb,g g -> t tb,process,131072,2528,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/MI100/00010,10,MI100,34.10659074783325,0,131072,32.92,32.82,1.96e-06,0.0687,0.02758,0.00126,0.0009214,7.8e-07,4.037,24.74,1.301,0.9242,0.5658,0.4285,1.537,0.7043,0.5598,0.3399,0.3598,0.1684,0.04919,0.9386,0.3626,0.9969,6.617,12.5,0.2089,0.2289,0.4854,pepper_diagnostics/g_g__t_tb/MI100/00010/2_2__g__g__t__tb/timers.csv,0.1532,7832855548,429.78090088731153,0.12831898529329,331350016.0,328109777.0,10857751.0,pepper_diagnostics/g_g__t_tb/MI100/00010/event_data.hdf5,9.904933881156053e-08,10095978.549664838
g g -> t tb,g g -> t tb,process,262144,2023,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/MI100/00011,11,MI100,52.13025450706482,0,262144,50.9,50.47,2.72e-06,0.09441,0.3274,0.001502,0.00118,1.18e-06,4.892,41.38,1.493,0.939,0.5858,0.3547,2.086,0.8353,0.6574,0.4392,0.3942,0.1835,0.03688,1.126,0.3663,0.9284,10.65,21.88,0.1844,0.2329,0.5208,pepper_diagnostics/g_g__t_tb/MI100/00011/2_2__g__g__t__tb/timers.csv,0.1299,12536318620,429.7865257108505,0.10143083595464038,530317312.0,525130760.0,17377692.0,pepper_diagnostics/g_g__t_tb/MI100/00011/event_data.hdf5,9.5169436972859e-08,10507575.034674063
g g -> t tb,g g -> t tb,process,524288,1820,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/MI100/00012,12,MI100,95.20203852653503,0,524288,94.07,93.82,2e-06,0.1473,0.1057,0.001534,0.0009045,1.08e-06,7.322,81.68,1.71,1.166,0.7884,0.3933,3.388,1.232,0.9714,0.6425,0.5335,0.2506,0.03235,1.196,0.5137,0.9583,22.67,41.69,0.2032,0.2854,0.6769,pepper_diagnostics/g_g__t_tb/MI100/00012/2_2__g__g__t__tb/timers.csv,0.1505,22547285812,429.60487924742546,0.07560088718538144,954204160.0,944884557.0,31254757.0,pepper_diagnostics/g_g__t_tb/MI100/00012/event_data.hdf5,9.832277402773007e-08,10170583.670859093
g g -> t tb,g g -> t tb,process,1048576,1638,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/MI100/00013,13,MI100,174.3759367465973,0,1048576,174.0,173.7,2.12e-06,0.2335,0.07836,0.001276,0.0009087,8.5e-07,12.56,154.4,2.584,1.674,1.202,0.5032,6.099,2.044,1.699,1.154,0.8125,0.4071,0.02815,1.703,0.8804,1.487,41.76,78.67,0.2373,0.4035,1.032,pepper_diagnostics/g_g__t_tb/MI100/00013/2_2__g__g__t__tb/timers.csv,0.1917,40588161748,429.6358724427295,0.05635161493584091,1717567488.0,1700784231.0,56262882.0,pepper_diagnostics/g_g__t_tb/MI100/00013/event_data.hdf5,1.011313972892342e-07,9888126.010362694
g g -> t tb g,g g -> t tb g,process,128,15000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/MI100/00014,14,MI100,60.095351457595825,0,128,59.11,58.76,1.58e-06,0.07384,0.2758,0.003445,0.001008,9.5e-07,35.17,7.223,4.8,4.341,3.056,0.5326,12.23,6.788,4.434,2.206,3.891,1.271,0.7544,3.803,0.9969,3.922,2.189,0.1302,0.8577,1.128,2.353,pepper_diagnostics/g_g__t_tb_g/MI100/00014/2_3__g__g__t__tb__g/timers.csv,0.8453,60832356,386.7993094032148,1.451424268477694,1920000.0,1884016.0,68924.0,pepper_diagnostics/g_g__t_tb_g/MI100/00014/event_data.hdf5,3.060416666666667e-05,32675.289312457455
g g -> t tb g,g g -> t tb g,process,256,15000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/MI100/00015,15,MI100,63.121450662612915,0,256,62.09,61.78,1.8e-06,0.03979,0.2634,0.001209,0.001139,8.2e-07,36.91,7.776,5.016,4.532,3.072,0.552,12.77,6.887,4.652,2.495,4.153,1.502,0.8738,3.944,1.072,4.102,2.289,0.3231,0.9034,1.153,2.474,pepper_diagnostics/g_g__t_tb_g/MI100/00015/2_3__g__g__t__tb__g/timers.csv,0.8883,122177148,388.53242067187625,1.028180295421603,3840000.0,3767773.0,138511.0,pepper_diagnostics/g_g__t_tb_g/MI100/00015/event_data.hdf5,1.6088541666666665e-05,62156.03755260602
g g -> t tb g,g g -> t tb g,process,512,15000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/MI100/00016,16,MI100,64.1221182346344,0,512,62.98,61.76,2.58e-06,0.03967,1.178,0.001321,0.000973,8.7e-07,37.24,7.861,4.85,4.491,2.921,0.5358,13.54,6.94,4.673,2.56,4.032,1.168,0.7236,3.849,1.001,3.96,2.336,0.5046,0.8653,1.208,2.416,pepper_diagnostics/g_g__t_tb_g/MI100/00016/2_3__g__g__t__tb__g/timers.csv,0.8926,243810732,387.95871507560685,0.726749540583656,7680000.0,7535361.0,276571.0,pepper_diagnostics/g_g__t_tb_g/MI100/00016/event_data.hdf5,8.041666666666666e-06,124352.33160621763
g g -> t tb g,g g -> t tb g,process,1024,13500,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/MI100/00017,17,MI100,65.1217873096466,0,1024,64.54,63.47,1.54e-06,0.03926,1.028,0.001537,0.001217,8.4e-07,39.62,8.272,4.682,4.262,2.509,0.5014,15.84,6.88,5.082,2.83,3.907,1.051,0.6582,3.762,0.92,3.689,2.254,1.268,0.8305,1.24,2.189,pepper_diagnostics/g_g__t_tb_g/MI100/00017/2_3__g__g__t__tb__g/timers.csv,0.9519,440543268,389.472420264061,0.5429045244850198,13824000.0,13563291.0,499709.0,pepper_diagnostics/g_g__t_tb_g/MI100/00017/event_data.hdf5,4.59129050925926e-06,217803.68678115643
g g -> t tb g,g g -> t tb g,process,2048,10800,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/MI100/00018,18,MI100,53.10838079452515,0,2048,52.3,51.71,1.74e-06,0.04029,0.5496,0.001303,0.001282,1.13e-06,31.34,7.867,3.755,3.484,1.956,0.4057,12.35,5.429,3.952,2.271,3.21,0.8322,0.5131,2.999,0.7569,2.936,1.952,2.032,0.6743,0.9878,1.82,pepper_diagnostics/g_g__t_tb_g/MI100/00018/2_3__g__g__t__tb__g/timers.csv,0.7711,703027308,388.52066836723145,0.4287265400880382,22118400.0,21700576.0,797599.0,pepper_diagnostics/g_g__t_tb_g/MI100/00018/event_data.hdf5,2.337872540509259e-06,427739.3154128796
g g -> t tb g,g g -> t tb g,process,4096,7559,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/MI100/00019,19,MI100,38.11476683616638,0,4096,37.74,36.91,1.75e-06,0.04107,0.7798,0.001207,0.001035,8.2e-07,21.67,6.582,2.594,2.405,1.367,0.2921,8.437,3.819,2.743,1.668,2.12,0.5924,0.36,2.051,0.5425,2.031,1.6,2.163,0.4724,0.6814,1.25,pepper_diagnostics/g_g__t_tb_g/MI100/00019/2_3__g__g__t__tb__g/timers.csv,0.5365,983402644,388.1791739719706,0.3620787023538284,30961664.0,30377089.0,1115647.0,pepper_diagnostics/g_g__t_tb_g/MI100/00019/event_data.hdf5,1.1921193899656037e-06,838842.1565971283
g g -> t tb g,g g -> t tb g,process,8192,5291,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/MI100/00020,20,MI100,29.104506731033325,0,8192,28.16,28.12,2.66e-06,0.04393,0.001916,0.0013,0.001335,9e-07,15.32,6.633,1.832,1.695,0.9887,0.2121,5.95,2.735,1.949,1.184,1.5,0.3891,0.2531,1.463,0.3688,1.456,1.43,3.009,0.3372,0.4804,0.8761,pepper_diagnostics/g_g__t_tb_g/MI100/00020/2_3__g__g__t__tb__g/timers.csv,0.377,1380649100,389.3421780567681,0.30661532407581554,43343872.0,42524827.0,1566342.0,pepper_diagnostics/g_g__t_tb_g/MI100/00020/event_data.hdf5,6.487652972027972e-07,1541389.4736842106
g g -> t tb g,g g -> t tb g,process,16384,3704,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/MI100/00021,21,MI100,23.099162101745605,0,16384,22.71,22.66,2.14e-06,0.04747,0.003026,0.001416,0.001148,9.2e-07,10.72,7.554,1.306,1.215,0.7108,0.1779,4.133,1.893,1.373,0.871,1.04,0.2649,0.171,1.024,0.2825,1.019,1.315,4.455,0.2401,0.3381,0.6359,pepper_diagnostics/g_g__t_tb_g/MI100/00021/2_3__g__g__t__tb__g/timers.csv,0.2577,1927029612,388.1675971830765,0.2588524772247617,60686336.0,59541547.0,2186275.0,pepper_diagnostics/g_g__t_tb_g/MI100/00021/event_data.hdf5,3.733954213350432e-07,2678126.0370697263
g g -> t tb g,g g -> t tb g,process,32768,2963,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/MI100/00022,22,MI100,22.097025871276855,0,32768,20.84,20.79,2.17e-06,0.05266,0.002202,0.001233,0.0009191,5.6e-07,9.572,7.472,1.059,0.9815,0.5809,0.3247,3.868,1.631,1.195,0.8295,0.88,0.2288,0.1392,0.8344,0.2242,0.829,1.561,4.118,0.1955,0.2724,0.513,pepper_diagnostics/g_g__t_tb_g/MI100/00022/2_3__g__g__t__tb__g/timers.csv,0.2075,3083780660,388.2320081786497,0.2045415603162993,97091584.0,95258752.0,3498619.0,pepper_diagnostics/g_g__t_tb_g/MI100/00022/event_data.hdf5,2.1412772501476543e-07,4670109.86050986
g g -> t tb g,g g -> t tb g,process,65536,2370,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/MI100/00023,23,MI100,27.103745222091675,0,65536,26.09,26.01,2.32e-06,0.06144,0.01345,0.001373,0.0009045,9.2e-07,10.25,12.45,0.9087,0.8255,0.5401,0.3304,4.765,1.657,1.125,0.9456,0.7459,0.2079,0.1173,0.6885,0.2202,0.7273,3.18,6.501,0.1787,0.2152,0.4308,pepper_diagnostics/g_g__t_tb_g/MI100/00023/2_3__g__g__t__tb__g/timers.csv,0.1779,4936310276,388.5092522772403,0.1618334341709502,155320320.0,152384783.0,5600474.0,pepper_diagnostics/g_g__t_tb_g/MI100/00023/event_data.hdf5,1.6746038123022154e-07,5971561.707035755
g g -> t tb g,g g -> t tb g,process,131072,1896,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/MI100/00024,24,MI100,45.122122049331665,0,131072,43.89,43.77,2.21e-06,0.08193,0.03862,0.001502,0.00127,8.5e-07,14.81,25.67,0.948,0.9279,0.5202,0.2772,8.183,2.208,1.448,1.279,0.7827,0.1909,0.09307,0.7075,0.2405,0.831,7.087,12.39,0.1689,0.2136,0.5447,pepper_diagnostics/g_g__t_tb_g/MI100/00024/2_3__g__g__t__tb__g/timers.csv,0.2218,7900640308,388.62059692609034,0.12794947391032377,248512512.0,243821550.0,8963632.0,pepper_diagnostics/g_g__t_tb_g/MI100/00024/event_data.hdf5,1.7612795286540746e-07,5677690.472926661
g g -> t tb g,g g -> t tb g,process,262144,1517,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/MI100/00025,25,MI100,70.15180444717407,0,262144,68.97,68.74,2.6e-06,0.1138,0.1075,0.001273,0.0009227,7.3e-07,20.81,44.3,1.121,0.9859,0.576,0.3139,12.23,2.852,1.903,2.084,0.9008,0.1918,0.07897,0.8497,0.271,0.7397,13.35,20.47,0.1626,0.2227,0.6,pepper_diagnostics/g_g__t_tb_g/MI100/00025/2_3__g__g__t__tb__g/timers.csv,0.2532,12644872852,388.7056502748255,0.10120331331493639,397672448.0,390154523.0,14346299.0,pepper_diagnostics/g_g__t_tb_g/MI100/00025/event_data.hdf5,1.7285582731645517e-07,5785167.995344778
g g -> t tb g,g g -> t tb g,process,524288,1365,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/MI100/00026,26,MI100,131.21443486213684,0,524288,130.0,129.7,2.34e-06,0.1883,0.07475,0.001258,0.0009909,8.9e-07,34.78,90.52,1.332,1.325,0.7942,0.373,21.49,4.567,3.006,3.531,1.2,0.2465,0.07671,0.9228,0.4096,1.144,26.4,42.37,0.1934,0.2784,0.8525,pepper_diagnostics/g_g__t_tb_g/MI100/00026/2_3__g__g__t__tb__g/timers.csv,0.3661,22746793708,388.55684471042247,0.07542039571798735,715653120.0,702134790.0,25807421.0,pepper_diagnostics/g_g__t_tb_g/MI100/00026/event_data.hdf5,1.8123305324233057e-07,5517757.28604472
g g -> t tb g,g g -> t tb g,process,1048576,1229,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/MI100/00027,27,MI100,212.36295294761658,0,1048576,211.4,211.1,2.11e-06,0.3336,0.05566,0.002434,0.001264,7.2e-07,59.82,145.1,1.869,1.906,1.208,0.4771,37.7,7.976,5.05,5.835,1.948,0.3546,0.06597,1.278,0.5911,1.36,44.13,63.85,0.2501,0.3976,1.258,pepper_diagnostics/g_g__t_tb_g/MI100/00027/2_3__g__g__t__tb__g/timers.csv,0.599,40982194836,388.7567564098394,0.056221550684672966,1288699904.0,1264360012.0,46496557.0,pepper_diagnostics/g_g__t_tb_g/MI100/00027/event_data.hdf5,1.6380850137783514e-07,6104689.265750829
g g -> t tb g g,g g -> t tb g g,process,128,10000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/MI100/00028,28,MI100,134.20022702217102,0,128,133.5,133.4,1.74e-06,0.06244,0.0365,0.001219,0.001035,8e-07,116.1,5.09,3.246,3.274,2.676,0.3627,50.86,20.68,12.52,6.448,10.84,2.663,2.275,2.554,0.6912,2.804,1.401,0.06567,0.6288,0.8515,1.792,pepper_diagnostics/g_g__t_tb_g_g/MI100/00028/2_4__g__g__t__tb__g__g/timers.csv,2.288,25844188,231.22371491701705,1.4628960187513407,1280000.0,1230238.0,24740.0,pepper_diagnostics/g_g__t_tb_g_g/MI100/00028/event_data.hdf5,0.00010421875000000001,9595.202398800599
g g -> t tb g g,g g -> t tb g g,process,256,10000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/MI100/00029,29,MI100,133.20704317092896,0,256,132.1,131.9,1.78e-06,0.03964,0.1295,0.001218,0.001234,7.1e-07,114.6,5.277,3.224,3.252,2.636,0.3573,51.18,20.27,12.25,6.428,10.31,2.311,1.96,2.555,0.6698,2.725,1.514,0.139,0.6084,0.8629,1.78,pepper_diagnostics/g_g__t_tb_g_g/MI100/00029/2_4__g__g__t__tb__g__g/timers.csv,2.378,51254196,229.90574657442812,1.0333362677215305,2560000.0,2460818.0,49194.0,pepper_diagnostics/g_g__t_tb_g_g/MI100/00029/event_data.hdf5,5.15234375e-05,19408.642911296436
g g -> t tb g g,g g -> t tb g g,process,512,10000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/MI100/00030,30,MI100,146.24783730506897,0,512,145.6,145.3,1.82e-06,0.04022,0.2183,0.001306,0.001179,7.3e-07,127.9,5.47,3.237,3.312,2.492,0.3546,61.29,21.0,13.04,7.487,10.63,2.19,1.889,2.569,0.6679,2.728,1.556,0.2024,0.6215,0.9298,1.76,pepper_diagnostics/g_g__t_tb_g_g/MI100/00030/2_4__g__g__t__tb__g__g/timers.csv,2.805,102178212,229.1344918352756,0.7306648125252155,5120000.0,4921173.0,98033.0,pepper_diagnostics/g_g__t_tb_g_g/MI100/00030/event_data.hdf5,2.8378906250000002e-05,35237.439779766
g g -> t tb g g,g g -> t tb g g,process,1024,9000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/MI100/00031,31,MI100,162.3068106174469,0,1024,161.0,160.8,1.53e-06,0.03995,0.1876,0.001143,0.0008529,9.1e-07,144.0,5.419,3.144,3.444,2.005,0.3312,74.52,21.36,14.27,8.611,10.44,1.997,1.766,2.51,0.6338,2.545,1.476,0.4263,0.6029,0.9654,1.875,pepper_diagnostics/g_g__t_tb_g_g/MI100/00031/2_4__g__g__t__tb__g__g/timers.csv,4.132,185072084,230.76953083989906,0.548028847974771,9216000.0,8856312.0,177625.0,pepper_diagnostics/g_g__t_tb_g_g/MI100/00031/event_data.hdf5,1.744791666666667e-05,57313.43283582089
g g -> t tb g g,g g -> t tb g g,process,2048,7200,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/MI100/00032,32,MI100,128.21987342834473,0,2048,127.7,127.7,2.31e-06,0.04141,0.001797,0.001444,0.001544,8.4e-07,113.7,4.839,2.482,2.76,1.675,0.2678,58.54,16.8,11.13,7.012,8.291,1.643,1.446,1.981,0.5011,2.068,1.315,0.5928,0.4835,0.7683,1.507,pepper_diagnostics/g_g__t_tb_g_g/MI100/00032/2_4__g__g__t__tb__g__g/timers.csv,3.28,296709196,231.1571048807034,0.4324287511343983,14745600.0,14170321.0,284816.0,pepper_diagnostics/g_g__t_tb_g_g/MI100/00032/event_data.hdf5,8.660210503472223e-06,115470.6342991386
g g -> t tb g g,g g -> t tb g g,process,4096,5040,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/MI100/00033,33,MI100,90.12908411026001,0,4096,89.73,89.69,2.12e-06,0.0424,0.00218,0.001474,0.001236,8.2e-07,79.25,3.971,1.745,1.936,1.229,0.2018,40.31,11.85,7.85,5.158,5.688,1.127,1.014,1.393,0.3511,1.429,1.103,0.7063,0.3438,0.5387,1.053,pepper_diagnostics/g_g__t_tb_g_g/MI100/00033/2_4__g__g__t__tb__g__g/timers.csv,2.295,413250004,230.05983022912739,0.36543113807047883,20643840.0,19840642.0,396790.0,pepper_diagnostics/g_g__t_tb_g_g/MI100/00033/event_data.hdf5,4.344637431795635e-06,230168.80365704093
g g -> t tb g g,g g -> t tb g g,process,8192,3528,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/MI100/00034,34,MI100,64.14741826057434,0,8192,63.49,63.44,2.03e-06,0.04581,0.002334,0.001412,0.0009381,7.2e-07,55.38,3.604,1.224,1.336,0.812,0.1456,27.68,8.515,5.49,3.796,3.972,0.7533,0.672,0.9767,0.2472,0.9926,0.9878,0.9413,0.2439,0.3754,0.7161,pepper_diagnostics/g_g__t_tb_g_g/MI100/00034/2_4__g__g__t__tb__g__g/timers.csv,1.608,578725748,230.19244291544132,0.30863368817042786,28901376.0,27777061.0,555654.0,pepper_diagnostics/g_g__t_tb_g_g/MI100/00034/event_data.hdf5,2.195051197562358e-06,455570.23959646915
g g -> t tb g g,g g -> t tb g g,process,16384,2469,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/MI100/00035,35,MI100,48.131057024002075,0,16384,47.03,46.98,1.96e-06,0.05147,0.001845,0.001405,0.001037,7.7e-07,40.14,3.66,0.8545,0.962,0.5825,0.1231,20.29,6.056,3.978,2.861,2.797,0.518,0.4664,0.6803,0.1742,0.7019,0.9946,1.267,0.1723,0.2643,0.525,pepper_diagnostics/g_g__t_tb_g_g/MI100/00035/2_4__g__g__t__tb__g__g/timers.csv,1.117,812627764,231.24889047122878,0.45036254521132224,40452096.0,38877697.0,780251.0,pepper_diagnostics/g_g__t_tb_g_g/MI100/00035/event_data.hdf5,1.1613736900060752e-06,861049.2975734356
g g -> t tb g g,g g -> t tb g g,process,32768,1975,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/MI100/00036,36,MI100,46.13062906265259,0,32768,45.13,45.04,1.72e-06,0.05724,0.02559,0.001484,0.0009135,7.4e-07,37.72,4.654,0.7,0.7824,0.4978,0.1481,19.85,5.383,3.508,3.066,2.34,0.4384,0.3878,0.5511,0.1489,0.563,1.341,1.774,0.1433,0.2145,0.4242,pepper_diagnostics/g_g__t_tb_g_g/MI100/00036/2_4__g__g__t__tb__g__g/timers.csv,0.8693,1301046996,231.09674178901528,0.20783756163707842,64716800.0,62196851.0,1249215.0,pepper_diagnostics/g_g__t_tb_g_g/MI100/00036/event_data.hdf5,6.959553006329114e-07,1436873.889875666
g g -> t tb g g,g g -> t tb g g,process,65536,1580,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/MI100/00037,37,MI100,58.14320731163025,0,65536,57.53,57.45,2.65e-06,0.07018,0.002676,0.001516,0.0008418,7.4e-07,45.85,9.181,0.6195,0.6531,0.4504,0.2284,27.29,6.066,3.532,3.942,2.015,0.3756,0.3112,0.4656,0.1539,0.5538,3.166,2.865,0.1326,0.1713,0.3487,pepper_diagnostics/g_g__t_tb_g_g/MI100/00037/2_4__g__g__t__tb__g__g/timers.csv,0.7763,2075226780,230.3776455173007,0.16340762783278537,103546880.0,99512993.0,1992620.0,pepper_diagnostics/g_g__t_tb_g_g/MI100/00037/event_data.hdf5,5.548211592662184e-07,1802382.593559617
g g -> t tb g g,g g -> t tb g g,process,131072,1264,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/MI100/00038,38,MI100,97.18755173683167,0,131072,96.23,96.13,1.75e-06,0.09667,0.001674,0.001205,0.0008518,5.5e-07,77.62,16.05,0.634,0.7668,0.4429,0.2091,51.32,9.36,4.853,6.661,2.098,0.3119,0.2517,0.4767,0.1573,0.5827,6.075,4.103,0.127,0.1721,0.4674,pepper_diagnostics/g_g__t_tb_g_g/MI100/00038/2_4__g__g__t__tb__g__g/timers.csv,1.525,3328132868,230.93936622173618,0.1293917794166397,165675008.0,159226812.0,3195715.0,pepper_diagnostics/g_g__t_tb_g_g/MI100/00038/event_data.hdf5,5.802323546590684e-07,1723447.4981795487
g g -> t tb g g,g g -> t tb g g,process,262144,1011,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/MI100/00039,39,MI100,141.23622035980225,0,262144,140.5,140.3,2.07e-06,0.1552,0.02411,0.001345,0.000976,8.1e-07,110.5,27.07,0.7614,0.8351,0.4766,0.2067,75.36,12.54,6.576,10.13,2.325,0.2819,0.2136,0.5684,0.193,0.5228,10.93,6.073,0.1248,0.1825,0.5273,pepper_diagnostics/g_g__t_tb_g_g/MI100/00039/2_4__g__g__t__tb__g__g/timers.csv,2.103,5321686268,230.8703607601229,0.1023010213701014,265027584.0,254707331.0,5110091.0,pepper_diagnostics/g_g__t_tb_g_g/MI100/00039/event_data.hdf5,5.293788589190777e-07,1889006.3007840342
g g -> t tb g g,g g -> t tb g g,process,524288,910,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/MI100/00040,40,MI100,239.39359188079834,0,524288,238.4,238.1,2.41e-06,0.2684,0.01881,0.001528,0.001028,7.3e-07,184.4,50.28,0.8948,1.163,0.663,0.2639,128.2,20.78,10.46,16.79,3.318,0.3054,0.1961,0.6112,0.2836,0.5739,21.01,10.56,0.1603,0.2418,0.7609,pepper_diagnostics/g_g__t_tb_g_g/MI100/00040/2_4__g__g__t__tb__g__g/timers.csv,3.516,9579663308,230.81121801531162,0.07616968369363776,477102080.0,458526141.0,9198762.0,pepper_diagnostics/g_g__t_tb_g_g/MI100/00040/event_data.hdf5,4.990546257941278e-07,2003788.6602267954
g g -> t tb g g,g g -> t tb g g,process,1048576,819,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/MI100/00041,41,MI100,406.7766320705414,0,1048576,406.4,405.9,2.79e-06,0.4928,0.002169,0.001267,0.001031,7.3e-07,310.1,91.03,1.301,1.705,0.992,0.3589,218.5,35.33,17.35,26.78,4.967,0.3462,0.1665,0.8754,0.426,0.8652,37.49,19.6,0.2125,0.3423,1.15,pepper_diagnostics/g_g__t_tb_g_g/MI100/00041/2_4__g__g__t__tb__g__g/timers.csv,5.835,17239380964,230.77608987077227,0.05676845370002816,858783744.0,825338408.0,16553960.0,pepper_diagnostics/g_g__t_tb_g_g/MI100/00041/event_data.hdf5,4.7264518318595463e-07,2115752.0177383595
g g -> t tb g g g,g g -> t tb g g g,process,128,1000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/MI100/00042,42,MI100,79.11953663825989,0,128,78.53,78.45,1.96e-06,0.07707,0.0002893,0.001323,0.001063,7.4e-07,76.55,0.5603,0.3237,0.3651,0.3279,0.03861,40.42,11.46,6.155,3.047,5.121,0.996,0.9626,0.2559,0.06772,0.2844,0.1269,0.006339,0.06894,0.0983,0.1978,pepper_diagnostics/g_g__t_tb_g_g_g/MI100/00042/2_5__g__g__t__tb__g__g__g/timers.csv,4.374,1815564,107.17287270018221,2.819569169179628,128000.0,118980.0,1447.0,pepper_diagnostics/g_g__t_tb_g_g_g/MI100/00042/event_data.hdf5,0.000612890625,1631.612492033142
g g -> t tb g g g,g g -> t tb g g g,process,256,1000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/MI100/00043,43,MI100,81.12101554870605,0,256,80.69,80.64,1.9e-06,0.04045,0.0002317,0.001267,0.001038,7.9e-07,78.7,0.633,0.3252,0.364,0.3153,0.0387,41.67,11.55,6.28,3.381,5.26,1.014,0.9785,0.2569,0.06829,0.2847,0.1475,0.01017,0.06949,0.09907,0.1953,pepper_diagnostics/g_g__t_tb_g_g_g/MI100/00043/2_5__g__g__t__tb__g__g__g/timers.csv,4.531,3735564,115.06681779504808,2.1337002382846864,256000.0,237839.0,3069.0,pepper_diagnostics/g_g__t_tb_g_g_g/MI100/00043/event_data.hdf5,0.000315,3174.6031746031745
g g -> t tb g g g,g g -> t tb g g g,process,512,1000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/MI100/00044,44,MI100,92.15910649299622,0,512,90.9,90.86,1.89e-06,0.04058,0.0003358,0.001275,0.001211,7e-07,88.87,0.6757,0.3292,0.3724,0.3011,0.03695,49.76,11.68,6.624,4.068,5.193,0.962,0.938,0.261,0.06815,0.285,0.1566,0.01623,0.07008,0.1044,0.1979,pepper_diagnostics/g_g__t_tb_g_g_g/MI100/00044/2_5__g__g__t__tb__g__g__g/timers.csv,5.652,7463412,114.40391233575764,1.4954576624726992,512000.0,475817.0,6146.0,pepper_diagnostics/g_g__t_tb_g_g_g/MI100/00044/event_data.hdf5,0.0001774609375,5635.0429231785165
g g -> t tb g g g,g g -> t tb g g g,process,1024,900,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/MI100/00045,45,MI100,107.20069980621338,0,1024,106.3,106.2,1.88e-06,0.04196,0.0002935,0.001193,0.0009226,7.8e-07,104.3,0.6609,0.3172,0.4057,0.2645,0.03652,60.73,11.94,6.945,5.099,5.019,0.9191,0.8819,0.2531,0.06415,0.2657,0.1554,0.02426,0.06784,0.1094,0.2284,pepper_diagnostics/g_g__t_tb_g_g_g/MI100/00045/2_5__g__g__t__tb__g__g__g/timers.csv,9.104,13471260,115.6385591757409,1.1158561407060623,921600.0,856251.0,11165.0,pepper_diagnostics/g_g__t_tb_g_g_g/MI100/00045/event_data.hdf5,0.00011523437500000001,8677.966101694914
g g -> t tb g g g,g g -> t tb g g g,process,2048,720,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/MI100/00046,46,MI100,89.17809319496155,0,2048,88.28,88.24,2.23e-06,0.04241,0.0003748,0.001315,0.0009472,1.09e-06,86.62,0.5801,0.2544,0.3303,0.2166,0.03005,50.42,10.02,6.094,4.234,4.085,0.7224,0.7012,0.202,0.05239,0.2166,0.1404,0.03343,0.05661,0.08936,0.1842,pepper_diagnostics/g_g__t_tb_g_g_g/MI100/00046/2_5__g__g__t__tb__g__g__g/timers.csv,7.316,21401724,114.92094435896298,0.8737937097421844,1474560.0,1369799.0,17767.0,pepper_diagnostics/g_g__t_tb_g_g_g/MI100/00046/event_data.hdf5,5.9841579861111105e-05,16710.78875793291
g g -> t tb g g g,g g -> t tb g g g,process,4096,503,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/MI100/00047,47,MI100,61.07222771644592,0,4096,60.23,60.19,2.12e-06,0.04592,0.0003288,0.001341,0.0009319,8.9e-07,59.0,0.4596,0.1753,0.2291,0.1548,0.0222,34.12,6.758,4.044,3.088,2.811,0.4855,0.4763,0.1384,0.03689,0.1478,0.1156,0.04361,0.04045,0.06154,0.127,pepper_diagnostics/g_g__t_tb_g_g_g/MI100/00047/2_5__g__g__t__tb__g__g__g/timers.csv,5.071,30052188,115.19813615335836,0.7374919500533639,2060288.0,1913526.0,24928.0,pepper_diagnostics/g_g__t_tb_g_g_g/MI100/00047/event_data.hdf5,2.92143622639165e-05,34229.7391593288
g g -> t tb g g g,g g -> t tb g g g,process,8192,352,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/MI100/00048,48,MI100,44.105834007263184,0,8192,43.65,43.59,2.91e-06,0.0519,0.0127,0.001421,0.0009623,6.9e-07,42.57,0.495,0.1266,0.1654,0.09862,0.01775,24.59,4.995,2.994,2.257,2.022,0.3418,0.3308,0.09954,0.02707,0.1107,0.1124,0.1139,0.03098,0.04347,0.09088,pepper_diagnostics/g_g__t_tb_g_g_g/MI100/00048/2_5__g__g__t__tb__g__g__g/timers.csv,3.45,41945268,115.25699190297482,0.6283532669671257,2883584.0,2678880.0,34838.0,pepper_diagnostics/g_g__t_tb_g_g_g/MI100/00048/event_data.hdf5,1.5116604891690341e-05,66152.42027988071
g g -> t tb g g g,g g -> t tb g g g,process,16384,246,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/MI100/00049,49,MI100,32.09077763557434,0,16384,31.59,31.53,2.01e-06,0.05723,0.0005336,0.001344,0.001204,7.9e-07,30.73,0.4237,0.09037,0.1174,0.07011,0.01419,17.8,3.584,2.137,1.775,1.393,0.2378,0.2288,0.07081,0.01956,0.07281,0.1098,0.1177,0.02265,0.03045,0.06426,pepper_diagnostics/g_g__t_tb_g_g_g/MI100/00049/2_5__g__g__t__tb__g__g__g/timers.csv,2.438,58163580,114.37590977222604,0.5276848615759819,4030464.0,3744290.0,48351.0,pepper_diagnostics/g_g__t_tb_g_g_g/MI100/00049/event_data.hdf5,7.822920636432927e-06,127829.49571836345
g g -> t tb g g g,g g -> t tb g g g,process,32768,197,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/MI100/00050,50,MI100,32.09050393104553,0,32768,31.1,31.03,1.92e-06,0.06861,0.0007381,0.001517,0.001071,8.4e-07,30.12,0.585,0.07564,0.09704,0.0612,0.02036,18.1,3.437,1.905,2.164,1.133,0.1884,0.1829,0.05795,0.0177,0.06214,0.1908,0.141,0.01989,0.0246,0.05251,pepper_diagnostics/g_g__t_tb_g_g_g/MI100/00050/2_5__g__g__t__tb__g__g__g/timers.csv,1.917,93005436,114.29175364690192,0.4166458773874604,6455296.0,5995323.0,77386.0,pepper_diagnostics/g_g__t_tb_g_g_g/MI100/00050/event_data.hdf5,4.8069058335977155e-06,208034.03158233967
g g -> t tb g g g,g g -> t tb g g g,process,65536,158,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/MI100/00051,51,MI100,44.102944135665894,0,65536,43.02,42.92,2.4e-06,0.09676,0.001082,0.001601,0.001046,1.29e-06,41.42,1.202,0.06715,0.08335,0.05671,0.02621,27.6,4.326,2.132,3.166,1.057,0.1676,0.1626,0.04933,0.01782,0.06588,0.4448,0.245,0.01916,0.01983,0.04431,pepper_diagnostics/g_g__t_tb_g_g_g/MI100/00051/2_5__g__g__t__tb__g__g__g/timers.csv,1.89,148868220,113.99452244593708,0.3314866289829893,10354688.0,9617606.0,123807.0,pepper_diagnostics/g_g__t_tb_g_g_g/MI100/00051/event_data.hdf5,4.144982446598101e-06,241255.54520037278
g g -> t tb g g g,g g -> t tb g g g,process,131072,126,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/MI100/00052,52,MI100,78.16431331634521,0,131072,76.89,76.74,1.93e-06,0.1485,0.001669,0.001518,0.001187,9.7e-07,74.49,1.954,0.06797,0.09833,0.05414,0.02428,52.79,6.546,3.125,5.467,1.06,0.1347,0.1251,0.05016,0.01781,0.06174,0.8284,0.293,0.01838,0.02068,0.05922,pepper_diagnostics/g_g__t_tb_g_g_g/MI100/00052/2_5__g__g__t__tb__g__g__g/timers.csv,4.499,238015476,114.3703159357652,0.2645876457429895,16515072.0,15339606.0,198023.0,pepper_diagnostics/g_g__t_tb_g_g_g/MI100/00052/event_data.hdf5,4.646664574032738e-06,215208.13135261924
g g -> t tb g g g,g g -> t tb g g g,process,262144,101,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/MI100/00053,53,MI100,111.20172834396362,0,262144,110.9,110.6,1.95e-06,0.263,0.001717,0.001473,0.0009343,8.4e-07,107.0,3.309,0.08177,0.1104,0.05867,0.02528,76.32,9.446,4.289,7.993,1.189,0.1161,0.1057,0.06002,0.02175,0.05616,1.467,0.4347,0.01877,0.02262,0.06893,pepper_diagnostics/g_g__t_tb_g_g_g/MI100/00053/2_5__g__g__t__tb__g__g__g/timers.csv,6.913,380860284,114.09413328047599,0.20612070199295457,26476544.0,24591724.0,316918.0,pepper_diagnostics/g_g__t_tb_g_g_g/MI100/00053/event_data.hdf5,4.177282352258663e-06,239390.09041591323
g g -> t tb g g g,g g -> t tb g g g,process,524288,91,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/MI100/00054,54,MI100,190.33883452415466,0,524288,189.1,188.6,2.4e-06,0.47,0.01921,0.001449,0.0008025,9e-07,182.1,6.107,0.09413,0.153,0.08079,0.03198,130.9,16.13,7.098,14.45,1.68,0.09795,0.08522,0.06549,0.02864,0.06094,2.732,0.7936,0.02324,0.03042,0.09935,pepper_diagnostics/g_g__t_tb_g_g_g/MI100/00054/2_5__g__g__t__tb__g__g__g/timers.csv,11.15,686741292,114.27488785353012,0.15558871727488252,47710208.0,44314475.0,571519.0,pepper_diagnostics/g_g__t_tb_g_g_g/MI100/00054/event_data.hdf5,3.95303244119162e-06,252970.34994697777
g g -> t tb g g g,g g -> t tb g g g,process,1048576,81,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/MI100/00055,55,MI100,317.6490988731384,0,1048576,317.1,316.1,1.91e-06,0.9078,0.002186,0.001432,0.001239,5.8e-07,304.7,10.82,0.1375,0.224,0.119,0.05255,221.7,27.18,11.7,22.67,2.543,0.1003,0.07806,0.08972,0.04778,0.09862,4.846,1.367,0.03116,0.04338,0.1494,pepper_diagnostics/g_g__t_tb_g_g_g/MI100/00055/2_5__g__g__t__tb__g__g__g/timers.csv,18.24,1223533228,114.37591359841161,0.11732453801385521,84934656.0,78892248.0,1018349.0,pepper_diagnostics/g_g__t_tb_g_g_g/MI100/00055/event_data.hdf5,3.721684585382909e-06,268695.5267320468
g g -> t tb g g g g,g g -> t tb g g g g,process,128,100,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI100/00056,56,MI100,75.11268854141235,0,128,74.65,74.48,1.84e-06,0.1669,0.0007724,0.001425,0.001232,7.9e-07,74.21,0.09691,0.03735,0.04502,0.04069,0.00632,38.51,7.838,3.834,1.922,3.088,0.5957,0.59,0.02843,0.008917,0.02941,0.01228,0.001044,0.01167,0.01035,0.02297,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI100/00056/2_6__g__g__t__tb__g__g__g__g/timers.csv,15.25,287564,44.590729110498486,4.423662844702761,12800.0,11382.0,103.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI100/00056/event_data.hdf5,0.00581875,171.8582169709989
g g -> t tb g g g g,g g -> t tb g g g g,process,256,100,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI100/00057,57,MI100,79.1176290512085,0,256,77.94,77.86,1.72e-06,0.08042,0.0003275,0.001769,0.0009549,8.1e-07,77.56,0.1278,0.03849,0.04638,0.0405,0.006469,40.52,8.035,3.97,2.189,3.129,0.6011,0.6024,0.02918,0.009303,0.03129,0.01558,0.001623,0.01265,0.0109,0.02281,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI100/00057/2_6__g__g__t__tb__g__g__g__g/timers.csv,15.93,423564,48.995035584337465,3.2687807862194016,25600.0,22754.0,226.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI100/00057/event_data.hdf5,0.00304140625,328.7952735679425
g g -> t tb g g g g,g g -> t tb g g g g,process,512,100,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI100/00058,58,MI100,92.15733528137207,0,512,91.73,91.66,1.68e-06,0.07113,0.0004169,0.001438,0.001182,8.2e-07,91.34,0.1446,0.03813,0.04916,0.03807,0.006345,49.01,8.149,4.134,2.758,3.194,0.5871,0.5824,0.02912,0.009012,0.03199,0.0172,0.002411,0.01283,0.01194,0.02437,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI100/00058/2_6__g__g__t__tb__g__g__g__g/timers.csv,20.32,695564,50.353055815226156,2.332349542196722,51200.0,45549.0,467.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI100/00058/event_data.hdf5,0.001790234375,558.5860789875627
g g -> t tb g g g g,g g -> t tb g g g g,process,1024,90,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI100/00059,59,MI100,121.21372556686401,0,1024,120.4,120.3,2.39e-06,0.07438,0.0002849,0.001305,0.001214,8.1e-07,120.0,0.1632,0.03694,0.0546,0.03329,0.006117,62.18,8.656,4.624,3.622,3.022,0.5307,0.5154,0.02836,0.008578,0.0428,0.01761,0.00383,0.01249,0.01354,0.02854,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI100/00059/2_6__g__g__t__tb__g__g__g__g/timers.csv,34.45,1239564,51.128523530835174,1.869175227328439,92160.0,82058.0,838.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI100/00059/event_data.hdf5,0.0013053385416666667,766.0847880299252
g g -> t tb g g g g,g g -> t tb g g g g,process,2048,72,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI100/00060,60,MI100,96.18524813652039,0,2048,95.31,95.23,2.12e-06,0.0767,0.0002453,0.001294,0.001186,9.3e-07,94.96,0.1255,0.03002,0.04521,0.02663,0.005416,49.68,7.091,3.829,3.031,2.423,0.4079,0.4113,0.0227,0.007321,0.02325,0.01538,0.004994,0.01111,0.01084,0.02323,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI100/00060/2_6__g__g__t__tb__g__g__g__g/timers.csv,26.13,1919564,52.402329076773036,1.6007046485977634,147456.0,131009.0,1365.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI100/00060/event_data.hdf5,0.0006458197699652778,1548.4196156673318
g g -> t tb g g g g,g g -> t tb g g g g,process,4096,50,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI100/00061,61,MI100,65.07578253746033,0,4096,64.6,64.52,1.84e-06,0.08304,0.0003383,0.001365,0.001191,8.8e-07,64.31,0.1016,0.02229,0.03314,0.01845,0.004645,33.98,4.626,2.539,2.222,1.68,0.3003,0.2962,0.0166,0.005687,0.01679,0.01372,0.00658,0.009083,0.007441,0.0166,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI100/00061/2_6__g__g__t__tb__g__g__g__g/timers.csv,17.25,2735564,51.618707800465174,1.1840462632102475,204800.0,182129.0,1913.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI100/00061/event_data.hdf5,0.0003150390625,3174.2095474271546
g g -> t tb g g g g,g g -> t tb g g g g,process,8192,35,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI100/00062,62,MI100,47.13177180290222,0,8192,46.54,46.45,2.31e-06,0.097,0.0003119,0.001403,0.0009825,8.8e-07,46.27,0.08806,0.01734,0.02535,0.01276,0.004278,24.5,3.348,1.829,1.616,1.18,0.2049,0.2059,0.01267,0.004676,0.01177,0.01326,0.007128,0.007754,0.005227,0.01235,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI100/00062/2_6__g__g__t__tb__g__g__g__g/timers.csv,12.32,3551564,50.64072109022221,1.039695691497545,286720.0,254813.0,2593.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI100/00062/event_data.hdf5,0.00016200474330357143,6172.658772874058
g g -> t tb g g g g,g g -> t tb g g g g,process,16384,24,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI100/00063,63,MI100,37.070796251297,0,16384,35.88,35.76,1.88e-06,0.1181,0.0003,0.001391,0.001435,7.3e-07,35.61,0.07741,0.01353,0.01951,0.00864,0.003942,17.74,2.488,1.374,1.403,0.8528,0.1414,0.1398,0.009498,0.004035,0.008197,0.01439,0.0081,0.006798,0.003625,0.009078,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI100/00063/2_6__g__g__t__tb__g__g__g__g/timers.csv,10.7,4916796,50.204304279760464,0.8674893626146005,393216.0,349753.0,3544.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI100/00063/event_data.hdf5,9.09423828125e-05,10995.973154362417
g g -> t tb g g g g,g g -> t tb g g g g,process,32768,19,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI100/00064,64,MI100,40.10091280937195,0,32768,38.81,38.64,2.4e-06,0.1637,0.0002826,0.002328,0.001971,7.4e-07,38.47,0.1071,0.01195,0.01736,0.007723,0.005197,18.93,2.522,1.275,1.793,0.6579,0.1075,0.1087,0.008149,0.003802,0.007521,0.03075,0.01167,0.006505,0.002914,0.007936,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI100/00064/2_6__g__g__t__tb__g__g__g__g/timers.csv,12.31,7908796,51.08319853241037,0.6935832881905346,622592.0,553414.0,5725.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI100/00064/event_data.hdf5,6.20631167763158e-05,16112.62939958592
g g -> t tb g g g g,g g -> t tb g g g g,process,65536,15,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI100/00065,65,MI100,51.13716912269592,0,65536,50.53,50.27,2.37e-06,0.258,0.0003367,0.001482,0.0008458,7.2e-07,50.04,0.1651,0.01184,0.01658,0.006776,0.004853,29.91,3.131,1.48,2.722,0.6219,0.09442,0.09436,0.007617,0.004223,0.007081,0.06171,0.01575,0.006643,0.002305,0.007627,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI100/00065/2_6__g__g__t__tb__g__g__g__g/timers.csv,11.35,12271260,50.84657179727953,0.5513595295673269,983040.0,874344.0,9000.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI100/00065/event_data.hdf5,5.113728841145834e-05,19555.201909687683
g g -> t tb g g g g,g g -> t tb g g g g,process,131072,12,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI100/00066,66,MI100,92.18250298500061,0,131072,90.92,90.49,3.05e-06,0.4332,0.0003274,0.001599,0.001249,6.3e-07,90.16,0.2597,0.0113,0.01962,0.006616,0.005222,57.14,5.084,2.163,4.731,0.6145,0.07479,0.07203,0.007406,0.003891,0.007372,0.1067,0.02258,0.008297,0.0029,0.008413,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI100/00066/2_6__g__g__t__tb__g__g__g__g/timers.csv,19.77,19620492,50.8123235124822,0.4491006253711696,1572864.0,1399237.0,14334.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI100/00066/event_data.hdf5,5.7531992594401036e-05,17381.633329649685
g g -> t tb g g g g,g g -> t tb g g g g,process,262144,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI100/00067,67,MI100,138.23539757728577,0,262144,137.7,136.9,2.49e-06,0.7939,0.0004172,0.001492,0.0008746,9.4e-07,136.3,0.4486,0.01274,0.01971,0.007321,0.00507,86.17,7.64,3.101,7.588,0.7114,0.0634,0.0605,0.008545,0.004192,0.006414,0.1917,0.03493,0.006678,0.003388,0.009637,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI100/00067/2_6__g__g__t__tb__g__g__g__g/timers.csv,30.57,32692188,50.91217520249232,0.33892413533138677,2621440.0,2331739.0,23958.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI100/00067/event_data.hdf5,5.2223205566406255e-05,19148.575602629655
g g -> t tb g g g g,g g -> t tb g g g g,process,524288,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI100/00068,68,MI100,244.34944367408752,0,524288,243.8,242.3,1.99e-06,1.533,0.0004196,0.001487,0.0008372,1.02e-06,241.3,0.8621,0.01442,0.02684,0.01074,0.006202,155.7,14.63,5.613,13.44,1.097,0.07132,0.06347,0.009429,0.004992,0.008139,0.3839,0.06368,0.007528,0.005301,0.014,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI100/00068/2_6__g__g__t__tb__g__g__g__g/timers.csv,50.31,65499580,51.047739079400415,0.24795667397231907,5242880.0,4661878.0,48070.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI100/00068/event_data.hdf5,4.6215057373046876e-05,21637.969459347914
g g -> t tb g g g g,g g -> t tb g g g g,process,1048576,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI100/00069,69,MI100,496.67439675331116,0,1048576,495.6,492.5,2e-06,2.995,0.0007151,0.00157,0.0009227,8.1e-07,490.7,1.689,0.02158,0.04203,0.01795,0.008774,319.8,29.73,11.51,28.27,1.976,0.06751,0.06352,0.01379,0.007792,0.01386,0.7574,0.1281,0.009383,0.009109,0.02353,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI100/00069/2_6__g__g__t__tb__g__g__g__g/timers.csv,98.92,131116980,51.15388655900016,0.17472931870264,10485760.0,9323424.0,96240.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI100/00069/event_data.hdf5,4.696846008300781e-05,21290.883248730963
g g -> t tb g g g g g,g g -> t tb g g g g g,process,128,25,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI100/00070,70,MI100,358.44420528411865,0,128,357.7,355.9,1.77e-06,1.715,0.0003338,0.001821,0.0008989,7.5e-07,355.8,0.01827,0.01322,0.02007,0.01283,0.003732,104.2,15.68,7.027,3.588,5.388,1.04,1.033,0.009301,0.003923,0.007168,0.001466,0.0003402,0.008568,0.003033,0.008464,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI100/00070/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,212.9,167564,8.700440609388657,6.151178906598472,3200.0,2685.0,2.0,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI100/00070/event_data.hdf5,0.11121874999999999,8.99128968811464
g g -> t tb g g g g g,g g -> t tb g g g g g,process,256,25,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI100/00071,71,MI100,389.4801654815674,0,256,388.9,387.3,2.45e-06,1.61,0.0002695,0.001452,0.0008502,7.2e-07,387.2,0.04811,0.01324,0.01751,0.01263,0.003754,108.6,15.63,6.987,4.136,5.302,0.9684,0.979,0.009336,0.003909,0.007444,0.002264,0.0003927,0.006747,0.003028,0.007724,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI100/00071/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,239.6,167564,19.575991371124484,6.521250212492436,6400.0,5337.0,9.0,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI100/00071/event_data.hdf5,0.060515625,16.524657887942162
g g -> t tb g g g g g,g g -> t tb g g g g g,process,512,25,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI100/00072,72,MI100,515.6415719985962,0,512,514.9,513.3,1.71e-06,1.575,0.001342,0.00142,0.00109,8.9e-07,513.1,0.09105,0.02059,0.02766,0.01223,0.00699,139.1,17.7,8.067,5.516,5.568,1.016,1.017,0.0135,0.007085,0.008366,0.003495,0.0004862,0.01298,0.003373,0.0113,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI100/00072/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,330.2,167564,37.022829138798336,9.851911318597832,12800.0,10724.0,27.0,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI100/00072/event_data.hdf5,0.04010156249999999,24.93668420027275
g g -> t tb g g g g g,g g -> t tb g g g g g,process,1024,22,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI100/00073,73,MI100,625.7821345329285,0,1024,624.9,623.3,2.15e-06,1.599,0.0003838,0.001436,0.001206,7.2e-07,623.2,0.08536,0.01305,0.02,0.01061,0.003748,168.1,17.25,8.555,7.51,5.215,0.9084,0.9143,0.009109,0.003939,0.007317,0.003554,0.0003318,0.006786,0.003448,0.009755,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI100/00073/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,410.2,167564,13.594438452169776,2.8969927620529137,22528.0,18836.0,22.0,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI100/00073/event_data.hdf5,0.027667791193181815,36.14310925717953
g g -> t tb g g g g g,g g -> t tb g g g g g,process,2048,18,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI100/00074,74,MI100,565.7178075313568,0,2048,565.4,563.8,2.41e-06,1.611,0.0003419,0.002262,0.0008875,9e-07,563.6,0.1374,0.01134,0.01772,0.008696,0.003472,137.1,14.38,7.025,6.394,4.196,0.6977,0.7043,0.007741,0.003594,0.006602,0.004491,0.0005361,0.006416,0.002796,0.008499,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI100/00074/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,389.3,167564,22.131510286606893,2.90997158127539,36864.0,30777.0,58.0,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI100/00074/event_data.hdf5,0.015294053819444443,65.38488825824761
g g -> t tb g g g g g,g g -> t tb g g g g g,process,4096,12,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI100/00075,75,MI100,515.5863041877747,0,4096,515.2,513.6,2.69e-06,1.639,0.001703,0.001567,0.0009647,1.11e-06,513.4,0.098,0.009206,0.01376,0.005846,0.003317,95.46,9.912,5.008,4.431,2.935,0.5312,0.5151,0.006165,0.003041,0.004705,0.003945,0.0005963,0.00583,0.001876,0.006042,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI100/00075/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,391.9,167564,21.91149142176712,2.5342764617154225,49152.0,40981.0,76.0,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI100/00075/event_data.hdf5,0.010449218750000001,95.70093457943925
g g -> t tb g g g g g,g g -> t tb g g g g g,process,8192,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI100/00076,76,MI100,474.5982458591461,0,8192,473.6,471.9,2.24e-06,1.711,0.0004406,0.00238,0.001442,8.3e-07,471.8,0.08847,0.008442,0.01365,0.004774,0.00318,80.89,8.02,4.148,3.774,2.442,0.4249,0.4211,0.005513,0.002929,0.003749,0.004356,0.0009395,0.006768,0.001589,0.005289,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI100/00076/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,369.2,319564,24.054485439726584,2.5789364657843574,81920.0,68351.0,127.0,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI100/00076/event_data.hdf5,0.005760498046875,173.59610086882816
g g -> t tb g g g g g,g g -> t tb g g g g g,process,16384,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI100/00077,77,MI100,517.6379063129425,0,16384,516.8,515.0,2.44e-06,1.836,0.001319,0.002434,0.0008727,8.3e-07,514.8,0.1027,0.008519,0.01282,0.004617,0.003307,83.28,8.555,4.288,5.297,2.491,0.4195,0.4173,0.005684,0.002835,0.004002,0.007473,0.001241,0.005881,0.00159,0.005344,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI100/00077/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,407.5,471564,19.722916473724673,1.3205056335784664,163840.0,136801.0,228.0,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI100/00077/event_data.hdf5,0.003143310546875,318.13592233009706
g g -> t tb g g g g g,g g -> t tb g g g g g,process,32768,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI100/00078,78,MI100,610.7380459308624,0,32768,609.8,607.7,2.02e-06,2.108,0.0004482,0.001528,0.001297,6.6e-07,607.5,0.1364,0.009144,0.01483,0.005037,0.0043,121.8,11.37,5.282,8.927,2.508,0.429,0.4149,0.005658,0.003486,0.004814,0.02115,0.002275,0.007227,0.001595,0.006005,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI100/00078/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,453.4,775564,21.56931352102962,1.0117265085305396,327680.0,273193.0,486.0,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI100/00078/event_data.hdf5,0.00185455322265625,539.2134276781306
g g -> t tb g g g g g,g g -> t tb g g g g g,process,65536,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI100/00079,79,MI100,795.0072753429413,0,65536,794.5,791.8,2.18e-06,2.621,0.001624,0.001567,0.001219,7.6e-07,791.6,0.195,0.009092,0.01256,0.005542,0.004249,233.3,18.63,7.514,16.93,2.683,0.4487,0.4147,0.005874,0.003219,0.004824,0.05035,0.004166,0.005587,0.00157,0.005394,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI100/00079/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,508.3,1535564,21.1637018244251,0.7154241073800777,655360.0,547458.0,968.0,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI100/00079/event_data.hdf5,0.0012081909179687499,827.6837585248801
g g -> t tb g g g g g,g g -> t tb g g g g g,process,131072,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI100/00080,80,MI100,1653.9019255638123,0,131072,1653.0,1649.0,2.05e-06,3.619,0.001883,0.00151,0.001181,5.8e-07,1649.0,0.314,0.01004,0.01642,0.006628,0.004543,557.4,37.17,14.28,35.56,3.573,0.4338,0.4145,0.006537,0.003504,0.005161,0.1083,0.005965,0.006022,0.002191,0.008202,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI100/00080/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,996.7,3207564,22.081095282531827,0.5069270227301078,1310720.0,1094398.0,2027.0,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI100/00080/event_data.hdf5,0.001258087158203125,794.8574893875076
g g -> t tb g g g g g,g g -> t tb g g g g g,process,262144,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI100/00081,81,MI100,2958.3782484531403,0,262144,2958.0,2952.0,2.02e-06,5.705,0.001712,0.001444,0.0009222,8.3e-07,2951.0,0.5526,0.01253,0.02071,0.008632,0.005326,1047.0,69.87,26.02,74.89,4.906,0.5265,0.4246,0.0084,0.004133,0.006267,0.2253,0.008429,0.00653,0.003034,0.01114,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI100/00081/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,1724.0,5948796,21.43454289056506,0.5016977125450001,2621440.0,2187988.0,3819.0,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI100/00081/event_data.hdf5,0.0011260986328125,888.0216802168022



==> JLSE_Plots/pepper_results/pepper/pepper_ttng/plots_2023-11-03_ttng/pepper_runs_mi250_ttng.csv <==
process_string,process,process_input_type,batch_size,n_batches,seed,verbosity,collision_energy,mu2,use_cached_results,cache_path,integrator,diagnostic_output_enabled,diagnostic_path,proc_id,label,run_time,return_code,thread_count,Total Runtime,Event Generation Runtime,Optimisation Runtime,Initialisation Runtime,HDF5 Close Runtime,HDF5 Open Runtime,HDF5 Init Runtime,Unweighting Setup Runtime,EG Recursion,EG Output,EG PDF and AlphaS evaluation,EG Phase space,EG External State,EG RNG,EG-R Calculate currents,EG-R Momenta preparation,EG-R Currents preparation,EG-R IP reset,EG-R ME update,EG-R ME reset,EG-R IC reset,EG-PDF PDF,EG-PDF AlphaS,EG-O Filter non-zero,EG-O Pull non-zero,EG-O HDF5 write,EG-PS Fill Mom Weights,EG-PS Update weights,EG-PS Cuts,CSV Timer Filename,EG-R ME2 update,event_data_size,xs_mean,xs_sigma,n_trials,n_nonzero_after_cuts,n_nonzero,HDF5 Filename,event_period,event_rate
g g -> t tb,g g -> t tb,process,128,20000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/MI250/00000,0,MI250,40.28274416923523,0,128,39.36,39.07,2.044e-06,0.2924,0.00074,0.001779,0.001942,6.332e-06,11.28,9.08,5.388,4.306,3.197,0.5195,2.722,2.117,1.415,1.043,1.308,1.039,0.3726,4.588,0.8001,5.314,2.536,0.2503,0.8461,1.051,2.405,pepper_diagnostics/g_g__t_tb/MI250/00000/2_2__g__g__t__tb/timers.csv,0.6376,60397284,428.35466741871863,1.4573147583278967,2560000.0,2534984.0,83613.0,pepper_diagnostics/g_g__t_tb/MI250/00000/event_data.hdf5,1.526171875e-05,65523.41950345534
g g -> t tb,g g -> t tb,process,256,20000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/MI250/00001,1,MI250,43.340415239334106,0,256,41.95,41.65,1.784e-06,0.2927,0.001337,0.001842,0.004074,7.21e-07,11.72,9.964,5.734,4.601,3.388,0.5228,2.674,2.257,1.506,1.145,1.379,1.027,0.4604,4.837,0.897,5.689,2.649,0.5646,0.9708,1.138,2.489,pepper_diagnostics/g_g__t_tb/MI250/00001/2_2__g__g__t__tb/timers.csv,0.6641,120848388,428.86819680935207,1.031198019160708,5120000.0,5070346.0,167405.0,pepper_diagnostics/g_g__t_tb/MI250/00001/event_data.hdf5,8.134765624999999e-06,122929.17166866748
g g -> t tb,g g -> t tb,process,512,20000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/MI250/00002,2,MI250,43.35856485366821,0,512,41.56,41.27,1.754e-06,0.2913,0.002225,0.001871,0.00251,4.949e-06,11.71,10.45,5.718,4.29,3.037,0.527,2.742,2.196,1.537,1.157,1.367,1.017,0.4176,4.829,0.8891,5.537,2.786,1.013,0.9424,1.147,2.197,pepper_diagnostics/g_g__t_tb/MI250/00002/2_2__g__g__t__tb/timers.csv,0.6488,242331828,430.2366197942321,0.7302966696568229,10240000.0,10140028.0,335890.0,pepper_diagnostics/g_g__t_tb/MI250/00002/event_data.hdf5,4.0302734375000004e-06,248122.12260722072
g g -> t tb,g g -> t tb,process,1024,18000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/MI250/00003,3,MI250,40.27771210670471,0,1024,38.3,38.0,3.106e-06,0.2937,0.003411,0.00199,0.002051,9.52e-07,11.05,9.832,5.258,3.787,2.605,0.4672,2.785,2.095,1.512,1.122,1.307,0.7515,0.3284,4.489,0.7691,4.937,2.597,1.231,0.8371,1.082,1.864,pepper_diagnostics/g_g__t_tb/MI250/00003/2_2__g__g__t__tb/timers.csv,0.5781,435527148,429.55855460854247,0.5438811507940143,18432000.0,18252534.0,603685.0,pepper_diagnostics/g_g__t_tb/MI250/00003/event_data.hdf5,2.0616319444444443e-06,485052.6315789474
g g -> t tb,g g -> t tb,process,2048,14400,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/MI250/00004,4,MI250,33.18876528739929,0,2048,31.83,31.57,3.447e-06,0.2503,0.001874,0.003707,0.001101,1.042e-06,8.885,9.166,4.124,2.943,2.046,0.3889,2.292,1.657,1.163,0.8767,1.035,0.6733,0.2724,3.503,0.6214,3.955,2.28,1.972,0.6779,0.8471,1.415,pepper_diagnostics/g_g__t_tb/MI250/00004/2_2__g__g__t__tb/timers.csv,0.4784,695742748,428.90112156230475,0.42969380388987566,29491200.0,29202671.0,964391.0,pepper_diagnostics/g_g__t_tb/MI250/00004/event_data.hdf5,1.0704888237847222e-06,934152.676591701
g g -> t tb,g g -> t tb,process,4096,10080,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/MI250/00005,5,MI250,27.146892547607422,0,4096,25.54,25.29,2.094e-06,0.2507,0.004488,0.00271,0.001055,5.931e-06,6.663,8.143,3.145,2.213,1.577,0.2889,1.587,1.229,0.877,0.6841,0.7826,0.5264,0.2675,2.654,0.4905,3.007,1.904,2.377,0.5477,0.6269,1.036,pepper_diagnostics/g_g__t_tb/MI250/00005/2_2__g__g__t__tb/timers.csv,0.3962,976729492,430.0723979502924,0.36362954984346146,41287680.0,40884317.0,1353868.0,pepper_diagnostics/g_g__t_tb/MI250/00005/event_data.hdf5,6.125313895089285e-07,1632569.3950177936
g g -> t tb,g g -> t tb,process,8192,7056,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/MI250/00006,6,MI250,19.106656074523926,0,8192,17.93,17.64,4.018e-06,0.2835,0.002639,0.001725,0.003821,1.894e-06,4.122,7.086,1.983,1.368,0.9602,0.1994,1.034,0.8119,0.541,0.4222,0.4547,0.2885,0.1249,1.687,0.2965,1.921,1.51,2.892,0.3304,0.4042,0.6322,pepper_diagnostics/g_g__t_tb/MI250/00006/2_2__g__g__t__tb/timers.csv,0.2237,1366717516,429.8556637013056,0.30725838755736434,57802752.0,57237184.0,1894419.0,pepper_diagnostics/g_g__t_tb/MI250/00006/event_data.hdf5,3.0517578125e-07,3276800.0
g g -> t tb,g g -> t tb,process,16384,4939,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/MI250/00007,7,MI250,17.029973030090332,0,16384,15.46,15.11,5.1e-06,0.3495,0.002613,0.001963,0.003387,2.976e-06,3.041,7.411,1.425,1.037,0.6723,0.1677,0.7967,0.5888,0.4005,0.3234,0.3189,0.2076,0.08698,1.204,0.2215,1.313,1.395,3.94,0.2424,0.2919,0.5016,pepper_diagnostics/g_g__t_tb/MI250/00007/2_2__g__g__t__tb/timers.csv,0.1608,1913686228,429.9385579994465,0.2597052364546535,80920576.0,80130485.0,2652665.0,pepper_diagnostics/g_g__t_tb/MI250/00007/event_data.hdf5,1.8672630308513868e-07,5355431.899404368
g g -> t tb,g g -> t tb,process,32768,3951,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/MI250/00008,8,MI250,17.10327982902527,0,32768,15.84,15.78,2.605e-06,0.05095,0.00218,0.001307,0.0009828,8.41e-07,2.606,9.314,1.171,0.8609,0.5712,0.1692,0.7026,0.484,0.3535,0.2608,0.2785,0.1759,0.07271,0.9814,0.1898,1.057,1.516,5.87,0.1979,0.2354,0.4268,pepper_diagnostics/g_g__t_tb/MI250/00008/2_2__g__g__t__tb/timers.csv,0.1281,3057029980,429.2915799707722,0.20517257084742602,129466368.0,128201652.0,4237559.0,pepper_diagnostics/g_g__t_tb/MI250/00008/event_data.hdf5,1.2188493617122246e-07,8204459.315589354
g g -> t tb,g g -> t tb,process,65536,3161,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/MI250/00009,9,MI250,21.154871940612793,0,65536,20.33,20.27,2.805e-06,0.05663,0.007593,0.001274,0.0009524,9.62e-07,2.495,14.33,1.003,0.7649,0.5263,0.2322,0.7651,0.4542,0.3372,0.2546,0.2349,0.1593,0.06062,0.8025,0.2006,0.9111,2.385,9.48,0.1782,0.1917,0.3939,pepper_diagnostics/g_g__t_tb/MI250/00009/2_2__g__g__t__tb/timers.csv,0.1109,4895955436,429.6733578879674,0.16226810687149323,207159296.0,205133895.0,6786666.0,pepper_diagnostics/g_g__t_tb/MI250/00009/event_data.hdf5,9.784740724355425e-08,10219994.869264925
g g -> t tb,g g -> t tb,process,131072,2528,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/MI250/00010,10,MI250,33.21061873435974,0,131072,32.67,32.46,2.815e-06,0.0697,0.132,0.002302,0.001168,1.072e-06,3.118,25.71,1.143,0.8593,0.5301,0.2607,1.15,0.5646,0.4224,0.3096,0.2643,0.1549,0.0502,0.8158,0.3273,0.8688,5.595,15.15,0.1807,0.1885,0.4887,pepper_diagnostics/g_g__t_tb/MI250/00010/2_2__g__g__t__tb/timers.csv,0.1035,7831052932,429.6775263812301,0.12830419521070216,331350016.0,328113021.0,10855231.0,pepper_diagnostics/g_g__t_tb/MI250/00010/event_data.hdf5,9.79628744004648e-08,10207948.736906962
g g -> t tb,g g -> t tb,process,262144,2023,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/MI250/00011,11,MI250,53.23528289794922,0,262144,52.39,52.02,2.325e-06,0.09484,0.2636,0.001255,0.001081,9.72e-07,4.014,44.25,1.288,0.9052,0.5192,0.2956,1.661,0.7449,0.5346,0.3999,0.2874,0.1654,0.04313,0.808,0.4804,0.8288,10.2,25.31,0.1665,0.2021,0.5355,pepper_diagnostics/g_g__t_tb/MI250/00011/2_2__g__g__t__tb/timers.csv,0.1013,12534012004,429.7055980885697,0.1014208321835971,530317312.0,525132195.0,17374497.0,pepper_diagnostics/g_g__t_tb/MI250/00011/event_data.hdf5,9.809221540178573e-08,10194488.888888888
g g -> t tb,g g -> t tb,process,524288,1820,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/MI250/00012,12,MI250,98.64223623275757,0,524288,97.64,97.35,4.107e-06,0.141,0.1472,0.001536,0.001024,1.412e-06,6.607,85.87,1.838,1.237,0.6912,0.3297,2.976,1.221,0.8739,0.6491,0.44,0.2235,0.04019,1.022,0.8162,0.9306,19.09,51.08,0.1796,0.2732,0.7827,pepper_diagnostics/g_g__t_tb/MI250/00012/2_2__g__g__t__tb/timers.csv,0.1134,22543101964,429.52374035391546,0.07559434148753115,954204160.0,944881757.0,31248956.0,pepper_diagnostics/g_g__t_tb/MI250/00012/event_data.hdf5,1.020221919803829e-07,9801789.008731382
g g -> t tb,g g -> t tb,process,1048576,1638,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/MI250/00013,13,MI250,183.81821632385254,0,1048576,182.8,182.4,3.377e-06,0.2504,0.1804,0.001378,0.001096,7.92e-07,11.6,163.1,2.809,1.878,1.402,0.6927,5.427,2.104,1.568,1.073,0.7561,0.3676,0.03959,1.482,1.327,1.907,38.73,94.84,0.2247,0.3799,1.272,pepper_diagnostics/g_g__t_tb/MI250/00013/2_2__g__g__t__tb/timers.csv,0.1781,40593785596,429.6966826122793,0.05635534537029941,1717567488.0,1700786311.0,56270670.0,pepper_diagnostics/g_g__t_tb/MI250/00013/event_data.hdf5,1.0619670043498169e-07,9416488.421052631
g g -> t tb g,g g -> t tb g,process,128,15000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/MI250/00014,14,MI250,51.18374800682068,0,128,49.92,49.51,3.557e-06,0.07588,0.338,0.001803,0.00107,1.412e-06,27.18,7.254,4.003,3.679,3.038,0.3749,8.68,5.55,3.303,2.325,2.809,1.546,0.889,3.4,0.6029,4.207,1.967,0.2674,0.7017,0.8911,2.083,pepper_diagnostics/g_g__t_tb_g/MI250/00014/2_3__g__g__t__tb__g/timers.csv,0.5974,60832356,386.7993094032148,1.451424268477694,1920000.0,1884016.0,68924.0,pepper_diagnostics/g_g__t_tb_g/MI250/00014/event_data.hdf5,2.5786458333333333e-05,38780.044435467586
g g -> t tb g,g g -> t tb g,process,256,15000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/MI250/00015,15,MI250,52.14116168022156,0,256,50.92,50.39,2.485e-06,0.0572,0.469,0.001477,0.001207,8.22e-07,27.57,7.332,4.083,3.899,3.064,0.39,9.126,5.545,3.34,2.361,2.886,1.376,0.9134,3.484,0.5982,4.09,1.989,0.4,0.7083,0.896,2.292,pepper_diagnostics/g_g__t_tb_g/MI250/00015/2_3__g__g__t__tb__g/timers.csv,0.6365,122177148,388.53242067187625,1.028180295421603,3840000.0,3767773.0,138511.0,pepper_diagnostics/g_g__t_tb_g/MI250/00015/event_data.hdf5,1.3122395833333334e-05,76205.59634848183
g g -> t tb g,g g -> t tb g,process,512,15000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/MI250/00016,16,MI250,55.17424249649048,0,512,53.95,53.42,2.074e-06,0.0402,0.4906,0.001271,0.00107,7.21e-07,29.2,8.104,4.259,4.092,3.025,0.4112,9.678,5.803,3.603,2.7,3.049,1.307,0.8564,3.601,0.6582,4.321,2.141,0.7113,0.7516,1.011,2.327,pepper_diagnostics/g_g__t_tb_g/MI250/00016/2_3__g__g__t__tb__g/timers.csv,0.6542,243810732,387.95871507560685,0.726749540583656,7680000.0,7535361.0,276571.0,pepper_diagnostics/g_g__t_tb_g/MI250/00016/event_data.hdf5,6.955729166666667e-06,143766.37963309622
g g -> t tb g,g g -> t tb g,process,1024,13500,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/MI250/00017,17,MI250,53.12236142158508,0,1024,51.83,51.4,2.514e-06,0.04206,0.3888,0.001868,0.001186,8.81e-07,29.29,8.138,3.95,3.481,2.346,0.3722,10.65,5.46,3.586,2.794,2.839,1.125,0.7672,3.352,0.5981,3.841,2.044,1.32,0.6782,0.9843,1.816,pepper_diagnostics/g_g__t_tb_g/MI250/00017/2_3__g__g__t__tb__g/timers.csv,0.7114,440543268,389.472420264061,0.5429045244850198,13824000.0,13563291.0,499709.0,pepper_diagnostics/g_g__t_tb_g/MI250/00017/event_data.hdf5,3.7181712962962962e-06,268949.41634241247
g g -> t tb g,g g -> t tb g,process,2048,10800,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/MI250/00018,18,MI250,47.31385326385498,0,2048,46.36,45.64,1.643e-06,0.04229,0.6788,0.001586,0.001113,6.11e-07,24.02,10.2,3.169,2.792,2.022,0.3043,8.86,4.357,2.939,2.319,2.299,0.9423,0.6481,2.693,0.4751,3.153,1.912,4.256,0.5673,0.7756,1.447,pepper_diagnostics/g_g__t_tb_g/MI250/00018/2_3__g__g__t__tb__g/timers.csv,0.5777,703027308,388.52066836723145,0.4287265400880382,22118400.0,21700576.0,797599.0,pepper_diagnostics/g_g__t_tb_g/MI250/00018/event_data.hdf5,2.0634403935185187e-06,484627.5197195442
g g -> t tb g,g g -> t tb g,process,4096,7559,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/MI250/00019,19,MI250,35.32960104942322,0,4096,34.83,34.14,1.844e-06,0.04536,0.6444,0.001478,0.001243,7.92e-07,17.08,8.772,2.282,2.072,1.438,0.234,6.145,3.086,2.115,1.665,1.699,0.706,0.4875,1.93,0.3518,2.263,1.671,4.036,0.4143,0.566,1.09,pepper_diagnostics/g_g__t_tb_g/MI250/00019/2_3__g__g__t__tb__g/timers.csv,0.4109,983402644,388.1791739719706,0.3620787023538284,30961664.0,30377089.0,1115647.0,pepper_diagnostics/g_g__t_tb_g/MI250/00019/event_data.hdf5,1.1026539142082286e-06,906902.870533099
g g -> t tb g,g g -> t tb g,process,8192,5291,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/MI250/00020,20,MI250,29.369378805160522,0,8192,27.96,26.99,3.146e-06,0.05446,0.9123,0.001783,0.001025,1.022e-06,11.78,9.507,1.571,1.438,0.9849,0.1647,4.32,2.168,1.433,1.184,1.12,0.4351,0.2941,1.332,0.2382,1.545,1.482,5.741,0.2881,0.3879,0.7608,pepper_diagnostics/g_g__t_tb_g/MI250/00020/2_3__g__g__t__tb__g/timers.csv,0.2802,1380649100,389.3421780567681,0.30661532407581554,43343872.0,42524827.0,1566342.0,pepper_diagnostics/g_g__t_tb_g/MI250/00020/event_data.hdf5,6.226947144915894e-07,1605923.3790292703
g g -> t tb g,g g -> t tb g,process,16384,3704,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/MI250/00021,21,MI250,26.290693283081055,0,16384,25.0,24.22,2.695e-06,0.05125,0.718,0.001377,0.004592,1.222e-06,8.627,11.64,1.096,0.948,0.6828,0.1396,3.293,1.538,1.056,0.8709,0.7637,0.2975,0.2137,0.924,0.1725,1.102,1.378,8.342,0.2019,0.2681,0.4774,pepper_diagnostics/g_g__t_tb_g/MI250/00021/2_3__g__g__t__tb__g/timers.csv,0.1961,1927029612,388.1675971830765,0.2588524772247617,60686336.0,59541547.0,2186275.0,pepper_diagnostics/g_g__t_tb_g/MI250/00021/event_data.hdf5,3.9910137267143626e-07,2505629.0668868707
g g -> t tb g,g g -> t tb g,process,32768,2963,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/MI250/00022,22,MI250,29.34261131286621,0,32768,28.06,27.49,2.866e-06,0.05655,0.5114,0.002089,0.001249,9.12e-07,8.027,16.1,0.9021,0.8554,0.5735,0.1638,3.274,1.395,0.9601,0.8086,0.6546,0.2431,0.1604,0.7464,0.1557,0.8652,1.761,12.32,0.1696,0.2343,0.451,pepper_diagnostics/g_g__t_tb_g/MI250/00022/2_3__g__g__t__tb__g/timers.csv,0.1622,3088540508,388.8522443845903,0.20480990504007673,97091584.0,95257456.0,3504080.0,pepper_diagnostics/g_g__t_tb_g/MI250/00022/event_data.hdf5,2.8313473596228485e-07,3531887.377228083
g g -> t tb g,g g -> t tb g,process,65536,2370,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/MI250/00023,23,MI250,43.21487355232239,0,65536,42.28,41.71,3.056e-06,0.06669,0.4969,0.001883,0.001229,1.233e-06,9.192,29.31,0.9065,0.7669,0.5438,0.1816,4.146,1.605,1.022,0.98,0.5726,0.2439,0.1445,0.7047,0.2018,0.8114,3.888,22.07,0.1715,0.1787,0.4157,pepper_diagnostics/g_g__t_tb_g/MI250/00023/2_3__g__g__t__tb__g/timers.csv,0.1477,4938160892,388.64489054915117,0.16184610758130905,155320320.0,152387001.0,5602575.0,pepper_diagnostics/g_g__t_tb_g/MI250/00023/event_data.hdf5,2.685418108847574e-07,3723814.912491009
g g -> t tb g,g g -> t tb g,process,131072,1896,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/MI250/00024,24,MI250,61.23422360420227,0,131072,60.36,60.15,4.087e-06,0.0819,0.1151,0.001633,0.001062,1.803e-06,13.31,43.64,0.8552,0.8545,0.5182,0.2592,7.003,2.25,1.314,1.34,0.6072,0.2252,0.1307,0.6423,0.213,0.7871,7.547,29.95,0.1678,0.1797,0.5064,pepper_diagnostics/g_g__t_tb_g/MI250/00024/2_3__g__g__t__tb__g/timers.csv,0.179,7907424156,388.96851010192483,0.12811727931636235,248512512.0,243817384.0,8971302.0,pepper_diagnostics/g_g__t_tb_g/MI250/00024/event_data.hdf5,2.420401271385483e-07,4131546.3341645882
g g -> t tb g,g g -> t tb g,process,262144,1517,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/MI250/00025,25,MI250,87.26200652122498,0,262144,85.95,85.72,2.765e-06,0.1146,0.1099,0.001737,0.001099,7.21e-07,18.99,62.37,0.9679,0.9126,0.5098,0.8222,10.45,3.114,1.929,2.107,0.6582,0.19,0.1023,0.6176,0.3503,1.122,11.75,40.31,0.1481,0.1912,0.5725,pepper_diagnostics/g_g__t_tb_g/MI250/00025/2_3__g__g__t__tb__g/timers.csv,0.1991,12642670236,388.63402511136957,0.10118713731503834,397672448.0,390159053.0,14343764.0,pepper_diagnostics/g_g__t_tb_g/MI250/00025/event_data.hdf5,2.155542845150791e-07,4639202.613159123
g g -> t tb g,g g -> t tb g,process,524288,1365,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/MI250/00026,26,MI250,143.43910837173462,0,524288,143.0,142.6,2.505e-06,0.1916,0.146,0.00127,0.0009964,8.01e-07,33.4,104.8,1.234,1.346,0.7434,0.4137,18.74,6.2,3.096,3.441,1.058,0.27,0.1078,0.871,0.3626,1.131,24.18,62.09,0.177,0.2559,0.9126,pepper_diagnostics/g_g__t_tb_g/MI250/00026/2_3__g__g__t__tb__g/timers.csv,0.3029,22757369404,388.7362853778219,0.07545737433022996,715653120.0,702131793.0,25819440.0,pepper_diagnostics/g_g__t_tb_g/MI250/00026/event_data.hdf5,1.99258545816163e-07,5018605.329593268
g g -> t tb g,g g -> t tb g,process,1048576,1229,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/MI250/00027,27,MI250,227.72994899749756,0,1048576,226.5,226.1,2.124e-06,0.3274,0.07999,0.001525,0.001091,7.21e-07,57.55,162.4,1.691,2.036,1.009,0.6581,32.98,10.29,5.588,5.859,1.693,0.321,0.06677,1.129,0.562,1.399,36.74,94.02,0.219,0.3827,1.434,pepper_diagnostics/g_g__t_tb_g/MI250/00027/2_3__g__g__t__tb__g/timers.csv,0.5092,40971531140,388.6522995980577,0.05622609241911733,1288699904.0,1264361619.0,46484475.0,pepper_diagnostics/g_g__t_tb_g/MI250/00027/event_data.hdf5,1.75448139088245e-07,5699689.977885892
g g -> t tb g g,g g -> t tb g g,process,128,10000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/MI250/00028,28,MI250,104.26036953926086,0,128,103.2,103.0,2.034e-06,0.06733,0.09296,0.001413,0.001079,7.11e-07,86.9,4.904,2.666,2.944,2.632,0.2706,36.47,17.19,8.928,6.223,7.547,2.515,2.214,2.258,0.4074,2.905,1.23,0.0864,0.5016,0.697,1.744,pepper_diagnostics/g_g__t_tb_g_g/MI250/00028/2_4__g__g__t__tb__g__g/timers.csv,1.526,25844188,231.22371491701705,1.4628960187513407,1280000.0,1230238.0,24740.0,pepper_diagnostics/g_g__t_tb_g_g/MI250/00028/event_data.hdf5,8.046875e-05,12427.184466019417
g g -> t tb g g,g g -> t tb g g,process,256,10000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/MI250/00029,29,MI250,101.259530544281,0,256,100.1,99.93,1.884e-06,0.03581,0.1524,0.001267,0.0009141,9.52e-07,84.38,4.857,2.623,2.868,2.372,0.2406,36.38,15.82,8.743,6.226,7.172,2.34,2.067,2.235,0.3871,2.736,1.262,0.1193,0.4842,0.692,1.69,pepper_diagnostics/g_g__t_tb_g_g/MI250/00029/2_4__g__g__t__tb__g__g/timers.csv,1.504,51254196,229.90574657442812,1.0333362677215305,2560000.0,2460818.0,49194.0,pepper_diagnostics/g_g__t_tb_g_g/MI250/00029/event_data.hdf5,3.903515625e-05,25617.93255278695
g g -> t tb g g,g g -> t tb g g,process,512,10000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/MI250/00030,30,MI250,117.27824783325195,0,512,116.0,115.6,1.724e-06,0.05287,0.3638,0.001653,0.001261,4.549e-06,98.15,5.647,2.958,3.009,2.509,0.3144,42.22,17.93,9.931,7.849,8.373,2.955,2.651,2.499,0.4588,3.031,1.493,0.2495,0.5531,0.807,1.647,pepper_diagnostics/g_g__t_tb_g_g/MI250/00030/2_4__g__g__t__tb__g__g/timers.csv,1.833,102178212,229.1344918352756,0.7306648125252155,5120000.0,4921173.0,98033.0,pepper_diagnostics/g_g__t_tb_g_g/MI250/00030/event_data.hdf5,2.2578124999999998e-05,44290.65743944637
g g -> t tb g g,g g -> t tb g g,process,1024,9000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/MI250/00031,31,MI250,125.36790990829468,0,1024,124.2,123.8,1.904e-06,0.04473,0.3734,0.002321,0.001082,8.52e-07,107.4,5.698,2.729,2.761,2.192,0.2379,51.43,17.02,10.37,8.713,7.707,2.934,2.197,2.313,0.4156,2.775,1.452,0.5935,0.4992,0.7785,1.481,pepper_diagnostics/g_g__t_tb_g_g/MI250/00031/2_4__g__g__t__tb__g__g/timers.csv,3.092,185072084,230.76953083989906,0.548028847974771,9216000.0,8856312.0,177625.0,pepper_diagnostics/g_g__t_tb_g_g/MI250/00031/event_data.hdf5,1.3433159722222222e-05,74442.6494345719
g g -> t tb g g,g g -> t tb g g,process,2048,7200,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/MI250/00032,32,MI250,101.40034580230713,0,2048,100.1,99.63,2.505e-06,0.04347,0.4574,0.001623,0.001479,1.002e-06,86.02,5.156,2.164,2.245,1.699,0.1999,41.45,13.65,8.298,7.042,5.928,2.169,1.847,1.831,0.3337,2.226,1.349,0.7629,0.4108,0.6249,1.208,pepper_diagnostics/g_g__t_tb_g_g/MI250/00032/2_4__g__g__t__tb__g__g/timers.csv,2.49,296709196,231.1571048807034,0.4324287511343983,14745600.0,14170321.0,284816.0,pepper_diagnostics/g_g__t_tb_g_g/MI250/00032/event_data.hdf5,6.7565917968749996e-06,148003.61336946703
g g -> t tb g g,g g -> t tb g g,process,4096,5040,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/MI250/00033,33,MI250,73.2864921092987,0,4096,72.62,72.08,3.306e-06,0.05142,0.4835,0.001449,0.001098,1.313e-06,61.71,4.367,1.514,1.573,1.227,0.1485,29.93,9.776,5.865,5.196,4.071,1.504,1.263,1.284,0.2298,1.545,1.132,0.9878,0.2943,0.4398,0.8377,pepper_diagnostics/g_g__t_tb_g_g/MI250/00033/2_4__g__g__t__tb__g__g/timers.csv,1.75,413250004,230.05983022912739,0.36543113807047883,20643840.0,19840642.0,396790.0,pepper_diagnostics/g_g__t_tb_g_g/MI250/00033/event_data.hdf5,3.4915984623015872e-06,286401.7758046615
g g -> t tb g g,g g -> t tb g g,process,8192,3528,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/MI250/00034,34,MI250,54.17963910102844,0,8192,53.44,53.37,2.314e-06,0.05801,0.003624,0.002009,0.001274,9.01e-07,44.93,4.273,1.06,1.126,0.8192,0.1162,22.01,6.979,4.25,3.831,2.956,0.951,0.8332,0.895,0.1654,1.071,1.044,1.453,0.2137,0.3144,0.5969,pepper_diagnostics/g_g__t_tb_g_g/MI250/00034/2_4__g__g__t__tb__g__g/timers.csv,1.221,578725748,230.19244291544132,0.30863368817042786,28901376.0,27777061.0,555654.0,pepper_diagnostics/g_g__t_tb_g_g/MI250/00034/event_data.hdf5,1.8466248804209183e-06,541528.4991568297
g g -> t tb g g,g g -> t tb g g,process,16384,2469,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/MI250/00035,35,MI250,41.112324237823486,0,16384,40.24,39.84,3.597e-06,0.05294,0.348,0.001589,0.001211,1.463e-06,32.41,4.572,0.7366,0.751,0.5708,0.1036,16.37,4.96,3.078,2.767,1.92,0.6398,0.5058,0.6239,0.1127,0.7112,1.019,2.099,0.1447,0.2131,0.3927,pepper_diagnostics/g_g__t_tb_g_g/MI250/00035/2_4__g__g__t__tb__g__g/timers.csv,0.8771,813878380,231.26539294486386,0.2617614607972409,40452096.0,38877639.0,781424.0,pepper_diagnostics/g_g__t_tb_g_g/MI250/00035/event_data.hdf5,9.848686208991496e-07,1015363.8554216867
g g -> t tb g g,g g -> t tb g g,process,32768,1975,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/MI250/00036,36,MI250,43.195122480392456,0,32768,42.45,41.95,2.925e-06,0.06075,0.44,0.00151,0.001059,1.092e-06,33.16,6.257,0.638,0.637,0.5597,0.08626,17.38,4.804,2.91,3.229,1.771,0.5783,0.4655,0.5263,0.1117,0.646,1.684,2.824,0.1284,0.1776,0.3306,pepper_diagnostics/g_g__t_tb_g_g/MI250/00036/2_4__g__g__t__tb__g__g/timers.csv,0.7206,1299793764,230.81165543963132,0.20641016124820993,64716800.0,62196441.0,1248023.0,pepper_diagnostics/g_g__t_tb_g_g/MI250/00036/event_data.hdf5,6.482088113132912e-07,1542712.7532777113
g g -> t tb g g,g g -> t tb g g,process,65536,1580,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/MI250/00037,37,MI250,60.23857378959656,0,65536,58.91,58.45,1.894e-06,0.08094,0.3793,0.001549,0.001012,7.32e-07,43.79,12.4,0.5543,0.583,0.4637,0.1333,25.79,5.981,3.475,4.396,1.535,0.4583,0.3896,0.4289,0.1253,0.5516,3.652,5.478,0.1231,0.1445,0.3148,pepper_diagnostics/g_g__t_tb_g_g/MI250/00037/2_4__g__g__t__tb__g__g/timers.csv,0.6588,2077514780,230.65200679069693,0.16401633746906968,103546880.0,99515778.0,1994806.0,pepper_diagnostics/g_g__t_tb_g_g/MI250/00037/event_data.hdf5,5.644786206981804e-07,1771546.2788708298
g g -> t tb g g,g g -> t tb g g,process,131072,1264,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/MI250/00038,38,MI250,94.42133378982544,0,131072,93.57,93.38,2.305e-06,0.1091,0.08373,0.001607,0.001094,8.62e-07,70.17,20.89,0.5835,0.6982,0.4396,0.1194,44.11,9.328,5.11,7.228,1.566,0.4037,0.3595,0.4329,0.1506,0.5316,6.507,8.762,0.1241,0.1671,0.4065,pepper_diagnostics/g_g__t_tb_g_g/MI250/00038/2_4__g__g__t__tb__g__g/timers.csv,1.205,3326258252,230.82130684553593,0.12925954226693373,165675008.0,159223875.0,3193990.0,pepper_diagnostics/g_g__t_tb_g_g/MI250/00038/event_data.hdf5,5.636335928228837e-07,1774202.2702934248
g g -> t tb g g,g g -> t tb g g,process,262144,1011,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/MI250/00039,39,MI250,140.565771818161,0,262144,140.1,139.9,2.385e-06,0.1563,0.01149,0.001576,0.001166,5.81e-07,107.0,30.48,0.7508,0.7668,0.4288,0.1242,67.49,15.21,7.82,11.11,1.994,0.2953,0.2211,0.4235,0.3273,0.4931,9.857,11.39,0.1156,0.1671,0.4837,pepper_diagnostics/g_g__t_tb_g_g/MI250/00039/2_4__g__g__t__tb__g__g/timers.csv,2.101,5320854268,230.8401234620389,0.1025272947930871,265027584.0,254706230.0,5109273.0,pepper_diagnostics/g_g__t_tb_g_g/MI250/00039/event_data.hdf5,5.278695820582962e-07,1894407.3195139386
g g -> t tb g g,g g -> t tb g g,process,524288,910,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/MI250/00040,40,MI250,244.94123673439026,0,524288,243.8,243.5,3.607e-06,0.2516,0.09596,0.001624,0.001103,1.202e-06,187.5,52.59,1.0,1.105,0.5563,0.2634,121.5,26.65,13.23,18.73,2.724,0.3125,0.2058,0.5408,0.4593,0.6062,17.54,18.71,0.1372,0.2132,0.7537,pepper_diagnostics/g_g__t_tb_g_g/MI250/00040/2_4__g__g__t__tb__g__g/timers.csv,3.543,9579767308,230.8210072569458,0.07621730181236702,477102080.0,458528949.0,9198891.0,pepper_diagnostics/g_g__t_tb_g_g/MI250/00040/event_data.hdf5,5.103729583404876e-07,1959351.4579055442
g g -> t tb g g,g g -> t tb g g,process,1048576,819,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/MI250/00041,41,MI250,429.42730712890625,0,1048576,428.2,427.7,3.126e-06,0.4764,0.07447,0.001574,0.001003,1.002e-06,330.2,92.13,1.471,1.818,0.8687,0.6008,213.5,46.63,24.23,33.12,4.826,0.4413,0.2683,0.7999,0.6707,0.8583,34.04,29.27,0.2021,0.3558,1.26,pepper_diagnostics/g_g__t_tb_g_g/MI250/00041/2_4__g__g__t__tb__g__g/timers.csv,6.331,17242191580,230.82175939462755,0.05681866033963437,858783744.0,825343945.0,16556608.0,pepper_diagnostics/g_g__t_tb_g_g/MI250/00041/event_data.hdf5,4.980299207899306e-07,2007911.489361702
g g -> t tb g g g,g g -> t tb g g g,process,128,1000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/MI250/00042,42,MI250,61.162363052368164,0,128,60.51,60.42,2.845e-06,0.08513,0.0002603,0.001475,0.001098,1.433e-06,58.59,0.5362,0.2863,0.3327,0.3447,0.02986,29.0,9.946,4.672,3.346,3.791,1.496,1.183,0.2418,0.04451,0.2984,0.109,0.00643,0.05881,0.08389,0.1899,pepper_diagnostics/g_g__t_tb_g_g_g/MI250/00042/2_5__g__g__t__tb__g__g__g/timers.csv,2.833,1815564,107.17287270018221,2.819569169179628,128000.0,118980.0,1447.0,pepper_diagnostics/g_g__t_tb_g_g_g/MI250/00042/event_data.hdf5,0.00047203125,2118.5038066865277
g g -> t tb g g g,g g -> t tb g g g,process,256,1000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/MI250/00043,43,MI250,61.16482591629028,0,256,60.5,60.45,2.575e-06,0.0478,0.0004364,0.001731,0.001265,7.61e-07,58.53,0.6263,0.2863,0.3377,0.3349,0.02971,29.42,9.337,4.729,3.513,3.785,1.34,1.258,0.2424,0.04386,0.3118,0.1383,0.01345,0.06104,0.08462,0.1919,pepper_diagnostics/g_g__t_tb_g_g_g/MI250/00043/2_5__g__g__t__tb__g__g__g/timers.csv,2.816,3735564,115.06681779504808,2.1337002382846864,256000.0,237839.0,3069.0,pepper_diagnostics/g_g__t_tb_g_g_g/MI250/00043/event_data.hdf5,0.00023613281250000001,4234.90488006617
g g -> t tb g g g,g g -> t tb g g g,process,512,1000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/MI250/00044,44,MI250,71.25984382629395,0,512,70.54,70.5,3.006e-06,0.04371,0.000328,0.00169,0.001103,1.733e-06,68.41,0.7355,0.3019,0.3455,0.3343,0.02908,35.66,9.72,5.353,4.483,4.197,1.685,1.499,0.2518,0.05009,0.3426,0.1735,0.01936,0.06668,0.09135,0.1872,pepper_diagnostics/g_g__t_tb_g_g_g/MI250/00044/2_5__g__g__t__tb__g__g__g/timers.csv,3.575,7463412,114.40391233575764,1.4954576624726992,512000.0,475817.0,6146.0,pepper_diagnostics/g_g__t_tb_g_g_g/MI250/00044/event_data.hdf5,0.0001376953125,7262.411347517731
g g -> t tb g g g,g g -> t tb g g g,process,1024,900,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/MI250/00045,45,MI250,84.42257618904114,0,1024,83.17,83.12,3.106e-06,0.04962,0.000661,0.001519,0.001036,1.333e-06,81.16,0.7236,0.2967,0.3265,0.2809,0.02786,44.14,10.36,5.694,5.214,3.931,1.474,1.344,0.2379,0.05878,0.296,0.1551,0.03835,0.06428,0.09125,0.1707,pepper_diagnostics/g_g__t_tb_g_g_g/MI250/00045/2_5__g__g__t__tb__g__g__g/timers.csv,6.844,13471260,115.6385591757409,1.1158561407060623,921600.0,856251.0,11165.0,pepper_diagnostics/g_g__t_tb_g_g_g/MI250/00045/event_data.hdf5,9.019097222222223e-05,11087.584215591914
g g -> t tb g g g,g g -> t tb g g g,process,2048,720,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/MI250/00046,46,MI250,68.34225988388062,0,2048,67.21,67.16,1.863e-06,0.04672,0.0005099,0.001877,0.001137,9.51e-07,65.55,0.6107,0.2261,0.2665,0.2241,0.02315,36.07,8.31,4.457,4.255,3.07,1.198,0.9436,0.1901,0.036,0.2498,0.1409,0.0446,0.05132,0.07405,0.141,pepper_diagnostics/g_g__t_tb_g_g_g/MI250/00046/2_5__g__g__t__tb__g__g__g/timers.csv,5.472,21401724,114.92094435896298,0.8737937097421844,1474560.0,1369799.0,17767.0,pepper_diagnostics/g_g__t_tb_g_g_g/MI250/00046/event_data.hdf5,4.5545789930555556e-05,21955.926146515783
g g -> t tb g g g,g g -> t tb g g g,process,4096,503,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/MI250/00047,47,MI250,50.152151584625244,0,4096,48.89,48.83,2.936e-06,0.05724,0.0004774,0.001963,0.001216,7.11e-07,47.64,0.5024,0.1593,0.1869,0.1559,0.01834,26.7,5.844,3.209,3.148,2.118,0.7009,0.6582,0.1335,0.0258,0.1667,0.1244,0.0641,0.03817,0.05241,0.09617,pepper_diagnostics/g_g__t_tb_g_g_g/MI250/00047/2_5__g__g__t__tb__g__g__g/timers.csv,3.921,30052188,115.19813615335836,0.7374919500533639,2060288.0,1913526.0,24928.0,pepper_diagnostics/g_g__t_tb_g_g_g/MI250/00047/event_data.hdf5,2.3700570017395627e-05,42193.07802580381
g g -> t tb g g g,g g -> t tb g g g,process,8192,352,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/MI250/00048,48,MI250,37.07976484298706,0,8192,36.18,36.1,2.786e-06,0.06257,0.008049,0.001698,0.001091,9.12e-07,35.13,0.4935,0.1124,0.1311,0.1036,0.01469,20.08,4.185,2.342,2.255,1.46,0.467,0.4406,0.09349,0.01895,0.1151,0.1353,0.1179,0.02795,0.03702,0.06607,pepper_diagnostics/g_g__t_tb_g_g_g/MI250/00048/2_5__g__g__t__tb__g__g__g/timers.csv,2.883,41945268,115.25699190297482,0.6283532669671257,2883584.0,2678880.0,34838.0,pepper_diagnostics/g_g__t_tb_g_g_g/MI250/00048/event_data.hdf5,1.2519142844460227e-05,79877.67313019391
g g -> t tb g g g,g g -> t tb g g g,process,16384,246,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/MI250/00049,49,MI250,28.12960433959961,0,16384,26.82,26.76,4.729e-06,0.05939,0.0007736,0.001883,0.001047,1.563e-06,25.95,0.4773,0.07932,0.09027,0.07,0.01186,14.98,2.995,1.763,1.899,0.9776,0.3474,0.2601,0.06552,0.0138,0.07535,0.1319,0.1464,0.02045,0.02516,0.0446,pepper_diagnostics/g_g__t_tb_g_g_g/MI250/00049/2_5__g__g__t__tb__g__g__g/timers.csv,2.015,58163580,114.33210598348329,0.5303029436017267,4030464.0,3743975.0,48352.0,pepper_diagnostics/g_g__t_tb_g_g_g/MI250/00049/event_data.hdf5,6.639434070121951e-06,150615.2466367713
g g -> t tb g g g,g g -> t tb g g g,process,32768,197,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/MI250/00050,50,MI250,30.18787908554077,0,32768,29.07,28.97,2.254e-06,0.08005,0.01712,0.00172,0.001038,8.32e-07,27.94,0.724,0.07,0.08083,0.06506,0.0124,16.94,3.153,1.687,2.357,0.8336,0.2587,0.2432,0.05515,0.01485,0.06906,0.2444,0.1819,0.01969,0.02093,0.04016,pepper_diagnostics/g_g__t_tb_g_g_g/MI250/00050/2_5__g__g__t__tb__g__g__g/timers.csv,1.699,92282820,113.35307570748525,0.4155632608177504,6455296.0,5996578.0,76722.0,pepper_diagnostics/g_g__t_tb_g_g_g/MI250/00050/event_data.hdf5,4.487788011579949e-06,222826.92440455643
g g -> t tb g g g,g g -> t tb g g g,process,65536,158,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/MI250/00051,51,MI250,43.204320192337036,0,65536,41.85,41.74,2.284e-06,0.1056,0.001295,0.001615,0.001044,7.01e-07,40.21,1.263,0.06089,0.07344,0.05485,0.0147,27.12,4.018,1.967,3.505,0.7608,0.2072,0.1903,0.04587,0.01502,0.05903,0.4894,0.2656,0.01777,0.01684,0.03878,pepper_diagnostics/g_g__t_tb_g_g_g/MI250/00051/2_5__g__g__t__tb__g__g__g/timers.csv,1.753,148268220,113.49284331929876,0.32939074270246177,10354688.0,9618073.0,123339.0,pepper_diagnostics/g_g__t_tb_g_g_g/MI250/00051/event_data.hdf5,4.031024401700949e-06,248075.89841878295
g g -> t tb g g g,g g -> t tb g g g,process,131072,126,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/MI250/00052,52,MI250,72.26457858085632,0,131072,71.39,71.23,3.767e-06,0.147,0.001717,0.00166,0.001135,1.252e-06,68.93,2.002,0.06184,0.08502,0.04818,0.04457,47.98,6.62,2.97,5.655,0.7968,0.1591,0.1515,0.04543,0.01641,0.05349,0.7954,0.3587,0.01782,0.01837,0.04879,pepper_diagnostics/g_g__t_tb_g_g_g/MI250/00052/2_5__g__g__t__tb__g__g__g/timers.csv,4.016,237655476,114.19461326794939,0.26177410614771135,16515072.0,15337973.0,197731.0,pepper_diagnostics/g_g__t_tb_g_g_g/MI250/00052/event_data.hdf5,4.313029940166171e-06,231855.56647479994
g g -> t tb g g g,g g -> t tb g g g,process,262144,101,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/MI250/00053,53,MI250,112.33564972877502,0,262144,111.3,111.0,3.907e-06,0.254,0.002866,0.002106,0.001214,1.944e-06,107.5,3.23,0.09028,0.09886,0.05083,0.01666,74.79,10.77,4.46,9.373,0.9458,0.1334,0.1116,0.04543,0.04485,0.07368,1.302,0.5605,0.01816,0.02032,0.0603,pepper_diagnostics/g_g__t_tb_g_g_g/MI250/00053/2_5__g__g__t__tb__g__g__g/timers.csv,6.418,380740284,114.10352684866668,0.20808425979720546,26476544.0,24592111.0,316807.0,pepper_diagnostics/g_g__t_tb_g_g_g/MI250/00053/event_data.hdf5,4.192390064201733e-06,238527.4234234234
g g -> t tb g g g,g g -> t tb g g g,process,524288,91,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/MI250/00054,54,MI250,200.65721678733826,0,524288,199.4,199.0,3.436e-06,0.4575,0.002884,0.001628,0.001051,1.743e-06,192.7,5.814,0.1201,0.1448,0.07238,0.03342,136.7,18.7,8.106,16.42,1.569,0.1357,0.1215,0.05715,0.06298,0.0807,2.508,0.9845,0.02205,0.02759,0.09504,pepper_diagnostics/g_g__t_tb_g_g_g/MI250/00054/2_5__g__g__t__tb__g__g__g/timers.csv,10.44,688661292,114.55261546888195,0.15421898701840697,47710208.0,44315733.0,573122.0,pepper_diagnostics/g_g__t_tb_g_g_g/MI250/00054/event_data.hdf5,4.171015142084478e-06,239749.78894472364
g g -> t tb g g g,g g -> t tb g g g,process,1048576,81,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/MI250/00055,55,MI250,354.94576835632324,0,1048576,354.3,353.4,3.176e-06,0.8929,0.002069,0.001465,0.001041,1.162e-06,342.6,10.11,0.152,0.2288,0.1017,0.1016,246.4,33.1,13.74,28.57,2.375,0.1273,0.1063,0.07991,0.07212,0.1356,4.144,2.004,0.03023,0.04431,0.1542,pepper_diagnostics/g_g__t_tb_g_g_g/MI250/00055/2_5__g__g__t__tb__g__g__g/timers.csv,17.68,1223053228,114.29319410518191,0.1155845069470066,84934656.0,78890425.0,1017996.0,pepper_diagnostics/g_g__t_tb_g_g_g/MI250/00055/event_data.hdf5,4.16084572120949e-06,240335.75551782685
g g -> t tb g g g g,g g -> t tb g g g g,process,128,100,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI250/00056,56,MI250,56.10361385345459,0,128,55.66,55.47,2.004e-06,0.1896,0.0003946,0.001773,0.001019,7.31e-07,55.21,0.09177,0.03407,0.04273,0.04165,0.005386,27.85,7.014,2.944,2.065,2.304,0.7819,0.7662,0.02737,0.006692,0.0321,0.01069,0.001199,0.01123,0.008788,0.02268,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI250/00056/2_6__g__g__t__tb__g__g__g__g/timers.csv,9.924,287564,44.590729110498486,4.423662844702761,12800.0,11382.0,103.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI250/00056/event_data.hdf5,0.00433359375,230.7553632594195
g g -> t tb g g g g,g g -> t tb g g g g,process,256,100,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI250/00057,57,MI250,57.12945079803467,0,256,56.22,56.13,2.165e-06,0.07871,0.001485,0.001906,0.001184,7.21e-07,55.79,0.1152,0.03575,0.04325,0.09874,0.005525,28.44,6.503,3.04,2.358,2.356,0.816,0.7837,0.02883,0.006918,0.03329,0.01398,0.001754,0.01125,0.00948,0.0225,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI250/00057/2_6__g__g__t__tb__g__g__g__g/timers.csv,9.91,423564,48.995035584337465,3.2687807862194016,25600.0,22754.0,226.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI250/00057/event_data.hdf5,0.002192578125,456.0840905041867
g g -> t tb g g g g,g g -> t tb g g g g,process,512,100,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI250/00058,58,MI250,68.19651222229004,0,512,67.67,67.59,1.944e-06,0.07576,0.0004067,0.001869,0.001028,8.92e-07,67.28,0.137,0.03489,0.0443,0.03972,0.005516,35.19,6.878,3.328,2.913,2.406,0.8405,0.8248,0.02818,0.006708,0.0349,0.01628,0.003299,0.01142,0.01041,0.02244,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI250/00058/2_6__g__g__t__tb__g__g__g__g/timers.csv,13.31,695564,50.353055815226156,2.332349542196722,51200.0,45549.0,467.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI250/00058/event_data.hdf5,0.0013201171875000001,757.5085071756176
g g -> t tb g g g g,g g -> t tb g g g g,process,1024,90,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI250/00059,59,MI250,90.25525784492493,0,1024,89.29,89.21,2.114e-06,0.0744,0.0003883,0.00206,0.001188,8.21e-07,88.91,0.1378,0.03262,0.04396,0.03305,0.005822,43.68,7.23,3.564,3.549,2.33,0.6508,0.6312,0.02612,0.006493,0.03158,0.01546,0.004875,0.01168,0.01189,0.02036,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI250/00059/2_6__g__g__t__tb__g__g__g__g/timers.csv,25.77,1239564,51.128523530835174,1.869175227328439,92160.0,82058.0,838.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI250/00059/event_data.hdf5,0.0009679904513888888,1033.0680416993612
g g -> t tb g g g g,g g -> t tb g g g g,process,2048,72,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI250/00060,60,MI250,75.29032301902771,0,2048,74.33,74.16,2.465e-06,0.1612,0.000351,0.00466,0.001069,9.22e-07,73.9,0.1228,0.02771,0.03733,0.02766,0.005242,35.64,5.84,2.883,3.027,1.788,0.5857,0.5724,0.0218,0.005913,0.02595,0.01561,0.006442,0.01103,0.00942,0.01686,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI250/00060/2_6__g__g__t__tb__g__g__g__g/timers.csv,22.36,1919564,52.402329076773036,1.6007046485977634,147456.0,131009.0,1365.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI250/00060/event_data.hdf5,0.0005029296875,1988.3495145631068
g g -> t tb g g g g,g g -> t tb g g g g,process,4096,50,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI250/00061,61,MI250,56.19001650810242,0,4096,55.6,55.5,2.304e-06,0.09843,0.0003393,0.002106,0.00103,9.82e-07,55.3,0.09921,0.02065,0.02788,0.01913,0.004245,28.06,4.081,2.075,2.192,1.318,0.4223,0.4066,0.01605,0.0046,0.01821,0.01445,0.00789,0.009027,0.006741,0.0121,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI250/00061/2_6__g__g__t__tb__g__g__g__g/timers.csv,15.81,2735564,51.618707800465174,1.1840462632102475,204800.0,182129.0,1913.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI250/00061/event_data.hdf5,0.00027099609375,3690.0900900900897
g g -> t tb g g g g,g g -> t tb g g g g,process,8192,35,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI250/00062,62,MI250,41.08717703819275,0,8192,39.89,39.79,4.428e-06,0.09434,0.0003249,0.001558,0.001843,3.226e-06,39.63,0.08099,0.01552,0.0219,0.01227,0.004217,20.67,2.805,1.446,1.514,0.8468,0.2778,0.2282,0.01149,0.004027,0.0121,0.0128,0.007906,0.008077,0.004526,0.009283,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI250/00062/2_6__g__g__t__tb__g__g__g__g/timers.csv,11.16,3551564,50.64072109022221,1.039695691497545,286720.0,254813.0,2593.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI250/00062/event_data.hdf5,0.00013877650669642856,7205.830610706208
g g -> t tb g g g g,g g -> t tb g g g g,process,16384,24,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI250/00063,63,MI250,32.130213022232056,0,16384,30.99,30.87,4.599e-06,0.1189,0.0004082,0.002029,0.001153,2.044e-06,30.7,0.09202,0.01449,0.0178,0.009378,0.004089,15.21,2.227,1.195,1.511,0.6036,0.2544,0.2269,0.01031,0.004182,0.009621,0.02159,0.01141,0.00736,0.003299,0.007127,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI250/00063/2_6__g__g__t__tb__g__g__g__g/timers.csv,8.947,5052796,52.59138702892974,0.9649665557454019,393216.0,349772.0,3696.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI250/00063/event_data.hdf5,7.850646972656251e-05,12737.803692905733
g g -> t tb g g g g,g g -> t tb g g g g,process,32768,19,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI250/00064,64,MI250,35.15265703201294,0,32768,34.09,33.92,4.548e-06,0.1559,0.0002703,0.001627,0.00113,1.914e-06,33.75,0.1182,0.01113,0.01589,0.006482,0.003572,18.75,2.245,1.166,1.906,0.504,0.1385,0.1219,0.007612,0.003522,0.00735,0.0366,0.01419,0.006661,0.002478,0.006736,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI250/00064/2_6__g__g__t__tb__g__g__g__g/timers.csv,8.324,7772796,50.33037413256968,0.6787118117779494,622592.0,553408.0,5647.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI250/00064/event_data.hdf5,5.4481907894736843e-05,18354.716981132075
g g -> t tb g g g g,g g -> t tb g g g g,process,65536,15,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI250/00065,65,MI250,48.19902682304382,0,65536,47.55,47.3,2.725e-06,0.2426,0.0003857,0.002058,0.001191,1.092e-06,47.08,0.1643,0.01089,0.01529,0.00601,0.004245,30.71,2.87,1.374,2.953,0.5071,0.1057,0.1017,0.007172,0.003713,0.005921,0.05953,0.01763,0.006841,0.002149,0.006289,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI250/00065/2_6__g__g__t__tb__g__g__g__g/timers.csv,7.975,12132644,50.183813712043936,0.5515755371008039,983040.0,874002.0,8854.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI250/00065/event_data.hdf5,4.811604817708333e-05,20783.0866807611
g g -> t tb g g g g,g g -> t tb g g g g,process,131072,12,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI250/00066,66,MI250,90.2458004951477,0,131072,89.1,88.67,2.484e-06,0.4206,0.0004574,0.001584,0.001069,5.71e-07,88.32,0.2851,0.01059,0.01615,0.006114,0.004118,57.01,5.127,2.343,6.236,0.4817,0.1213,0.1146,0.007068,0.003521,0.006803,0.09915,0.02471,0.006526,0.002612,0.007005,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI250/00066/2_6__g__g__t__tb__g__g__g__g/timers.csv,16.46,19484492,50.272725570224885,0.43516395212123005,1572864.0,1398758.0,14212.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI250/00066/event_data.hdf5,5.637486775716146e-05,17738.40081199955
g g -> t tb g g g g,g g -> t tb g g g g,process,262144,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI250/00067,67,MI250,143.33891892433167,0,262144,142.3,141.6,2.063e-06,0.7322,0.0004865,0.001586,0.001023,7.61e-07,141.1,0.3675,0.01104,0.01846,0.006549,0.004123,90.03,9.246,3.477,8.993,0.5972,0.1027,0.09596,0.007201,0.003842,0.006587,0.1571,0.0362,0.006714,0.00316,0.008577,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI250/00067/2_6__g__g__t__tb__g__g__g__g/timers.csv,28.23,32692188,51.001784988214474,0.3508513527423039,2621440.0,2330694.0,23959.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI250/00067/event_data.hdf5,5.401611328125e-05,18512.994350282486
g g -> t tb g g g g,g g -> t tb g g g g,process,524288,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI250/00068,68,MI250,281.53008580207825,0,524288,280.2,278.8,2.595e-06,1.37,0.0005382,0.00181,0.001097,6.91e-07,278.0,0.7253,0.01335,0.02595,0.009249,0.00513,182.9,17.79,6.979,17.14,0.9527,0.08622,0.08379,0.008675,0.004679,0.02082,0.3072,0.06824,0.007566,0.00497,0.01341,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI250/00068/2_6__g__g__t__tb__g__g__g__g/timers.csv,51.83,65635580,51.1253394179893,0.24232966362690644,5242880.0,4662134.0,48146.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI250/00068/event_data.hdf5,5.3176879882812505e-05,18805.164992826398
g g -> t tb g g g g,g g -> t tb g g g g,process,1048576,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI250/00069,69,MI250,569.9902715682983,0,1048576,569.2,566.5,4.499e-06,2.644,0.0008869,0.002284,0.001096,1.613e-06,565.0,1.409,0.02235,0.04309,0.01445,0.007229,379.9,32.2,13.79,32.83,1.769,0.07954,0.07114,0.0125,0.00985,0.02588,0.5886,0.1679,0.01007,0.009303,0.0237,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI250/00069/2_6__g__g__t__tb__g__g__g__g/timers.csv,104.0,131388980,51.180495773101384,0.1710588452225629,10485760.0,9322185.0,96474.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI250/00069/event_data.hdf5,5.402565002441406e-05,18509.72639011474
g g -> t tb g g g g g,g g -> t tb g g g g g,process,128,25,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI250/00070,70,MI250,257.4752678871155,0,128,256.8,255.0,2.705e-06,1.847,0.0003957,0.001501,0.001053,9.52e-07,254.8,0.01951,0.01398,0.01914,0.01367,0.004481,74.18,13.47,5.381,3.953,4.128,1.65,1.369,0.009882,0.004103,0.008748,0.001851,0.0004388,0.008003,0.002646,0.008464,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI250/00070/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,147.7,167564,8.700440609388657,6.151178906598472,3200.0,2685.0,2.0,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI250/00070/event_data.hdf5,0.0796875,12.549019607843139
g g -> t tb g g g g g,g g -> t tb g g g g g,process,256,25,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI250/00071,71,MI250,276.50096821784973,0,256,275.8,274.2,2.775e-06,1.591,0.0003866,0.002601,0.001199,6.52e-07,274.1,0.0432,0.01277,0.01769,0.0125,0.00389,76.23,13.13,5.397,4.362,4.092,1.269,1.238,0.009254,0.003517,0.008834,0.002087,0.0004706,0.007397,0.00271,0.00757,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI250/00071/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,165.3,167564,19.575991371124484,6.521250212492436,6400.0,5337.0,9.0,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI250/00071/event_data.hdf5,0.04284375,23.340627279358134
g g -> t tb g g g g g,g g -> t tb g g g g g,process,512,25,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI250/00072,72,MI250,331.5661156177521,0,512,330.2,328.6,2.164e-06,1.6,0.0004167,0.001446,0.001039,7.51e-07,328.5,0.08185,0.01344,0.0175,0.01295,0.003805,96.67,14.33,6.629,6.181,4.367,2.199,2.046,0.009873,0.003564,0.01025,0.003404,0.0007349,0.006915,0.003024,0.007551,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI250/00072/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,193.0,167564,37.022829138798336,9.851911318597832,12800.0,10724.0,27.0,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI250/00072/event_data.hdf5,0.025671875,38.9531345100426
g g -> t tb g g g g g,g g -> t tb g g g g g,process,1024,22,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI250/00073,73,MI250,518.119306564331,0,1024,517.6,515.9,3.267e-06,1.679,0.0004439,0.001481,0.00101,1.212e-06,515.7,0.07537,0.0121,0.0166,0.01029,0.003506,118.7,14.72,6.539,7.301,3.937,1.283,1.2,0.008738,0.003363,0.008532,0.003713,0.0005248,0.006804,0.002841,0.006936,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI250/00073/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,359.3,167564,13.594438452169776,2.8969927620529137,22528.0,18836.0,22.0,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI250/00073/event_data.hdf5,0.022900390625,43.66737739872068
g g -> t tb g g g g g,g g -> t tb g g g g g,process,2048,18,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI250/00074,74,MI250,488.78126096725464,0,2048,488.2,486.5,2.474e-06,1.669,0.0004201,0.001888,0.001006,8.12e-07,486.3,0.1114,0.01094,0.03191,0.009048,0.003315,101.0,12.53,5.802,6.489,3.299,1.462,1.378,0.00775,0.003187,0.007855,0.004352,0.0007152,0.006226,0.00242,0.02325,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI250/00074/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,351.9,167564,22.131510286606893,2.90997158127539,36864.0,30777.0,58.0,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI250/00074/event_data.hdf5,0.013197157118055556,75.77389516957862
g g -> t tb g g g g g,g g -> t tb g g g g g,process,4096,12,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI250/00075,75,MI250,371.5605683326721,0,4096,370.8,369.2,2.165e-06,1.626,0.0004153,0.002037,0.001215,9.32e-07,369.0,0.08837,0.009388,0.01295,0.005504,0.003525,78.29,8.06,3.625,4.16,2.137,0.5971,0.598,0.006523,0.002865,0.004881,0.003526,0.0007492,0.006569,0.001583,0.004787,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI250/00075/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,269.7,167564,21.91149142176712,2.5342764617154225,49152.0,40981.0,76.0,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI250/00075/event_data.hdf5,0.0075113932291666664,133.1310942578548
g g -> t tb g g g g g,g g -> t tb g g g g g,process,8192,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI250/00076,76,MI250,350.59773540496826,0,8192,349.5,347.8,2.024e-06,1.694,0.0003612,0.001562,0.0009415,6.42e-07,347.7,0.083,0.008204,0.01107,0.004429,0.003125,67.88,6.834,3.251,3.771,1.807,0.5645,0.5688,0.005536,0.002668,0.004243,0.004475,0.001275,0.005524,0.001343,0.004194,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI250/00076/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,261.4,319564,24.054485439726584,2.5789364657843574,81920.0,68351.0,127.0,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI250/00076/event_data.hdf5,0.00424560546875,235.53766532489936
g g -> t tb g g g g g,g g -> t tb g g g g g,process,16384,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI250/00077,77,MI250,400.8826849460602,0,16384,400.4,398.5,3.366e-06,1.866,0.0004828,0.002465,0.0009182,9.02e-07,398.4,0.1055,0.01048,0.01244,0.004611,0.003144,72.19,7.521,3.698,5.219,1.852,0.6909,0.5671,0.005442,0.005041,0.004614,0.009646,0.001879,0.006437,0.001324,0.004674,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI250/00077/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,304.8,471564,23.39218236612235,2.380297331625399,163840.0,136889.0,245.0,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI250/00077/event_data.hdf5,0.0024322509765625,411.1417816813049
g g -> t tb g g g g g,g g -> t tb g g g g g,process,32768,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI250/00078,78,MI250,605.1015958786011,0,32768,604.7,602.6,2.765e-06,2.069,0.001765,0.001843,0.0009835,9.12e-07,602.4,0.1324,0.008864,0.01199,0.004755,0.003613,125.3,10.52,5.294,9.596,2.588,0.7104,0.6569,0.005936,0.002928,0.005847,0.02267,0.003748,0.006071,0.001422,0.004491,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI250/00078/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,445.0,927564,22.656282115783554,1.065019028126642,327680.0,273475.0,507.0,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI250/00078/event_data.hdf5,0.0018389892578125002,543.7769664785927
g g -> t tb g g g g g,g g -> t tb g g g g g,process,65536,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI250/00079,79,MI250,797.3084063529968,0,65536,796.6,794.1,2.655e-06,2.522,0.001708,0.002322,0.001041,7.21e-07,793.8,0.1792,0.009022,0.0127,0.005447,0.003621,253.1,17.04,7.698,19.91,2.359,0.9185,0.8839,0.005727,0.003294,0.005838,0.04396,0.005572,0.00602,0.001406,0.005265,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI250/00079/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,489.1,1535564,21.541451683085565,0.7560332307737275,655360.0,546949.0,966.0,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI250/00079/event_data.hdf5,0.001211700439453125,825.2864878478781
g g -> t tb g g g g g,g g -> t tb g g g g g,process,131072,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI250/00080,80,MI250,1687.2943847179413,0,131072,1686.0,1683.0,2.925e-06,3.45,0.001683,0.002107,0.00104,1.182e-06,1682.0,0.2753,0.01014,0.01549,0.006062,0.004169,590.5,39.2,15.13,47.36,2.93,0.9024,0.7264,0.006582,0.003556,0.005578,0.09119,0.007333,0.006778,0.001901,0.006802,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI250/00080/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,982.9,3055564,21.6791862712267,0.5454692444398506,1310720.0,1093853.0,1950.0,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI250/00080/event_data.hdf5,0.001284027099609375,778.7997623291741
g g -> t tb g g g g g,g g -> t tb g g g g g,process,262144,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI250/00081,81,MI250,3015.7658598423004,0,262144,3015.0,3009.0,2.585e-06,5.189,0.001973,0.001712,0.001033,7.72e-07,3009.0,0.4558,0.01071,0.01889,0.007899,0.004458,1122.0,77.29,28.21,89.42,4.166,0.7094,0.5974,0.006999,0.003712,0.007054,0.1744,0.01048,0.006393,0.002801,0.009694,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI250/00081/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,1684.0,6100796,21.89275111750307,0.4213274092396398,2621440.0,2187221.0,3939.0,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI250/00081/event_data.hdf5,0.0011478424072265624,871.1997341309406
g g -> t tb g g g g g,g g -> t tb g g g g g,process,524288,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI250/00082,82,MI250,5776.843510389328,0,524288,5776.0,5767.0,3.677e-06,8.831,0.002281,0.001784,0.001063,1.453e-06,5767.0,0.8442,0.01464,0.02742,0.01035,0.01792,2322.0,148.7,55.3,174.1,6.661,0.6178,0.5511,0.008521,0.006122,0.008702,0.3421,0.01973,0.007747,0.004234,0.01543,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI250/00082/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,3056.0,11580644,20.845401294474264,0.31827715497799247,5242880.0,4374928.0,7514.0,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI250/00082/event_data.hdf5,0.0010999679565429688,909.1173920582625



==> JLSE_Plots/pepper_results/pepper/pepper_ttng/plots_2023-11-03_ttng/pepper_runs_skylake_ttng.csv <==
process_string,process,process_input_type,batch_size,n_batches,seed,verbosity,collision_energy,mu2,use_cached_results,cache_path,integrator,diagnostic_output_enabled,diagnostic_path,proc_id,label,run_time,return_code,thread_count,Total Runtime,Event Generation Runtime,Optimisation Runtime,Initialisation Runtime,HDF5 Close Runtime,HDF5 Open Runtime,HDF5 Init Runtime,Unweighting Setup Runtime,EG Recursion,EG Output,EG PDF and AlphaS evaluation,EG Phase space,EG External State,EG RNG,EG-R Calculate currents,EG-R Momenta preparation,EG-R Currents preparation,EG-R IP reset,EG-R ME update,EG-R ME reset,EG-R IC reset,EG-PDF PDF,EG-PDF AlphaS,EG-O Filter non-zero,EG-O Pull non-zero,EG-O HDF5 write,EG-PS Fill Mom Weights,EG-PS Update weights,EG-PS Cuts,CSV Timer Filename,EG-R ME2 update,event_data_size,xs_mean,xs_sigma,n_trials,n_nonzero_after_cuts,n_nonzero,HDF5 Filename,event_period,event_rate
g g -> t tb,g g -> t tb,process,32,15000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00000,0,2xSkylake8180,11.023928165435791,0,32,10.6,10.5,1.665e-06,0.1008,0.0004014,0.001393,0.003537,5.86e-07,3.615,0.9875,2.225,0.9331,0.8392,0.1749,0.6745,0.4527,0.5737,0.3833,0.4548,0.4127,0.3892,1.642,0.5828,0.504,0.2453,0.04143,0.4655,0.2557,0.2075,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00000/2_2__g__g__t__tb/timers.csv,0.2315,11271108,425.8740451699237,3.3556883108978885,480000,475333,15585,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00000/event_data.hdf5,2.1875e-05,45714.28571428572
g g -> t tb,g g -> t tb,process,48,15000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00001,1,2xSkylake8180,14.02450680732727,0,48,13.88,13.82,1.554e-06,0.05275,0.0004064,0.001523,0.001705,8.66e-07,4.665,1.275,3.044,1.205,1.078,0.2391,0.7993,0.6216,0.702,0.5171,0.6025,0.5473,0.5407,2.249,0.7948,0.6674,0.2603,0.05103,0.6222,0.2973,0.2809,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00001/2_2__g__g__t__tb/timers.csv,0.292,17044188,428.0018903764478,2.747253823445648,720000,712972,23503,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00001/event_data.hdf5,1.9194444444444443e-05,52098.408104196824
g g -> t tb,g g -> t tb,process,56,15000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00002,2,2xSkylake8180,16.02601647377014,0,56,15.71,15.66,2.007e-06,0.05435,0.0005797,0.001346,0.001711,6.15e-07,5.298,1.486,3.374,1.334,1.284,0.2679,0.9237,0.6732,0.7979,0.5905,0.6984,0.6192,0.6137,2.493,0.8815,0.7601,0.284,0.09839,0.6836,0.3237,0.3244,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00002/2_2__g__g__t__tb/timers.csv,0.3315,20070804,432.7872169358037,2.5567894776528046,840000,831808,27719,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00002/event_data.hdf5,1.864285714285714e-05,53639.84674329503
g g -> t tb,g g -> t tb,process,112,12000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00003,3,2xSkylake8180,26.035003185272217,0,112,25.73,25.67,2.59e-06,0.06184,0.0006197,0.001557,0.001862,7.16e-07,8.653,2.329,5.555,2.165,2.114,0.4768,1.282,1.082,1.177,1.011,1.472,1.025,1.026,4.06,1.495,1.18,0.3004,0.1245,1.07,0.5234,0.5683,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00003/2_2__g__g__t__tb/timers.csv,0.5315,32046348,432.5243438773613,2.021166906620296,1344000,1330844,44313,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00003/event_data.hdf5,1.9099702380952382e-05,52356.83677444488
g g -> t tb,g g -> t tb,process,128,9600,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00004,4,2xSkylake8180,8.01954436302185,0,32,7.675,7.62,1.836e-06,0.05298,0.0005125,0.001381,0.001685,4.58e-07,2.769,0.8783,1.538,0.6477,0.5433,0.1164,0.6549,0.2769,0.5487,0.272,0.3076,0.27,0.2628,1.14,0.3975,0.3439,0.1974,0.1108,0.3231,0.1893,0.1326,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00004/2_2__g__g__t__tb/timers.csv,0.1484,28870500,426.69119230319563,2.0994938808463344,1228800,1216714,39975,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00004/event_data.hdf5,6.201171875e-06,161259.84251968504
g g -> t tb,g g -> t tb,process,192,9600,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00005,5,2xSkylake8180,11.021049737930298,0,48,10.71,10.65,2.086e-06,0.05212,0.0007019,0.0012,0.001665,4.62e-07,3.816,1.161,2.271,0.8518,0.7667,0.1693,0.9042,0.3917,0.7439,0.3794,0.4108,0.3804,0.3836,1.676,0.5947,0.4736,0.2215,0.1431,0.449,0.2115,0.1896,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00005/2_2__g__g__t__tb/timers.csv,0.1982,43227276,426.1903213041094,1.7133600170803704,1843200,1825115,59897,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00005/event_data.hdf5,5.777994791666667e-06,173070.42253521126
g g -> t tb,g g -> t tb,process,224,9600,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00006,6,2xSkylake8180,12.022408723831177,0,56,11.24,11.18,1.701e-06,0.05456,0.0008379,0.0015,0.002853,5.6e-07,4.032,1.251,2.33,0.8796,0.796,0.1749,0.9587,0.4062,0.7852,0.3869,0.4519,0.4006,0.4044,1.725,0.605,0.5017,0.227,0.1762,0.4629,0.2162,0.1989,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00006/2_2__g__g__t__tb/timers.csv,0.2088,50730972,428.41149209463157,1.5903572148084042,2150400,2129373,70243,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00006/event_data.hdf5,5.199032738095238e-06,192343.47048300537
g g -> t tb,g g -> t tb,process,448,7680,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00007,7,2xSkylake8180,21.029428243637085,0,112,20.65,20.58,1.793e-06,0.06324,0.001596,0.001554,0.003028,5.64e-07,7.274,2.041,4.099,1.9,1.657,0.5219,1.561,0.7605,1.186,0.7153,1.051,0.7688,0.7822,3.036,1.063,0.8726,0.2937,0.3226,0.9654,0.3731,0.5577,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00007/2_2__g__g__t__tb/timers.csv,0.421,81316524,429.28679174612256,1.2586009158112428,3440640,3407056,112616,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00007/event_data.hdf5,5.9814453125e-06,167183.67346938775
g g -> t tb,g g -> t tb,process,512,6144,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00008,8,2xSkylake8180,7.017698287963867,0,32,6.173,6.118,1.996e-06,0.05128,0.002023,0.001266,0.002755,5.73e-07,2.758,0.9108,0.939,0.3842,0.3426,0.07257,1.024,0.1716,0.7656,0.175,0.1845,0.1645,0.1642,0.6989,0.2401,0.2299,0.1932,0.2213,0.2052,0.09477,0.08274,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00008/2_2__g__g__t__tb/timers.csv,0.08657,74610060,431.0129015744697,1.3187205972695735,3145728,3114829,103381,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00008/event_data.hdf5,1.944859822591146e-06,514175.87446878065
g g -> t tb,g g -> t tb,process,768,4915,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00009,9,2xSkylake8180,7.0175135135650635,0,48,6.726,6.662,1.843e-06,0.05406,0.008972,0.001393,0.002935,6.44e-07,3.001,0.9767,1.049,0.4146,0.3599,0.08527,1.122,0.1782,0.8594,0.1867,0.1919,0.179,0.1761,0.7764,0.273,0.2433,0.198,0.2501,0.2196,0.1049,0.08861,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00009/2_2__g__g__t__tb/timers.csv,0.09202,89252220,429.7163000972452,1.2020435928051896,3774720,3737796,123682,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00009/event_data.hdf5,1.764899118345202e-06,566604.6232362654
g g -> t tb,g g -> t tb,process,896,4915,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00010,10,2xSkylake8180,8.018622636795044,0,56,7.46,7.403,1.999e-06,0.05484,0.001676,0.001365,0.001727,7.13e-07,3.258,1.121,1.171,0.472,0.4146,0.09267,1.226,0.1948,0.8824,0.207,0.23,0.2013,0.1982,0.8638,0.3076,0.2748,0.2137,0.3086,0.2524,0.1145,0.1037,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00010/2_2__g__g__t__tb/timers.csv,0.1045,103536996,427.150452199237,1.1097340344820528,4403840,4360813,143437,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00010/event_data.hdf5,1.68103291672722e-06,594872.3490476833
g g -> t tb,g g -> t tb,process,1792,3932,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00011,11,2xSkylake8180,12.020480632781982,0,112,11.26,11.18,2.295e-06,0.06252,0.009477,0.001558,0.001866,6.38e-07,4.416,1.84,1.881,0.7648,0.6893,0.1896,1.476,0.3503,1.034,0.3296,0.3629,0.3354,0.3378,1.395,0.4859,0.4206,0.3382,0.5775,0.4137,0.181,0.1692,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00011/2_2__g__g__t__tb/timers.csv,0.1773,166659948,429.8884431934296,0.8800231596971965,7046144,6977343,230951,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00011/event_data.hdf5,1.5866834399069903e-06,630245.4382826475
g g -> t tb,g g -> t tb,process,2048,3932,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00012,12,2xSkylake8180,8.018495321273804,0,32,7.628,7.563,1.813e-06,0.0537,0.01022,0.001391,0.00273,5.28e-07,4.435,1.363,0.6778,0.3503,0.2435,0.05377,2.25,0.1106,1.551,0.1114,0.1333,0.1014,0.1108,0.5298,0.148,0.1717,0.2905,0.4867,0.2072,0.08757,0.05446,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00012/2_2__g__g__t__tb/timers.csv,0.05624,190035036,428.9371788655925,0.8224245638336608,8052736,7974173,263354,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00012/event_data.hdf5,9.391838997329602e-07,1064754.1980695492
g g -> t tb,g g -> t tb,process,3072,2752,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00013,13,2xSkylake8180,8.016891956329346,0,48,7.632,7.564,1.933e-06,0.05414,0.01243,0.001337,0.001754,5.9e-07,4.427,1.395,0.677,0.3394,0.2335,0.05399,2.129,0.1116,1.666,0.1071,0.1521,0.09743,0.1032,0.5205,0.1564,0.1601,0.2841,0.5016,0.2046,0.08085,0.05322,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00013/2_2__g__g__t__tb/timers.csv,0.05168,199050732,427.91101825239434,0.8016157862201095,8454144,8371563,275830,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00013/event_data.hdf5,8.947091509205426e-07,1117681.6499206768
g g -> t tb,g g -> t tb,process,3584,2752,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00014,14,2xSkylake8180,9.018635272979736,0,56,8.802,8.74,2.036e-06,0.05623,0.005137,0.001495,0.001753,6.22e-07,5.104,1.639,0.7617,0.3808,0.2727,0.06464,2.283,0.1276,1.951,0.1237,0.3087,0.1154,0.1209,0.5772,0.1845,0.1897,0.3243,0.635,0.2279,0.08932,0.06271,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00014/2_2__g__g__t__tb/timers.csv,0.06152,232740132,428.9475357819815,0.7430180180499696,9863168,9766464,322572,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00014/event_data.hdf5,8.861250259551495e-07,1128508.9244851258
g g -> t tb,g g -> t tb,process,7168,1926,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00015,15,2xSkylake8180,13.020642518997192,0,112,12.11,12.03,1.975e-06,0.06346,0.02107,0.001525,0.003009,6.53e-07,6.854,2.324,1.074,0.4756,0.3786,0.1142,3.444,0.1977,2.332,0.168,0.2371,0.1793,0.1817,0.8284,0.2456,0.2546,0.4328,0.9273,0.2803,0.1097,0.08501,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00015/2_2__g__g__t__tb/timers.csv,0.1052,326669868,430.07377521343847,0.6288205973935911,13805568,13670964,452730,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00015/event_data.hdf5,8.713875445037828e-07,1147595.0124688281
g g -> t tb,g g -> t tb,process,8192,1348,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00016,16,2xSkylake8180,8.018740177154541,0,32,7.634,7.559,1.81e-06,0.05582,0.01703,0.001389,0.002494,6.1e-07,5.035,1.514,0.3845,0.2793,0.1413,0.03245,2.798,0.05512,1.946,0.04676,0.07217,0.03819,0.05082,0.3275,0.05703,0.09436,0.3105,0.593,0.1833,0.07111,0.02454,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00016/2_2__g__g__t__tb/timers.csv,0.02445,260515068,428.829333504698,0.7020860756321167,11042816,10934813,361060,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00016/event_data.hdf5,6.845174274387982e-07,1460883.1856065618
g g -> t tb,g g -> t tb,process,12288,944,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00017,17,2xSkylake8180,8.018709659576416,0,48,7.265,7.2,1.748e-06,0.05783,0.004903,0.001458,0.001733,5.86e-07,4.798,1.551,0.3262,0.2238,0.1147,0.02701,2.68,0.04535,1.88,0.04346,0.04808,0.03366,0.044,0.2714,0.05477,0.08399,0.3268,0.608,0.1484,0.05409,0.02093,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00017/2_2__g__g__t__tb/timers.csv,0.0198,273287844,428.24952742449597,0.6846257954501741,11599872,11486267,378737,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00017/event_data.hdf5,6.206965042372881e-07,1611093.3333333335
g g -> t tb,g g -> t tb,process,14336,944,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00018,18,2xSkylake8180,9.019545555114746,0,56,8.473,8.378,2.116e-06,0.06242,0.0304,0.001607,0.00184,1.141e-06,5.589,1.821,0.3734,0.2534,0.1296,0.02874,3.051,0.05215,2.266,0.05045,0.05445,0.03869,0.04899,0.3115,0.0619,0.09356,0.3701,0.7586,0.1711,0.05825,0.02373,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00018/2_2__g__g__t__tb/timers.csv,0.02322,319600788,429.3081844241034,0.6345660051609312,13533184,13400822,442971,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00018/event_data.hdf5,6.190708705357143e-07,1615323.943661972
g g -> t tb,g g -> t tb,process,28672,396,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00019,19,2xSkylake8180,8.018855333328247,0,112,7.339,7.239,3.195e-06,0.07589,0.01901,0.001999,0.002002,1.138e-06,4.661,1.678,0.3238,0.2117,0.1074,0.07687,2.755,0.04642,1.614,0.03801,0.07389,0.03717,0.06921,0.2708,0.05299,0.1517,0.2933,0.7178,0.1496,0.03963,0.02236,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00019/2_2__g__g__t__tb/timers.csv,0.02623,268527996,429.93499045214213,0.6933319198687727,11354112,11242977,372200,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00019/event_data.hdf5,6.375663724296536e-07,1568464.1525072525
g g -> t tb,g g -> t tb,process,32768,396,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00020,20,2xSkylake8180,8.016530275344849,0,32,7.893,7.821,3.71e-06,0.06284,0.006523,0.001764,0.002758,1.476e-06,5.58,1.592,0.2493,0.2223,0.09529,0.02323,3.142,0.03168,2.307,0.0233,0.02375,0.01228,0.02598,0.232,0.01733,0.06036,0.3567,0.6451,0.1428,0.06682,0.01248,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00020/2_2__g__g__t__tb/timers.csv,0.01186,305966628,428.63708116048537,0.6475671711688351,12976128,12849238,424075,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00020/event_data.hdf5,6.0272216796875e-07,1659139.240506329
g g -> t tb,g g -> t tb,process,49152,237,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00021,21,2xSkylake8180,8.01748776435852,0,48,7.025,6.903,2.406e-06,0.07034,0.04881,0.00178,0.002862,8.49e-07,4.933,1.495,0.183,0.1599,0.067,0.0169,2.86,0.02137,1.978,0.01974,0.01681,0.009889,0.01797,0.168,0.01508,0.04786,0.3151,0.5778,0.1068,0.04418,0.008894,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00021/2_2__g__g__t__tb/timers.csv,0.008582,275162460,429.33230442213534,0.6839706002904845,11649024,11535272,381330,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00021/event_data.hdf5,5.925818334651898e-07,1687530.6388526731
g g -> t tb,g g -> t tb,process,57344,118,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00022,22,2xSkylake8180,4.014433145523071,0,56,3.853,3.753,2.855e-06,0.07495,0.0217,0.001867,0.002894,8.47e-07,2.617,0.8696,0.09647,0.09418,0.03651,0.008584,1.495,0.01161,1.069,0.01084,0.009244,0.005516,0.01022,0.08818,0.008295,0.02917,0.1897,0.3714,0.06622,0.02302,0.004905,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00022/2_2__g__g__t__tb/timers.csv,0.004692,159590868,428.6842273502853,0.896849327488642,6766592,6700293,221152,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00022/event_data.hdf5,5.546366620006054e-07,1802982.147615241
g g -> t tb,g g -> t tb,process,114688,118,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00023,23,2xSkylake8180,8.017268180847168,0,112,7.805,7.686,3.118e-06,0.09427,0.006554,0.002043,0.003046,1.012e-06,4.841,2.312,0.2,0.1372,0.1031,0.0186,2.91,0.02582,1.791,0.02033,0.03667,0.01489,0.02992,0.1841,0.01599,0.05466,0.9401,0.8582,0.09053,0.03484,0.01175,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00023/2_2__g__g__t__tb/timers.csv,0.01106,320392788,430.3201162599915,0.6353596877250771,13533184,13401254,444003,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00023/event_data.hdf5,5.679373013771186e-07,1760757.7413479052
g g -> t tb g,g g -> t tb g,process,32,10000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00024,24,2xSkylake8180,13.024397611618042,0,32,12.62,12.54,2.722e-06,0.08003,0.0003696,0.001402,0.002727,5.96e-07,7.787,0.6831,1.492,0.6196,0.6964,0.1155,2.164,0.8536,1.242,0.7703,0.8973,0.8469,0.7736,1.103,0.3882,0.3355,0.1655,0.03163,0.3204,0.162,0.1344,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00024/2_3__g__g__t__tb__g/timers.csv,0.1584,10505876,397.4475981038869,3.6080079234466917,320000,313965,11803,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00024/event_data.hdf5,3.91875e-05,25518.341307814993
g g -> t tb g,g g -> t tb g,process,48,10000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00025,25,2xSkylake8180,17.027294874191284,0,48,16.26,16.21,1.56e-06,0.05262,0.0004319,0.001316,0.002733,5.15e-07,9.76,0.9045,2.077,0.8279,0.9095,0.1583,2.42,1.17,1.453,1.08,1.177,1.105,1.081,1.543,0.5337,0.4519,0.1856,0.04775,0.4321,0.2095,0.1838,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00025/2_3__g__g__t__tb__g/timers.csv,0.1978,15263108,386.52693401010504,2.897614680859764,480000,470931,17222,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00025/event_data.hdf5,3.377083333333333e-05,29611.351017890192
g g -> t tb g,g g -> t tb g,process,56,10000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00026,26,2xSkylake8180,21.033199787139893,0,56,20.17,20.12,1.997e-06,0.05704,0.0004669,0.00152,0.001868,6.04e-07,12.05,1.095,2.575,1.04,1.198,0.2048,2.767,1.437,1.786,1.345,1.548,1.393,1.409,1.905,0.6694,0.5558,0.1959,0.07901,0.5255,0.2585,0.2539,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00026/2_3__g__g__t__tb__g/timers.csv,0.2543,17908340,390.07928461667416,2.695583603409847,560000,549540,20279,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00026/event_data.hdf5,3.592857142857143e-05,27833.00198807157
g g -> t tb g,g g -> t tb g,process,112,8000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00027,27,2xSkylake8180,30.040958166122437,0,112,29.14,29.07,2.535e-06,0.06282,0.0005982,0.001535,0.001937,6.41e-07,17.24,1.584,3.715,1.526,1.749,0.3203,3.475,2.097,2.325,2.092,2.641,2.042,2.095,2.711,1.005,0.7818,0.2165,0.1187,0.7443,0.348,0.4285,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00027/2_3__g__g__t__tb__g/timers.csv,0.3594,28398652,386.26972026878803,2.1231372852298955,896000,878873,32140,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00027/event_data.hdf5,3.244419642857143e-05,30822.153422772615
g g -> t tb g,g g -> t tb g,process,128,6400,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00028,28,2xSkylake8180,10.021357536315918,0,32,9.408,9.354,1.913e-06,0.05296,0.0005423,0.001309,0.00169,6.09e-07,5.979,0.6343,1.024,0.4316,0.4447,0.0781,2.04,0.5424,1.034,0.5374,0.5736,0.5549,0.5347,0.7553,0.2692,0.2298,0.1403,0.09111,0.2292,0.1053,0.09575,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00028/2_3__g__g__t__tb__g/timers.csv,0.1034,26284036,391.6519710826817,2.23558980319817,819200,803825,29783,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00028/event_data.hdf5,1.141845703125e-05,87577.50694889887
g g -> t tb g,g g -> t tb g,process,192,6400,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00029,29,2xSkylake8180,13.023253917694092,0,48,12.91,12.85,2.056e-06,0.05249,0.0006526,0.001323,0.002909,5.81e-07,8.118,0.8477,1.495,0.5852,0.6102,0.1101,2.765,0.7964,1.347,0.7377,0.7977,0.7494,0.736,1.102,0.3931,0.3203,0.1632,0.1181,0.3074,0.1479,0.1285,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00029/2_3__g__g__t__tb__g/timers.csv,0.1322,39062348,388.0656692626089,1.8164829503095261,1228800,1205490,44254,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00029/event_data.hdf5,1.0457356770833334e-05,95626.45914396887
g g -> t tb g,g g -> t tb g,process,224,6400,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00030,30,2xSkylake8180,15.024442195892334,0,56,14.09,14.04,2.056e-06,0.05526,0.0007705,0.001361,0.002864,6.81e-07,8.936,0.9435,1.565,0.6221,0.6732,0.118,3.096,0.8128,1.539,0.796,0.8871,0.8106,0.7923,1.153,0.4122,0.3457,0.1801,0.1517,0.3299,0.1507,0.14,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00030/2_3__g__g__t__tb__g/timers.csv,0.1408,46203428,393.2917810914527,1.6949387104885434,1433600,1406434,52310,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00030/event_data.hdf5,9.793526785714286e-06,102108.2621082621
g g -> t tb g,g g -> t tb g,process,448,5120,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00031,31,2xSkylake8180,21.031293153762817,0,112,20.5,20.43,1.912e-06,0.06333,0.001118,0.001583,0.002919,6.66e-07,12.16,1.427,2.497,1.095,1.148,0.2192,3.097,1.405,1.791,1.346,1.497,1.335,1.382,1.84,0.6573,0.531,0.2273,0.2574,0.6044,0.2394,0.2495,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00031/2_3__g__g__t__tb__g/timers.csv,0.2349,72554668,386.1848862601231,1.325690778924143,2293760,2250592,82246,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00031/event_data.hdf5,8.906773158482143e-06,112274.10670582476
g g -> t tb g,g g -> t tb g,process,512,4096,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00032,32,2xSkylake8180,9.018019437789917,0,32,8.739,8.685,1.677e-06,0.05213,0.0007924,0.001326,0.001698,6.78e-07,6.274,0.6926,0.6359,0.2836,0.2833,0.05089,3.277,0.3307,1.17,0.3515,0.3592,0.3422,0.341,0.4757,0.1601,0.1492,0.153,0.1779,0.1533,0.07063,0.05834,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00032/2_3__g__g__t__tb__g/timers.csv,0.06428,67002820,390.5059193134463,1.395821847870582,2097152,2057330,75991,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00032/event_data.hdf5,4.141330718994141e-06,241468.2786413356
g g -> t tb g,g g -> t tb g,process,768,3276,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00033,33,2xSkylake8180,9.018794298171997,0,48,8.909,8.845,1.792e-06,0.05589,0.007131,0.001279,0.00266,4.55e-07,6.217,0.7726,0.6874,0.2948,0.3069,0.05512,3.06,0.3607,1.253,0.3696,0.3681,0.3592,0.359,0.5067,0.1806,0.1602,0.1588,0.2037,0.1521,0.07488,0.06721,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00033/2_3__g__g__t__tb__g/timers.csv,0.06098,79605132,386.6727238508981,1.2673868968842068,2515968,2468346,90293,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00033/event_data.hdf5,3.515545507733008e-06,284450.8762012436
g g -> t tb g,g g -> t tb g,process,896,3276,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00034,34,2xSkylake8180,12.021602392196655,0,56,11.2,11.14,2.283e-06,0.05664,0.006568,0.001567,0.002769,6.14e-07,7.972,0.9064,0.8353,0.359,0.3751,0.06697,4.158,0.4382,1.524,0.4145,0.4677,0.4425,0.4254,0.6168,0.2185,0.1932,0.1755,0.2555,0.1927,0.08828,0.07704,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00034/2_3__g__g__t__tb__g/timers.csv,0.07435,93620676,389.5613930093088,1.1786280989804845,2935296,2879572,106123,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00034/event_data.hdf5,3.795187946973661e-06,263491.5619389587
g g -> t tb g,g g -> t tb g,process,1792,2621,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00035,35,2xSkylake8180,15.023616075515747,0,112,14.9,14.83,1.878e-06,0.06175,0.001892,0.001621,0.001871,6.17e-07,9.75,1.574,1.293,0.5507,0.5813,0.1187,4.334,0.7307,1.655,0.688,0.7636,0.6882,0.7297,0.9639,0.3295,0.3655,0.3017,0.4728,0.3044,0.1279,0.1176,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00035/2_3__g__g__t__tb__g/timers.csv,0.1259,149235004,388.3393691340602,0.931858298516992,4696832,4608340,169236,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00035/event_data.hdf5,3.157447402845152e-06,316711.5306810519
g g -> t tb g,g g -> t tb g,process,2048,2621,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00036,36,2xSkylake8180,13.022602319717407,0,32,12.52,12.46,1.786e-06,0.05316,0.005217,0.001251,0.001694,5.49e-07,10.0,1.154,0.4497,0.3193,0.2024,0.03809,6.778,0.2309,2.069,0.2132,0.2303,0.1981,0.2154,0.3486,0.1011,0.1188,0.2517,0.3934,0.1945,0.07788,0.04633,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00036/2_3__g__g__t__tb__g/timers.csv,0.04391,170655628,388.39803552660686,0.8699320044602425,5367808,5266459,193503,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00036/event_data.hdf5,2.321245469286532e-06,430803.2102728731
g g -> t tb g,g g -> t tb g,process,3072,1835,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00037,37,2xSkylake8180,15.02451491355896,0,48,14.25,14.19,2.253e-06,0.05488,0.004957,0.001417,0.002903,6.7e-07,11.71,1.189,0.4617,0.2802,0.2003,0.04091,7.785,0.2398,2.677,0.2176,0.3064,0.2068,0.2196,0.3497,0.112,0.115,0.2546,0.408,0.1716,0.06663,0.04136,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00037/2_3__g__g__t__tb__g/timers.csv,0.04157,179207324,388.4956775802285,0.8496459225551016,5637120,5530904,203233,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00037/event_data.hdf5,2.517242847411444e-06,397260.0422832981
g g -> t tb g,g g -> t tb g,process,3584,1835,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00038,38,2xSkylake8180,15.025535821914673,0,56,14.7,14.64,2.394e-06,0.05789,0.00246,0.001308,0.001819,6.3e-07,11.82,1.375,0.5163,0.3001,0.2311,0.04692,7.682,0.2643,2.783,0.2533,0.2735,0.2386,0.2507,0.3927,0.1236,0.1308,0.2854,0.496,0.1807,0.07297,0.04586,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00038/2_3__g__g__t__tb__g/timers.csv,0.0474,207851796,386.123744538572,0.7841422653234255,6576640,6452682,235710,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00038/event_data.hdf5,2.2260607240171274e-06,449224.04371584696
g g -> t tb g,g g -> t tb g,process,7168,1284,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00039,39,2xSkylake8180,25.034979820251465,0,112,24.79,24.71,1.997e-06,0.06768,0.004394,0.001603,0.001869,6.32e-07,20.52,1.984,0.7887,0.3929,0.3549,0.1356,13.3,0.4367,4.589,0.3763,0.8221,0.3943,0.4859,0.6189,0.1698,0.2015,0.3774,0.7434,0.2342,0.08864,0.06971,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00039/2_3__g__g__t__tb__g/timers.csv,0.09287,292377212,388.31519080013885,0.6649382241179883,9203712,9030360,331658,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00039/event_data.hdf5,2.684786312305296e-06,372469.12181303115
g g -> t tb g,g g -> t tb g,process,8192,899,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00040,40,2xSkylake8180,16.024747610092163,0,32,15.88,15.82,1.825e-06,0.05639,0.002435,0.001352,0.001665,8.13e-07,13.73,1.336,0.244,0.2598,0.114,0.02673,9.355,0.1178,3.704,0.08433,0.2569,0.07239,0.1024,0.207,0.03701,0.06526,0.2782,0.498,0.1569,0.07281,0.02967,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00040/2_3__g__g__t__tb__g/timers.csv,0.0248,234733652,389.62925362950193,0.7448309490164625,7364608,7225879,266252,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00040/event_data.hdf5,2.1481116170745274e-06,465525.15802781284
g g -> t tb g,g g -> t tb g,process,12288,629,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00041,41,2xSkylake8180,16.026220083236694,0,48,15.66,15.59,2.435e-06,0.06306,0.002733,0.001581,0.002783,7.3e-07,13.54,1.364,0.24,0.2107,0.1016,0.02511,9.406,0.1049,3.608,0.08747,0.1511,0.0676,0.09262,0.2039,0.03608,0.05942,0.3004,0.4811,0.1275,0.05641,0.02661,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00041/2_3__g__g__t__tb__g/timers.csv,0.02047,246101348,389.07818096837724,0.7254008669064989,7729152,7583092,279151,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00041/event_data.hdf5,2.0170388679120296e-06,495776.2668377165
g g -> t tb g,g g -> t tb g,process,14336,629,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00042,42,2xSkylake8180,17.028847217559814,0,56,16.21,16.12,2.881e-06,0.06555,0.01263,0.00179,0.00183,7.23e-07,13.77,1.585,0.2536,0.2518,0.1149,0.02509,9.005,0.117,4.161,0.09473,0.181,0.07764,0.1026,0.212,0.04166,0.06543,0.3393,0.5896,0.1562,0.06505,0.03036,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00042/2_3__g__g__t__tb__g/timers.csv,0.02464,287089364,389.02221995610273,0.6717070820283924,9017344,8847153,325628,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00042/event_data.hdf5,1.7876660799454918e-06,559388.5856079404
g g -> t tb g,g g -> t tb g,process,28672,264,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00043,43,2xSkylake8180,13.023343086242676,0,112,12.54,12.45,3.336e-06,0.08291,0.003134,0.002016,0.003071,1.315e-06,10.38,1.466,0.1957,0.1693,0.08516,0.04226,7.093,0.1096,2.813,0.07836,0.1016,0.07445,0.08517,0.1622,0.03348,0.0461,0.3629,0.5649,0.1092,0.03854,0.02152,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00043/2_3__g__g__t__tb__g/timers.csv,0.02243,240285500,388.0445527004722,0.7330581684487026,7569408,7426557,272544,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00043/event_data.hdf5,1.6447785612824674e-06,607984.578313253
g g -> t tb g,g g -> t tb g,process,32768,264,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00044,44,2xSkylake8180,14.024987697601318,0,32,13.29,13.22,2.535e-06,0.06764,0.002817,0.001695,0.001849,7.22e-07,11.3,1.362,0.1687,0.2414,0.08617,0.02031,7.979,0.07886,3.014,0.04199,0.07071,0.02692,0.06307,0.157,0.01172,0.04299,0.3539,0.5101,0.1425,0.07485,0.02393,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00044/2_3__g__g__t__tb__g/timers.csv,0.0192,275628436,389.386907851471,0.6864241644813937,8650752,8487533,312669,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00044/event_data.hdf5,1.5281908439867425e-06,654368.532526475
g g -> t tb g,g g -> t tb g,process,49152,158,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00045,45,2xSkylake8180,12.022715330123901,0,48,11.42,11.34,2.494e-06,0.07589,0.002911,0.001709,0.002955,8.53e-07,9.517,1.381,0.152,0.1681,0.0633,0.01749,6.667,0.05735,2.612,0.03822,0.05644,0.02389,0.0475,0.1425,0.009491,0.03759,0.4401,0.4762,0.1003,0.0496,0.01823,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00045/2_3__g__g__t__tb__g/timers.csv,0.01374,247250580,389.1795262192007,0.724104859573784,7766016,7619142,280499,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00045/event_data.hdf5,1.4602081685126582e-06,684833.8624338624
g g -> t tb g,g g -> t tb g,process,57344,79,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00046,46,2xSkylake8180,8.0184485912323,0,56,7.11,7.02,3.004e-06,0.07938,0.00735,0.00197,0.001875,1.367e-06,5.956,0.8474,0.06642,0.08404,0.03435,0.00739,4.097,0.03071,1.726,0.02095,0.03464,0.01306,0.02503,0.06124,0.005176,0.02586,0.2717,0.3127,0.05094,0.02403,0.009035,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00046/2_3__g__g__t__tb__g/timers.csv,0.007164,143771156,387.90282964655995,0.9468523710374491,4530176,4444534,163054,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00046/event_data.hdf5,1.549608668625678e-06,645324.2165242166
g g -> t tb g,g g -> t tb g,process,114688,79,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00047,47,2xSkylake8180,15.026715755462646,0,112,14.95,14.81,3.633e-06,0.1087,0.003963,0.001931,0.00312,9.93e-07,11.56,2.689,0.137,0.1529,0.1625,0.05678,7.75,0.1952,3.115,0.03941,0.2107,0.039,0.1942,0.1266,0.01038,0.04833,1.14,0.7054,0.08891,0.03697,0.02694,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00047/2_3__g__g__t__tb__g/timers.csv,0.01658,287265364,387.36330356693185,0.6688921483146275,9060352,8889764,325803,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00047/event_data.hdf5,1.634594329226944e-06,611772.5860904794
g g -> t tb g g,g g -> t tb g g,process,32,5000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00048,48,2xSkylake8180,23.03216028213501,0,32,22.11,22.03,1.751e-06,0.07477,0.0002416,0.001293,0.002806,5.79e-07,19.48,0.335,0.7911,0.3367,0.4165,0.06168,8.016,1.756,2.685,1.62,1.814,1.677,1.647,0.5868,0.2043,0.1766,0.08056,0.009729,0.1787,0.08675,0.06959,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00048/2_4__g__g__t__tb__g__g/timers.csv,0.09728,3343564,233.27035745425442,4.134427902155456,160000,153744,3128,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00048/event_data.hdf5,0.0001376875,7262.823422605537
g g -> t tb g g,g g -> t tb g g,process,48,5000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00049,49,2xSkylake8180,28.038196802139282,0,48,27.02,26.96,1.782e-06,0.05661,0.0002632,0.001401,0.001849,5.9e-07,23.57,0.4281,1.063,0.4441,0.5769,0.08191,8.348,2.35,3.297,2.251,2.368,2.256,2.385,0.7856,0.2769,0.2256,0.08966,0.01324,0.2338,0.1138,0.09587,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00049/2_4__g__g__t__tb__g__g/timers.csv,0.1346,5012796,238.5981998068798,3.4348390079303015,240000,230662,4782,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00049/event_data.hdf5,0.00011233333333333333,8902.077151335312
g g -> t tb g g,g g -> t tb g g,process,56,5000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00050,50,2xSkylake8180,30.040727138519287,0,56,29.23,29.17,1.788e-06,0.05633,0.0003161,0.001344,0.001832,6.84e-07,25.34,0.4859,1.183,0.5021,0.6572,0.09475,8.441,2.66,3.472,2.511,2.747,2.526,2.709,0.8723,0.3105,0.2596,0.09698,0.01603,0.2602,0.1318,0.1095,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00050/2_4__g__g__t__tb__g__g/timers.csv,0.1316,5740796,234.45817248681914,3.1453738755610448,280000,269108,5494,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00050/event_data.hdf5,0.00010417857142857143,9598.902982516283
g g -> t tb g g,g g -> t tb g g,process,112,4000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00051,51,2xSkylake8180,43.052984952926636,0,112,42.64,42.57,1.88e-06,0.06419,0.000361,0.001549,0.00195,7.26e-07,36.26,0.7709,1.955,0.8269,1.069,0.1658,8.494,4.416,4.965,4.452,4.91,4.262,4.397,1.417,0.5378,0.4134,0.111,0.02858,0.4117,0.1831,0.2306,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00051/2_4__g__g__t__tb__g__g/timers.csv,0.2033,9180644,233.43564849917144,2.5249100197597936,448000,430461,8722,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00051/event_data.hdf5,9.502232142857143e-05,10523.843081982615
g g -> t tb g g,g g -> t tb g g,process,128,3200,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00052,52,2xSkylake8180,16.02704906463623,0,32,15.53,15.47,2.329e-06,0.05648,0.0002521,0.001287,0.001712,5.87e-07,13.82,0.2867,0.4903,0.217,0.2632,0.03665,6.437,1.075,1.986,1.009,1.066,1.045,1.033,0.3629,0.1273,0.1094,0.06916,0.01962,0.1174,0.05144,0.04753,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00052/2_4__g__g__t__tb__g__g/timers.csv,0.06952,8244644,229.10254111175033,2.576919454066539,409600,393671,7842,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00052/event_data.hdf5,3.77685546875e-05,26477.0523594053
g g -> t tb g g,g g -> t tb g g,process,192,3200,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00053,53,2xSkylake8180,21.033199548721313,0,48,20.67,20.62,1.867e-06,0.05536,0.0002937,0.001583,0.001773,6e-07,18.26,0.3944,0.7235,0.2951,0.3647,0.05257,8.15,1.52,2.607,1.465,1.466,1.442,1.432,0.5355,0.188,0.1515,0.08171,0.02936,0.1558,0.07378,0.06488,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00053/2_4__g__g__t__tb__g__g/timers.csv,0.08004,12409876,231.8685910878379,2.1195092525935717,614400,590678,11898,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00053/event_data.hdf5,3.356119791666667e-05,29796.314258001938
g g -> t tb g g,g g -> t tb g g,process,224,3200,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00054,54,2xSkylake8180,25.036486864089966,0,56,24.37,24.31,1.737e-06,0.05635,0.0003057,0.001458,0.002871,5.65e-07,21.49,0.4804,0.8559,0.3455,0.4458,0.06428,9.229,1.832,3.081,1.751,1.829,1.758,1.817,0.6342,0.2217,0.1794,0.0899,0.0573,0.1821,0.08384,0.07856,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00054/2_4__g__g__t__tb__g__g/timers.csv,0.08982,14492492,231.82607722563537,1.9550259228618105,716800,689062,13892,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00054/event_data.hdf5,3.3914620535714285e-05,29485.80830933772
g g -> t tb g g,g g -> t tb g g,process,448,2560,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00055,55,2xSkylake8180,43.05380845069885,0,112,42.95,42.88,2.385e-06,0.06483,0.0004943,0.001565,0.002999,5.86e-07,38.24,0.804,1.357,0.6042,0.737,0.1577,18.52,3.042,4.003,2.899,3.525,2.976,3.011,1.025,0.332,0.3389,0.1247,0.08606,0.3587,0.1273,0.1174,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00055/2_4__g__g__t__tb__g__g/timers.csv,0.1646,23030956,230.2642755395556,1.540982423837354,1146880,1102426,22091,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00055/event_data.hdf5,3.738839285714286e-05,26746.268656716413
g g -> t tb g g,g g -> t tb g g,process,512,2048,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00056,56,2xSkylake8180,17.028257608413696,0,32,16.41,16.35,2.147e-06,0.05357,0.0004095,0.001419,0.001702,5.79e-07,15.09,0.3508,0.3193,0.1642,0.1717,0.02486,9.536,0.6828,2.048,0.6885,0.6868,0.6384,0.6964,0.2382,0.08109,0.07459,0.07963,0.06112,0.08957,0.04065,0.03355,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00056/2_4__g__g__t__tb__g__g/timers.csv,0.05044,21366956,232.79689326637958,1.621896304470049,1048576,1007703,20412,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00056/event_data.hdf5,1.559257507324219e-05,64133.08868501528
g g -> t tb g g,g g -> t tb g g,process,768,1638,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00057,57,2xSkylake8180,19.031822443008423,0,48,18.18,18.12,1.55e-06,0.05426,0.0005072,0.001356,0.002757,5.45e-07,16.66,0.4006,0.3842,0.1708,0.2005,0.0314,10.25,0.8494,2.336,0.7724,0.8098,0.737,0.7849,0.2832,0.101,0.08201,0.08271,0.08053,0.08997,0.04377,0.0366,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00057/2_4__g__g__t__tb__g__g/timers.csv,0.04932,25428188,232.15598686137295,1.4986795823870362,1257984,1209130,24356,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00057/event_data.hdf5,1.4403998778998779e-05,69425.16556291391
g g -> t tb g g,g g -> t tb g g,process,896,1638,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00058,58,2xSkylake8180,24.033524751663208,0,56,23.8,23.74,1.926e-06,0.05892,0.0004983,0.001523,0.003,6.4e-07,22.06,0.4809,0.4277,0.1886,0.2285,0.03523,14.43,0.9513,2.949,0.8544,0.9865,0.8471,0.9135,0.3187,0.109,0.09331,0.09349,0.1198,0.1026,0.04651,0.03894,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00058/2_4__g__g__t__tb__g__g/timers.csv,0.05318,29798804,233.06868999161844,1.3788603137768858,1467648,1410526,28554,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00058/event_data.hdf5,1.6175540729112155e-05,61821.735467565304
g g -> t tb g g,g g -> t tb g g,process,1792,1310,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00059,59,2xSkylake8180,29.036553144454956,0,112,28.56,28.5,2.376e-06,0.06391,0.0006893,0.001492,0.001825,6.1e-07,25.83,0.7623,0.678,0.2988,0.3692,0.06124,14.64,1.591,3.49,1.443,1.556,1.426,1.517,0.5052,0.1728,0.1752,0.1283,0.1604,0.164,0.07032,0.06404,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00059/2_4__g__g__t__tb__g__g/timers.csv,0.09842,47606348,232.5979104480849,1.086359567350704,2347520,2255958,45642,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00059/event_data.hdf5,1.2140471646673937e-05,82369.12280701754
g g -> t tb g g,g g -> t tb g g,process,2048,1310,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00060,60,2xSkylake8180,33.04626679420471,0,32,32.35,32.3,2.214e-06,0.05343,0.0008108,0.001391,0.002828,7.05e-07,30.95,0.6254,0.2266,0.1955,0.1277,0.02077,24.69,0.5093,3.847,0.4325,0.4941,0.3889,0.4586,0.1768,0.04975,0.05318,0.1312,0.1792,0.1193,0.04844,0.02734,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00060/2_4__g__g__t__tb__g__g/timers.csv,0.07432,54168812,231.68728772428238,1.0134755731249834,2682880,2578044,51961,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00060/event_data.hdf5,1.2039301049618319e-05,83061.30030959753
g g -> t tb g g,g g -> t tb g g,process,3072,917,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00061,61,2xSkylake8180,25.03521966934204,0,48,24.94,24.87,1.897e-06,0.05959,0.0006598,0.001424,0.002967,5.52e-07,23.56,0.6026,0.2368,0.1688,0.1264,0.02124,17.98,0.5404,3.035,0.4474,0.5742,0.4114,0.4872,0.1792,0.05766,0.05149,0.1311,0.1411,0.1016,0.04087,0.02609,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00061/2_4__g__g__t__tb__g__g/timers.csv,0.0596,56459428,230.0183717981038,0.985841448149074,2817024,2707341,54153,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00061/event_data.hdf5,8.82846578516903e-06,113269.96381182146
g g -> t tb g g,g g -> t tb g g,process,3584,917,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00062,62,2xSkylake8180,41.05021858215332,0,56,40.84,40.78,2.238e-06,0.05835,0.0008795,0.001422,0.001858,5.58e-07,39.26,0.723,0.2623,0.1838,0.1413,0.02435,31.12,0.5748,5.361,0.4953,0.5754,0.4758,0.5646,0.1991,0.06321,0.05865,0.1526,0.2032,0.1087,0.04456,0.03034,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00062/2_4__g__g__t__tb__g__g/timers.csv,0.06702,66147124,231.15929857223915,0.9149569120266831,3286528,3158923,63472,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00062/event_data.hdf5,1.2408231422339929e-05,80591.66257969593
g g -> t tb g g,g g -> t tb g g,process,7168,642,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00063,63,2xSkylake8180,47.05668640136719,0,112,46.48,46.4,2.023e-06,0.06896,0.001285,0.001658,0.001882,6.52e-07,44.28,1.009,0.3626,0.2202,0.2239,0.03937,32.01,0.9693,6.812,0.746,1.712,0.8754,1.021,0.2784,0.08428,0.09501,0.2024,0.2795,0.1294,0.04973,0.04078,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00063/2_4__g__g__t__tb__g__g/timers.csv,0.1077,92597132,231.2045424425195,0.7750744320638682,4601856,4423208,88869,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00063/event_data.hdf5,1.0082888295505118e-05,99177.93103448275
g g -> t tb g g,g g -> t tb g g,process,8192,449,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00064,64,2xSkylake8180,33.046976804733276,0,32,33.0,32.93,2.51e-06,0.06021,0.0007602,0.001507,0.001842,6.52e-07,31.81,0.6864,0.1221,0.1714,0.06876,0.01544,25.3,0.3021,5.299,0.1662,0.2552,0.1496,0.2346,0.1036,0.01851,0.02729,0.1556,0.1713,0.09877,0.05089,0.02163,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00064/2_4__g__g__t__tb__g__g/timers.csv,0.09125,73850972,230.81847683272795,0.8676750057487078,3678208,3534781,70889,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00064/event_data.hdf5,8.952729155066815e-06,111697.78317643485
g g -> t tb g g,g g -> t tb g g,process,12288,314,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00065,65,2xSkylake8180,34.04548931121826,0,48,33.13,33.06,1.916e-06,0.06732,0.0009681,0.002066,0.002776,6.37e-07,31.94,0.7459,0.1067,0.1379,0.05743,0.01362,25.28,0.2899,5.546,0.1558,0.2408,0.1354,0.2108,0.08865,0.01805,0.02717,0.1625,0.1992,0.08034,0.03938,0.01809,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00065/2_4__g__g__t__tb__g__g/timers.csv,0.07025,76869588,228.99150840372272,0.8441343948591705,3858432,3708020,73782,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00065/event_data.hdf5,8.568247412420383e-06,116709.98185117966
g g -> t tb g g,g g -> t tb g g,process,14336,314,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00066,66,2xSkylake8180,35.04715061187744,0,56,34.48,34.41,3.414e-06,0.07014,0.001037,0.00166,0.001815,8.34e-07,33.14,0.8571,0.1182,0.1541,0.06421,0.01472,24.93,0.3318,6.971,0.1765,0.2559,0.1627,0.2199,0.0978,0.0204,0.02885,0.1876,0.2439,0.09634,0.03852,0.0191,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00066/2_4__g__g__t__tb__g__g/timers.csv,0.07198,90722516,231.42340711223778,0.7835470107964267,4501504,4326058,87052,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00066/event_data.hdf5,7.644111834622383e-06,130819.64545190353
g g -> t tb g g,g g -> t tb g g,process,28672,132,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00067,67,2xSkylake8180,28.03847098350525,0,112,27.71,27.61,3.081e-06,0.08975,0.001419,0.002137,0.00316,1.232e-06,26.31,0.9335,0.1204,0.1175,0.05121,0.0205,18.81,0.2782,5.791,0.2034,0.6253,0.2164,0.3079,0.1016,0.01872,0.0898,0.3273,0.1978,0.07144,0.02616,0.01987,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00067/2_4__g__g__t__tb__g__g/timers.csv,0.06499,76141588,231.10476337356155,0.853639085510913,3784704,3637200,73051,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00067/event_data.hdf5,7.295154389880953e-06,137077.29083665338
g g -> t tb g g,g g -> t tb g g,process,32768,132,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00068,68,2xSkylake8180,29.041537046432495,0,32,28.87,28.8,2.823e-06,0.07258,0.001328,0.001853,0.002713,8.15e-07,27.64,0.8008,0.08646,0.1722,0.05727,0.01223,21.6,0.2061,5.168,0.07385,0.2331,0.06182,0.1944,0.08105,0.005407,0.01909,0.2996,0.1914,0.0972,0.05445,0.02049,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00068/2_4__g__g__t__tb__g__g/timers.csv,0.102,86765284,230.21823782416223,0.7951053229451823,4325376,4156644,83213,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00068/event_data.hdf5,6.658380681818182e-06,150186.66666666666
g g -> t tb g g,g g -> t tb g g,process,49152,79,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00069,69,2xSkylake8180,26.040809869766235,0,48,25.54,25.45,3.201e-06,0.08366,0.001296,0.001839,0.002959,8.98e-07,24.14,1.04,0.07665,0.1165,0.04855,0.01154,18.39,0.1918,4.933,0.06492,0.2471,0.06092,0.1687,0.07208,0.004571,0.01795,0.5238,0.173,0.06594,0.03492,0.01558,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00069/2_4__g__g__t__tb__g__g/timers.csv,0.07106,77389588,229.0982854599574,0.8426984201699772,3883008,3731514,74262,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00069/event_data.hdf5,6.55419715849156e-06,152573.98821218076
g g -> t tb g g,g g -> t tb g g,process,57344,39,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00070,70,2xSkylake8180,15.02786636352539,0,56,13.99,13.9,2.942e-06,0.08992,0.001096,0.001751,0.002151,9.88e-07,13.12,0.6331,0.03588,0.05944,0.0273,0.005643,9.744,0.1086,2.931,0.03664,0.1362,0.03338,0.09289,0.03335,0.002529,0.01263,0.3095,0.119,0.03452,0.01742,0.00748,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00070/2_4__g__g__t__tb__g__g/timers.csv,0.03588,45422348,233.1844993000544,1.1273539064056184,2236416,2149065,43517,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00070/event_data.hdf5,6.215301625457875e-06,160893.23741007195
g g -> t tb g g,g g -> t tb g g,process,114688,39,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00071,71,2xSkylake8180,30.04120898246765,0,112,29.51,29.37,2.591e-06,0.1252,0.001509,0.001989,0.001943,1.167e-06,27.49,1.561,0.07061,0.09944,0.1139,0.009847,19.68,0.5899,5.855,0.07477,0.4979,0.1231,0.595,0.06553,0.005078,0.03591,0.6795,0.2166,0.05698,0.0237,0.01872,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00071/2_4__g__g__t__tb__g__g/timers.csv,0.07076,90306516,232.06468194116232,0.7881615262790944,4472832,4298528,86629,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00071/event_data.hdf5,6.566309666895605e-06,152292.54341164452
g g -> t tb g g g,g g -> t tb g g g,process,32,1000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00072,72,2xSkylake8180,26.038368463516235,0,32,25.22,25.15,1.815e-06,0.06747,0.0006259,0.001465,0.00293,5.97e-07,24.65,0.06364,0.1488,0.06765,0.09208,0.01192,13.81,1.569,2.647,1.529,1.697,1.607,1.548,0.1111,0.03769,0.03263,0.01641,0.002528,0.03633,0.01751,0.01365,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00072/2_5__g__g__t__tb__g__g__g/timers.csv,0.07315,615564,123.58611686778629,6.104193411100962,32000,29666,414,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00072/event_data.hdf5,0.0007859375,1272.365805168986
g g -> t tb g g g,g g -> t tb g g g,process,48,1000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00073,73,2xSkylake8180,30.04191756248474,0,48,29.98,29.92,1.973e-06,0.05792,0.0004198,0.001381,0.001837,5.81e-07,29.22,0.08292,0.2081,0.09528,0.1347,0.01696,14.5,2.308,3.095,2.255,2.373,2.169,2.315,0.1539,0.05424,0.04483,0.01763,0.002396,0.05096,0.02446,0.01967,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00073/2_5__g__g__t__tb__g__g__g/timers.csv,0.08174,735564,115.96157980116081,4.796362176895386,48000,44646,585,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00073/event_data.hdf5,0.0006233333333333334,1604.2780748663101
g g -> t tb g g g,g g -> t tb g g g,process,56,1000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00074,74,2xSkylake8180,31.040544033050537,0,56,30.84,30.78,1.705e-06,0.05678,0.0007074,0.001412,0.002839,5.3e-07,30.01,0.09487,0.2265,0.1029,0.1523,0.01837,13.75,2.511,3.422,2.375,2.665,2.467,2.53,0.1671,0.05936,0.05051,0.01978,0.003392,0.0545,0.02635,0.02179,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00074/2_5__g__g__t__tb__g__g__g/timers.csv,0.08995,855564,112.27700720358493,4.481586001351382,56000,52143,655,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00074/event_data.hdf5,0.0005496428571428572,1819.3632228719948
g g -> t tb g g g,g g -> t tb g g g,process,112,800,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00075,75,2xSkylake8180,41.0508975982666,0,112,40.71,40.64,2.283e-06,0.06562,0.0002784,0.001643,0.001908,6.45e-07,39.33,0.151,0.3992,0.1658,0.2534,0.03946,11.71,4.462,5.033,4.432,4.622,4.289,4.501,0.2975,0.1017,0.08072,0.02308,0.005762,0.09208,0.0364,0.03718,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00075/2_5__g__g__t__tb__g__g__g/timers.csv,0.1031,1455564,117.08598162229109,3.5299695823092616,89600,83357,1110,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00075/event_data.hdf5,0.0004535714285714286,2204.7244094488187
g g -> t tb g g g,g g -> t tb g g g,process,128,640,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00076,76,2xSkylake8180,20.030325889587402,0,32,19.39,19.34,1.787e-06,0.05442,0.0003361,0.001309,0.001733,5.72e-07,18.97,0.06086,0.1072,0.05005,0.06514,0.008304,11.29,1.102,1.983,1.11,1.129,1.122,1.066,0.07927,0.02788,0.02336,0.01414,0.003662,0.0276,0.01168,0.01064,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00076/2_5__g__g__t__tb__g__g__g/timers.csv,0.06631,1215564,111.99283880282667,3.615893206305159,81920,76067,963,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00076/event_data.hdf5,0.000236083984375,4235.780765253361
g g -> t tb g g g,g g -> t tb g g g,process,192,640,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00077,77,2xSkylake8180,24.035564661026,0,48,23.25,23.19,1.905e-06,0.05685,0.000207,0.001317,0.002811,6.35e-07,22.68,0.0816,0.1502,0.06402,0.08883,0.01168,12.75,1.537,2.43,1.469,1.443,1.424,1.417,0.1118,0.03842,0.03111,0.01692,0.00458,0.03451,0.0158,0.0135,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00077/2_5__g__g__t__tb__g__g__g/timers.csv,0.07666,1815564,115.78108404912763,3.069209393214389,122880,114183,1489,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00077/event_data.hdf5,0.000188720703125,5298.835705045278
g g -> t tb g g g,g g -> t tb g g g,process,224,640,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00078,78,2xSkylake8180,25.03403329849243,0,56,24.55,24.49,1.649e-06,0.05896,0.0002468,0.001522,0.001783,4.85e-07,23.96,0.0907,0.1546,0.06532,0.09134,0.01159,13.32,1.562,2.619,1.546,1.552,1.602,1.543,0.1147,0.03985,0.03365,0.01884,0.006116,0.03507,0.01562,0.01443,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00078/2_5__g__g__t__tb__g__g__g/timers.csv,0.0766,2175564,113.96894385428682,2.7611776842269258,143360,133097,1718,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00078/event_data.hdf5,0.00017082868303571426,5853.817884850961
g g -> t tb g g g,g g -> t tb g g g,process,448,512,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00079,79,2xSkylake8180,32.04110765457153,0,112,31.27,31.17,2.361e-06,0.096,0.000331,0.002009,0.001887,6.96e-07,30.25,0.1592,0.2519,0.1181,0.1653,0.02306,11.52,3.061,3.464,2.96,3.142,2.941,2.879,0.1857,0.06625,0.06974,0.02358,0.009283,0.06732,0.02608,0.02452,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00079/2_5__g__g__t__tb__g__g__g/timers.csv,0.1295,3375564,115.0859266954137,2.192682323654832,229376,213156,2780,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00079/event_data.hdf5,0.00013589041573660714,7358.870709015078
g g -> t tb g g g,g g -> t tb g g g,process,512,409,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00080,80,2xSkylake8180,21.03477954864502,0,32,20.13,20.07,2.904e-06,0.05869,0.0003225,0.001436,0.002878,7.09e-07,19.79,0.0717,0.06603,0.03855,0.04172,0.005451,14.31,0.7074,1.825,0.7021,0.6946,0.6687,0.6976,0.0491,0.01693,0.01519,0.01714,0.006837,0.0228,0.008754,0.006881,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00080/2_5__g__g__t__tb__g__g__g/timers.csv,0.1157,3135564,114.39118739280757,2.313883632643737,209408,194425,2515,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00080/event_data.hdf5,9.584161063569683e-05,10433.881415047334
g g -> t tb g g g,g g -> t tb g g g,process,768,327,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00081,81,2xSkylake8180,21.03116202354431,0,48,20.97,20.91,1.773e-06,0.05861,0.000358,0.001512,0.003063,6.12e-07,20.61,0.08041,0.07412,0.03759,0.04509,0.006204,14.81,0.7743,1.907,0.7319,0.7768,0.699,0.7479,0.05508,0.01903,0.01606,0.01783,0.008184,0.02136,0.008909,0.007243,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00081/2_5__g__g__t__tb__g__g__g/timers.csv,0.09931,3735564,115.17155669456427,2.150003973435722,251136,233385,3023,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00081/event_data.hdf5,8.326165902140673e-05,12010.329985652797
g g -> t tb g g g,g g -> t tb g g g,process,896,327,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00082,82,2xSkylake8180,23.03256320953369,0,56,22.45,22.39,1.976e-06,0.0579,0.0002394,0.001327,0.00275,6.15e-07,22.05,0.09076,0.08444,0.04279,0.05246,0.007308,15.47,0.8809,2.141,0.8227,0.9081,0.8237,0.857,0.06291,0.02153,0.01805,0.02063,0.009473,0.0239,0.009775,0.008996,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00082/2_5__g__g__t__tb__g__g__g/timers.csv,0.1033,4220796,114.15332888751377,2.0091804322094524,292992,272459,3489,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00082/event_data.hdf5,7.641846876365226e-05,13085.841893702545
g g -> t tb g g g,g g -> t tb g g g,process,1792,262,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00083,83,2xSkylake8180,28.03756093978882,0,112,27.14,27.07,1.978e-06,0.06875,0.0003361,0.001596,0.002961,5.43e-07,26.49,0.1417,0.1498,0.0628,0.08325,0.01303,16.02,1.506,2.676,1.493,1.556,1.452,1.516,0.1156,0.03417,0.02934,0.02851,0.01724,0.03425,0.01472,0.01373,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00083/2_5__g__g__t__tb__g__g__g/timers.csv,0.1829,6860796,115.67597862901717,1.5610193346978891,469504,436069,5678,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00083/event_data.hdf5,5.765659078516903e-05,17344.07092722571
g g -> t tb g g g,g g -> t tb g g g,process,2048,262,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00084,84,2xSkylake8180,30.040462493896484,0,32,29.76,29.7,1.889e-06,0.05902,0.0003401,0.001496,0.002791,7.17e-07,29.41,0.1235,0.04797,0.04804,0.0317,0.004911,24.44,0.5292,2.31,0.426,0.4743,0.4061,0.4978,0.03769,0.01028,0.01042,0.02943,0.01547,0.02887,0.01153,0.007579,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00084/2_5__g__g__t__tb__g__g__g/timers.csv,0.2781,7703412,112.6575267351109,1.4610138918894873,536576,498525,6330,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00084/event_data.hdf5,5.53509661259542e-05,18066.531986531987
g g -> t tb g g g,g g -> t tb g g g,process,3072,183,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00085,85,2xSkylake8180,27.03776264190674,0,48,26.54,26.48,2.259e-06,0.05994,0.0003627,0.001439,0.001702,6.75e-07,26.2,0.1268,0.04532,0.03978,0.02756,0.0044,21.35,0.5044,2.379,0.4074,0.4406,0.3929,0.4813,0.03463,0.01069,0.009859,0.02945,0.0152,0.02404,0.009404,0.006264,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00085/2_5__g__g__t__tb__g__g__g/timers.csv,0.2111,8068644,112.7086893011531,1.4530086242933653,562176,522076,6642,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00085/event_data.hdf5,4.710268670309654e-05,21230.211480362537
g g -> t tb g g g,g g -> t tb g g g,process,3584,183,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00086,86,2xSkylake8180,33.04521822929382,0,56,32.44,32.37,2.479e-06,0.06681,0.000313,0.002002,0.001775,8.18e-07,32.05,0.1488,0.05091,0.04269,0.03097,0.005132,26.13,0.5275,3.143,0.4524,0.5537,0.439,0.5306,0.03947,0.01144,0.01148,0.03447,0.02159,0.02539,0.009994,0.007236,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00086/2_5__g__g__t__tb__g__g__g/timers.csv,0.2361,9628644,115.83475261168427,1.3321929640104129,655872,609484,7931,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00086/event_data.hdf5,4.9354142271662755e-05,20261.72381835033
g g -> t tb g g g,g g -> t tb g g g,process,7168,128,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00087,87,2xSkylake8180,56.065372705459595,0,112,55.73,55.65,2.919e-06,0.07914,0.0004235,0.001947,0.002874,1.016e-06,55.13,0.2121,0.08301,0.05583,0.08006,0.009794,44.27,0.9667,5.598,0.6817,1.473,0.7973,0.9646,0.06401,0.019,0.01821,0.04601,0.03443,0.03325,0.01228,0.01022,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00087/2_5__g__g__t__tb__g__g__g/timers.csv,0.3326,13351260,114.63638465915675,1.1198396041284593,917504,851827,11026,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00087/event_data.hdf5,6.06536865234375e-05,16487.044025157233
g g -> t tb g g g,g g -> t tb g g g,process,8192,89,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00088,88,2xSkylake8180,32.04615592956543,0,32,31.38,31.31,2.354e-06,0.06953,0.0004453,0.001615,0.002861,8.38e-07,31.04,0.1642,0.02415,0.04447,0.01515,0.004011,26.52,0.2977,3.115,0.1568,0.1825,0.1311,0.2571,0.02053,0.003616,0.005475,0.03517,0.04445,0.02568,0.01266,0.006106,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00088/2_5__g__g__t__tb__g__g__g/timers.csv,0.3597,10708644,116.05820503348924,1.2480829691257913,729088,676878,8882,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00088/event_data.hdf5,4.294406162219101e-05,23286.10667518365
g g -> t tb g g g,g g -> t tb g g g,process,12288,62,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00089,89,2xSkylake8180,30.043635845184326,0,48,29.27,29.19,3.116e-06,0.0734,0.0004076,0.001754,0.001763,8.87e-07,28.95,0.1541,0.02282,0.03792,0.01311,0.003643,24.02,0.2473,3.696,0.1595,0.1636,0.1262,0.229,0.01922,0.003594,0.005965,0.03894,0.02148,0.02173,0.01058,0.005597,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00089/2_5__g__g__t__tb__g__g__g/timers.csv,0.2886,11191260,115.66183398519111,1.2290428786731866,761856,707708,9212,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00089/event_data.hdf5,3.831432711693549e-05,26099.89722507708
g g -> t tb g g g,g g -> t tb g g g,process,14336,62,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00090,90,2xSkylake8180,35.048712491989136,0,56,34.85,34.77,2.838e-06,0.08135,0.0003567,0.002303,0.001806,8.46e-07,34.48,0.184,0.02459,0.0391,0.01441,0.004257,28.14,0.2625,5.015,0.1864,0.1883,0.1427,0.2507,0.02051,0.00408,0.006627,0.04996,0.02708,0.02299,0.01036,0.005724,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00090/2_5__g__g__t__tb__g__g__g/timers.csv,0.2917,12871260,113.91246240448575,1.1091799325259526,888832,825155,10657,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00090/event_data.hdf5,3.9118753600230423e-05,25563.18665516249
g g -> t tb g g g,g g -> t tb g g g,process,28672,26,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00091,91,2xSkylake8180,30.038708925247192,0,112,29.38,29.27,2.769e-06,0.1031,0.000464,0.002051,0.00192,9.6e-07,28.98,0.1934,0.02294,0.02949,0.0122,0.01779,22.51,0.2474,4.371,0.1616,0.9609,0.1653,0.2846,0.01937,0.003565,0.007803,0.08045,0.02791,0.01827,0.006307,0.004891,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00091/2_5__g__g__t__tb__g__g__g/timers.csv,0.2664,10831260,113.8472348459827,1.2335985357425192,745472,692565,8903,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00091/event_data.hdf5,3.9263714800824176e-05,25468.807652886913
g g -> t tb g g g,g g -> t tb g g g,process,32768,26,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00092,92,2xSkylake8180,34.04814672470093,0,32,33.92,33.82,3.009e-06,0.09607,0.000406,0.001756,0.002908,9.45e-07,33.48,0.2521,0.01892,0.04549,0.01477,0.00326,27.88,0.2946,4.101,0.07344,0.3149,0.06114,0.3449,0.01776,0.001159,0.006028,0.1116,0.02649,0.02566,0.01333,0.006482,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00092/2_5__g__g__t__tb__g__g__g/timers.csv,0.3989,12271260,114.19413518139557,1.1553446143442303,851968,791210,10196,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00092/event_data.hdf5,3.969632662259615e-05,25191.247782377293
g g -> t tb g g g,g g -> t tb g g g,process,49152,15,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00093,93,2xSkylake8180,27.04114031791687,0,48,26.25,26.13,2.416e-06,0.114,0.0006952,0.001759,0.001798,1.548e-06,25.77,0.2931,0.01385,0.03006,0.01136,0.002615,20.55,0.4449,3.796,0.0573,0.2541,0.04531,0.3453,0.01295,0.0008989,0.007193,0.1374,0.02019,0.0171,0.008375,0.004577,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00093/2_5__g__g__t__tb__g__g__g/timers.csv,0.2737,10831260,115.31310309457503,1.2343191584837494,737280,684790,8928,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00093/event_data.hdf5,3.544108072916666e-05,28215.843857634907
g g -> t tb g g g,g g -> t tb g g g,process,57344,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00094,94,2xSkylake8180,21.034351110458374,0,56,20.44,20.28,2.836e-06,0.133,0.0004352,0.001932,0.002974,9.11e-07,20.0,0.2343,0.01333,0.02125,0.00794,0.003136,15.52,0.3334,3.434,0.04256,0.1897,0.03283,0.2536,0.01268,0.0006532,0.005091,0.1119,0.03148,0.01182,0.005721,0.003699,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00094/2_5__g__g__t__tb__g__g__g/timers.csv,0.1839,8428644,115.16823553642045,1.3987944159642767,573440,532612,6935,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00094/event_data.hdf5,3.536551339285714e-05,28276.13412228797
g g -> t tb g g g,g g -> t tb g g g,process,114688,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00095,95,2xSkylake8180,41.050185441970825,0,112,40.17,39.96,2.785e-06,0.205,0.0005404,0.002062,0.00191,9.33e-07,39.31,0.5149,0.02307,0.05296,0.02844,0.003482,28.92,1.064,6.628,0.08602,0.7623,0.1034,1.351,0.02174,0.001323,0.01622,0.2443,0.03448,0.02038,0.008295,0.02427,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00095/2_5__g__g__t__tb__g__g__g/timers.csv,0.3953,16476492,113.72682914317335,0.9994335237664814,1146880,1065421,13651,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00095/event_data.hdf5,3.484235491071429e-05,28700.700700700694
g g -> t tb g g g g,g g -> t tb g g g g,process,32,100,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00096,96,2xSkylake8180,21.03385305404663,0,32,20.43,20.29,2.173e-06,0.1355,0.0004511,0.002187,0.002855,7.01e-07,20.24,0.006481,0.01433,0.007096,0.009893,0.001218,13.81,0.9463,1.629,0.8837,0.986,0.9198,0.8699,0.01048,0.003849,0.003507,0.001663,0.0004643,0.004369,0.001385,0.00131,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00096/2_6__g__g__t__tb__g__g__g__g/timers.csv,0.1057,151564,39.04316090783318,8.43787085479093,3200,2868,22,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00096/event_data.hdf5,0.006340625,157.71315919172005
g g -> t tb g g g g,g g -> t tb g g g g,process,48,100,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00097,97,2xSkylake8180,24.035640716552734,0,48,23.26,23.16,1.834e-06,0.1,0.0002693,0.00133,0.001699,6.14e-07,23.08,0.00839,0.021,0.009615,0.01513,0.001831,14.18,1.364,1.946,1.32,1.408,1.345,1.302,0.01532,0.005674,0.004711,0.001856,0.0005163,0.005784,0.002049,0.001747,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00097/2_6__g__g__t__tb__g__g__g__g/timers.csv,0.1156,151564,39.12689156323049,6.696901326331939,4800,4261,34,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00097/event_data.hdf5,0.004824999999999999,207.25388601036272
g g -> t tb g g g g,g g -> t tb g g g g,process,56,100,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00098,98,2xSkylake8180,24.033976793289185,0,56,24.01,23.9,2.04e-06,0.1026,0.0004588,0.001326,0.002744,6.05e-07,23.81,0.01022,0.02465,0.01131,0.0186,0.00215,13.24,1.622,2.223,1.571,1.71,1.594,1.623,0.01792,0.006732,0.005765,0.002201,0.0006711,0.006801,0.002319,0.002156,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00098/2_6__g__g__t__tb__g__g__g__g/timers.csv,0.1331,151564,56.17300187631118,17.108050278716256,5600,5000,42,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00098/event_data.hdf5,0.004267857142857143,234.30962343096235
g g -> t tb g g g g,g g -> t tb g g g g,process,112,80,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00099,99,2xSkylake8180,26.034618139266968,0,112,25.6,25.47,2.283e-06,0.1143,0.0003505,0.001538,0.001874,9.49e-07,25.34,0.01428,0.0372,0.01503,0.0281,0.003976,8.95,2.674,2.897,2.619,2.68,2.532,2.648,0.02751,0.009682,0.007954,0.002263,0.0008132,0.008277,0.003218,0.0035,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00099/2_6__g__g__t__tb__g__g__g__g/timers.csv,0.2177,151564,47.898837928637136,5.528304744357217,8960,7894,77,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00099/event_data.hdf5,0.0028426339285714283,351.7864153906557
g g -> t tb g g g g,g g -> t tb g g g g,process,128,64,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00100,100,2xSkylake8180,16.025444269180298,0,32,15.06,14.96,2.056e-06,0.09898,0.0002553,0.001362,0.001663,5.68e-07,14.92,0.005927,0.009588,0.005027,0.00655,0.0007851,10.67,0.5571,1.104,0.5867,0.5801,0.6284,0.5821,0.007164,0.002424,0.002297,0.001549,0.0006001,0.003114,0.0009361,0.0009576,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00100/2_6__g__g__t__tb__g__g__g__g/timers.csv,0.171,151564,47.84007138269323,5.766577316999698,8192,7260,70,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00100/event_data.hdf5,0.001826171875,547.5935828877004
g g -> t tb g g g g,g g -> t tb g g g g,process,192,64,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00101,101,2xSkylake8180,18.031057596206665,0,48,17.78,17.67,1.854e-06,0.1019,0.0005221,0.001455,0.00172,6.09e-07,17.62,0.008946,0.01397,0.006555,0.009519,0.001249,11.75,0.8354,1.402,0.8624,0.8238,0.8357,0.8623,0.01062,0.003354,0.003184,0.001928,0.00109,0.003984,0.001185,0.001371,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00101/2_6__g__g__t__tb__g__g__g__g/timers.csv,0.2015,287564,46.12785552565354,4.504209800329422,12288,10946,104,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00101/event_data.hdf5,0.0014379882812500001,695.4159592529711
g g -> t tb g g g g,g g -> t tb g g g g,process,224,64,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00102,102,2xSkylake8180,20.03093457221985,0,56,19.29,19.18,2.911e-06,0.1056,0.0004914,0.001475,0.002809,6.69e-07,19.11,0.01027,0.01619,0.007729,0.01166,0.001553,12.23,0.9952,1.586,0.994,1.036,1.001,0.9949,0.01205,0.004144,0.003737,0.002239,0.001067,0.00463,0.001499,0.001571,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00102/2_6__g__g__t__tb__g__g__g__g/timers.csv,0.2091,287564,62.54677518152969,5.107016720639973,14336,12843,158,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00102/event_data.hdf5,0.0013378906249999999,747.4452554744527
g g -> t tb g g g g,g g -> t tb g g g g,process,448,51,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00103,103,2xSkylake8180,19.027496337890625,0,112,18.87,18.76,2.05e-06,0.1159,0.0004679,0.001548,0.003,6.87e-07,18.66,0.01393,0.02329,0.01056,0.01738,0.002716,7.999,1.69,1.924,1.622,1.693,1.673,1.662,0.01754,0.005752,0.005245,0.002553,0.001317,0.005785,0.002141,0.002613,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00103/2_6__g__g__t__tb__g__g__g__g/timers.csv,0.3331,287564,48.660827680690886,3.5402303391648617,22848,20330,198,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00103/event_data.hdf5,0.000821078431372549,1217.910447761194
g g -> t tb g g g g,g g -> t tb g g g g,process,512,40,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00104,104,2xSkylake8180,15.024604320526123,0,32,14.85,14.75,2.079e-06,0.1029,0.0004562,0.001878,0.002887,6.65e-07,14.71,0.00714,0.00633,0.004435,0.004138,0.0005991,11.48,0.3816,0.9101,0.3713,0.3921,0.3751,0.4027,0.004819,0.001511,0.001494,0.001878,0.0009181,0.00283,0.0008438,0.0007501,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00104/2_6__g__g__t__tb__g__g__g__g/timers.csv,0.3627,287564,48.003303228201055,3.604147674267404,20480,18236,178,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00104/event_data.hdf5,0.00072021484375,1388.4745762711864
g g -> t tb g g g g,g g -> t tb g g g g,process,768,32,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00105,105,2xSkylake8180,18.02835774421692,0,48,17.32,17.21,2.355e-06,0.1033,0.0004858,0.001422,0.00286,6.27e-07,17.18,0.008986,0.007898,0.004838,0.004865,0.0006792,13.3,0.5031,1.035,0.4303,0.6547,0.4047,0.4473,0.006096,0.001802,0.001687,0.002021,0.001575,0.002833,0.0008938,0.001101,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00105/2_6__g__g__t__tb__g__g__g__g/timers.csv,0.3646,423564,50.80965473337085,4.215886581643344,24576,21892,214,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00105/event_data.hdf5,0.0007002766927083334,1428.0069726902962
g g -> t tb g g g g,g g -> t tb g g g g,process,896,32,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00106,106,2xSkylake8180,18.030194520950317,0,56,17.38,17.26,2.053e-06,0.1126,0.0003566,0.001472,0.002931,6.66e-07,17.22,0.0099,0.009235,0.005311,0.005564,0.0009365,13.1,0.4929,1.197,0.4797,0.5392,0.4877,0.5257,0.007106,0.00213,0.002013,0.002336,0.001463,0.003038,0.0009924,0.001273,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00106/2_6__g__g__t__tb__g__g__g__g/timers.csv,0.3697,423564,52.35095038501687,3.2665980237669805,28672,25555,267,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00106/event_data.hdf5,0.0006019810267857143,1661.1819235225955
g g -> t tb g g g g,g g -> t tb g g g g,process,1792,26,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00107,107,2xSkylake8180,19.027475357055664,0,112,18.41,18.28,2.595e-06,0.1216,0.0006012,0.001694,0.001874,6.96e-07,18.22,0.01505,0.01369,0.007874,0.008742,0.001795,11.63,0.9015,1.381,0.9463,0.8708,0.8243,1.009,0.01054,0.003149,0.002827,0.003333,0.002369,0.004139,0.001433,0.002293,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00107/2_6__g__g__t__tb__g__g__g__g/timers.csv,0.6097,695564,53.63482719813013,2.5829050601996126,46592,41240,450,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00107/event_data.hdf5,0.000392342032967033,2548.796498905908
g g -> t tb g g g g,g g -> t tb g g g g,process,2048,26,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00108,108,2xSkylake8180,25.035924196243286,0,32,24.1,23.99,2.161e-06,0.1089,0.0005844,0.001491,0.002767,7.9e-07,23.95,0.01483,0.005514,0.006416,0.003573,0.0006889,20.38,0.3322,1.17,0.2593,0.3082,0.2531,0.3344,0.004416,0.001098,0.001293,0.003477,0.002659,0.003928,0.001363,0.001115,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00108/2_6__g__g__t__tb__g__g__g__g/timers.csv,0.8943,831564,53.68229395047171,2.894930192625474,53248,47415,504,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00108/event_data.hdf5,0.00045053335336538457,2219.5914964568574
g g -> t tb g g g g,g g -> t tb g g g g,process,3072,18,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00109,109,2xSkylake8180,20.033698558807373,0,48,19.78,19.66,2.751e-06,0.1141,0.002766,0.00166,0.001787,7.1e-07,19.62,0.01514,0.004992,0.005574,0.002945,0.0006715,16.54,0.2843,0.9864,0.2399,0.2907,0.2261,0.297,0.003995,0.0009974,0.001272,0.003527,0.001934,0.003436,0.001032,0.001099,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00109/2_6__g__g__t__tb__g__g__g__g/timers.csv,0.7405,695564,48.59984816137993,2.2283404676348466,55296,49022,484,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00109/event_data.hdf5,0.000355541087962963,2812.614445574771
g g -> t tb g g g g,g g -> t tb g g g g,process,3584,18,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00110,110,2xSkylake8180,21.031997442245483,0,56,20.26,20.14,2.896e-06,0.1219,0.0007101,0.00181,0.003062,7.51e-07,20.09,0.01809,0.006625,0.005981,0.003403,0.0007623,16.6,0.3289,1.195,0.2775,0.3143,0.2694,0.3317,0.005438,0.001187,0.001518,0.004607,0.002952,0.003622,0.001113,0.001237,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00110/2_6__g__g__t__tb__g__g__g__g/timers.csv,0.7594,831564,50.05505486480074,2.066994119494444,64512,57483,586,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00110/event_data.hdf5,0.00031218998015873016,3203.17775571003
g g -> t tb g g g g,g g -> t tb g g g g,process,7168,12,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00111,111,2xSkylake8180,26.034810066223145,0,112,25.66,25.5,2.758e-06,0.1533,0.0003646,0.002014,0.003034,9.12e-07,25.41,0.03251,0.008456,0.02118,0.004917,0.001369,19.48,0.4779,1.875,0.4511,0.9423,0.481,0.6283,0.006976,0.00148,0.002422,0.00659,0.004795,0.01794,0.00116,0.002072,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00111/2_6__g__g__t__tb__g__g__g__g/timers.csv,1.052,1103564,49.91139571995967,1.888578337127011,86016,76426,768,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00111/event_data.hdf5,0.0002964564732142857,3373.1764705882356
g g -> t tb g g g g,g g -> t tb g g g g,process,8192,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00112,112,2xSkylake8180,26.040606021881104,0,32,25.97,25.82,2.944e-06,0.1421,0.0003596,0.001779,0.001803,1.569e-06,25.77,0.02746,0.003974,0.007243,0.002369,0.0009392,22.12,0.2196,1.557,0.1189,0.1297,0.08748,0.2235,0.003531,0.0004426,0.001655,0.006494,0.00401,0.004261,0.001727,0.001251,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00112/2_6__g__g__t__tb__g__g__g__g/timers.csv,1.311,1103564,51.215587913231126,1.8964042845055993,81920,72913,758,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00112/event_data.hdf5,0.000315185546875,3172.7343144848955
g g -> t tb g g g g,g g -> t tb g g g g,process,12288,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00113,113,2xSkylake8180,34.04753041267395,0,48,33.26,33.1,3.077e-06,0.1629,0.0003784,0.001728,0.002891,1.575e-06,33.02,0.04897,0.004509,0.008136,0.003718,0.001326,28.01,0.2459,2.491,0.1652,0.1578,0.1099,0.2655,0.003935,0.000574,0.00185,0.008584,0.005968,0.004817,0.001915,0.0014,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00113/2_6__g__g__t__tb__g__g__g__g/timers.csv,1.571,1647564,53.17563771021763,1.7223689507223223,122880,109084,1164,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00113/event_data.hdf5,0.0002693684895833333,3712.3867069486405
g g -> t tb g g g g,g g -> t tb g g g g,process,14336,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00114,114,2xSkylake8180,36.0480751991272,0,56,35.72,35.53,2.775e-06,0.1792,0.0003666,0.002163,0.001843,9.89e-07,35.45,0.05193,0.006081,0.008584,0.002982,0.001305,30.25,0.2657,2.567,0.1853,0.1698,0.1175,0.2804,0.005421,0.0006592,0.002709,0.01024,0.006356,0.005257,0.001859,0.001462,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00114/2_6__g__g__t__tb__g__g__g__g/timers.csv,1.608,1919564,50.989137254615095,1.4511701720010568,143360,127465,1307,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00114/event_data.hdf5,0.00024783761160714285,4034.9000844356883
g g -> t tb g g g g,g g -> t tb g g g g,process,28672,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00115,115,2xSkylake8180,70.07813739776611,0,112,69.55,69.28,2.577e-06,0.2593,0.0004107,0.002013,0.001916,1.5e-06,69.08,0.1593,0.01008,0.01554,0.005778,0.002253,54.81,0.642,7.542,0.3806,1.364,0.321,0.7826,0.008771,0.001307,0.004742,0.06493,0.01023,0.009787,0.002832,0.002915,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00115/2_6__g__g__t__tb__g__g__g__g/timers.csv,3.215,3687564,50.722352521692954,0.9998944516295103,286720,254713,2629,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00115/event_data.hdf5,0.00024162946428571427,4138.568129330254
g g -> t tb g g g g,g g -> t tb g g g g,process,32768,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00116,116,2xSkylake8180,97.11246919631958,0,32,96.09,95.82,2.703e-06,0.2586,0.0003612,0.001713,0.001812,1.132e-06,95.61,0.1648,0.008957,0.02426,0.007063,0.002264,80.1,1.334,6.713,0.1598,0.7773,0.1448,1.286,0.008533,0.0004237,0.004365,0.06716,0.01039,0.01416,0.006311,0.003784,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00116/2_6__g__g__t__tb__g__g__g__g/timers.csv,5.073,4231564,51.7678764206179,0.9463598415713597,327680,291287,3053,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00116/event_data.hdf5,0.00029241943359374997,3419.7453558756006
g g -> t tb g g g g,g g -> t tb g g g g,process,49152,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00117,117,2xSkylake8180,122.15250253677368,0,48,121.8,121.5,3.42e-06,0.3352,0.0005065,0.00171,0.001801,8.89e-07,121.2,0.2887,0.01125,0.02722,0.00776,0.002428,95.95,2.853,11.67,0.2188,1.228,0.1893,2.817,0.01067,0.0005847,0.006307,0.1327,0.01316,0.01583,0.006939,0.00445,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00117/2_6__g__g__t__tb__g__g__g__g/timers.csv,6.203,6276796,51.01882434589224,0.7838136166650046,491520,437497,4503,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00117/event_data.hdf5,0.0002471923828125,4045.4320987654323
g g -> t tb g g g g,g g -> t tb g g g g,process,57344,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00118,118,2xSkylake8180,141.1641445159912,0,56,140.6,140.2,3.023e-06,0.3783,0.0003928,0.001963,0.001865,1.414e-06,139.8,0.3401,0.01331,0.02779,0.008204,0.002936,110.5,3.008,14.97,0.2588,1.391,0.1965,3.143,0.01265,0.0006575,0.009784,0.1562,0.0158,0.01615,0.006852,0.004783,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00118/2_6__g__g__t__tb__g__g__g__g/timers.csv,6.345,7092796,50.31839542595408,0.7139465325387648,573440,510170,5187,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00118/event_data.hdf5,0.00024448939732142855,4090.1569186875895
g g -> t tb g g g g,g g -> t tb g g g g,process,114688,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00119,119,2xSkylake8180,267.27887868881226,0,112,266.8,266.1,3.166e-06,0.6635,0.000541,0.002621,0.001946,9.56e-07,265.4,0.6467,0.04094,0.0466,0.02113,0.003998,193.1,7.44,35.02,0.5787,4.215,0.5526,11.59,0.03961,0.001332,0.01443,0.303,0.02989,0.02552,0.009663,0.01142,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00119/2_6__g__g__t__tb__g__g__g__g/timers.csv,12.87,14311260,50.48133113251124,0.5020666750142527,1146880,1019400,10436,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00119/event_data.hdf5,0.00023202078683035718,4309.958662157083
g g -> t tb g g g g g,g g -> t tb g g g g g,process,32,25,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00120,120,2xSkylake8180,50.063557624816895,0,32,49.57,47.3,2.776e-06,2.274,0.0005867,0.001717,0.003018,1.308e-06,47.27,0.002316,0.004377,0.002551,0.002962,0.0004377,35.08,1.658,2.915,1.589,1.791,1.647,1.627,0.003395,0.0009819,0.00124,0.0005515,4.578e-06,0.001809,0.0003712,0.0003552,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00120/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,0.8299,8372,0.0,0.0,800,660,0,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00120/event_data.hdf5,0.059125,16.913319238900634
g g -> t tb g g g g g,g g -> t tb g g g g g,process,48,25,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00121,121,2xSkylake8180,54.07154631614685,0,48,53.62,51.42,2.741e-06,2.194,0.0004862,0.001732,0.001778,1.28e-06,51.39,0.002905,0.005867,0.003213,0.004251,0.000708,35.31,2.369,3.459,2.248,2.423,2.262,2.281,0.00447,0.001397,0.001542,0.0005837,0.0004915,0.00219,0.0004901,0.0005157,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00121/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,0.8534,167564,23.20117495836975,16.39886530457618,1200,1020,2,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00121/event_data.hdf5,0.04285,23.337222870478413
g g -> t tb g g g g g,g g -> t tb g g g g g,process,56,25,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00122,122,2xSkylake8180,56.07185173034668,0,56,55.13,52.93,2.399e-06,2.193,0.000514,0.002419,0.001861,1.85e-06,52.9,0.003342,0.006971,0.003762,0.005372,0.0006909,33.62,2.856,3.957,2.7,2.978,2.785,2.918,0.005295,0.001677,0.001777,0.0006942,0.0005504,0.002492,0.0005981,0.0006545,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00122/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,0.8887,167564,9.943360696444179,9.943360696444179,1400,1139,1,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00122/event_data.hdf5,0.03780714285714286,26.450028339316077
g g -> t tb g g g g g,g g -> t tb g g g g g,process,112,20,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00123,123,2xSkylake8180,55.06467604637146,0,112,54.27,52.01,3.402e-06,2.257,0.0004757,0.002184,0.001985,1.124e-06,51.96,0.004342,0.009972,0.005372,0.007586,0.001207,22.44,4.569,4.998,4.386,4.757,4.466,4.546,0.007769,0.002204,0.002269,0.0007529,0.0006416,0.003217,0.000776,0.001368,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00123/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,1.626,167564,24.85840174111045,12.420871236510823,2240,1819,4,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00123/event_data.hdf5,0.02321875,43.06864064602961
g g -> t tb g g g g g,g g -> t tb g g g g g,process,128,16,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00124,124,2xSkylake8180,40.05573081970215,0,32,39.14,36.93,2.388e-06,2.198,0.0004968,0.001867,0.002911,9.1e-07,36.92,0.002252,0.00331,0.002155,0.00197,0.0003466,27.42,1.05,1.98,1.087,1.064,1.105,1.04,0.002698,0.0006114,0.0008286,0.0004824,0.0005265,0.001417,0.0002442,0.0004833,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00124/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,2.053,167564,13.594438452169776,9.610371327260724,2048,1730,2,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00124/event_data.hdf5,0.0180322265625,55.45626861630111
g g -> t tb g g g g g,g g -> t tb g g g g g,process,192,16,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00125,125,2xSkylake8180,45.060864210128784,0,48,44.33,42.13,3.109e-06,2.2,0.0004619,0.001745,0.003041,8.5e-07,42.11,0.002932,0.004188,0.002583,0.002775,0.0004923,29.64,1.567,2.49,1.57,1.513,1.576,1.561,0.00334,0.0008484,0.0009889,0.0005662,0.0005319,0.001786,0.0003197,0.0004698,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00125/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,2.081,167564,31.849638456634807,19.865887997360584,3072,2597,4,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00125/event_data.hdf5,0.013714192708333335,72.9171611678139
g g -> t tb g g g g g,g g -> t tb g g g g g,process,224,16,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00126,126,2xSkylake8180,45.057230949401855,0,56,45.0,42.8,3.348e-06,2.198,0.0004104,0.001778,0.002961,9.28e-07,42.77,0.003285,0.005192,0.002904,0.003067,0.000647,29.24,1.741,2.629,1.691,1.715,1.725,1.667,0.004246,0.0009459,0.001143,0.0006556,0.0005855,0.001896,0.0003683,0.0006313,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00126/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,2.247,167564,11.652375816145522,6.725624434891346,3584,2991,3,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00126/event_data.hdf5,0.011941964285714285,83.73831775700936
g g -> t tb g g g g g,g g -> t tb g g g g g,process,448,12,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00127,127,2xSkylake8180,40.04835104942322,0,112,39.29,37.07,2.933e-06,2.223,0.0004925,0.001893,0.001941,1.444e-06,37.03,0.004286,0.006295,0.006864,0.004474,0.0008898,16.05,2.895,3.174,2.772,3.184,2.773,2.862,0.004995,0.0013,0.001353,0.0007109,0.0005121,0.002804,0.0005089,0.003543,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00127/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,3.193,167564,15.53650108819403,6.339799206369039,5376,4472,6,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00127/event_data.hdf5,0.006895461309523809,145.02292959266254
g g -> t tb g g g g g,g g -> t tb g g g g g,process,512,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00128,128,2xSkylake8180,34.048006534576416,0,32,33.61,31.41,2.873e-06,2.201,0.0004082,0.001773,0.001779,7.96e-07,31.39,0.003514,0.002568,0.002226,0.00128,0.0003583,21.59,0.7038,1.337,0.6845,0.7318,0.6772,0.7277,0.002154,0.0004145,0.0006065,0.0006734,0.0004879,0.001475,0.0002465,0.0004997,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00128/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,4.86,167564,27.439026148248683,8.672598929586519,5120,4305,10,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00128/event_data.hdf5,0.006134765625,163.0054122890799
g g -> t tb g g g g g,g g -> t tb g g g g g,process,768,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00129,129,2xSkylake8180,46.06166100502014,0,48,45.25,43.03,2.916e-06,2.211,0.0005128,0.001754,0.001798,8.72e-07,43.01,0.005085,0.003308,0.002632,0.001765,0.0003623,30.81,1.025,2.037,0.9693,0.9769,0.9343,1.008,0.00274,0.0005677,0.0007961,0.000881,0.0004834,0.0016,0.0003095,0.0007162,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00129/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,5.188,167564,25.68258660329349,8.310108624886233,7680,6377,12,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00129/event_data.hdf5,0.005602864583333334,178.48013014176155
g g -> t tb g g g g g,g g -> t tb g g g g g,process,896,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00130,130,2xSkylake8180,46.06020665168762,0,56,45.05,42.82,2.459e-06,2.224,0.0004202,0.001801,0.001791,8.84e-07,42.8,0.00548,0.003653,0.002592,0.001862,0.0004382,29.89,1.032,2.127,1.011,1.072,1.027,1.061,0.00304,0.0006123,0.000788,0.001069,0.0005591,0.001712,0.0003269,0.0005448,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00130/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,5.486,167564,24.85840174111045,6.209395721680447,8960,7477,16,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00130/event_data.hdf5,0.0047790178571428575,209.24801494628676
g g -> t tb g g g g g,g g -> t tb g g g g g,process,1792,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00131,131,2xSkylake8180,77.08594012260437,0,112,76.64,74.37,3.658e-06,2.259,0.0004827,0.002013,0.003015,1.822e-06,74.34,0.009593,0.006034,0.004526,0.003429,0.001089,46.01,2.996,3.861,2.554,3.365,2.656,2.858,0.004856,0.001178,0.001373,0.00153,0.000738,0.002815,0.0005593,0.001145,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00131/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,9.869,167564,20.52605148695333,4.03556582797127,17920,14890,26,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00131/event_data.hdf5,0.004150111607142857,240.9573752857335
g g -> t tb g g g g g,g g -> t tb g g g g g,process,2048,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00132,132,2xSkylake8180,101.12452697753906,0,32,100.4,98.1,2.752e-06,2.248,0.0004395,0.001663,0.002886,9.4e-07,98.08,0.009922,0.002711,0.003527,0.001438,0.0004736,72.46,0.8431,3.072,0.6544,0.7818,0.6476,0.896,0.002316,0.0003954,0.0006544,0.001746,0.0006295,0.002265,0.0005943,0.0006631,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00132/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,18.66,167564,15.71867420708196,3.2768656223384913,20480,17140,23,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00132/event_data.hdf5,0.004790039062499999,208.7665647298675
g g -> t tb g g g g g,g g -> t tb g g g g g,process,3072,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00133,133,2xSkylake8180,123.14845705032349,0,48,123.0,120.7,2.896e-06,2.291,0.000468,0.001803,0.001848,1.181e-06,120.7,0.01428,0.004162,0.004458,0.001704,0.0006783,91.78,1.204,3.71,0.9297,1.003,0.8978,1.155,0.003627,0.000535,0.0007736,0.00238,0.0006998,0.002837,0.000667,0.0009473,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00133/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,19.93,167564,54.6689633908845,34.67289045792885,30720,25597,45,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00133/event_data.hdf5,0.003929036458333333,254.5153272576636
g g -> t tb g g g g g,g g -> t tb g g g g g,process,3584,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00134,134,2xSkylake8180,137.1521224975586,0,56,136.2,133.9,2.779e-06,2.302,0.0004087,0.002457,0.00292,8.43e-07,133.8,0.01578,0.005074,0.004961,0.001863,0.0008744,100.5,1.284,6.651,1.045,1.159,1.033,1.281,0.004425,0.000649,0.0009175,0.002819,0.0007708,0.003142,0.0006987,0.001115,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00134/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,20.79,167564,20.903263837764435,3.050586212627263,35840,29818,51,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00134/event_data.hdf5,0.0037360491071428575,267.6624346527259
g g -> t tb g g g g g,g g -> t tb g g g g g,process,7168,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00135,135,2xSkylake8180,259.2700660228729,0,112,258.9,256.4,3.569e-06,2.428,0.001526,0.002027,0.001888,1.05e-06,256.4,0.03212,0.009398,0.008251,0.003773,0.00175,187.8,2.889,12.58,2.117,6.994,2.268,2.821,0.008147,0.001251,0.001482,0.005465,0.001007,0.004948,0.001104,0.002187,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00135/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,38.82,167564,20.359327619808848,2.22848084033804,71680,59659,97,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00135/event_data.hdf5,0.0035770089285714285,279.5631825273011
g g -> t tb g g g g g,g g -> t tb g g g g g,process,8192,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00136,136,2xSkylake8180,315.3617784976959,0,32,314.5,312.0,2.412e-06,2.437,0.001757,0.001892,0.00278,1.219e-06,312.0,0.03936,0.003927,0.009015,0.004589,0.00127,227.8,1.716,10.95,0.812,0.893,0.5713,1.653,0.003524,0.0004031,0.0007318,0.00606,0.00141,0.005341,0.002033,0.001637,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00136/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,67.55,319564,22.411976858906257,2.1654304379847247,81920,68399,127,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00136/event_data.hdf5,0.00380859375,262.5641025641026
g g -> t tb g g g g g,g g -> t tb g g g g g,process,12288,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00137,137,2xSkylake8180,372.4240906238556,0,48,371.9,369.4,2.4e-06,2.568,0.001685,0.001785,0.003779,1.206e-06,369.3,0.05394,0.006422,0.01117,0.004091,0.001014,270.1,1.988,13.73,1.171,1.133,0.7532,1.985,0.005858,0.000564,0.0009881,0.009576,0.00157,0.006956,0.002141,0.002065,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00137/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,78.4,319564,19.095557239951013,1.5531947132154063,122880,102471,162,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00137/event_data.hdf5,0.003006184895833333,332.64753654574986
g g -> t tb g g g g g,g g -> t tb g g g g g,process,14336,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00138,138,2xSkylake8180,418.4608964920044,0,56,418.4,415.8,3.187e-06,2.625,0.001673,0.0023,0.001907,1.647e-06,415.7,0.05929,0.007141,0.01128,0.003557,0.001913,306.2,2.173,21.15,1.371,1.277,0.8513,2.117,0.006488,0.000653,0.001093,0.01084,0.002039,0.006731,0.002246,0.002294,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00138/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,80.46,471564,21.793151272114812,1.5195610075660297,143360,119507,218,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00138/event_data.hdf5,0.0029003906249999998,344.7811447811448
g g -> t tb g g g g g,g g -> t tb g g g g g,process,28672,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00139,139,2xSkylake8180,722.7324464321136,0,112,721.8,718.7,2.848e-06,3.06,0.001923,0.001956,0.001966,1.18e-06,718.5,0.1375,0.01171,0.02,0.007013,0.01823,484.7,5.614,55.5,2.972,7.597,2.104,7.295,0.01044,0.001264,0.002087,0.05253,0.003347,0.01231,0.003152,0.004535,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00139/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,152.6,775564,21.607073188237006,1.4033536089316505,286720,239232,411,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00139/event_data.hdf5,0.002506626674107143,398.9425351328788
g g -> t tb g g g g g,g g -> t tb g g g g g,process,32768,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00140,140,2xSkylake8180,1117.2234871387482,0,32,1117.0,1114.0,2.809e-06,3.15,0.001835,0.001755,0.00377,1.055e-06,1114.0,0.1895,0.007752,0.0309,0.01081,0.002335,755.6,14.68,50.55,1.112,5.131,0.9023,13.91,0.007315,0.0004368,0.0008679,0.08355,0.002621,0.01864,0.007453,0.004806,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00140/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,271.5,775564,21.472322309493762,0.995542983016124,327680,273260,494,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00140/event_data.hdf5,0.003399658203125,294.1472172351885
g g -> t tb g g g g g,g g -> t tb g g g g g,process,49152,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00141,141,2xSkylake8180,1407.55087018013,0,48,1407.0,1403.0,2.76e-06,3.661,0.001381,0.001796,0.002849,8.66e-07,1403.0,0.2725,0.01166,0.03635,0.01403,0.003822,931.9,38.7,86.44,1.542,7.753,1.178,28.67,0.01102,0.0006361,0.002599,0.1227,0.005005,0.02111,0.008942,0.00629,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00141/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,306.8,1231564,21.55804031869064,0.8604497508728834,491520,410139,724,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00141/event_data.hdf5,0.0028544108072916666,350.33499643620814
g g -> t tb g g g g g,g g -> t tb g g g g g,process,57344,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00142,142,2xSkylake8180,1552.7206377983093,0,56,1553.0,1549.0,2.83e-06,3.937,0.001889,0.002383,0.001797,1.103e-06,1548.0,0.3471,0.01047,0.03361,0.01067,0.006203,1034.0,29.51,121.3,1.829,8.185,1.23,32.41,0.009786,0.0006846,0.003425,0.1708,0.004273,0.01933,0.008504,0.005762,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00142/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,319.4,1383564,20.885288447004786,0.7634761082052516,573440,478600,836,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00142/event_data.hdf5,0.0027012416294642854,370.20012911555847
g g -> t tb g g g g g,g g -> t tb g g g g g,process,114688,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00143,143,2xSkylake8180,2851.8640978336334,0,112,2851.0,2845.0,3.249e-06,5.658,0.002098,0.002023,0.00197,9.51e-07,2844.0,0.6478,0.02798,0.06899,0.0425,0.009146,1759.0,88.96,242.8,3.958,38.46,3.992,98.81,0.02672,0.001269,0.006545,0.2953,0.009036,0.03711,0.01317,0.0187,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00143/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,608.6,2599564,20.5695389482209,0.6281875070883983,1146880,956791,1615,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00143/event_data.hdf5,0.0024806431361607145,403.1212653778559


==> JLSE_Plots/pepper_results/pepper/pepper_ttng/plots_2023-11-03_ttng/pepper_runs_v100_ttng.csv <==
process_string,process,process_input_type,batch_size,n_batches,seed,verbosity,collision_energy,mu2,use_cached_results,cache_path,integrator,diagnostic_output_enabled,diagnostic_path,proc_id,label,run_time,return_code,thread_count,Total Runtime,Event Generation Runtime,Optimisation Runtime,Initialisation Runtime,HDF5 Close Runtime,HDF5 Open Runtime,HDF5 Init Runtime,Unweighting Setup Runtime,EG Recursion,EG Output,EG PDF and AlphaS evaluation,EG Phase space,EG External State,EG RNG,EG-R Calculate currents,EG-R Momenta preparation,EG-R Currents preparation,EG-R IP reset,EG-R ME update,EG-R ME reset,EG-R IC reset,EG-PDF PDF,EG-PDF AlphaS,EG-O Filter non-zero,EG-O Pull non-zero,EG-O HDF5 write,EG-PS Fill Mom Weights,EG-PS Update weights,EG-PS Cuts,CSV Timer Filename,EG-R ME2 update,event_data_size,xs_mean,xs_sigma,n_trials,n_nonzero_after_cuts,n_nonzero,HDF5 Filename,event_period,event_rate
g g -> t tb,g g -> t tb,process,128,20000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/V100/00000,0,V100,26.08220100402832,0,128,24.91,24.83,2.045e-06,0.07763,0.000809,0.001228,0.001723,8.15e-07,5.88,8.936,3.222,1.869,1.534,0.2068,1.191,0.8997,0.8245,0.551,0.773,0.5293,0.4592,2.632,0.5903,3.673,3.538,0.2829,0.7425,0.4649,0.6584,pepper_diagnostics/g_g__t_tb/V100/00000/2_2__g__g__t__tb/timers.csv,0.3817,60397284,428.3546674187186,1.4573147583278967,2560000.0,2534984.0,83613.0,pepper_diagnostics/g_g__t_tb/V100/00000/event_data.hdf5,9.69921875e-06,103101.08739428112
g g -> t tb,g g -> t tb,process,256,20000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/V100/00001,1,V100,27.10488200187683,0,256,25.69,25.61,2.446e-06,0.0776,0.001262,0.001329,0.001716,8.53e-07,5.95,9.386,3.356,1.906,1.584,0.2101,1.223,0.9063,0.8313,0.555,0.7819,0.5344,0.4581,2.76,0.5955,3.752,3.622,0.5093,0.7584,0.4708,0.6733,pepper_diagnostics/g_g__t_tb/V100/00001/2_2__g__g__t__tb/timers.csv,0.3827,120848388,428.86819680935207,1.031198019160708,5120000.0,5070346.0,167405.0,pepper_diagnostics/g_g__t_tb/V100/00001/event_data.hdf5,5.001953125e-06,199921.90550566185
g g -> t tb,g g -> t tb,process,512,20000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/V100/00002,2,V100,27.125349521636963,0,512,25.63,25.56,2.051e-06,0.07424,0.002339,0.001393,0.002183,6.18e-07,5.878,9.448,3.356,1.898,1.596,0.2191,1.214,0.9069,0.8213,0.5509,0.7667,0.5235,0.4379,2.766,0.5894,3.574,3.63,0.7678,0.7382,0.4726,0.684,pepper_diagnostics/g_g__t_tb/V100/00002/2_2__g__g__t__tb/timers.csv,0.38,242331828,430.2366197942321,0.7302966696568229,10240000.0,10140028.0,335890.0,pepper_diagnostics/g_g__t_tb/V100/00002/event_data.hdf5,2.49609375e-06,400625.9780907669
g g -> t tb,g g -> t tb,process,1024,18000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/V100/00003,3,V100,25.033369779586792,0,1024,24.11,24.03,1.489e-06,0.07718,0.003434,0.001081,0.001632,5.01e-07,5.358,9.318,3.041,1.752,1.453,0.2138,1.124,0.8205,0.7517,0.4933,0.6986,0.4756,0.3972,2.504,0.537,3.295,3.413,1.135,0.6943,0.4303,0.6241,pepper_diagnostics/g_g__t_tb/V100/00003/2_2__g__g__t__tb/timers.csv,0.3477,435527148,429.5585546085425,0.5438811507940143,18432000.0,18252534.0,603685.0,pepper_diagnostics/g_g__t_tb/V100/00003/event_data.hdf5,1.3037109375e-06,767041.1985018726
g g -> t tb,g g -> t tb,process,2048,14400,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/V100/00008,8,V100,23.136033058166504,0,2048,21.84,21.78,2.158e-06,0.05306,0.002238,0.001369,0.001691,8.85e-07,4.435,9.48,2.545,1.47,1.201,0.2028,0.9129,0.686,0.623,0.4135,0.5791,0.3946,0.3319,2.089,0.4564,2.804,3.131,2.123,0.5959,0.3587,0.5122,pepper_diagnostics/g_g__t_tb/V100/00008/2_2__g__g__t__tb/timers.csv,0.2889,695742748,428.90112156230475,0.42969380388987566,29491200.0,29202671.0,964391.0,pepper_diagnostics/g_g__t_tb/V100/00008/event_data.hdf5,7.385253906250001e-07,1354049.5867768594
g g -> t tb,g g -> t tb,process,4096,10080,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/V100/00009,9,V100,18.095717191696167,0,4096,16.96,16.9,3.07e-06,0.05762,0.003641,0.001516,0.001699,1.25e-06,3.163,8.138,1.8,1.041,0.8423,0.167,0.6702,0.4836,0.439,0.2915,0.413,0.2791,0.2347,1.472,0.3276,1.996,2.593,2.294,0.4329,0.2508,0.3546,pepper_diagnostics/g_g__t_tb/V100/00009/2_2__g__g__t__tb/timers.csv,0.2063,976729492,430.07239795029227,0.36362954984346146,41287680.0,40884317.0,1353868.0,pepper_diagnostics/g_g__t_tb/V100/00009/event_data.hdf5,4.0932307167658724e-07,2443057.988165681
g g -> t tb,g g -> t tb,process,8192,7056,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/V100/00010,10,V100,15.059846878051758,0,8192,14.48,14.42,2.086e-06,0.05623,0.002447,0.001354,0.001642,1.127e-06,2.338,8.045,1.257,0.8078,0.6258,0.1316,0.503,0.386,0.339,0.2188,0.2939,0.1919,0.1552,1.021,0.2358,1.431,2.307,3.088,0.3015,0.1812,0.3235,pepper_diagnostics/g_g__t_tb/V100/00010/2_2__g__g__t__tb/timers.csv,0.1466,1366717516,429.85566370130545,0.30725838755736434,57802752.0,57237184.0,1894419.0,pepper_diagnostics/g_g__t_tb/V100/00010/event_data.hdf5,2.494690910218254e-07,4008512.621359223
g g -> t tb,g g -> t tb,process,16384,4939,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/V100/00011,11,V100,14.023353815078735,0,16384,13.35,13.26,2.108e-06,0.06418,0.02202,0.00135,0.001665,7.68e-07,1.896,8.467,0.899,0.5803,0.4506,0.1116,0.4545,0.3116,0.2937,0.1774,0.2241,0.1467,0.1105,0.7204,0.1786,1.048,2.342,3.687,0.2205,0.1285,0.23,pepper_diagnostics/g_g__t_tb/V100/00011/2_2__g__g__t__tb/timers.csv,0.104,1913686228,429.93855799944663,0.2597052364546535,80920576.0,80130485.0,2652665.0,pepper_diagnostics/g_g__t_tb/V100/00011/event_data.hdf5,1.6386437980866573e-07,6102607.541478129
g g -> t tb,g g -> t tb,process,32768,3951,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/V100/00012,12,V100,21.113922834396362,0,32768,19.94,19.85,3.062e-06,0.07538,0.003409,0.001556,0.001753,1.028e-06,2.001,15.28,0.817,0.5126,0.4135,0.1122,0.5895,0.325,0.3174,0.1898,0.2051,0.1295,0.0913,0.6088,0.2082,0.9055,4.485,6.006,0.1981,0.118,0.1952,pepper_diagnostics/g_g__t_tb/V100/00012/2_2__g__g__t__tb/timers.csv,0.08969,3059699212,429.65480523728337,0.20525316940274665,129466368.0,128201688.0,4241214.0,pepper_diagnostics/g_g__t_tb/V100/00012/event_data.hdf5,1.5332167192641105e-07,6522235.163727959
g g -> t tb,g g -> t tb,process,65536,3161,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/V100/00013,13,V100,26.120835304260254,0,65536,25.38,25.28,2.427e-06,0.09035,0.002757,0.001399,0.001701,1.185e-06,2.341,20.56,0.7878,0.4889,0.4178,0.0986,0.8208,0.3946,0.3567,0.2186,0.2244,0.1229,0.07034,0.5545,0.2333,0.7333,6.042,9.628,0.1594,0.1122,0.2164,pepper_diagnostics/g_g__t_tb/V100/00013/2_2__g__g__t__tb/timers.csv,0.07661,4894512820,429.555233736765,0.16224481965116466,207159296.0,205135454.0,6784673.0,pepper_diagnostics/g_g__t_tb/V100/00013/event_data.hdf5,1.2203169487503955e-07,8194592.40506329
g g -> t tb,g g -> t tb,process,131072,2528,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/V100/00014,14,V100,56.15094494819641,0,131072,55.84,55.63,3.611e-06,0.1323,0.07062,0.001618,0.001664,1.135e-06,3.21,49.72,0.9685,0.5549,0.4852,0.1307,1.249,0.5418,0.4884,0.3123,0.271,0.1438,0.06342,0.6027,0.3657,0.8091,18.78,15.26,0.1821,0.115,0.2565,pepper_diagnostics/g_g__t_tb/V100/00014/2_2__g__g__t__tb/timers.csv,0.0883,7833722164,429.822231764016,0.12832649178104416,331350016.0,328112856.0,10858908.0,pepper_diagnostics/g_g__t_tb/V100/00014/event_data.hdf5,1.6788893108126483e-07,5956318.820780154
g g -> t tb,g g -> t tb,process,262144,2023,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/V100/00015,15,V100,86.21084499359131,0,262144,85.91,85.56,3.538e-06,0.2076,0.135,0.001574,0.001745,1.145e-06,4.506,78.01,1.161,0.6405,0.6035,0.1463,1.807,0.8734,0.6774,0.442,0.3331,0.178,0.04997,0.6693,0.4921,0.7605,29.58,24.28,0.1685,0.1354,0.3355,pepper_diagnostics/g_g__t_tb/V100/00015/2_2__g__g__t__tb/timers.csv,0.09066,12533793388,429.69689704626904,0.10141978027200581,530317312.0,525135650.0,17374194.0,pepper_diagnostics/g_g__t_tb/V100/00015/event_data.hdf5,1.6133736927675483e-07,6198192.052360916
g g -> t tb,g g -> t tb,process,524288,1820,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/V100/00016,16,V100,155.4428026676178,0,524288,154.8,154.4,3.542e-06,0.3532,0.1072,0.001664,0.001745,1.377e-06,7.524,142.5,1.751,0.9088,0.9535,0.2132,3.207,1.379,1.136,0.7555,0.5247,0.2832,0.04876,0.949,0.8023,2.03,52.26,45.89,0.1961,0.1976,0.5143,pepper_diagnostics/g_g__t_tb/V100/00016/2_2__g__g__t__tb/timers.csv,0.1224,22552912276,429.7136632986118,0.07561048824514531,954204160.0,944880687.0,31262565.0,pepper_diagnostics/g_g__t_tb/V100/00016/event_data.hdf5,1.6181023566277474e-07,6180078.756476684
g g -> t tb,g g -> t tb,process,1048576,1638,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/V100/00017,17,V100,278.69592118263245,0,1048576,277.6,276.7,3.743e-06,0.6423,0.2175,0.002345,0.001931,1.477e-06,13.2,256.9,2.777,1.419,1.571,0.3226,5.697,2.494,2.046,1.302,0.8685,0.4667,0.04267,1.416,1.361,2.082,94.51,84.26,0.2463,0.31,0.8616,pepper_diagnostics/g_g__t_tb/V100/00017/2_2__g__g__t__tb/timers.csv,0.1776,40584337900,429.5943689905742,0.056348765388883074,1717567488.0,1700786612.0,56257522.0,pepper_diagnostics/g_g__t_tb/V100/00017/event_data.hdf5,1.610999287848653e-07,6207327.387061801
g g -> t tb g,g g -> t tb g,process,128,15000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/V100/00018,18,V100,29.040806531906128,0,128,28.67,28.56,3.597e-06,0.09826,0.005565,0.001546,0.001733,1.354e-06,13.74,7.004,2.261,1.595,1.372,0.1623,3.713,2.085,1.849,1.282,1.717,1.128,1.057,1.81,0.4517,2.877,2.73,0.2661,0.5974,0.397,0.5974,pepper_diagnostics/g_g__t_tb_g/V100/00018/2_3__g__g__t__tb__g/timers.csv,0.3337,60832356,386.7993094032148,1.4514242684776937,1920000.0,1884016.0,68924.0,pepper_diagnostics/g_g__t_tb_g/V100/00018/event_data.hdf5,1.4874999999999999e-05,67226.89075630253
g g -> t tb g,g g -> t tb g,process,256,15000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/V100/00019,19,V100,29.064398288726807,0,256,28.47,28.42,4.009e-06,0.05406,0.00138,0.001355,0.00178,1.711e-06,13.51,7.187,2.227,1.577,1.376,0.1652,3.646,2.068,1.824,1.254,1.689,1.109,1.022,1.787,0.4397,2.82,2.747,0.4665,0.5856,0.3944,0.5943,pepper_diagnostics/g_g__t_tb_g/V100/00019/2_3__g__g__t__tb__g/timers.csv,0.3258,122177148,388.53242067187625,1.0281802954216033,3840000.0,3767773.0,138511.0,pepper_diagnostics/g_g__t_tb_g/V100/00019/event_data.hdf5,7.401041666666667e-06,135116.1154116819
g g -> t tb g,g g -> t tb g,process,512,15000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/V100/00020,20,V100,30.065807580947876,0,512,28.91,28.85,3.343e-06,0.05398,0.002683,0.00159,0.00174,1.296e-06,13.56,7.49,2.247,1.589,1.409,0.1718,3.682,2.054,1.832,1.263,1.684,1.134,1.052,1.804,0.4426,2.733,2.788,0.8047,0.5916,0.3953,0.5997,pepper_diagnostics/g_g__t_tb_g/V100/00020/2_3__g__g__t__tb__g/timers.csv,0.3283,243810732,387.9587150756069,0.7267495405836562,7680000.0,7535361.0,276571.0,pepper_diagnostics/g_g__t_tb_g/V100/00020/event_data.hdf5,3.756510416666667e-06,266204.50606585783
g g -> t tb g,g g -> t tb g,process,1024,13500,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/V100/00021,21,V100,28.068753957748413,0,1024,27.45,27.31,3.536e-06,0.05581,0.08274,0.001743,0.001823,1.55e-06,12.19,8.025,2.055,1.447,1.261,0.1668,3.289,1.878,1.652,1.135,1.517,0.9883,0.9133,1.653,0.4015,2.589,2.774,1.419,0.541,0.3603,0.5429,pepper_diagnostics/g_g__t_tb_g/V100/00021/2_3__g__g__t__tb__g/timers.csv,0.2976,440543268,389.47242026406093,0.5429045244850198,13824000.0,13563291.0,499709.0,pepper_diagnostics/g_g__t_tb_g/V100/00021/event_data.hdf5,1.9755497685185185e-06,506188.209447089
g g -> t tb g,g g -> t tb g,process,2048,10800,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/V100/00022,22,V100,23.062437772750854,0,2048,22.57,22.28,3.419e-06,0.05457,0.2349,0.001618,0.001689,1.236e-06,9.451,7.247,1.656,1.133,0.9722,0.1495,2.62,1.466,1.272,0.8664,1.157,0.7446,0.6832,1.344,0.3119,1.999,2.417,1.665,0.4285,0.2807,0.4209,pepper_diagnostics/g_g__t_tb_g/V100/00022/2_3__g__g__t__tb__g/timers.csv,0.2298,703027308,388.52066836723145,0.42872654008803823,22118400.0,21700576.0,797599.0,pepper_diagnostics/g_g__t_tb_g/V100/00022/event_data.hdf5,1.0073061342592593e-06,992746.8581687611
g g -> t tb g,g g -> t tb g,process,4096,7559,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/V100/00023,23,V100,20.055089950561523,0,4096,19.18,18.9,2.777e-06,0.05762,0.2181,0.001507,0.001654,1.131e-06,7.117,7.428,1.251,0.9344,0.7484,0.1326,1.923,1.12,0.9702,0.653,0.8798,0.5704,0.5225,1.01,0.2416,1.541,2.268,2.423,0.3382,0.2085,0.3858,pepper_diagnostics/g_g__t_tb_g/V100/00023/2_3__g__g__t__tb__g/timers.csv,0.1813,983402644,388.17917397197067,0.3620787023538284,30961664.0,30377089.0,1115647.0,pepper_diagnostics/g_g__t_tb_g/V100/00023/event_data.hdf5,6.104323075142214e-07,1638183.2804232806
g g -> t tb g,g g -> t tb g,process,8192,5291,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/V100/00024,24,V100,18.053188800811768,0,8192,17.42,17.09,3.694e-06,0.06587,0.2599,0.001582,0.001815,1.332e-06,5.862,8.101,0.8931,0.6711,0.5367,0.1137,1.689,1.011,0.8218,0.5719,0.6583,0.4015,0.3608,0.7128,0.1803,1.152,2.222,3.278,0.2435,0.1476,0.2787,pepper_diagnostics/g_g__t_tb_g/V100/00024/2_3__g__g__t__tb__g/timers.csv,0.1344,1380649100,389.34217805676815,0.3066153240758155,43343872.0,42524827.0,1566342.0,pepper_diagnostics/g_g__t_tb_g/V100/00024/event_data.hdf5,3.942887243668494e-07,2536212.5219426565
g g -> t tb g,g g -> t tb g,process,16384,3704,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/V100/00025,25,V100,18.08159852027893,0,16384,17.26,17.18,3.972e-06,0.07374,0.004569,0.001237,0.001715,1.232e-06,5.256,9.514,0.7037,0.5121,0.4263,0.09273,1.76,0.8201,0.772,0.5554,0.51,0.304,0.2625,0.5564,0.1473,0.8455,2.619,3.813,0.1781,0.1159,0.217,pepper_diagnostics/g_g__t_tb_g/V100/00025/2_3__g__g__t__tb__g/timers.csv,0.1038,1929320228,388.5766003301908,0.25902808100816066,60686336.0,59541406.0,2188838.0,pepper_diagnostics/g_g__t_tb_g/V100/00025/event_data.hdf5,2.830950281789957e-07,3532382.770663562
g g -> t tb g,g g -> t tb g,process,32768,2963,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/V100/00026,26,V100,28.094483137130737,0,32768,27.82,27.54,2.969e-06,0.08728,0.1889,0.001379,0.001741,8.52e-07,6.275,19.07,0.6536,0.4783,0.3918,0.0966,2.654,0.971,0.8007,0.6441,0.4804,0.2561,0.2109,0.4793,0.1743,0.8155,6.611,5.821,0.1677,0.1115,0.198,pepper_diagnostics/g_g__t_tb_g/V100/00026/2_3__g__g__t__tb__g/timers.csv,0.09818,3088276508,388.81699225340617,0.20469785398797627,97091584.0,95257745.0,3503729.0,pepper_diagnostics/g_g__t_tb_g/V100/00026/event_data.hdf5,2.8364971365592304e-07,3525475.0907770516
g g -> t tb g,g g -> t tb g,process,65536,2370,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/V100/00027,27,V100,45.113181829452515,0,65536,44.38,44.02,3.844e-06,0.1145,0.2437,0.001723,0.001716,1.334e-06,7.99,33.88,0.6473,0.502,0.3838,0.1047,3.754,1.308,0.967,0.8246,0.5045,0.2182,0.1639,0.437,0.2103,0.7143,12.62,10.19,0.1598,0.1005,0.2405,pepper_diagnostics/g_g__t_tb_g/V100/00027/2_3__g__g__t__tb__g/timers.csv,0.09916,4938160892,388.66653423842746,0.16215846004249382,155320320.0,152383196.0,5602523.0,pepper_diagnostics/g_g__t_tb_g/V100/00027/event_data.hdf5,2.834143014899789e-07,3528403.45297592
g g -> t tb g,g g -> t tb g,process,131072,1896,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/V100/00028,28,V100,71.14295816421509,0,131072,70.54,70.29,3.11e-06,0.1608,0.08563,0.001541,0.00181,1.833e-06,13.22,54.84,0.7128,0.5618,0.4421,0.1085,7.28,1.921,1.404,1.44,0.5822,0.1981,0.1219,0.4435,0.2693,0.6102,19.58,18.82,0.1499,0.1066,0.3043,pepper_diagnostics/g_g__t_tb_g/V100/00028/2_3__g__g__t__tb__g/timers.csv,0.1091,7912888004,389.2262702366157,0.1280754627887818,248512512.0,243820917.0,8977547.0,pepper_diagnostics/g_g__t_tb_g/V100/00028/event_data.hdf5,2.8284290168858786e-07,3535531.540759709
g g -> t tb g,g g -> t tb g,process,262144,1517,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/V100/00029,29,V100,114.22459626197815,0,262144,113.1,112.8,5.141e-06,0.2812,0.06264,0.001641,0.002261,1.894e-06,20.41,89.64,0.8953,0.7374,0.5736,0.1461,11.12,3.429,2.14,2.289,0.7545,0.2155,0.114,0.5083,0.387,1.341,32.19,29.39,0.1607,0.133,0.4431,pepper_diagnostics/g_g__t_tb_g/V100/00029/2_3__g__g__t__tb__g/timers.csv,0.1424,12660915012,389.1916596824433,0.10121703758968228,397672448.0,390163431.0,14364500.0,pepper_diagnostics/g_g__t_tb_g/V100/00029/event_data.hdf5,2.8365052838661833e-07,3525464.9645390073
g g -> t tb g,g g -> t tb g,process,524288,1365,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/V100/00030,30,V100,192.42197561264038,0,524288,192.2,191.6,3.494e-06,0.5042,0.05287,0.001628,0.001733,1.457e-06,34.46,153.2,1.314,1.144,0.9031,0.2032,19.31,5.688,3.602,3.834,1.162,0.27,0.09799,0.708,0.6058,1.604,57.39,46.69,0.1937,0.2,0.7495,pepper_diagnostics/g_g__t_tb_g/V100/00030/2_3__g__g__t__tb__g/timers.csv,0.1976,22761070636,388.7856228610618,0.07542527760598218,715653120.0,702132026.0,25823602.0,pepper_diagnostics/g_g__t_tb_g/V100/00030/event_data.hdf5,2.677274710966117e-07,3735141.544885178
g g -> t tb g,g g -> t tb g,process,1048576,1229,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/V100/00031,31,V100,336.77024936676025,0,1048576,336.3,335.2,2.672e-06,0.9538,0.09626,0.004708,0.001755,1.166e-06,60.58,268.3,2.102,1.902,1.512,0.3254,34.25,10.04,6.258,6.828,1.939,0.3846,0.08377,1.071,1.031,1.846,103.2,78.23,0.2738,0.3246,1.303,pepper_diagnostics/g_g__t_tb_g/V100/00031/2_3__g__g__t__tb__g/timers.csv,0.3147,40968352676,388.6209502580069,0.05620539941482591,1288699904.0,1264359065.0,46480897.0,pepper_diagnostics/g_g__t_tb_g/V100/00031/event_data.hdf5,2.601071040352929e-07,3844570.1193317426
g g -> t tb g g,g g -> t tb g g,process,128,10000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/V100/00032,32,V100,51.091485023498535,0,128,50.42,50.32,3.91e-06,0.06715,0.02326,0.001752,0.001866,1.491e-06,40.5,4.475,1.462,1.152,1.08,0.1051,14.66,5.798,4.822,3.4,4.375,2.663,2.625,1.174,0.2877,1.887,1.671,0.09937,0.3913,0.2865,0.4721,pepper_diagnostics/g_g__t_tb_g_g/V100/00032/2_4__g__g__t__tb__g__g/timers.csv,0.5923,25844188,231.2237149170171,1.4628960187513411,1280000.0,1230238.0,24740.0,pepper_diagnostics/g_g__t_tb_g_g/V100/00032/event_data.hdf5,3.93125e-05,25437.201907790142
g g -> t tb g g,g g -> t tb g g,process,256,10000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/V100/00033,33,V100,53.095019817352295,0,256,52.05,51.8,3.419e-06,0.0544,0.1987,0.001728,0.001749,1.61e-06,41.3,4.968,1.506,1.183,1.133,0.1094,14.68,5.959,4.969,3.535,4.502,2.756,2.72,1.207,0.2988,1.94,1.864,0.2579,0.4025,0.2954,0.4832,pepper_diagnostics/g_g__t_tb_g_g/V100/00033/2_4__g__g__t__tb__g__g/timers.csv,0.5953,51254196,229.90574657442835,1.0333362677215323,2560000.0,2460818.0,49194.0,pepper_diagnostics/g_g__t_tb_g_g/V100/00033/event_data.hdf5,2.0234375e-05,49420.84942084942
g g -> t tb g g,g g -> t tb g g,process,512,10000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/V100/00034,34,V100,52.094218015670776,0,512,51.42,51.15,2.915e-06,0.05337,0.2196,0.001481,0.001697,9.99e-07,40.57,5.135,1.49,1.165,1.113,0.1111,14.69,5.839,4.847,3.408,4.367,2.648,2.613,1.201,0.2894,1.86,1.896,0.3771,0.3963,0.2892,0.4779,pepper_diagnostics/g_g__t_tb_g_g/V100/00034/2_4__g__g__t__tb__g__g/timers.csv,0.5886,102178212,229.1344918352756,0.7306648125252158,5120000.0,4921173.0,98033.0,pepper_diagnostics/g_g__t_tb_g_g/V100/00034/event_data.hdf5,9.990234375e-06,100097.75171065493
g g -> t tb g g,g g -> t tb g g,process,1024,9000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/V100/00035,35,V100,49.089460372924805,0,1024,48.66,48.27,3.996e-06,0.05555,0.3292,0.001611,0.001827,1.055e-06,37.67,5.499,1.377,1.084,1.039,0.1118,13.28,5.426,4.509,3.211,4.081,2.532,2.467,1.104,0.2732,1.779,1.933,0.6286,0.3771,0.2684,0.4367,pepper_diagnostics/g_g__t_tb_g_g/V100/00035/2_4__g__g__t__tb__g__g/timers.csv,0.7196,185072084,230.769530839899,0.5480288479747709,9216000.0,8856312.0,177625.0,pepper_diagnostics/g_g__t_tb_g_g/V100/00035/event_data.hdf5,5.237630208333334e-06,190926.04101926662
g g -> t tb g g,g g -> t tb g g,process,2048,7200,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/V100/00036,36,V100,41.16012740135193,0,2048,40.65,40.59,3.438e-06,0.05721,0.002696,0.001519,0.001702,1.018e-06,30.7,5.67,1.134,0.9083,0.849,0.1025,10.78,4.534,3.643,2.625,3.32,2.131,2.097,0.9072,0.227,1.459,1.801,1.088,0.3157,0.2162,0.3748,pepper_diagnostics/g_g__t_tb_g_g/V100/00036/2_4__g__g__t__tb__g__g/timers.csv,0.4427,296709196,231.15710488070343,0.432428751134398,14745600.0,14170321.0,284816.0,pepper_diagnostics/g_g__t_tb_g_g/V100/00036/event_data.hdf5,2.752685546875e-06,363281.59645232814
g g -> t tb g g,g g -> t tb g g,process,4096,5040,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/V100/00037,37,V100,32.09890127182007,0,4096,31.1,31.03,3.456e-06,0.06233,0.002955,0.001381,0.001645,1.33e-06,23.44,4.542,0.8417,0.6784,0.6116,0.08356,8.364,3.909,2.966,1.91,2.327,1.352,1.319,0.6847,0.1571,1.069,1.563,0.9306,0.2207,0.1534,0.3031,pepper_diagnostics/g_g__t_tb_g_g/V100/00037/2_4__g__g__t__tb__g__g/timers.csv,0.4143,413250004,230.05983022912733,0.36543113807047883,20643840.0,19840642.0,396790.0,pepper_diagnostics/g_g__t_tb_g_g/V100/00037/event_data.hdf5,1.5031118241567462e-06,665286.4969384467
g g -> t tb g g,g g -> t tb g g,process,8192,3528,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/V100/00038,38,V100,26.035666704177856,0,8192,25.3,25.23,2.651e-06,0.06693,0.003014,0.001485,0.002765,8.94e-07,18.74,4.361,0.5868,0.4733,0.4284,0.07125,7.376,2.821,2.328,1.88,1.671,0.9021,0.8837,0.4754,0.1113,0.7467,1.538,1.044,0.1551,0.1059,0.2114,pepper_diagnostics/g_g__t_tb_g_g/V100/00038/2_4__g__g__t__tb__g__g/timers.csv,0.2454,578725748,230.19244291544146,0.30863368817042824,28901376.0,27777061.0,555654.0,pepper_diagnostics/g_g__t_tb_g_g/V100/00038/event_data.hdf5,8.729688164328231e-07,1145516.2901307966
g g -> t tb g g,g g -> t tb g g,process,16384,2469,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/V100/00039,39,V100,26.09146547317505,0,16384,25.76,25.6,3.408e-06,0.07726,0.08659,0.001522,0.001728,1.049e-06,18.3,5.725,0.4312,0.3479,0.3163,0.05957,8.391,2.774,2.059,1.887,1.268,0.6459,0.6225,0.3417,0.08951,0.5561,1.862,1.375,0.1146,0.07741,0.1552,pepper_diagnostics/g_g__t_tb_g_g/V100/00039/2_4__g__g__t__tb__g__g/timers.csv,0.1901,813878380,231.27207879566544,0.261860384284334,40452096.0,38875079.0,781480.0,pepper_diagnostics/g_g__t_tb_g_g/V100/00039/event_data.hdf5,6.328473066018632e-07,1580159.9999999998
g g -> t tb g g,g g -> t tb g g,process,32768,1975,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/V100/00040,40,V100,43.10783910751343,0,32768,42.75,42.18,3.205e-06,0.09109,0.4708,0.001425,0.001683,1.411e-06,26.43,14.26,0.4137,0.3436,0.2992,0.06328,15.02,3.394,2.388,2.618,1.237,0.5826,0.555,0.2998,0.1139,0.5377,5.607,2.812,0.1111,0.07863,0.1532,pepper_diagnostics/g_g__t_tb_g_g/V100/00040/2_4__g__g__t__tb__g__g/timers.csv,0.2795,1301774996,231.1837827084688,0.20671892615943382,64716800.0,62198273.0,1249949.0,pepper_diagnostics/g_g__t_tb_g_g/V100/00040/event_data.hdf5,6.517627571202531e-07,1534300.6164058796
g g -> t tb g g,g g -> t tb g g,process,65536,1580,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/V100/00041,41,V100,65.13023042678833,0,65536,64.06,63.73,3.238e-06,0.1364,0.1933,0.001555,0.001739,1.135e-06,36.76,25.54,0.3853,0.3662,0.2939,0.0657,21.85,5.14,3.074,3.648,1.279,0.4431,0.4149,0.2527,0.1327,0.465,10.75,4.826,0.1088,0.07248,0.1842,pepper_diagnostics/g_g__t_tb_g_g/V100/00041/2_4__g__g__t__tb__g__g/timers.csv,0.5755,2083242628,231.31615406737916,0.16390521078207482,103546880.0,99512665.0,2000355.0,pepper_diagnostics/g_g__t_tb_g_g/V100/00041/event_data.hdf5,6.154700170589399e-07,1624774.5174956848
g g -> t tb g g,g g -> t tb g g,process,131072,1264,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/V100/00042,42,V100,111.1826434135437,0,131072,110.5,110.0,3.484e-06,0.2196,0.2142,0.002934,0.001734,1.151e-06,65.7,42.75,0.4493,0.4562,0.3379,0.07628,42.37,7.756,4.864,7.194,1.511,0.3775,0.3411,0.2743,0.1751,0.4393,17.17,9.974,0.1134,0.08189,0.2602,pepper_diagnostics/g_g__t_tb_g_g/V100/00042/2_4__g__g__t__tb__g__g/timers.csv,0.9306,3342084564,231.91690781536417,0.12995012872643558,165675008.0,159224435.0,3209164.0,pepper_diagnostics/g_g__t_tb_g_g/V100/00042/event_data.hdf5,6.639504734473893e-07,1506136.4363636363
g g -> t tb g g,g g -> t tb g g,process,262144,1011,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/V100/00043,43,V100,173.34337759017944,0,262144,172.9,172.4,4.322e-06,0.39,0.08371,0.001698,0.001784,1.487e-06,105.3,65.18,0.5534,0.6217,0.4323,0.0957,66.73,15.43,7.561,11.02,1.983,0.3482,0.2997,0.3126,0.2407,0.7168,27.61,12.24,0.1258,0.1074,0.388,pepper_diagnostics/g_g__t_tb_g_g/V100/00043/2_4__g__g__t__tb__g__g/timers.csv,1.486,5332309964,231.29475267302308,0.10226529973499737,265027584.0,254709553.0,5120256.0,pepper_diagnostics/g_g__t_tb_g_g/V100/00043/event_data.hdf5,6.504983269967854e-07,1537282.9698375869
g g -> t tb g g,g g -> t tb g g,process,524288,910,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/V100/00044,44,V100,295.73645091056824,0,524288,295.3,294.4,4.321e-06,0.7164,0.09119,0.001602,0.001767,1.356e-06,181.7,109.8,0.8356,0.9989,0.6737,0.1453,117.8,24.5,13.75,18.68,3.064,0.3423,0.253,0.4395,0.3961,1.065,49.06,15.97,0.1658,0.1655,0.6671,pepper_diagnostics/g_g__t_tb_g_g/V100/00044/2_4__g__g__t__tb__g__g/timers.csv,2.664,9584247156,230.94228062077318,0.07617110361104627,477102080.0,458534142.0,9203167.0,pepper_diagnostics/g_g__t_tb_g_g/V100/00044/event_data.hdf5,6.170587225274725e-07,1620591.3043478262
g g -> t tb g g,g g -> t tb g g,process,1048576,819,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/V100/00045,45,V100,525.367516040802,0,1048576,524.6,523.2,4.245e-06,1.383,0.00246,0.001786,0.001927,1.341e-06,325.8,192.7,1.347,1.696,1.129,0.2337,211.4,45.46,23.89,33.42,5.143,0.3839,0.2298,0.6652,0.682,1.231,89.47,22.68,0.2423,0.2756,1.178,pepper_diagnostics/g_g__t_tb_g_g/V100/00045/2_4__g__g__t__tb__g__g/timers.csv,4.882,17239484964,230.7830702689047,0.0568753760641967,858783744.0,825354650.0,16554051.0,pepper_diagnostics/g_g__t_tb_g_g/V100/00045/event_data.hdf5,6.092337024954213e-07,1641406.23853211
g g -> t tb g g g,g g -> t tb g g g,process,128,1000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/V100/00046,46,V100,27.037619829177856,0,128,26.57,26.49,2.107e-06,0.0771,0.0002972,0.001352,0.001705,6.44e-07,25.49,0.4273,0.1519,0.1292,0.1289,0.009905,11.3,3.122,2.377,1.78,2.071,1.211,1.215,0.1241,0.02779,0.18,0.1476,0.006097,0.03927,0.03401,0.05575,pepper_diagnostics/g_g__t_tb_g_g_g/V100/00046/2_5__g__g__t__tb__g__g__g/timers.csv,1.575,1815564,107.17287270018215,2.819569169179625,128000.0,118980.0,1447.0,pepper_diagnostics/g_g__t_tb_g_g_g/V100/00046/event_data.hdf5,0.000206953125,4832.0120800302
g g -> t tb g g g,g g -> t tb g g g,process,256,1000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/V100/00047,47,V100,27.037336349487305,0,256,26.73,26.68,2.469e-06,0.05246,0.0003148,0.001496,0.001705,8.41e-07,25.62,0.4825,0.1537,0.1296,0.1309,0.009994,11.39,3.124,2.391,1.781,2.097,1.231,1.227,0.1257,0.02799,0.1858,0.1709,0.01521,0.03972,0.0341,0.05559,pepper_diagnostics/g_g__t_tb_g_g_g/V100/00047/2_5__g__g__t__tb__g__g__g/timers.csv,1.532,3735564,115.06681779504824,2.133700238284697,256000.0,237839.0,3069.0,pepper_diagnostics/g_g__t_tb_g_g_g/V100/00047/event_data.hdf5,0.00010421875,9595.2023988006
g g -> t tb g g g,g g -> t tb g g g,process,512,1000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/V100/00048,48,V100,27.067906856536865,0,512,26.68,26.62,2.64e-06,0.05386,0.0002339,0.001704,0.001698,1.069e-06,25.53,0.509,0.1544,0.1299,0.1315,0.01021,11.28,3.143,2.378,1.794,2.081,1.217,1.216,0.1263,0.02808,0.1852,0.184,0.01624,0.03966,0.03413,0.05597,pepper_diagnostics/g_g__t_tb_g_g_g/V100/00048/2_5__g__g__t__tb__g__g__g/timers.csv,1.583,7463412,114.40391233575785,1.4954576624726992,512000.0,475817.0,6146.0,pepper_diagnostics/g_g__t_tb_g_g_g/V100/00048/event_data.hdf5,5.19921875e-05,19233.658903080388
g g -> t tb g g g,g g -> t tb g g g,process,1024,900,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/V100/00049,49,V100,25.06143546104431,0,1024,24.34,24.28,2.475e-06,0.05672,0.0003703,0.001456,0.001694,7.51e-07,23.22,0.5215,0.1434,0.1189,0.1206,0.01018,10.19,2.879,2.164,1.61,1.901,1.113,1.109,0.1175,0.02591,0.1705,0.185,0.03588,0.03631,0.03118,0.05121,pepper_diagnostics/g_g__t_tb_g_g_g/V100/00049/2_5__g__g__t__tb__g__g__g/timers.csv,1.47,13471260,115.6385591757409,1.1158561407060645,921600.0,856251.0,11165.0,pepper_diagnostics/g_g__t_tb_g_g_g/V100/00049/event_data.hdf5,2.634548611111111e-05,37957.16639209226
g g -> t tb g g g,g g -> t tb g g g,process,2048,720,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/V100/00050,50,V100,20.05711340904236,0,2048,19.86,19.8,2.627e-06,0.05937,0.0004457,0.001344,0.001667,1.011e-06,18.8,0.5511,0.117,0.1049,0.1008,0.009577,8.17,2.439,1.75,1.292,1.551,0.8873,0.8884,0.09575,0.02127,0.1511,0.1767,0.09097,0.0309,0.0252,0.04868,pepper_diagnostics/g_g__t_tb_g_g_g/V100/00050/2_5__g__g__t__tb__g__g__g/timers.csv,1.16,21401724,114.92094435896298,0.8737937097421852,1474560.0,1369799.0,17767.0,pepper_diagnostics/g_g__t_tb_g_g_g/V100/00050/event_data.hdf5,1.3427734375e-05,74472.72727272728
g g -> t tb g g g,g g -> t tb g g g,process,4096,503,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/V100/00051,51,V100,18.056077003479004,0,4096,16.99,16.92,2.683e-06,0.06647,0.0004395,0.001228,0.001612,9.76e-07,16.12,0.4736,0.08284,0.07435,0.07099,0.007748,7.115,2.36,1.545,1.14,1.141,0.6276,0.6265,0.06741,0.01543,0.108,0.1664,0.06114,0.02279,0.01768,0.03376,pepper_diagnostics/g_g__t_tb_g_g_g/V100/00051/2_5__g__g__t__tb__g__g__g/timers.csv,1.056,30052188,115.19813615335829,0.7374919500533631,2060288.0,1913526.0,24928.0,pepper_diagnostics/g_g__t_tb_g_g_g/V100/00051/event_data.hdf5,8.212444085487078e-06,121766.43026004727
g g -> t tb g g g,g g -> t tb g g g,process,8192,352,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/V100/00052,52,V100,15.051164388656616,0,8192,14.15,14.04,2.968e-06,0.07803,0.02687,0.001334,0.002214,1.062e-06,13.26,0.5388,0.05969,0.05425,0.05262,0.007422,6.142,1.635,1.248,1.17,0.8273,0.4376,0.437,0.04818,0.01151,0.07752,0.176,0.1049,0.01718,0.01257,0.02442,pepper_diagnostics/g_g__t_tb_g_g_g/V100/00052/2_5__g__g__t__tb__g__g__g/timers.csv,0.9836,41945268,115.25699190297472,0.6283532669671247,2883584.0,2678880.0,34838.0,pepper_diagnostics/g_g__t_tb_g_g_g/V100/00052/event_data.hdf5,4.8689408735795455e-06,205383.4757834758
g g -> t tb g g g,g g -> t tb g g g,process,16384,246,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/V100/00053,53,V100,16.053941011428833,0,16384,14.99,14.89,2.935e-06,0.09635,0.0007491,0.001371,0.001693,1.087e-06,13.96,0.7516,0.04438,0.04201,0.03916,0.006402,7.244,1.807,1.116,1.339,0.625,0.3091,0.3074,0.03496,0.009418,0.05914,0.2291,0.1301,0.01315,0.01046,0.01834,pepper_diagnostics/g_g__t_tb_g_g_g/V100/00053/2_5__g__g__t__tb__g__g__g/timers.csv,0.9399,58403580,115.05739194926208,0.5343137647607864,4030464.0,3743802.0,48528.0,pepper_diagnostics/g_g__t_tb_g_g_g/V100/00053/event_data.hdf5,3.6943637258638213e-06,270682.60577568837
g g -> t tb g g g,g g -> t tb g g g,process,32768,197,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/V100/00054,54,V100,24.063963651657104,0,32768,23.38,23.24,2.646e-06,0.1335,0.0009133,0.001502,0.001689,1.121e-06,21.42,1.65,0.04121,0.04098,0.03548,0.006629,13.38,2.393,1.344,1.95,0.6037,0.2427,0.2421,0.02949,0.01172,0.05343,0.643,0.2242,0.01272,0.009449,0.01874,pepper_diagnostics/g_g__t_tb_g_g_g/V100/00054/2_5__g__g__t__tb__g__g__g/timers.csv,1.054,93005436,114.45110453744653,0.4236595335140154,6455296.0,5996253.0,77377.0,pepper_diagnostics/g_g__t_tb_g_g_g/V100/00054/event_data.hdf5,3.600144749365482e-06,277766.60929432017
g g -> t tb g g g,g g -> t tb g g g,process,65536,158,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/V100/00055,55,V100,36.07794380187988,0,65536,35.31,35.09,2.643e-06,0.216,0.00129,0.001571,0.001673,1.318e-06,31.92,3.001,0.04016,0.04492,0.03549,0.007404,20.62,3.726,1.891,3.018,0.6179,0.1966,0.1942,0.02638,0.01377,0.04613,1.397,0.2627,0.01241,0.008727,0.02371,pepper_diagnostics/g_g__t_tb_g_g_g/V100/00055/2_5__g__g__t__tb__g__g__g/timers.csv,1.484,149468220,114.49499384805826,0.3323228337481408,10354688.0,9616172.0,124374.0,pepper_diagnostics/g_g__t_tb_g_g_g/V100/00055/event_data.hdf5,3.388803216475475e-06,295089.4271872328
g g -> t tb g g g,g g -> t tb g g g,process,131072,126,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/V100/00056,56,V100,67.11134457588196,0,131072,65.93,65.56,2.467e-06,0.3691,0.001709,0.001601,0.001646,1.362e-06,60.69,4.677,0.0464,0.05734,0.04046,0.008539,42.11,5.64,3.029,6.259,0.7142,0.1628,0.1597,0.02802,0.01838,0.04488,2.198,0.3952,0.01369,0.009431,0.03417,pepper_diagnostics/g_g__t_tb_g_g_g/V100/00056/2_5__g__g__t__tb__g__g__g/timers.csv,2.445,237895476,114.29524387866513,0.26280282704500146,16515072.0,15340207.0,197932.0,pepper_diagnostics/g_g__t_tb_g_g_g/V100/00056/event_data.hdf5,3.96970718625992e-06,251907.74862721172
g g -> t tb g g g,g g -> t tb g g g,process,262144,101,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/V100/00057,57,V100,107.18673753738403,0,262144,106.1,105.4,3.147e-06,0.6977,0.002745,0.001625,0.001704,1.536e-06,97.68,7.443,0.05794,0.08013,0.05127,0.01088,65.14,12.48,4.862,9.744,0.9468,0.1349,0.1301,0.0321,0.02584,0.04712,3.55,0.577,0.01561,0.01255,0.05192,pepper_diagnostics/g_g__t_tb_g_g_g/V100/00057/2_5__g__g__t__tb__g__g__g/timers.csv,4.054,380860284,114.15909267499785,0.2077469496115584,26476544.0,24591372.0,316940.0,pepper_diagnostics/g_g__t_tb_g_g_g/V100/00057/event_data.hdf5,3.9808820969987625e-06,251200.60721062619
g g -> t tb g g g,g g -> t tb g g g,process,524288,91,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/V100/00058,58,V100,188.39550399780273,0,524288,187.9,186.5,2.725e-06,1.322,0.01589,0.001431,0.001635,1.059e-06,172.8,13.38,0.08558,0.1315,0.08013,0.0173,118.1,19.45,8.856,16.94,1.533,0.128,0.1234,0.04549,0.04008,0.1164,6.355,0.9923,0.0211,0.01988,0.09045,pepper_diagnostics/g_g__t_tb_g_g_g/V100/00058/2_5__g__g__t__tb__g__g__g/timers.csv,7.432,686861292,114.28655578471863,0.15733109817592836,47710208.0,44315379.0,571606.0,pepper_diagnostics/g_g__t_tb_g_g_g/V100/00058/event_data.hdf5,3.909016703511332e-06,255818.80965147456
g g -> t tb g g g,g g -> t tb g g g,process,1048576,81,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/V100/00059,59,V100,334.78906083106995,0,1048576,334.0,331.4,2.871e-06,2.594,0.002525,0.001518,0.001733,1.165e-06,307.0,23.76,0.1345,0.2225,0.1307,0.0277,210.6,34.99,15.91,29.08,2.544,0.1254,0.1185,0.06763,0.06692,0.1443,11.23,2.001,0.03137,0.03295,0.1582,pepper_diagnostics/g_g__t_tb_g_g_g/V100/00059/2_5__g__g__t__tb__g__g__g/timers.csv,13.17,1220890612,114.13315247419116,0.11832743781010385,84934656.0,78891393.0,1016133.0,pepper_diagnostics/g_g__t_tb_g_g_g/V100/00059/event_data.hdf5,3.901823067370756e-06,256290.45262522632
g g -> t tb g g g g,g g -> t tb g g g g,process,128,100,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/V100/00060,60,V100,25.036874771118164,0,128,24.13,23.91,2.298e-06,0.2115,0.0004023,0.001523,0.00166,8.93e-07,23.78,0.05927,0.01573,0.01573,0.01561,0.001398,10.08,2.023,1.472,1.172,1.278,0.7728,0.7741,0.01233,0.003401,0.01961,0.0152,0.001145,0.005453,0.003554,0.006696,pepper_diagnostics/g_g__t_tb_g_g_g_g/V100/00060/2_6__g__g__t__tb__g__g__g__g/timers.csv,5.697,287564,44.59072911049845,4.423662844702757,12800.0,11382.0,103.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/V100/00060/event_data.hdf5,0.00186796875,535.340861564199
g g -> t tb g g g g,g g -> t tb g g g g,process,256,100,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/V100/00061,61,V100,26.037582874298096,0,256,24.85,24.75,2.895e-06,0.09823,0.0004385,0.001454,0.001662,1.211e-06,24.6,0.07276,0.01717,0.01733,0.01698,0.001527,10.54,2.082,1.48,1.174,1.288,0.7617,0.7667,0.01365,0.003519,0.02107,0.0178,0.001656,0.00561,0.003673,0.008018,pepper_diagnostics/g_g__t_tb_g_g_g_g/V100/00061/2_6__g__g__t__tb__g__g__g__g/timers.csv,5.984,423564,48.995035584341,3.268780786219757,25600.0,22754.0,226.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/V100/00061/event_data.hdf5,0.000966796875,1034.3434343434344
g g -> t tb g g g g,g g -> t tb g g g g,process,512,100,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/V100/00062,62,V100,26.037344932556152,0,512,25.22,25.12,2.728e-06,0.09849,0.0004757,0.001447,0.001649,1.638e-06,24.95,0.08806,0.01724,0.01727,0.01713,0.00154,10.6,2.091,1.483,1.172,1.309,0.7565,0.7644,0.0137,0.00354,0.0235,0.02008,0.002525,0.005562,0.003693,0.007991,pepper_diagnostics/g_g__t_tb_g_g_g_g/V100/00062/2_6__g__g__t__tb__g__g__g__g/timers.csv,6.251,695564,50.353055815226156,2.3323495421967224,51200.0,45549.0,467.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/V100/00062/event_data.hdf5,0.0004906250000000001,2038.2165605095538
g g -> t tb g g g g,g g -> t tb g g g g,process,1024,90,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/V100/00063,63,V100,27.038590908050537,0,1024,26.45,26.34,2.582e-06,0.1091,0.0002725,0.001493,0.001667,1.057e-06,26.17,0.0956,0.01589,0.01587,0.01553,0.001475,9.55,1.989,1.356,1.066,1.193,0.6982,0.6961,0.01261,0.003278,0.02176,0.02054,0.003928,0.00525,0.003351,0.007245,pepper_diagnostics/g_g__t_tb_g_g_g_g/V100/00063/2_6__g__g__t__tb__g__g__g__g/timers.csv,9.117,1239564,51.12852353083515,1.869175227328436,92160.0,82058.0,838.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/V100/00063/event_data.hdf5,0.0002858072916666667,3498.8610478359906
g g -> t tb g g g g,g g -> t tb g g g g,process,2048,72,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/V100/00064,64,V100,24.062891483306885,0,2048,23.19,23.08,2.557e-06,0.1099,0.0003212,0.0015,0.001687,1.29e-06,22.92,0.09686,0.01317,0.01312,0.01256,0.001385,8.046,1.957,1.313,0.8771,0.9788,0.5629,0.5656,0.01041,0.002769,0.01813,0.02053,0.005472,0.004494,0.002716,0.00589,pepper_diagnostics/g_g__t_tb_g_g_g_g/V100/00064/2_6__g__g__t__tb__g__g__g__g/timers.csv,8.175,1919564,52.4023290767734,1.6007046485977876,147456.0,131009.0,1365.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/V100/00064/event_data.hdf5,0.0001565212673611111,6388.90814558059
g g -> t tb g g g g,g g -> t tb g g g g,process,4096,50,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/V100/00065,65,V100,19.0833797454834,0,4096,18.5,18.37,3.117e-06,0.1249,0.000324,0.001401,0.001652,1.003e-06,18.22,0.1066,0.009833,0.009991,0.009231,0.001337,7.084,1.548,1.016,0.8187,0.7185,0.3969,0.3954,0.007556,0.002277,0.01394,0.02083,0.007448,0.003704,0.001945,0.00432,pepper_diagnostics/g_g__t_tb_g_g_g_g/V100/00065/2_6__g__g__t__tb__g__g__g__g/timers.csv,5.873,2735564,51.61870780046512,1.1840462632102433,204800.0,182129.0,1913.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/V100/00065/event_data.hdf5,8.9697265625e-05,11148.61186717474
g g -> t tb g g g g,g g -> t tb g g g g,process,8192,35,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/V100/00066,66,V100,15.02405858039856,0,8192,14.6,14.44,3.082e-06,0.1584,0.0003035,0.001421,0.001652,1.404e-06,14.31,0.09295,0.007102,0.007363,0.006543,0.001115,5.819,1.381,0.8061,0.8858,0.4942,0.2584,0.2622,0.005453,0.001649,0.008793,0.02119,0.007661,0.002833,0.00135,0.00317,pepper_diagnostics/g_g__t_tb_g_g_g_g/V100/00066/2_6__g__g__t__tb__g__g__g__g/timers.csv,4.138,3551564,50.64072109022209,1.0396956914975428,286720.0,254813.0,2593.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/V100/00066/event_data.hdf5,5.036272321428571e-05,19855.95567867036
g g -> t tb g g g g,g g -> t tb g g g g,process,16384,24,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/V100/00067,67,V100,16.0538649559021,0,16384,15.27,15.04,3.596e-06,0.2292,0.0002746,0.001617,0.001696,1.354e-06,14.9,0.1114,0.005638,0.00617,0.004778,0.001026,7.211,1.389,0.7513,1.092,0.3723,0.1779,0.1788,0.004116,0.001522,0.00672,0.03208,0.009931,0.002513,0.001133,0.002513,pepper_diagnostics/g_g__t_tb_g_g_g_g/V100/00067/2_6__g__g__t__tb__g__g__g__g/timers.csv,3.542,4916796,50.114970077566426,0.8456822821131108,393216.0,349913.0,3559.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/V100/00067/event_data.hdf5,3.824869791666666e-05,26144.680851063833
g g -> t tb g g g g,g g -> t tb g g g g,process,32768,19,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/V100/00068,68,V100,24.061949729919434,0,32768,23.49,23.12,2.857e-06,0.3559,0.0003566,0.001602,0.001677,1.146e-06,22.84,0.2532,0.005351,0.006226,0.004365,0.001113,13.62,2.02,0.9564,1.665,0.3729,0.1496,0.1503,0.003671,0.00168,0.006361,0.108,0.01443,0.002497,0.001129,0.002588,pepper_diagnostics/g_g__t_tb_g_g_g_g/V100/00068/2_6__g__g__t__tb__g__g__g__g/timers.csv,3.766,7908796,51.33512676324681,0.6912858321900723,622592.0,554199.0,5737.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/V100/00068/event_data.hdf5,3.7135074013157896e-05,26928.71972318339
g g -> t tb g g g g,g g -> t tb g g g g,process,65536,15,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/V100/00069,69,V100,35.075408935546875,0,65536,34.82,34.13,2.388e-06,0.6769,0.0003425,0.001379,0.001717,1.641e-06,33.73,0.3739,0.005076,0.006831,0.004188,0.001093,20.95,2.949,1.251,2.709,0.3571,0.115,0.1155,0.003194,0.001882,0.00516,0.1723,0.0208,0.002447,0.001233,0.003144,pepper_diagnostics/g_g__t_tb_g_g_g_g/V100/00069/2_6__g__g__t__tb__g__g__g__g/timers.csv,5.176,12543260,51.832546101583375,0.5607896282791537,983040.0,874080.0,9125.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/V100/00069/event_data.hdf5,3.471883138020834e-05,28802.812774685022
g g -> t tb g g g g,g g -> t tb g g g g,process,131072,12,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/V100/00070,70,V100,68.11255598068237,0,131072,67.0,65.85,2.892e-06,1.141,0.0003764,0.001498,0.001684,1.453e-06,65.24,0.5797,0.005724,0.008473,0.004688,0.001274,44.04,4.541,2.212,5.198,0.4145,0.0923,0.09371,0.00335,0.002374,0.005084,0.2738,0.03082,0.002559,0.001577,0.004331,pepper_diagnostics/g_g__t_tb_g_g_g_g/V100/00070/2_6__g__g__t__tb__g__g__g__g/timers.csv,8.532,20167108,52.43950763399413,0.45403853389805104,1572864.0,1399184.0,14781.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/V100/00070/event_data.hdf5,4.1866302490234374e-05,23885.558086560366
g g -> t tb g g g g,g g -> t tb g g g g,process,262144,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/V100/00071,71,V100,116.22956466674805,0,262144,115.3,113.2,2.803e-06,2.17,0.0004309,0.001533,0.001726,1.38e-06,112.2,0.9508,0.006917,0.01199,0.006034,0.001607,72.1,10.92,3.87,9.208,0.5616,0.07812,0.07865,0.003904,0.003013,0.005697,0.4586,0.04669,0.002999,0.002436,0.006546,pepper_diagnostics/g_g__t_tb_g_g_g_g/V100/00071/2_6__g__g__t__tb__g__g__g__g/timers.csv,15.21,32964188,51.41007587793807,0.34388454649146083,2621440.0,2330973.0,24198.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/V100/00071/event_data.hdf5,4.3182373046875e-05,23157.597173144877
g g -> t tb g g g g,g g -> t tb g g g g,process,524288,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/V100/00072,72,V100,228.3795919418335,0,524288,228.0,223.6,2.866e-06,4.361,0.0005698,0.001626,0.001719,1.118e-06,221.6,1.96,0.0125,0.02125,0.01045,0.002625,145.8,18.62,7.684,17.55,1.001,0.08775,0.08971,0.005798,0.006704,0.01565,0.9097,0.07963,0.004097,0.004506,0.01264,pepper_diagnostics/g_g__t_tb_g_g_g_g/V100/00072/2_6__g__g__t__tb__g__g__g__g/timers.csv,30.57,66043580,51.39539164725344,0.24374452142125097,5242880.0,4661924.0,48437.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/V100/00072/event_data.hdf5,4.26483154296875e-05,23447.58497316637
g g -> t tb g g g g,g g -> t tb g g g g,process,1048576,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/V100/00073,73,V100,451.73748993873596,0,1048576,451.3,442.7,3.062e-06,8.503,0.0007799,0.001378,0.001649,1.255e-06,438.9,3.67,0.01788,0.03928,0.01889,0.004319,288.4,37.3,15.98,33.98,1.886,0.08334,0.08606,0.009152,0.008727,0.01884,1.769,0.1731,0.005907,0.008632,0.02473,pepper_diagnostics/g_g__t_tb_g_g_g_g/V100/00073/2_6__g__g__t__tb__g__g__g__g/timers.csv,60.83,131252980,51.118379657232516,0.1709510351083529,10485760.0,9322734.0,96364.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/V100/00073/event_data.hdf5,4.2219161987304684e-05,23685.927264513215
g g -> t tb g g g g g,g g -> t tb g g g g g,process,128,25,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/V100/00074,74,V100,159.2104139328003,0,128,158.6,156.4,2.557e-06,2.194,0.0003737,0.00137,0.001642,1.229e-06,156.4,0.01497,0.005408,0.006343,0.005285,0.0006969,27.93,4.134,2.754,2.294,2.341,1.386,1.399,0.004066,0.001342,0.005434,0.002733,0.0003819,0.002497,0.001159,0.002681,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/V100/00074/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,113.2,167564,8.700440609388657,6.151178906598472,3200.0,2685.0,2.0,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/V100/00074/event_data.hdf5,0.048875,20.460358056265985
g g -> t tb g g g g g,g g -> t tb g g g g g,process,256,25,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/V100/00075,75,V100,177.2650363445282,0,256,176.3,174.2,2.705e-06,2.078,0.0003735,0.001368,0.00165,1.191e-06,174.1,0.03205,0.00536,0.006275,0.005354,0.0007003,27.8,4.397,2.694,2.249,2.288,1.332,1.341,0.00405,0.00131,0.005606,0.00338,0.0004356,0.002495,0.001146,0.002627,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/V100/00075/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,131.0,167564,19.575991371124484,6.521250212492436,6400.0,5337.0,9.0,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/V100/00075/event_data.hdf5,0.02721875,36.73938002296211
g g -> t tb g g g g g,g g -> t tb g g g g g,process,512,25,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/V100/00076,76,V100,185.26952171325684,0,512,184.3,182.2,2.776e-06,2.086,0.0003796,0.001555,0.001661,1.079e-06,182.1,0.05647,0.005459,0.006171,0.005593,0.0007259,28.19,4.383,2.795,2.328,2.368,1.405,1.415,0.00412,0.001339,0.006314,0.00457,0.000549,0.002402,0.001147,0.002614,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/V100/00076/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,138.2,167564,37.022829138797796,9.851911318597681,12800.0,10724.0,27.0,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/V100/00076/event_data.hdf5,0.014234374999999999,70.25246981339188
g g -> t tb g g g g g,g g -> t tb g g g g g,process,1024,22,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/V100/00077,77,V100,167.27987551689148,0,1024,166.5,164.5,3.016e-06,2.013,0.0003206,0.001571,0.001714,1.296e-06,164.4,0.05546,0.004897,0.005678,0.004919,0.0006784,24.71,4.299,2.423,2.046,2.054,1.193,1.196,0.003671,0.001226,0.005718,0.004726,0.0004373,0.002256,0.001027,0.002387,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/V100/00077/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,125.6,167564,13.594438452169776,2.8969927620529137,22528.0,18836.0,22.0,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/V100/00077/event_data.hdf5,0.007302024147727273,136.9483282674772
g g -> t tb g g g g g,g g -> t tb g g g g g,process,2048,18,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/V100/00078,78,V100,142.1887457370758,0,2048,141.0,138.9,2.769e-06,2.159,0.000344,0.00138,0.001672,1.334e-06,138.8,0.07432,0.004272,0.004984,0.004009,0.000646,21.96,4.641,2.449,1.694,1.713,0.9655,0.9657,0.003145,0.001127,0.005014,0.005606,0.0006058,0.002134,0.0008315,0.002013,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/V100/00078/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,103.5,167564,22.131510286606694,2.909971581275361,36864.0,30777.0,58.0,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/V100/00078/event_data.hdf5,0.0037679036458333334,265.3995680345572
g g -> t tb g g g g g,g g -> t tb g g g g g,process,4096,12,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/V100/00079,79,V100,100.23945689201355,0,4096,99.65,97.42,2.714e-06,2.226,0.0008767,0.001637,0.001636,1.116e-06,97.33,0.06718,0.003344,0.003974,0.002849,0.0005892,18.02,2.738,1.736,1.643,1.179,0.6648,0.6644,0.002372,0.0009721,0.003583,0.005506,0.0005336,0.001873,0.0005728,0.001523,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/V100/00079/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,69.98,167564,21.91149142176715,2.5342764617154248,49152.0,40981.0,76.0,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/V100/00079/event_data.hdf5,0.0019820149739583335,504.5370560459864
g g -> t tb g g g g g,g g -> t tb g g g g g,process,8192,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/V100/00080,80,V100,90.16489553451538,0,8192,89.78,87.33,2.518e-06,2.445,0.0003984,0.001109,0.001764,1.016e-06,87.24,0.07218,0.003028,0.003666,0.002408,0.0006011,18.01,3.256,1.718,2.258,0.9952,0.5299,0.5288,0.002104,0.0009239,0.003023,0.008021,0.0006668,0.001787,0.0004934,0.001381,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/V100/00080/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,59.35,167564,16.490823031664878,1.6734249351366637,81920.0,68275.0,97.0,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/V100/00080/event_data.hdf5,0.0010660400390625,938.0510706515515
g g -> t tb g g g g g,g g -> t tb g g g g g,process,16384,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/V100/00081,81,V100,125.23401236534119,0,16384,124.1,121.4,2.716e-06,2.721,0.0004171,0.001689,0.00168,1.116e-06,121.2,0.1167,0.003189,0.003699,0.002576,0.0006394,32.71,5.441,2.389,4.185,1.128,0.5518,0.552,0.002173,0.001016,0.003327,0.02519,0.001652,0.001638,0.0006093,0.001448,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/V100/00081/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,73.67,471564,22.660045027808316,1.4540622336924494,163840.0,136726.0,258.0,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/V100/00081/event_data.hdf5,0.000740966796875,1349.5881383855024
g g -> t tb g g g g g,g g -> t tb g g g g g,process,32768,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/V100/00082,82,V100,208.32065987586975,0,32768,208.1,204.6,3.347e-06,3.476,0.000492,0.001404,0.00171,1.019e-06,204.4,0.1939,0.003303,0.004291,0.002803,0.0007214,80.93,9.5,3.911,8.59,1.303,0.5163,0.5215,0.002209,0.001094,0.003129,0.06744,0.002643,0.001896,0.000642,0.001748,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/V100/00082/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,98.52,775564,21.844156786805602,1.0315195913481248,327680.0,273692.0,498.0,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/V100/00082/event_data.hdf5,0.0006243896484375,1601.564027370479
g g -> t tb g g g g g,g g -> t tb g g g g g,process,65536,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/V100/00083,83,V100,387.0706751346588,0,65536,386.1,381.1,2.924e-06,5.025,0.003865,0.001639,0.001693,1.037e-06,380.7,0.3267,0.003883,0.005332,0.003448,0.0009064,162.5,17.76,6.909,18.06,1.648,0.5467,0.5494,0.002437,0.001446,0.003403,0.1346,0.004998,0.002017,0.000728,0.002582,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/V100/00083/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,172.2,1535564,21.394608696264797,0.7318467396586279,655360.0,547558.0,966.0,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/V100/00083/event_data.hdf5,0.000581512451171875,1719.653634216741
g g -> t tb g g g g g,g g -> t tb g g g g g,process,131072,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/V100/00084,84,V100,915.0347180366516,0,131072,914.0,906.0,2.6e-06,7.929,0.001529,0.001392,0.002612,1.206e-06,905.4,0.5977,0.004844,0.007635,0.004662,0.001185,445.9,36.26,15.93,45.63,2.379,0.5469,0.5469,0.002886,0.001958,0.00405,0.2689,0.007581,0.002401,0.001005,0.004224,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/V100/00084/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,357.4,3055564,21.27824589968546,0.5075877741558041,1310720.0,1094029.0,1933.0,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/V100/00084/event_data.hdf5,0.00069122314453125,1446.710816777042
g g -> t tb g g g g g,g g -> t tb g g g g g,process,262144,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/V100/00085,85,V100,1982.2031917572021,0,262144,1982.0,1969.0,2.792e-06,12.08,0.001336,0.001539,0.001744,1.284e-06,1968.0,1.144,0.007058,0.01283,0.00715,0.001895,867.8,107.1,33.35,97.97,3.947,0.6822,0.6875,0.003979,0.003079,0.004567,0.542,0.01346,0.003209,0.001734,0.00788,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/V100/00085/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,855.4,5948796,21.13390903985765,0.3483892843547214,2621440.0,2188041.0,3900.0,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/V100/00085/event_data.hdf5,0.0007511138916015625,1331.3560182833926



==> JLSE_Plots/pepper_results/pepper/pepper_ttng/plots_2023-11-03_ttng/pepper_runs_xpu_ttng.csv <==
process_string,process,process_input_type,batch_size,n_batches,seed,verbosity,collision_energy,mu2,use_cached_results,cache_path,integrator,diagnostic_output_enabled,diagnostic_path,proc_id,label,run_time,return_code,thread_count,Total Runtime,Event Generation Runtime,Optimisation Runtime,Initialisation Runtime,HDF5 Close Runtime,HDF5 Open Runtime,HDF5 Init Runtime,Unweighting Setup Runtime,EG Recursion,EG Output,EG PDF and AlphaS evaluation,EG Phase space,EG External State,EG RNG,EG-R Calculate currents,EG-R Momenta preparation,EG-R Currents preparation,EG-R IP reset,EG-R ME update,EG-R ME reset,EG-R IC reset,EG-PDF PDF,EG-PDF AlphaS,EG-O Filter non-zero,EG-O Pull non-zero,EG-O HDF5 write,EG-PS Fill Mom Weights,EG-PS Update weights,EG-PS Cuts,CSV Timer Filename,EG-R ME2 update,event_data_size,xs_mean,xs_sigma,n_trials,n_nonzero_after_cuts,n_nonzero,HDF5 Filename,event_period,event_rate
g g -> t tb,g g -> t tb,process,128,20000,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/PVC/00000,0,PVC,40.16624569892883,-11,128,24.5,23.32,6.836e-06,1.064,0.01884,0.5547,0.2209,7.347e-06,5.79,8.914,2.872,1.679,0.4606,0.4232,1.768,1.198,0.7632,0.2317,0.6363,0.2244,0.2231,2.336,0.5361,2.101,1.787,4.477,0.5713,0.53,0.5723,pepper_diagnostics/g_g__t_tb/PVC/00000/2_2__g__g__t__tb/timers.csv,0.3768,60397284,428.35466741871863,1.4573147583278967,2560000,2534984,83613,pepper_diagnostics/g_g__t_tb/PVC/00000/event_data.hdf5,9.109375e-06,109777.01543739281
g g -> t tb,g g -> t tb,process,256,20000,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/PVC/00001,1,PVC,44.415546894073486,-11,256,28.57,27.37,1.646e-05,1.064,0.03215,0.564,0.2209,2.238e-06,6.12,12.1,3.035,1.719,0.4906,0.4811,1.841,1.313,0.8104,0.2526,0.6298,0.2432,0.2434,2.485,0.5495,2.357,3.982,5.173,0.6015,0.5305,0.5824,pepper_diagnostics/g_g__t_tb/PVC/00001/2_2__g__g__t__tb/timers.csv,0.3707,120848388,428.868196809352,1.031198019160708,5120000,5070346,167405,pepper_diagnostics/g_g__t_tb/PVC/00001/event_data.hdf5,5.3457031250000006e-06,187066.13080014611
g g -> t tb,g g -> t tb,process,512,20000,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/PVC/00002,2,PVC,49.73560094833374,-11,512,34.4,33.2,5.168e-06,1.064,0.03922,0.5548,0.2209,1.789e-06,6.161,17.73,2.96,1.717,0.4484,0.5778,1.791,1.393,0.8015,0.2296,0.6353,0.2243,0.2263,2.432,0.5288,2.423,8.09,6.525,0.5977,0.5302,0.5846,pepper_diagnostics/g_g__t_tb/PVC/00002/2_2__g__g__t__tb/timers.csv,0.3526,242331828,430.236619794232,0.7302966696568229,10240000,10140028,335890,pepper_diagnostics/g_g__t_tb/PVC/00002/event_data.hdf5,3.2421875000000005e-06,308433.734939759
g g -> t tb,g g -> t tb,process,1024,18000,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/PVC/00003,3,PVC,52.006898641586304,-11,1024,36.4,35.19,6.547e-06,1.064,0.05647,0.5643,0.2209,4.053e-06,5.879,20.13,2.792,1.582,0.4081,0.5952,1.652,1.327,0.8106,0.2105,0.6022,0.2037,0.2062,2.283,0.5091,2.395,8.585,8.403,0.5609,0.4761,0.5408,pepper_diagnostics/g_g__t_tb/PVC/00003/2_2__g__g__t__tb/timers.csv,0.3511,435527148,429.5585546085425,0.5438811507940143,18432000,18252534,603685,pepper_diagnostics/g_g__t_tb/PVC/00003/event_data.hdf5,1.9091796874999997e-06,523785.1662404093
g g -> t tb,g g -> t tb,process,2048,14400,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/PVC/00004,4,PVC,50.804903507232666,-11,2048,35.06,33.85,1.251e-05,1.064,0.05288,0.564,0.2209,4.052e-06,5.084,21.02,2.438,1.343,0.3559,0.5512,1.43,1.111,0.6702,0.183,0.5085,0.1787,0.1793,1.994,0.4441,1.994,8.307,9.871,0.4856,0.3874,0.4667,pepper_diagnostics/g_g__t_tb/PVC/00004/2_2__g__g__t__tb/timers.csv,0.3075,695742748,428.90112156230475,0.42969380388987566,29491200,29202671,964391,pepper_diagnostics/g_g__t_tb/PVC/00004/event_data.hdf5,1.147800021701389e-06,871231.905465288
g g -> t tb,g g -> t tb,process,4096,10080,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/PVC/00005,5,PVC,46.4482855796814,0,4096,29.73,28.51,1.152e-05,1.064,0.05256,0.5639,0.2208,1.883e-06,3.786,19.23,1.671,0.9757,0.2507,0.445,1.038,0.7632,0.4675,0.1285,0.3527,0.1264,0.126,1.352,0.3194,1.384,8.213,8.696,0.3584,0.2814,0.3326,pepper_diagnostics/g_g__t_tb/PVC/00005/2_2__g__g__t__tb/timers.csv,0.2201,976729492,430.07239795029227,0.36362954984346146,41287680,40884317,1353868,pepper_diagnostics/g_g__t_tb/PVC/00005/event_data.hdf5,6.90520755828373e-07,1448182.3921431077
g g -> t tb,g g -> t tb,process,8192,7056,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/PVC/00006,6,PVC,27.76918888092041,-11,8192,27.08,26.9,5.603e-06,0.1229,0.04587,0.0132,0.005418,2.246e-06,3.017,20.04,1.216,0.7137,0.1645,0.386,0.7346,0.5584,0.3737,0.0841,0.2464,0.08287,0.08314,0.9743,0.2416,2.272,6.818,9.037,0.2565,0.1923,0.2626,pepper_diagnostics/g_g__t_tb/PVC/00006/2_2__g__g__t__tb/timers.csv,0.1423,1366717516,429.85566370130545,0.30725838755736434,57802752,57237184,1894419,pepper_diagnostics/g_g__t_tb/PVC/00006/event_data.hdf5,4.653757661918934e-07,2148801.189591078
g g -> t tb,g g -> t tb,process,16384,4939,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/PVC/00007,7,PVC,34.02157950401306,-11,16384,32.38,31.92,5.052e-06,0.1222,0.3255,0.0126,0.005741,2.84e-06,2.428,26.67,0.8918,0.5247,0.1157,0.3533,0.696,0.4194,0.3249,0.05914,0.1947,0.05868,0.05886,0.7034,0.1884,0.719,5.738,18.83,0.2045,0.134,0.1845,pepper_diagnostics/g_g__t_tb/PVC/00007/2_2__g__g__t__tb/timers.csv,0.1008,1913686228,429.9385579994465,0.2597052364546535,80920576,80130485,2652665,pepper_diagnostics/g_g__t_tb/PVC/00007/event_data.hdf5,3.944608599919012e-07,2535105.7644110275
g g -> t tb,g g -> t tb,process,32768,3951,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/PVC/00008,8,PVC,47.24231839179993,0,32768,46.53,46.16,5.653e-06,0.1347,0.2203,0.01564,0.005825,2.262e-06,2.978,40.65,0.7782,0.4921,0.09916,0.3721,0.9354,0.4934,0.3733,0.05204,0.1959,0.05021,0.05039,0.5697,0.2086,2.528,6.144,29.62,0.1986,0.1094,0.1828,pepper_diagnostics/g_g__t_tb/PVC/00008/2_2__g__g__t__tb/timers.csv,0.08709,3057608596,429.3725619054737,0.20519276567837416,129466368,128202045,4238303,pepper_diagnostics/g_g__t_tb/PVC/00008/event_data.hdf5,3.5654047234877244e-07,2804730.6759098787
g g -> t tb,g g -> t tb,process,65536,3161,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/PVC/00009,9,PVC,61.742271423339844,-11,65536,60.29,58.9,5.801e-06,0.1426,1.239,0.0127,0.005818,2.76e-06,4.008,52.42,0.7526,0.5105,0.07493,0.4765,1.38,0.6284,0.5063,0.03972,0.205,0.03922,0.03883,0.474,0.2786,2.576,7.773,37.33,0.2001,0.09536,0.214,pepper_diagnostics/g_g__t_tb/PVC/00009/2_2__g__g__t__tb/timers.csv,0.08249,4895592820,429.6438117808002,0.16226107290266162,207159296,205132308,6786149,pepper_diagnostics/g_g__t_tb/PVC/00009/event_data.hdf5,2.84322263771354e-07,3517135.755517827
g g -> t tb,g g -> t tb,process,131072,2528,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/PVC/00010,10,PVC,82.46740436553955,-11,131072,80.87,80.6,6.677e-06,0.1663,0.09232,0.01249,0.005633,2.943e-06,5.789,71.89,1.035,0.6095,0.063,0.6014,2.207,0.9263,0.7382,0.03297,0.2582,0.03412,0.03243,0.5001,0.5345,2.368,11.75,49.73,0.2344,0.1053,0.2688,pepper_diagnostics/g_g__t_tb/PVC/00010/2_2__g__g__t__tb/timers.csv,0.09422,7833575548,429.8189285575412,0.1283246384569801,331350016,328110082,10858749,pepper_diagnostics/g_g__t_tb/PVC/00010/event_data.hdf5,2.432473098175435e-07,4111042.3821339956
g g -> t tb,g g -> t tb,process,262144,2023,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/PVC/00011,11,PVC,151.28607034683228,-11,262144,150.1,149.8,7.414e-06,0.2208,0.08175,0.0118,0.005997,2.796e-06,8.879,137.1,1.706,0.6842,0.05839,0.7645,3.505,1.393,1.098,0.03082,0.3698,0.03045,0.0309,0.5462,1.159,2.856,33.76,72.55,0.183,0.1236,0.3765,pepper_diagnostics/g_g__t_tb/PVC/00011/2_2__g__g__t__tb/timers.csv,0.1148,12533358772,429.679911360544,0.10141996238018755,530317312,525134819,17373575,pepper_diagnostics/g_g__t_tb/PVC/00011/event_data.hdf5,2.824723926794983e-07,3540168.9719626163
g g -> t tb,g g -> t tb,process,524288,1820,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/PVC/00012,12,PVC,248.18810105323792,-11,524288,247.2,246.6,8.267e-06,0.335,0.2437,0.01973,0.005216,3.33e-06,15.47,225.8,1.952,1.028,0.04999,1.633,6.17,2.453,1.901,0.02561,0.5833,0.02685,0.02626,0.5542,1.398,3.037,57.72,116.0,0.2655,0.1499,0.6119,pepper_diagnostics/g_g__t_tb/PVC/00012/2_2__g__g__t__tb/timers.csv,0.1099,22552333660,429.70139513656784,0.07560896594668731,954204160,944877093,31261773,pepper_diagnostics/g_g__t_tb/PVC/00012/event_data.hdf5,2.584352598085508e-07,3869441.038118411
g g -> t tb,g g -> t tb,process,1048576,1638,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/PVC/00013,13,PVC,428.7062916755676,-11,1048576,427.1,426.4,7.95e-06,0.5414,0.1237,0.01431,0.00539,3.321e-06,27.58,390.3,3.198,1.965,0.04555,2.55,10.85,4.351,3.451,0.02302,0.9862,0.02377,0.02385,0.7409,2.458,2.999,104.4,194.4,0.7011,0.2144,1.048,pepper_diagnostics/g_g__t_tb/PVC/00013/2_2__g__g__t__tb/timers.csv,0.1531,40590254980,429.6595393082534,0.056353551655008896,1717567488,1700791396,56265736,pepper_diagnostics/g_g__t_tb/PVC/00013/event_data.hdf5,2.4825807601686504e-07,4028066.3414634154
g g -> t tb g,g g -> t tb g,process,128,15000,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/PVC/00014,14,PVC,31.878536701202393,0,128,31.09,30.8,6.742e-06,0.2135,0.02404,0.007944,0.01548,2.995e-06,15.9,8.034,2.113,1.602,0.4491,0.3434,7.164,2.74,1.756,0.5188,1.312,0.5064,0.5104,1.719,0.3947,1.76,2.349,3.436,0.4872,0.5112,0.6002,pepper_diagnostics/g_g__t_tb_g/PVC/00014/2_3__g__g__t__tb__g/timers.csv,0.4023,60832356,386.7993094032148,1.4514242684776937,1920000,1884016,68924,pepper_diagnostics/g_g__t_tb_g/PVC/00014/event_data.hdf5,1.6041666666666666e-05,62337.66233766234
g g -> t tb g,g g -> t tb g,process,256,15000,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/PVC/00015,15,PVC,37.50918531417847,-11,256,36.43,36.3,7.395e-06,0.1073,0.01584,0.01025,0.005527,3.117e-06,17.0,12.31,2.16,1.607,0.4201,0.4165,7.582,3.195,1.79,0.5035,1.381,0.4757,0.4822,1.765,0.3951,1.868,5.11,4.785,0.4936,0.502,0.6076,pepper_diagnostics/g_g__t_tb_g/PVC/00015/2_3__g__g__t__tb__g/timers.csv,0.4058,122177148,388.5324206718763,1.028180295421603,3840000,3767773,138511,pepper_diagnostics/g_g__t_tb_g/PVC/00015/event_data.hdf5,9.453125e-06,105785.12396694215
g g -> t tb g,g g -> t tb g,process,512,15000,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/PVC/00016,16,PVC,43.5204975605011,0,512,42.28,42.13,6.854e-06,0.107,0.02799,0.01383,0.005693,2.761e-06,18.79,15.73,2.283,1.642,0.4575,0.4871,8.128,3.351,1.789,0.5324,1.547,0.5116,0.5224,1.839,0.4442,2.066,7.707,5.29,0.4873,0.5175,0.6333,pepper_diagnostics/g_g__t_tb_g/PVC/00016/2_3__g__g__t__tb__g/timers.csv,0.4632,243810732,387.9587150756069,0.726749540583656,7680000,7535361,276571,pepper_diagnostics/g_g__t_tb_g/PVC/00016/event_data.hdf5,5.4856770833333335e-06,182292.90291953477
g g -> t tb g,g g -> t tb g,process,1024,13500,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/PVC/00017,17,PVC,43.212029457092285,-11,1024,42.27,42.09,7.544e-06,0.1241,0.04942,0.01431,0.006319,2.763e-06,17.45,17.24,2.148,1.499,0.4085,0.4905,7.568,3.041,1.754,0.4796,1.392,0.4606,0.4697,1.75,0.3987,2.042,7.404,7.028,0.462,0.4623,0.5711,pepper_diagnostics/g_g__t_tb_g/PVC/00017/2_3__g__g__t__tb__g/timers.csv,0.5069,440543268,389.472420264061,0.5429045244850198,13824000,13563291,499709,pepper_diagnostics/g_g__t_tb_g/PVC/00017/event_data.hdf5,3.0447048611111112e-06,328439.0591589451
g g -> t tb g,g g -> t tb g,process,2048,10800,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/PVC/00018,18,PVC,37.26545715332031,-11,2048,36.03,35.86,7.264e-06,0.1059,0.05492,0.01379,0.005733,2.807e-06,14.21,15.91,1.723,1.209,0.304,0.434,5.969,2.421,1.448,0.3704,1.054,0.3402,0.3474,1.402,0.321,1.519,6.261,7.265,0.3797,0.3612,0.4648,pepper_diagnostics/g_g__t_tb_g/PVC/00018/2_3__g__g__t__tb__g/timers.csv,0.3828,703027308,388.52066836723145,0.42872654008803823,22118400,21700576,797599,pepper_diagnostics/g_g__t_tb_g/PVC/00018/event_data.hdf5,1.6212745949074073e-06,616798.6614612382
g g -> t tb g,g g -> t tb g,process,4096,7559,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/PVC/00019,19,PVC,35.06504988670349,0,4096,34.25,34.08,6.627e-06,0.1053,0.05917,0.01293,0.005446,2.9e-06,11.29,18.48,1.283,0.9138,0.2312,0.3745,4.46,1.724,1.033,0.2675,0.7591,0.2603,0.2623,1.041,0.2419,2.168,6.784,7.78,0.2862,0.2643,0.3612,pepper_diagnostics/g_g__t_tb_g/PVC/00019/2_3__g__g__t__tb__g/timers.csv,0.2747,983402644,388.1791739719706,0.3620787023538284,30961664,30377089,1115647,pepper_diagnostics/g_g__t_tb_g/PVC/00019/event_data.hdf5,1.1007160338669136e-06,908499.5305164319
g g -> t tb g,g g -> t tb g,process,8192,5291,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/PVC/00020,20,PVC,31.186110019683838,-11,8192,30.13,29.96,8.029e-06,0.1089,0.05589,0.01191,0.01442,3.555e-06,9.643,17.23,0.9021,0.6649,0.1623,0.3082,3.114,1.327,0.9028,0.1899,0.56,0.1839,0.1863,0.7123,0.1898,0.9727,6.005,8.961,0.2178,0.1883,0.2569,pepper_diagnostics/g_g__t_tb_g/PVC/00020/2_3__g__g__t__tb__g/timers.csv,0.2001,1380649100,389.34217805676815,0.30661532407581554,43343872,42524827,1566342,pepper_diagnostics/g_g__t_tb_g/PVC/00020/event_data.hdf5,6.912165115290116e-07,1446724.6995994658
g g -> t tb g,g g -> t tb g,process,16384,3704,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/PVC/00021,21,PVC,33.3171648979187,-11,16384,32.61,32.42,6.433e-06,0.1149,0.07156,0.01198,0.005483,2.852e-06,8.094,22.12,0.6394,0.4761,0.1064,0.2738,3.202,0.9881,0.8234,0.1304,0.4261,0.1193,0.1206,0.4917,0.1477,2.115,4.762,13.58,0.1613,0.1282,0.1854,pepper_diagnostics/g_g__t_tb_g/PVC/00021/2_3__g__g__t__tb__g/timers.csv,0.1464,1927029612,388.1675971830765,0.2588524772247616,60686336,59541547,2186275,pepper_diagnostics/g_g__t_tb_g/PVC/00021/event_data.hdf5,5.342223989268359e-07,1871879.5805058605
g g -> t tb g,g g -> t tb g,process,32768,2963,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/PVC/00022,22,PVC,44.135626554489136,-11,32768,42.57,42.36,5.971e-06,0.1313,0.07349,0.01355,0.005939,2.568e-06,10.82,29.46,0.5811,0.4488,0.09341,0.33,4.535,1.195,0.9911,0.1083,0.4395,0.105,0.1064,0.404,0.1772,2.091,6.35,17.7,0.1641,0.1083,0.1752,pepper_diagnostics/g_g__t_tb_g/PVC/00022/2_3__g__g__t__tb__g/timers.csv,0.1313,3086953892,388.6299833864178,0.20468951805966468,97091584,95258389,3502265,pepper_diagnostics/g_g__t_tb_g/PVC/00022/event_data.hdf5,4.362891020502869e-07,2292058.1680830973
g g -> t tb g,g g -> t tb g,process,65536,2370,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/PVC/00023,23,PVC,63.44124746322632,0,65536,61.89,61.19,7.022e-06,0.1511,0.5365,0.01314,0.006052,2.802e-06,15.29,43.89,0.5028,0.4815,0.06959,0.4489,6.742,1.492,1.359,0.0852,0.47,0.07844,0.07888,0.348,0.1548,2.379,6.942,30.25,0.1712,0.09355,0.2159,pepper_diagnostics/g_g__t_tb_g/PVC/00023/2_3__g__g__t__tb__g/timers.csv,0.1592,4940982124,388.8842822399985,0.16214143343793092,155320320,152381036,5605754,pepper_diagnostics/g_g__t_tb_g/PVC/00023/event_data.hdf5,3.9396004334783753e-07,2538328.4850465762
g g -> t tb g,g g -> t tb g,process,131072,1896,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/PVC/00024,24,PVC,119.66822099685669,-11,131072,118.9,118.6,7.933e-06,0.1922,0.09587,0.01191,0.00571,3.26e-06,22.73,93.3,0.7935,0.6211,0.06504,0.5812,10.89,2.146,2.08,0.07279,0.627,0.07146,0.07363,0.3789,0.4146,1.884,22.0,50.99,0.2253,0.1184,0.2763,pepper_diagnostics/g_g__t_tb_g/PVC/00024/2_3__g__g__t__tb__g/timers.csv,0.2096,7897816460,388.48886127737177,0.1279347772091549,248512512,243814853,8960467,pepper_diagnostics/g_g__t_tb_g/PVC/00024/event_data.hdf5,4.772395524294567e-07,2095383.7436762229
g g -> t tb g,g g -> t tb g,process,262144,1517,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/PVC/00025,25,PVC,164.6414999961853,-11,262144,163.9,163.5,8.179e-06,0.2754,0.07683,0.01397,0.00597,3.535e-06,34.78,125.5,1.023,0.7303,0.04992,0.9152,16.81,3.215,3.022,0.05787,0.8287,0.05505,0.05563,0.4147,0.6079,2.174,35.24,57.57,0.1849,0.1405,0.404,pepper_diagnostics/g_g__t_tb_g/PVC/00025/2_3__g__g__t__tb__g/timers.csv,0.2885,12639849004,388.53915551729983,0.10115611204754575,397672448,390157521,14340548,pepper_diagnostics/g_g__t_tb_g/PVC/00025/event_data.hdf5,4.111423882199654e-07,2432247.388379205
g g -> t tb g,g g -> t tb g,process,524288,1365,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/PVC/00026,26,PVC,1226.6601629257202,-11,524288,1226.0,1225.0,7.409e-06,0.443,0.08563,0.01392,0.006017,3.402e-06,62.0,219.0,1.486,940.8,0.0479,1.445,29.86,5.596,5.766,0.0528,1.316,0.05332,0.05389,0.4216,1.065,2.367,64.24,97.19,0.3175,0.1757,940.3,pepper_diagnostics/g_g__t_tb_g/PVC/00026/2_3__g__g__t__tb__g/timers.csv,0.2078,22756841404,,,715653120,702132303,25818881,pepper_diagnostics/g_g__t_tb_g/PVC/00026/event_data.hdf5,1.711723132011218e-06,584206.6285714286
g g -> t tb g,g g -> t tb g,process,1048576,1229,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/PVC/00027,27,PVC,655.3769483566284,0,1048576,653.8,652.9,7.217e-06,0.7694,0.09,0.01398,0.005903,2.975e-06,110.5,533.6,3.448,2.068,0.04389,2.634,53.07,9.867,10.17,0.04732,2.436,0.04676,0.04868,0.5594,2.888,3.76,172.8,203.3,0.6997,0.2613,1.107,pepper_diagnostics/g_g__t_tb_g/PVC/00027/2_3__g__g__t__tb__g/timers.csv,0.3131,40985013452,388.77819897929317,0.05620963503398332,1288699904,1264346629,46499762,pepper_diagnostics/g_g__t_tb_g/PVC/00027/event_data.hdf5,5.066346307417743e-07,1973809.0120998623
g g -> t tb g g,g g -> t tb g g,process,128,10000,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/PVC/00028,28,PVC,76.85263228416443,-11,128,75.57,75.31,7.34e-06,0.2484,0.007155,0.009718,0.005219,3.107e-06,65.33,5.145,1.454,1.25,0.3542,0.2139,37.46,10.39,5.047,1.342,3.433,1.287,1.304,1.2,0.2535,1.294,1.199,2.22,0.3452,0.3884,0.5143,pepper_diagnostics/g_g__t_tb_g_g/PVC/00028/2_4__g__g__t__tb__g__g/timers.csv,1.756,25844188,231.22371491701705,1.4628960187513413,1280000,1230238,24740,pepper_diagnostics/g_g__t_tb_g_g/PVC/00028/event_data.hdf5,5.88359375e-05,16996.41481874917
g g -> t tb g g,g g -> t tb g g,process,256,10000,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/PVC/00029,29,PVC,81.46361422538757,-11,256,80.13,80.01,6.6e-06,0.1059,0.01281,0.01125,0.005462,2.667e-06,67.03,7.903,1.52,1.225,0.3573,0.2694,36.9,10.55,4.718,1.349,3.674,1.287,1.309,1.223,0.2968,1.411,2.537,3.275,0.3347,0.3794,0.5082,pepper_diagnostics/g_g__t_tb_g_g/PVC/00029/2_4__g__g__t__tb__g__g/timers.csv,2.567,51254196,229.9057465744282,1.0333362677215316,2560000,2460818,49194,pepper_diagnostics/g_g__t_tb_g_g/PVC/00029/event_data.hdf5,3.1253906250000005e-05,31996.0004999375
g g -> t tb g g,g g -> t tb g g,process,512,10000,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/PVC/00030,30,PVC,87.18613791465759,-11,512,86.28,86.15,5.726e-06,0.106,0.01256,0.009684,0.005487,2.61e-06,70.08,10.87,1.467,1.275,0.3377,0.3288,39.34,9.491,4.936,1.25,3.759,1.207,1.217,1.19,0.2775,1.387,4.851,3.969,0.3666,0.3986,0.5077,pepper_diagnostics/g_g__t_tb_g_g/PVC/00030/2_4__g__g__t__tb__g__g/timers.csv,1.887,102178212,229.13449183527558,0.7306648125252153,5120000,4921173,98033,pepper_diagnostics/g_g__t_tb_g_g/PVC/00030/event_data.hdf5,1.6826171875000002e-05,59431.224608241435
g g -> t tb g g,g g -> t tb g g,process,1024,9000,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/PVC/00031,31,PVC,88.207270860672,-11,1024,87.5,87.37,6.841e-06,0.108,0.02273,0.01113,0.005218,3.088e-06,70.35,11.79,1.445,1.199,0.3305,0.3367,38.33,10.22,5.159,1.219,3.611,1.17,1.185,1.186,0.2593,1.416,5.715,3.845,0.3443,0.3835,0.4681,pepper_diagnostics/g_g__t_tb_g_g/PVC/00031/2_4__g__g__t__tb__g__g/timers.csv,2.414,185072084,230.76953083989892,0.5480288479747709,9216000,8856312,177625,pepper_diagnostics/g_g__t_tb_g_g/PVC/00031/event_data.hdf5,9.480251736111112e-06,105482.43104040288
g g -> t tb g g,g g -> t tb g g,process,2048,7200,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/PVC/00032,32,PVC,77.23405528068542,-11,2048,75.63,75.49,6.964e-06,0.1079,0.03079,0.01078,0.005445,3.008e-06,57.43,13.87,1.166,0.9838,0.2658,0.3081,30.34,7.95,4.238,0.9846,2.855,0.944,0.956,0.9393,0.2264,1.141,5.188,6.628,0.2837,0.3093,0.3886,pepper_diagnostics/g_g__t_tb_g_g/PVC/00032/2_4__g__g__t__tb__g__g/timers.csv,1.787,296709196,231.1571048807034,0.4324287511343974,14745600,14170321,284816,pepper_diagnostics/g_g__t_tb_g_g/PVC/00032/event_data.hdf5,5.119493272569444e-06,195331.83203073256
g g -> t tb g g,g g -> t tb g g,process,4096,5040,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/PVC/00033,33,PVC,60.30507493019104,-11,4096,59.47,59.32,6.782e-06,0.1036,0.04385,0.008608,0.01447,3.267e-06,45.53,10.88,0.8069,0.6916,0.1817,0.2437,22.8,5.551,2.973,0.6683,1.942,0.6436,0.6517,0.6501,0.1568,0.8583,4.066,4.988,0.2022,0.2156,0.2722,pepper_diagnostics/g_g__t_tb_g_g/PVC/00033/2_4__g__g__t__tb__g__g/timers.csv,1.373,413250004,230.0598302291273,0.36543113807047867,20643840,19840642,396790,pepper_diagnostics/g_g__t_tb_g_g/PVC/00033/event_data.hdf5,2.8734964037698414e-06,348008.0917060013
g g -> t tb g g,g g -> t tb g g,process,8192,3528,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/PVC/00034,34,PVC,54.561004638671875,-11,8192,53.63,53.45,6.161e-06,0.1108,0.05691,0.01166,0.005856,2.462e-06,38.36,12.97,0.5762,0.5187,0.1199,0.2128,15.69,4.15,3.024,0.4402,1.436,0.4247,0.4286,0.4574,0.1188,1.192,4.382,5.838,0.151,0.1517,0.2147,pepper_diagnostics/g_g__t_tb_g_g/PVC/00034/2_4__g__g__t__tb__g__g/timers.csv,1.005,578725748,230.1924429154415,0.30863368817042836,28901376,27777061,555654,pepper_diagnostics/g_g__t_tb_g_g/PVC/00034/event_data.hdf5,1.8493929147179707e-06,540717.9794200186
g g -> t tb g g,g g -> t tb g g,process,16384,2469,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/PVC/00035,35,PVC,50.22010064125061,-11,16384,49.2,49.0,6.986e-06,0.1249,0.05387,0.0128,0.006026,3.172e-06,34.81,12.6,0.4242,0.3743,0.09149,0.1937,16.92,3.141,2.604,0.3342,1.135,0.3224,0.3252,0.3303,0.09386,0.4224,4.027,6.7,0.1143,0.1091,0.1502,pepper_diagnostics/g_g__t_tb_g_g/PVC/00035/2_4__g__g__t__tb__g__g/timers.csv,0.7252,812627764,231.24889047122875,0.45036254521132113,40452096,38877697,780251,pepper_diagnostics/g_g__t_tb_g_g/PVC/00035/event_data.hdf5,1.2113092977926286e-06,825552.9795918368
g g -> t tb g g,g g -> t tb g g,process,32768,1975,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/PVC/00036,36,PVC,65.61920046806335,-11,32768,64.55,64.31,5.263e-06,0.1548,0.07552,0.01324,0.005791,2.453e-06,47.49,15.44,0.3568,0.3331,0.06755,0.2187,23.79,3.809,3.365,0.2481,1.123,0.238,0.2399,0.2638,0.09295,1.732,4.084,7.29,0.1077,0.08604,0.1386,pepper_diagnostics/g_g__t_tb_g_g/PVC/00036/2_4__g__g__t__tb__g__g/timers.csv,0.5954,1300420380,231.00571498065105,0.20664424968574258,64716800,62197156,1248693,pepper_diagnostics/g_g__t_tb_g_g/PVC/00036/event_data.hdf5,9.937141515031646e-07,1006325.6103249884
g g -> t tb g g,g g -> t tb g g,process,65536,1580,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/PVC/00037,37,PVC,108.86918425559998,-11,65536,107.3,107.1,6.551e-06,0.1699,0.07679,0.01345,0.005678,2.642e-06,70.82,34.63,0.4568,0.3687,0.0594,0.3549,37.22,4.917,4.661,0.2139,1.249,0.2065,0.2088,0.2347,0.2221,1.403,11.92,10.99,0.1123,0.07807,0.1777,pepper_diagnostics/g_g__t_tb_g_g/PVC/00037/2_4__g__g__t__tb__g__g/timers.csv,0.8866,2076474780,230.5433342759091,0.16388021077109705,103546880,99513211,1993890,pepper_diagnostics/g_g__t_tb_g_g/PVC/00037/event_data.hdf5,1.0343141193631328e-06,966824.2763772176
g g -> t tb g g,g g -> t tb g g,process,131072,1264,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/PVC/00038,38,PVC,188.07694554328918,-11,131072,186.9,186.6,6.144e-06,0.2363,0.07723,0.01315,0.00567,2.632e-06,107.5,77.13,0.6591,0.4778,0.04828,0.4471,61.4,6.988,7.137,0.1614,1.611,0.1565,0.1593,0.2486,0.4105,1.479,27.62,22.53,0.134,0.1056,0.2375,pepper_diagnostics/g_g__t_tb_g_g/PVC/00038/2_4__g__g__t__tb__g__g/timers.csv,1.33,3323861020,230.61873387881994,0.1291595614840459,165675008,159225562,3191605,pepper_diagnostics/g_g__t_tb_g_g/PVC/00038/event_data.hdf5,1.126301439502571e-06,887861.7792068596
g g -> t tb g g,g g -> t tb g g,process,262144,1011,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/PVC/00039,39,PVC,262.4772527217865,-11,262144,261.4,260.9,5.518e-06,0.3668,0.08219,0.01411,0.005438,2.298e-06,168.4,90.07,0.6463,0.6194,0.03722,0.8253,95.44,10.7,11.1,0.1293,2.191,0.1233,0.1258,0.2719,0.3744,1.244,29.31,32.97,0.1539,0.1273,0.3376,pepper_diagnostics/g_g__t_tb_g_g/PVC/00039/2_4__g__g__t__tb__g__g/timers.csv,2.014,5321478268,230.82983638138765,0.10226065644524235,265027584,254704334,5109815,pepper_diagnostics/g_g__t_tb_g_g/PVC/00039/event_data.hdf5,9.84425832444671e-07,1015820.5596013799
g g -> t tb g g,g g -> t tb g g,process,524288,910,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/PVC/00040,40,PVC,469.6944634914398,-11,524288,468.1,467.4,7.497e-06,0.6107,0.0903,0.01499,0.00565,3.381e-06,303.1,160.8,0.9741,0.8834,0.03535,1.266,171.4,18.79,21.8,0.116,4.283,0.1146,0.1162,0.2755,0.6986,1.574,56.25,51.78,0.176,0.1585,0.5485,pepper_diagnostics/g_g__t_tb_g_g/PVC/00040/2_4__g__g__t__tb__g__g/timers.csv,1.229,9579871308,230.82681176254803,0.07617099611055955,477102080,458523335,9198969,pepper_diagnostics/g_g__t_tb_g_g/PVC/00040/event_data.hdf5,9.79664561512706e-07,1020757.5524176294
g g -> t tb g g,g g -> t tb g g,process,1048576,819,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/PVC/00041,41,PVC,826.5485124588013,-11,1048576,825.2,824.0,7.218e-06,1.121,0.09742,0.01384,0.005621,3.062e-06,538.4,280.1,1.54,1.476,0.03105,2.012,305.1,33.1,37.77,0.1054,7.258,0.1048,0.1063,0.3685,1.172,1.996,99.48,86.73,0.2972,0.2428,0.9359,pepper_diagnostics/g_g__t_tb_g_g/PVC/00041/2_4__g__g__t__tb__g__g/timers.csv,2.034,17243335580,230.82828683634432,0.05684171754450392,858783744,825355091,16557782,pepper_diagnostics/g_g__t_tb_g_g/PVC/00041/event_data.hdf5,9.594965039300977e-07,1042213.2815533981
g g -> t tb g g g,g g -> t tb g g g,process,128,1000,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/PVC/00042,42,PVC,54.06258702278137,-11,128,52.51,52.23,7.573e-06,0.2689,0.001871,0.01169,0.005554,3.162e-06,51.11,0.5705,0.1489,0.1447,0.04172,0.02297,31.16,6.405,2.599,0.6684,1.765,0.633,0.6465,0.1205,0.02837,0.1343,0.08988,0.2338,0.03606,0.04488,0.06363,pepper_diagnostics/g_g__t_tb_g_g_g/PVC/00042/2_5__g__g__t__tb__g__g__g/timers.csv,5.204,1815564,107.17287270018198,2.8195691691796205,128000,118980,1447,pepper_diagnostics/g_g__t_tb_g_g_g/PVC/00042/event_data.hdf5,0.000408046875,2450.698832088838
g g -> t tb g g g,g g -> t tb g g g,process,256,1000,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/PVC/00043,43,PVC,59.03758716583252,-11,256,57.8,57.68,5.603e-06,0.1119,0.001862,0.0141,0.005719,2.539e-06,56.32,0.7874,0.155,0.1441,0.03997,0.02689,35.82,6.409,2.474,0.6387,1.807,0.6019,0.6166,0.1268,0.02825,0.1487,0.2205,0.2716,0.03719,0.04445,0.06216,pepper_diagnostics/g_g__t_tb_g_g_g/PVC/00043/2_5__g__g__t__tb__g__g__g/timers.csv,4.814,3735564,115.06681779504801,2.1337002382846872,256000,237839,3069,pepper_diagnostics/g_g__t_tb_g_g_g/PVC/00043/event_data.hdf5,0.0002253125,4438.280166435506
g g -> t tb g g g,g g -> t tb g g g,process,512,1000,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/PVC/00044,44,PVC,68.12740659713745,-11,512,67.01,66.89,5.854e-06,0.1128,0.003136,0.0146,0.005594,2.415e-06,64.82,1.407,0.1669,0.1491,0.03954,0.04196,39.22,6.309,2.467,0.6221,1.869,0.5837,0.5943,0.1368,0.03009,0.1638,0.5915,0.4742,0.04016,0.04636,0.06229,pepper_diagnostics/g_g__t_tb_g_g_g/PVC/00044/2_5__g__g__t__tb__g__g__g/timers.csv,7.734,7463412,114.40391233575771,1.4954576624726985,512000,475817,6146,pepper_diagnostics/g_g__t_tb_g_g_g/PVC/00044/event_data.hdf5,0.00013064453125,7654.357901031543
g g -> t tb g g g,g g -> t tb g g g,process,1024,900,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/PVC/00045,45,PVC,62.13145184516907,-11,1024,61.34,61.21,5.32e-06,0.1168,0.003774,0.01436,0.005793,2.026e-06,59.22,1.352,0.1506,0.1471,0.03932,0.03815,35.88,5.955,2.601,0.6067,1.732,0.5773,0.5894,0.1229,0.02767,0.1625,0.5624,0.4313,0.04041,0.04611,0.06029,pepper_diagnostics/g_g__t_tb_g_g_g/PVC/00045/2_5__g__g__t__tb__g__g__g/timers.csv,6.564,13471260,115.63855917574087,1.1158561407060712,921600,856251,11165,pepper_diagnostics/g_g__t_tb_g_g_g/PVC/00045/event_data.hdf5,6.641710069444444e-05,15056.363339323641
g g -> t tb g g g,g g -> t tb g g g,process,2048,720,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/PVC/00046,46,PVC,57.96827030181885,-11,2048,50.86,50.74,5.564e-06,0.11,0.005751,0.01366,0.005638,2.677e-06,48.96,1.273,0.1206,0.1192,0.0298,0.03304,28.64,4.912,2.095,0.4576,1.36,0.4381,0.4467,0.09828,0.02228,0.1287,0.5786,0.36,0.03366,0.03731,0.04801,pepper_diagnostics/g_g__t_tb_g_g_g/PVC/00046/2_5__g__g__t__tb__g__g__g/timers.csv,5.522,21401724,114.9209443589629,0.8737937097421832,1474560,1369799,17767,pepper_diagnostics/g_g__t_tb_g_g_g/PVC/00046/event_data.hdf5,3.441026475694445e-05,29061.09578242018
g g -> t tb g g g,g g -> t tb g g g,process,4096,503,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/PVC/00047,47,PVC,40.94378709793091,-11,4096,39.86,39.73,5.734e-06,0.1107,0.006962,0.01438,0.005588,2.242e-06,38.12,1.229,0.08918,0.08859,0.02133,0.02605,20.75,3.514,1.717,0.3275,0.9707,0.3095,0.3163,0.07235,0.01684,0.09652,0.4736,0.4618,0.02557,0.02711,0.03576,pepper_diagnostics/g_g__t_tb_g_g_g/PVC/00047/2_5__g__g__t__tb__g__g__g/timers.csv,4.044,30052188,115.19813615335828,0.737491950053363,2060288,1913526,24928,pepper_diagnostics/g_g__t_tb_g_g_g/PVC/00047/event_data.hdf5,1.9283711791749502e-05,51857.23634533099
g g -> t tb g g g,g g -> t tb g g g,process,8192,352,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/PVC/00048,48,PVC,34.21617341041565,0,8192,33.34,33.17,5.581e-06,0.1444,0.01462,0.014,0.006161,2.337e-06,31.5,1.377,0.06744,0.06538,0.01523,0.02345,15.04,2.602,1.726,0.2337,0.7171,0.2224,0.2271,0.05403,0.0134,0.1286,0.4196,0.5468,0.01967,0.01906,0.02654,pepper_diagnostics/g_g__t_tb_g_g_g/PVC/00048/2_5__g__g__t__tb__g__g__g/timers.csv,2.761,41945268,115.25699190297475,0.6283532669671248,2883584,2678880,34838,pepper_diagnostics/g_g__t_tb_g_g_g/PVC/00048/event_data.hdf5,1.1503046209161932e-05,86933.49412119384
g g -> t tb g g g,g g -> t tb g g g,process,16384,246,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/PVC/00049,49,PVC,31.096733570098877,-11,16384,30.33,30.11,4.866e-06,0.1464,0.06426,0.01319,0.005266,2.166e-06,28.37,1.522,0.04814,0.047,0.01045,0.02142,15.38,1.973,1.484,0.1575,0.5677,0.1496,0.1539,0.03733,0.0108,0.04789,0.5312,0.6361,0.01478,0.01343,0.0187,pepper_diagnostics/g_g__t_tb_g_g_g/PVC/00049/2_5__g__g__t__tb__g__g__g/timers.csv,2.015,58163580,114.37590977222617,0.5276848615759846,4030464,3744290,48351,pepper_diagnostics/g_g__t_tb_g_g_g/PVC/00049/event_data.hdf5,7.4706038808434955e-06,133857.98737960812
g g -> t tb g g g,g g -> t tb g g g,process,32768,197,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/PVC/00050,50,PVC,43.17167115211487,-11,32768,41.91,41.72,5.198e-06,0.172,0.01025,0.01338,0.005831,2.618e-06,39.29,2.228,0.04359,0.04145,0.008329,0.02605,22.62,2.381,2.01,0.1238,0.5637,0.1196,0.122,0.03167,0.01192,0.1655,0.7342,0.746,0.01314,0.01075,0.0175,pepper_diagnostics/g_g__t_tb_g_g_g/PVC/00050/2_5__g__g__t__tb__g__g__g/timers.csv,1.795,93245436,114.66317914286242,0.4253761320827289,6455296,5996463,77525,pepper_diagnostics/g_g__t_tb_g_g_g/PVC/00050/event_data.hdf5,6.462910453680203e-06,154729.05081495686
g g -> t tb g g g,g g -> t tb g g g,process,65536,158,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/PVC/00051,51,PVC,67.21322083473206,-11,65536,65.92,65.66,5.506e-06,0.2313,0.01883,0.0141,0.005778,2.6e-06,60.63,4.809,0.04713,0.04712,0.007088,0.03999,35.29,3.218,2.93,0.1035,0.6257,0.09858,0.1011,0.02813,0.019,0.1435,1.664,1.476,0.01431,0.009593,0.02314,pepper_diagnostics/g_g__t_tb_g_g_g/PVC/00051/2_5__g__g__t__tb__g__g__g/timers.csv,2.798,148268220,113.58009274259065,0.33150302772419615,10354688,9618677,123307,pepper_diagnostics/g_g__t_tb_g_g_g/PVC/00051/event_data.hdf5,6.341089176226265e-06,157701.61437709414
g g -> t tb g g g,g g -> t tb g g g,process,131072,126,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/PVC/00052,52,PVC,105.11571288108826,0,131072,103.7,103.2,6.9e-06,0.4024,0.02612,0.01234,0.005766,2.869e-06,94.12,8.847,0.05999,0.05896,0.005537,0.0616,58.69,4.742,4.449,0.08104,0.8123,0.07531,0.077,0.02949,0.0305,0.1461,3.402,2.07,0.01584,0.01293,0.03012,pepper_diagnostics/g_g__t_tb_g_g_g/PVC/00052/2_5__g__g__t__tb__g__g__g/timers.csv,5.067,237415476,113.97628287309027,0.2601532718702786,16515072,15341336,197533,pepper_diagnostics/g_g__t_tb_g_g_g/PVC/00052/event_data.hdf5,6.248837425595238e-06,160029.76744186046
g g -> t tb g g g,g g -> t tb g g g,process,262144,101,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/PVC/00053,53,PVC,168.25162839889526,-11,262144,167.5,166.8,6.994e-06,0.6063,0.04279,0.01466,0.006043,3.102e-06,150.0,16.47,0.09548,0.07565,0.004709,0.08872,92.48,7.412,7.655,0.06417,1.522,0.06044,0.06164,0.033,0.06248,0.1496,6.474,3.718,0.01878,0.01619,0.04063,pepper_diagnostics/g_g__t_tb_g_g_g/PVC/00053/2_5__g__g__t__tb__g__g__g/timers.csv,7.378,380257668,114.00699395486586,0.207449232056266,26476544,24590623,316420,pepper_diagnostics/g_g__t_tb_g_g_g/PVC/00053/event_data.hdf5,6.2999158802599015e-06,158732.278177458
g g -> t tb g g g,g g -> t tb g g g,process,524288,91,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/PVC/00054,54,PVC,283.6064887046814,-11,524288,282.7,281.6,7.066e-06,1.102,0.06552,0.01434,0.005759,3.228e-06,262.3,18.87,0.1005,0.1112,0.004253,0.1403,163.3,12.88,14.12,0.05795,2.499,0.05651,0.05677,0.03206,0.06843,0.145,7.361,4.423,0.02484,0.02051,0.06574,pepper_diagnostics/g_g__t_tb_g_g_g/PVC/00054/2_5__g__g__t__tb__g__g__g/timers.csv,9.133,686261292,114.16079907997646,0.1541678199693152,47710208,44313705,571175,pepper_diagnostics/g_g__t_tb_g_g_g/PVC/00054/event_data.hdf5,5.902300824175824e-06,169425.45454545453
g g -> t tb g g g,g g -> t tb g g g,process,1048576,81,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/PVC/00055,55,PVC,516.4240798950195,-11,1048576,514.9,512.7,7.397e-06,2.083,0.09278,0.01435,0.005844,2.927e-06,462.8,49.17,0.2464,0.181,0.004062,0.2563,289.4,22.44,24.95,0.05413,3.599,0.05239,0.05444,0.0408,0.2056,0.2051,22.13,5.869,0.03772,0.03168,0.1116,pepper_diagnostics/g_g__t_tb_g_g_g/PVC/00055/2_5__g__g__t__tb__g__g__g/timers.csv,15.24,1219685380,113.95871584815274,0.11544294326086409,84934656,78891327,1015170,pepper_diagnostics/g_g__t_tb_g_g_g/PVC/00055/event_data.hdf5,6.036405210141783e-06,165661.50965476886
g g -> t tb g g g g,g g -> t tb g g g g,process,128,100,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/PVC/00056,56,PVC,65.06869745254517,0,128,63.72,63.43,5.528e-06,0.2801,0.00192,0.01416,0.005728,2.569e-06,63.2,0.1156,0.02061,0.02107,0.005039,0.003954,29.67,4.725,1.469,0.3963,1.028,0.3761,0.3835,0.01755,0.003064,0.01437,0.008421,0.0439,0.006703,0.005437,0.008906,pepper_diagnostics/g_g__t_tb_g_g_g_g/PVC/00056/2_6__g__g__t__tb__g__g__g__g/timers.csv,23.62,287564,44.59072911049851,4.423662844702765,12800,11382,103,pepper_diagnostics/g_g__t_tb_g_g_g_g/PVC/00056/event_data.hdf5,0.00495546875,201.79725681854012
g g -> t tb g g g g,g g -> t tb g g g g,process,256,100,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/PVC/00057,57,PVC,71.19931030273438,0,256,69.54,68.97,5.666e-06,0.1428,0.00198,0.0139,0.005787,2.553e-06,68.69,0.1559,0.02096,0.02004,0.004816,0.004569,30.96,4.028,1.486,0.3741,1.088,0.3563,0.3654,0.01779,0.003167,0.0155,0.02103,0.4663,0.006685,0.005127,0.0082,pepper_diagnostics/g_g__t_tb_g_g_g_g/PVC/00057/2_6__g__g__t__tb__g__g__g__g/timers.csv,27.51,423564,48.9950355843376,3.268780786219416,25600,22754,226,pepper_diagnostics/g_g__t_tb_g_g_g_g/PVC/00057/event_data.hdf5,0.002694140625,371.1758735682181
g g -> t tb g g g g,g g -> t tb g g g g,process,512,100,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/PVC/00058,58,PVC,77.13331341743469,-11,512,75.56,75.41,5.594e-06,0.143,0.001922,0.01271,0.005403,2.378e-06,74.94,0.33,0.02155,0.02086,0.004953,0.005294,39.78,4.067,1.55,0.3884,1.141,0.3681,0.3765,0.0183,0.003247,0.01811,0.0478,0.183,0.006902,0.005369,0.008555,pepper_diagnostics/g_g__t_tb_g_g_g_g/PVC/00058/2_6__g__g__t__tb__g__g__g__g/timers.csv,23.03,695564,50.353055815226135,2.3323495421967215,51200,45549,467,pepper_diagnostics/g_g__t_tb_g_g_g_g/PVC/00058/event_data.hdf5,0.0014728515625,678.9550457499006
g g -> t tb g g g g,g g -> t tb g g g g,process,1024,90,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/PVC/00059,59,PVC,77.13288617134094,0,1024,76.37,76.21,5.82e-06,0.1454,0.001695,0.01151,0.005312,3.138e-06,75.87,0.2233,0.01998,0.02028,0.004407,0.005073,37.14,4.595,1.572,0.3405,1.023,0.3255,0.3315,0.01707,0.002908,0.01736,0.06228,0.0593,0.006826,0.005258,0.008166,pepper_diagnostics/g_g__t_tb_g_g_g_g/PVC/00059/2_6__g__g__t__tb__g__g__g__g/timers.csv,26.58,1239564,51.12852353083534,1.869175227328464,92160,82058,838,pepper_diagnostics/g_g__t_tb_g_g_g_g/PVC/00059/event_data.hdf5,0.0008269314236111111,1209.290119406902
g g -> t tb g g g g,g g -> t tb g g g g,process,2048,72,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/PVC/00060,60,PVC,63.12899422645569,-11,2048,62.28,62.1,6.919e-06,0.1708,0.001608,0.01145,0.006797,2.837e-06,61.77,0.223,0.01816,0.0179,0.003864,0.004279,30.76,3.871,1.299,0.287,0.8452,0.2737,0.2793,0.01551,0.002648,0.01601,0.06452,0.05714,0.006511,0.004305,0.007055,pepper_diagnostics/g_g__t_tb_g_g_g_g/PVC/00060/2_6__g__g__t__tb__g__g__g__g/timers.csv,19.88,1919564,52.40232907677301,1.6007046485977465,147456,131009,1365,pepper_diagnostics/g_g__t_tb_g_g_g_g/PVC/00060/event_data.hdf5,0.000421142578125,2374.4927536231885
g g -> t tb g g g g,g g -> t tb g g g g,process,4096,50,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/PVC/00061,61,PVC,48.32059168815613,0,4096,47.41,47.24,6.38e-06,0.1623,0.001644,0.01285,0.005725,2.436e-06,46.98,0.1763,0.01369,0.01342,0.002587,0.003212,21.85,2.717,1.019,0.1848,0.5699,0.1761,0.1808,0.01179,0.001904,0.01114,0.04918,0.04933,0.005167,0.002983,0.005249,pepper_diagnostics/g_g__t_tb_g_g_g_g/PVC/00061/2_6__g__g__t__tb__g__g__g__g/timers.csv,15.81,2735564,51.618707800465074,1.1840462632102435,204800,182129,1913,pepper_diagnostics/g_g__t_tb_g_g_g_g/PVC/00061/event_data.hdf5,0.00023066406250000002,4335.309060118543
g g -> t tb g g g g,g g -> t tb g g g g,process,8192,35,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/PVC/00062,62,PVC,39.31007480621338,-11,8192,37.98,37.78,5.211e-06,0.1884,0.001718,0.01355,0.006425,2.414e-06,37.48,0.227,0.01119,0.01079,0.001992,0.003349,16.0,2.045,1.131,0.1399,0.4281,0.1319,0.1355,0.009568,0.001622,0.01603,0.07243,0.05133,0.004684,0.002145,0.003946,pepper_diagnostics/g_g__t_tb_g_g_g_g/PVC/00062/2_6__g__g__t__tb__g__g__g__g/timers.csv,10.82,3551564,50.64072109022234,1.0396956914975584,286720,254813,2593,pepper_diagnostics/g_g__t_tb_g_g_g_g/PVC/00062/event_data.hdf5,0.00013176618303571428,7589.20063525675
g g -> t tb g g g g,g g -> t tb g g g g,process,16384,24,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/PVC/00063,63,PVC,33.165623903274536,-11,16384,32.27,32.01,5.16e-06,0.2424,0.007774,0.01458,0.006136,2.076e-06,31.7,0.238,0.009137,0.008521,0.001394,0.002717,16.16,1.375,0.9905,0.08799,0.3239,0.08398,0.08654,0.007726,0.001411,0.006171,0.09027,0.04967,0.003971,0.001489,0.003049,pepper_diagnostics/g_g__t_tb_g_g_g_g/PVC/00063/2_6__g__g__t__tb__g__g__g__g/timers.csv,7.666,4916796,49.6929976772087,0.8494289525588913,393216,349633,3518,pepper_diagnostics/g_g__t_tb_g_g_g_g/PVC/00063/event_data.hdf5,8.14056396484375e-05,12284.161199625118
g g -> t tb g g g g,g g -> t tb g g g g,process,32768,19,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/PVC/00064,64,PVC,44.173601388931274,0,32768,43.31,42.94,5.596e-06,0.3496,0.003031,0.01456,0.005917,1.886e-06,42.45,0.4257,0.009526,0.008476,0.001235,0.004469,23.19,1.745,1.314,0.07091,0.3287,0.06738,0.0694,0.007519,0.002007,0.01849,0.1734,0.05631,0.004,0.001238,0.003227,pepper_diagnostics/g_g__t_tb_g_g_g_g/PVC/00064/2_6__g__g__t__tb__g__g__g__g/timers.csv,8.442,7772796,50.96075350944873,0.7365495231599883,622592,553149,5674,pepper_diagnostics/g_g__t_tb_g_g_g_g/PVC/00064/event_data.hdf5,6.89697265625e-05,14499.115044247788
g g -> t tb g g g g,g g -> t tb g g g g,process,65536,15,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/PVC/00065,65,PVC,66.19614624977112,-11,65536,64.82,64.25,5.273e-06,0.5613,0.002943,0.01421,0.005938,2.23e-06,63.7,0.4839,0.009257,0.008892,0.001034,0.004928,34.94,2.318,1.942,0.05937,0.3584,0.05627,0.05814,0.00722,0.002037,0.01659,0.1982,0.07084,0.004134,0.001112,0.003634,pepper_diagnostics/g_g__t_tb_g_g_g_g/PVC/00065/2_6__g__g__t__tb__g__g__g__g/timers.csv,12.32,12132644,49.798254416124884,0.5434278592929888,983040,874138,8802,pepper_diagnostics/g_g__t_tb_g_g_g_g/PVC/00065/event_data.hdf5,6.535847981770833e-05,15300.23346303502
g g -> t tb g g g g,g g -> t tb g g g g,process,131072,12,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/PVC/00066,66,PVC,103.22350549697876,-11,131072,101.7,100.7,5.747e-06,0.9731,0.00418,0.0136,0.005762,2.482e-06,99.52,1.087,0.01099,0.009782,0.0009003,0.007393,57.76,3.511,3.008,0.04661,0.6476,0.04493,0.04606,0.007012,0.003982,0.01662,0.4807,0.1193,0.004082,0.001484,0.004206,pepper_diagnostics/g_g__t_tb_g_g_g_g/PVC/00066/2_6__g__g__t__tb__g__g__g__g/timers.csv,19.43,19892492,51.5221857884348,0.4422951634093643,1572864,1398985,14569,pepper_diagnostics/g_g__t_tb_g_g_g_g/PVC/00066/event_data.hdf5,6.402333577473959e-05,15619.30486593843
g g -> t tb g g g g,g g -> t tb g g g g,process,262144,10,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/PVC/00067,67,PVC,167.127450466156,0,262144,166.1,164.3,7.498e-06,1.842,0.007438,0.01393,0.005823,3.393e-06,162.3,1.918,0.01414,0.01237,0.000844,0.01118,93.92,5.59,5.4,0.03739,1.117,0.03697,0.03738,0.007589,0.006547,0.01596,0.8542,0.2269,0.004648,0.001983,0.005725,pepper_diagnostics/g_g__t_tb_g_g_g_g/PVC/00067/2_6__g__g__t__tb__g__g__g__g/timers.csv,30.59,32964188,51.28199625977304,0.34263418370180815,2621440,2331824,24131,pepper_diagnostics/g_g__t_tb_g_g_g_g/PVC/00067/event_data.hdf5,6.267547607421875e-05,15955.20389531345
g g -> t tb g g g g,g g -> t tb g g g g,process,524288,10,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/PVC/00068,68,PVC,314.52088952064514,-11,524288,313.6,310.0,7.192e-06,3.534,0.01066,0.01464,0.006043,3.585e-06,307.3,2.657,0.01541,0.01772,0.0008073,0.01854,186.3,10.93,10.97,0.04077,1.642,0.04055,0.04218,0.007674,0.00774,0.01881,1.034,0.5961,0.005463,0.002735,0.009514,pepper_diagnostics/g_g__t_tb_g_g_g_g/PVC/00068/2_6__g__g__t__tb__g__g__g__g/timers.csv,46.56,65907580,51.40688303137976,0.2470444367144852,5242880,4663133,48383,pepper_diagnostics/g_g__t_tb_g_g_g_g/PVC/00068/event_data.hdf5,5.91278076171875e-05,16912.516129032258
g g -> t tb g g g g,g g -> t tb g g g g,process,1048576,10,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/PVC/00069,69,PVC,623.0181400775909,-11,1048576,621.8,614.8,7.925e-06,6.903,0.01364,0.01058,0.005212,3.512e-06,607.1,7.565,0.03377,0.02927,0.0008058,0.03341,367.8,21.3,22.11,0.04062,2.65,0.04013,0.04254,0.009086,0.02468,0.03037,3.398,0.848,0.007703,0.004636,0.01693,pepper_diagnostics/g_g__t_tb_g_g_g_g/PVC/00069/2_6__g__g__t__tb__g__g__g__g/timers.csv,92.82,131388980,51.20379118423041,0.1714752837659868,10485760,9322599,96482,pepper_diagnostics/g_g__t_tb_g_g_g_g/PVC/00069/event_data.hdf5,5.863189697265625e-05,17055.562784645415
g g -> t tb g g g g g,g g -> t tb g g g g g,process,128,25,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/PVC/00070,70,PVC,448.80255341529846,-11,128,447.9,446.0,6.967e-06,1.836,0.001621,0.01446,0.005517,2.681e-06,445.9,0.03561,0.008413,0.008522,0.001517,0.001389,91.12,10.01,2.656,0.6703,1.794,0.6333,0.65,0.007554,0.000859,0.002687,0.0006897,0.04491,0.003555,0.001898,0.003061,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/PVC/00070/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,335.3,167564,8.700440609388657,6.151178906598472,3200,2685,2,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/PVC/00070/event_data.hdf5,0.139375,7.174887892376682
g g -> t tb g g g g g,g g -> t tb g g g g g,process,256,25,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/PVC/00071,71,PVC,459.8700180053711,-11,256,458.4,456.8,4.985e-06,1.583,0.001658,0.01462,0.005574,2.047e-06,456.6,0.06559,0.009076,0.008853,0.001518,0.001728,99.98,9.148,2.621,0.6362,1.857,0.6074,0.6246,0.00814,0.000936,0.003331,0.001359,0.04707,0.003859,0.00182,0.003164,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/PVC/00071/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,335.8,167564,19.575991371124477,6.521250212492436,6400,5337,9,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/PVC/00071/event_data.hdf5,0.07137500000000001,14.010507880910682
g g -> t tb g g g g g,g g -> t tb g g g g g,process,512,25,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/PVC/00072,72,PVC,515.9625098705292,0,512,514.9,513.3,5.613e-06,1.584,0.001672,0.01467,0.005564,2.278e-06,513.1,0.1118,0.009265,0.00909,0.001575,0.001734,121.5,9.416,2.892,0.6771,2.072,0.6421,0.6576,0.008301,0.0009647,0.004434,0.005099,0.049,0.003963,0.001908,0.00321,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/PVC/00072/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,365.2,167564,37.02282913879778,9.851911318597645,12800,10724,27,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/PVC/00072/event_data.hdf5,0.04010156249999999,24.93668420027275
g g -> t tb g g g g g,g g -> t tb g g g g g,process,1024,22,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/PVC/00073,73,PVC,418.5612909793854,-11,1024,417.0,415.4,5.472e-06,1.581,0.001845,0.01559,0.005595,2.125e-06,415.2,0.1061,0.008433,0.008541,0.001347,0.001547,108.4,9.293,2.882,0.5523,1.758,0.5299,0.544,0.007573,0.0008608,0.004662,0.003922,0.02833,0.003686,0.001724,0.00312,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/PVC/00073/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,282.4,167564,13.594438452169777,2.896992762052914,22528,18836,22,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/PVC/00073/event_data.hdf5,0.018439275568181816,54.23206547905634
g g -> t tb g g g g g,g g -> t tb g g g g g,process,2048,18,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/PVC/00074,74,PVC,382.6400306224823,-11,2048,381.3,379.6,4.769e-06,1.64,0.001954,0.01505,0.005657,2.088e-06,379.4,0.1582,0.008276,0.00801,0.001265,0.001614,90.95,7.872,2.487,0.4768,1.443,0.4556,0.4651,0.007518,0.000758,0.004704,0.01219,0.03127,0.003835,0.001415,0.002749,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/PVC/00074/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,265.5,167564,22.131510286606947,2.909971581275397,36864,30777,58,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/PVC/00074/event_data.hdf5,0.010297309027777778,97.1127502634352
g g -> t tb g g g g g,g g -> t tb g g g g g,process,4096,12,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/PVC/00075,75,PVC,261.53636360168457,-11,4096,260.0,258.3,5.266e-06,1.695,0.001965,0.01384,0.005702,1.947e-06,258.1,0.1408,0.006824,0.006571,0.0009339,0.001629,62.11,5.34,1.97,0.3261,0.9775,0.3099,0.3166,0.006212,0.0006117,0.004704,0.01698,0.02713,0.003343,0.0009913,0.00223,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/PVC/00075/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,175.9,167564,21.91149142176711,2.5342764617154194,49152,40981,76,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/PVC/00075/event_data.hdf5,0.0052551269531250005,190.29036004645758
g g -> t tb g g g g g,g g -> t tb g g g g g,process,8192,10,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/PVC/00076,76,PVC,254.532160282135,-11,8192,253.8,252.0,4.512e-06,1.86,0.001837,0.01401,0.005696,1.891e-06,251.7,0.152,0.006754,0.006471,0.0008198,0.00147,53.93,4.739,2.503,0.27,0.8544,0.2554,0.2623,0.006117,0.0006376,0.004805,0.02461,0.02895,0.003439,0.0008704,0.002155,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/PVC/00076/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,171.6,319564,24.05448543972211,2.5789364657817804,81920,68351,127,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/PVC/00076/event_data.hdf5,0.003076171875,325.07936507936506
g g -> t tb g g g g g,g g -> t tb g g g g g,process,16384,10,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/PVC/00077,77,PVC,290.5685999393463,-11,16384,289.7,287.6,1.248e-05,2.164,0.001205,0.01395,0.005597,2.008e-06,287.3,0.2044,0.006785,0.006306,0.0008348,0.001677,78.71,5.007,3.124,0.2704,0.9605,0.2574,0.2643,0.005981,0.0008044,0.004322,0.04694,0.02912,0.003358,0.000848,0.002092,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/PVC/00077/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,180.7,471564,21.058027217215034,1.3953668208429724,163840,136888,241,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/PVC/00077/event_data.hdf5,0.00175537109375,569.6801112656467
g g -> t tb g g g g g,g g -> t tb g g g g g,process,32768,10,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/PVC/00078,78,PVC,401.67608165740967,0,32768,400.9,398.1,5.453e-06,2.779,0.001511,0.01436,0.0059,2.131e-06,397.7,0.2802,0.00734,0.006763,0.0008295,0.00297,140.9,7.961,5.369,0.2765,1.223,0.2619,0.2705,0.006382,0.0009578,0.005797,0.08119,0.0319,0.00357,0.0008721,0.002313,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/PVC/00078/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,208.1,775564,21.521070438979006,0.9992013962663084,327680,273245,496,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/PVC/00078/event_data.hdf5,0.00121490478515625,823.1097714142174
g g -> t tb g g g g g,g g -> t tb g g g g g,process,65536,10,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/PVC/00079,79,PVC,799.9949145317078,-11,65536,799.0,794.9,5.818e-06,4.046,0.001726,0.01457,0.005936,2.604e-06,794.4,0.4292,0.007539,0.007652,0.0008561,0.003921,265.2,13.41,9.987,0.2518,1.742,0.2398,0.2488,0.0062,0.001339,0.005303,0.1534,0.0332,0.003688,0.0009525,0.003002,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/PVC/00079/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,435.5,1535564,21.065979925241486,0.839945791778252,655360,546825,943,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/PVC/00079/event_data.hdf5,0.001212921142578125,824.4559064033213
g g -> t tb g g g g g,g g -> t tb g g g g g,process,131072,10,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/PVC/00080,80,PVC,1532.632758140564,-11,131072,1532.0,1525.0,6.652e-06,6.542,0.002032,0.01472,0.005714,3.088e-06,1524.0,1.199,0.01067,0.009758,0.0008506,0.007263,536.1,25.38,20.5,0.2562,5.912,0.2542,0.2556,0.00708,0.003591,0.01372,0.528,0.03968,0.004168,0.001428,0.004153,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/PVC/00080/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,825.7,3055564,21.402458034944893,0.510781321264773,1310720,1093861,1944,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/PVC/00080/event_data.hdf5,0.001163482666015625,859.4885245901639
g g -> t tb g g g g g,g g -> t tb g g g g g,process,262144,10,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/PVC/00081,81,PVC,2941.344831943512,-11,262144,2939.0,2927.0,6.759e-06,11.51,0.1468,0.01398,0.005516,2.989e-06,2924.0,3.305,0.01389,0.01279,0.0008789,0.01168,1058.0,48.39,44.22,0.2754,7.915,0.2685,0.2717,0.007189,0.006697,0.06057,1.086,1.111,0.004516,0.002107,0.006159,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/PVC/00081/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,1543.0,5796796,20.688642183706516,0.3887650255604897,2621440,2188901,3714,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/PVC/00081/event_data.hdf5,0.0011165618896484375,895.6064229586608


==> JLSE_Plots/pepper_results/pepper/pepper_zjets/2023-11-06_zjets/pepper_kokkos_a100.csv <==
process_string,process,process_input_type,batch_size,n_batches,seed,verbosity,collision_energy,mu2,use_cached_results,cache_path,integrator,diagnostic_output_enabled,diagnostic_path,proc_id,label,run_time,return_code,thread_count,Total Runtime,Event Generation Runtime,Optimisation Runtime,Initialisation Runtime,HDF5 Close Runtime,HDF5 Open Runtime,HDF5 Init Runtime,Unweighting Setup Runtime,EG Recursion,EG Output,EG PDF and AlphaS evaluation,EG Phase space,EG External State,EG RNG,EG-R Calculate currents,EG-R Momenta preparation,EG-R Currents preparation,EG-R IP reset,EG-R ME update,EG-R ME reset,EG-R IC reset,EG-PDF PDF,EG-PDF AlphaS,EG-O Filter non-zero,EG-O Pull non-zero,EG-O HDF5 write,EG-PS Fill Mom Weights,EG-PS Update weights,EG-PS Cuts,CSV Timer Filename,EG-R ME2 update,event_data_size,xs_mean,xs_sigma,n_trials,n_nonzero_after_cuts,n_nonzero,HDF5 Filename,event_period,event_rate
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,128,20000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/A100/00000,0,A100,29.040966987609863,0,128,27.66,27.59,2.8e-06,0.06179,0.001177,0.001423,0.001087,1.05e-06,3.557,10.17,6.303,2.023,1.353,0.2972,0.6019,0.5168,0.4786,0.3265,0.4444,0.3367,0.2576,5.651,0.6512,4.118,3.056,1.776,0.852,0.5204,0.6471,pepper_diagnostics/p_p__Z/A100/00000/z0j/timers.csv,0.4278,660248116,1548.4167539043526,1.3020740608694894,2560000,2536629,915127,pepper_diagnostics/p_p__Z/A100/00000/event_data.hdf5,1.077734375e-05,92787.24175425878
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,256,20000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/A100/00001,1,A100,32.04252314567566,0,256,30.55,30.5,3.15e-06,0.04786,0.001837,0.001316,0.0012,1.09e-06,3.697,12.39,6.507,2.147,1.4,0.3332,0.6338,0.5417,0.4957,0.3394,0.4597,0.3511,0.2585,5.836,0.6709,4.315,3.196,3.577,0.8923,0.5504,0.7006,pepper_diagnostics/p_p__Z/A100/00001/z0j/timers.csv,0.4407,1323937804,1552.5794345859065,0.9212015220764164,5120000,5073081,1835143,pepper_diagnostics/p_p__Z/A100/00001/event_data.hdf5,5.95703125e-06,167868.85245901637
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,512,20000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/A100/00002,2,A100,37.04759120941162,0,512,35.87,35.82,2.93e-06,0.04908,0.00273,0.001407,0.00105,1.12e-06,4.1,15.84,7.21,2.385,1.56,0.3668,0.7247,0.6195,0.5448,0.3744,0.5006,0.3921,0.2596,6.486,0.7238,4.62,3.531,6.264,0.9361,0.6289,0.8159,pepper_diagnostics/p_p__Z/A100/00002/z0j/timers.csv,0.4736,2647637332,1552.5413013931268,0.6513975694327754,10240000,10146520,3670083,pepper_diagnostics/p_p__Z/A100/00002/event_data.hdf5,3.498046875e-06,285873.81351200445
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,1024,18000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/A100/00003,3,A100,43.05384922027588,0,1024,41.52,41.47,2.87e-06,0.04961,0.002922,0.001311,0.001035,1.32e-06,4.346,20.08,8.038,2.525,1.661,0.3742,0.7935,0.693,0.5651,0.399,0.5147,0.4207,0.233,7.311,0.7273,4.645,3.719,10.25,0.9008,0.7003,0.9205,pepper_diagnostics/p_p__Z/A100/00003/z0j/timers.csv,0.4808,4766104300,1552.656822793264,0.4855473293191769,18432000,18264146,6606676,pepper_diagnostics/p_p__Z/A100/00003/event_data.hdf5,2.2498914930555554e-06,444465.8789486376
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,2048,14400,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/A100/00004,4,A100,45.056312561035156,0,2048,43.85,43.79,3.47e-06,0.05051,0.00198,0.001453,0.001067,1.07e-06,3.654,25.7,6.898,2.135,1.403,0.3136,0.6589,0.594,0.4726,0.3386,0.4334,0.3562,0.1877,6.286,0.6125,3.838,3.629,16.87,0.7457,0.6022,0.784,pepper_diagnostics/p_p__Z/A100/00004/z0j/timers.csv,0.4054,7635553612,1554.6168111555967,0.383958156815647,29491200,29223469,10584260,pepper_diagnostics/p_p__Z/A100/00004/event_data.hdf5,1.4848497178819445e-06,673468.8284996575
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,4096,10080,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/A100/00005,5,A100,43.05349564552307,0,4096,41.41,41.35,2.97e-06,0.05077,0.007567,0.001449,0.001042,1.09e-06,2.612,28.54,4.885,1.506,0.9914,0.2274,0.4964,0.4187,0.3351,0.2375,0.3053,0.2522,0.1316,4.449,0.4354,2.71,3.353,21.27,0.5257,0.4254,0.5527,pepper_diagnostics/p_p__Z/A100/00005/z0j/timers.csv,0.2846,10685060236,1553.9867711263453,0.3244786594031091,41287680,40912930,14811401,pepper_diagnostics/p_p__Z/A100/00005/event_data.hdf5,1.0015094091021827e-06,998492.8657799273
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,8192,7056,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/A100/00006,6,A100,50.06207799911499,0,8192,48.88,48.8,3.63e-06,0.0551,0.02527,0.001588,0.00111,1.26e-06,1.864,39.75,3.428,1.062,0.6961,0.1642,0.3803,0.2937,0.2351,0.1676,0.215,0.1774,0.09189,3.116,0.3113,1.939,3.512,33.05,0.3735,0.2976,0.3898,pepper_diagnostics/p_p__Z/A100/00006/z0j/timers.csv,0.1998,14957342188,1553.759907506746,0.2742145569456585,57802752,57277491,20733606,pepper_diagnostics/p_p__Z/A100/00006/event_data.hdf5,8.44250460600907e-07,1184482.6229508198
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,16384,4939,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/A100/00007,7,A100,65.07662081718445,0,16384,64.25,63.83,3.75e-06,0.05606,0.3627,0.001458,0.001058,1.26e-06,1.424,57.18,2.504,0.7716,0.4881,0.1462,0.3306,0.2113,0.1861,0.1306,0.1564,0.126,0.06623,2.263,0.2409,1.401,4.265,49.78,0.2774,0.2093,0.2835,pepper_diagnostics/p_p__Z/A100/00007/z0j/timers.csv,0.1456,20949236620,1554.4997418430492,0.2317845845465293,80920576,80185006,29039553,pepper_diagnostics/p_p__Z/A100/00007/event_data.hdf5,7.887981420201457e-07,1267751.4648284507
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,32768,3951,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/A100/00008,8,A100,104.1190893650055,0,32768,103.3,103.1,3.83e-06,0.06292,0.1535,0.00148,0.001067,1.47e-06,1.401,97.0,2.129,0.6989,0.4055,0.1892,0.4207,0.1828,0.191,0.1224,0.1368,0.1056,0.05646,1.886,0.2431,2.511,7.74,82.26,0.2733,0.1752,0.2488,pepper_diagnostics/p_p__Z/A100/00008/z0j/timers.csv,0.1262,33522464980,1554.6602188037439,0.18324302207650453,129466368,128289996,46468476,pepper_diagnostics/p_p__Z/A100/00008/event_data.hdf5,7.963458123734497e-07,1255735.8680892338
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,65536,3161,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/A100/00009,9,A100,162.17453360557556,0,65536,160.6,160.3,2.93e-06,0.0706,0.2603,0.001288,0.001076,1.41e-06,1.56,154.7,1.86,0.6103,0.3367,0.2008,0.6208,0.1699,0.2337,0.1262,0.1214,0.09223,0.04402,1.619,0.241,2.532,12.39,132.7,0.2288,0.1482,0.232,pepper_diagnostics/p_p__Z/A100/00009/z0j/timers.csv,0.1036,53642710636,1554.81745149853,0.14486895491056934,207159296,205275389,74358983,pepper_diagnostics/p_p__Z/A100/00009/event_data.hdf5,7.738006601451282e-07,1292322.4953212726
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,131072,2528,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/A100/00010,10,A100,247.2727086544037,0,131072,245.8,245.5,3.521e-06,0.08783,0.207,0.001496,0.001076,1.22e-06,1.883,239.8,1.807,0.5985,0.3086,0.1946,0.7222,0.1932,0.4496,0.1491,0.1234,0.08771,0.03566,1.534,0.273,2.233,19.6,207.7,0.1982,0.1455,0.2537,pepper_diagnostics/p_p__Z/A100/00010/z0j/timers.csv,0.08348,85770325780,1554.290350618922,0.11454017789963511,331350016,328336783,118893944,pepper_diagnostics/p_p__Z/A100/00010/event_data.hdf5,7.409083692333367e-07,1349694.566191446
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,262144,2023,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/A100/00011,11,A100,373.4087734222412,0,262144,371.8,371.5,3.2e-06,0.1199,0.104,0.001489,0.001058,1.17e-06,2.443,365.2,1.965,0.6696,0.2908,0.2081,1.074,0.2753,0.5375,0.1935,0.1435,0.08597,0.0282,1.621,0.3437,2.248,30.65,316.7,0.1709,0.1604,0.3373,pepper_diagnostics/p_p__Z/A100/00011/z0j/timers.csv,0.07409,137078920612,1552.1644959592186,0.09051393178383099,530317312,525481942,190017497,pepper_diagnostics/p_p__Z/A100/00011/event_data.hdf5,7.005239911911456e-07,1427502.858681023
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,524288,1820,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/A100/00012,12,A100,644.692361831665,0,524288,643.3,643.0,3.501e-06,0.1777,0.1089,0.001368,0.001123,1.11e-06,3.87,634.1,2.748,0.9249,0.3432,0.2788,1.846,0.3874,0.8799,0.3147,0.194,0.1099,0.02546,2.202,0.546,2.919,52.91,550.7,0.1859,0.2041,0.534,pepper_diagnostics/p_p__Z/A100/00012/z0j/timers.csv,0.08171,246852195700,1553.4102379577662,0.0674892057598119,954204160,945517408,342184156,pepper_diagnostics/p_p__Z/A100/00012/event_data.hdf5,6.738599840101305e-07,1483987.8071539656
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,1048576,1638,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/A100/00013,13,A100,1161.245515346527,0,1048576,1160.0,1159.0,2.94e-06,0.2954,0.08875,0.00154,0.001186,1.27e-06,6.423,1146.0,4.252,1.374,0.4583,0.4022,3.212,0.6232,1.455,0.5436,0.2771,0.1573,0.02338,3.342,0.9106,3.611,97.97,996.2,0.2117,0.2991,0.8621,pepper_diagnostics/p_p__Z/A100/00013/z0j/timers.csv,0.1011,444092006452,1552.5960948285629,0.05029788914757326,1717567488,1701927087,615596127,pepper_diagnostics/p_p__Z/A100/00013/event_data.hdf5,6.747915340139462e-07,1481939.1613459878
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,128,15000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/A100/00014,14,A100,24.035389184951782,0,128,22.75,22.59,3.07e-06,0.1521,0.0009738,0.001314,0.001593,1.28e-06,4.945,6.568,4.747,1.695,1.329,0.2003,1.035,0.7911,0.7265,0.5041,0.6644,0.265,0.379,4.259,0.4879,3.121,2.242,0.2842,0.6487,0.4514,0.5921,pepper_diagnostics/p_p__Z_j/A100/00014/z1j/timers.csv,0.3256,106577604,385.4027655857103,1.0742325368511958,1920000,1878776,120868,pepper_diagnostics/p_p__Z_j/A100/00014/event_data.hdf5,1.1765625e-05,84993.3598937583
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,256,15000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/A100/00015,15,A100,24.0338351726532,0,256,23.02,22.96,2.95e-06,0.05128,0.001678,0.001337,0.001069,1.33e-06,4.947,6.923,4.73,1.716,1.332,0.2073,1.037,0.7902,0.7275,0.5047,0.6654,0.2661,0.3768,4.241,0.4888,3.197,2.279,0.4958,0.6547,0.4566,0.6023,pepper_diagnostics/p_p__Z_j/A100/00015/z1j/timers.csv,0.3239,213315644,385.8266667437112,0.7599604851586124,3840000,3758301,241950,pepper_diagnostics/p_p__Z_j/A100/00015/event_data.hdf5,5.979166666666667e-06,167247.3867595819
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,512,15000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/A100/00016,16,A100,25.034571170806885,0,512,23.48,23.42,2.83e-06,0.05108,0.002467,0.001365,0.001086,1.28e-06,4.902,7.491,4.674,1.708,1.32,0.213,1.036,0.7811,0.7214,0.4968,0.6602,0.2611,0.3752,4.185,0.4883,3.167,2.346,1.013,0.6545,0.4525,0.5986,pepper_diagnostics/p_p__Z_j/A100/00016/z1j/timers.csv,0.321,425823724,385.1573008805962,0.5370109364669016,7680000,7515923,483031,pepper_diagnostics/p_p__Z_j/A100/00016/event_data.hdf5,3.049479166666667e-06,327924.8505550811
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,1024,13500,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/A100/00017,17,A100,24.034269094467163,0,1024,22.52,22.46,3.411e-06,0.05271,0.0009914,0.001463,0.001047,1.12e-06,4.468,7.863,4.307,1.552,1.198,0.2093,0.9451,0.7128,0.6595,0.4527,0.599,0.2385,0.3444,3.863,0.4445,2.907,2.247,1.745,0.601,0.41,0.5387,pepper_diagnostics/p_p__Z_j/A100/00017/z1j/timers.csv,0.2927,766225332,384.9887325069147,0.4001329172763733,13824000,13528564,869246,pepper_diagnostics/p_p__Z_j/A100/00017/event_data.hdf5,1.6247106481481481e-06,615494.2119323241
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,2048,10800,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/A100/00018,18,A100,21.030126571655273,0,2048,19.9,19.84,3.05e-06,0.0522,0.003288,0.001406,0.001037,1.22e-06,3.659,7.915,3.461,1.291,0.9805,0.1875,0.7832,0.5868,0.5368,0.3698,0.4872,0.1946,0.2732,3.094,0.3674,2.366,2.015,2.646,0.4958,0.3425,0.4501,pepper_diagnostics/p_p__Z_j/A100/00018/z1j/timers.csv,0.2394,1226405812,385.17239772910926,0.3164119892862631,22118400,21646067,1391362,pepper_diagnostics/p_p__Z_j/A100/00018/event_data.hdf5,8.969907407407407e-07,1114838.7096774194
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,4096,7559,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/A100/00019,19,A100,19.02687120437622,0,4096,17.89,17.8,3.3e-06,0.05455,0.04087,0.001471,0.001086,1.75e-06,2.972,7.935,3.077,1.062,0.8019,0.1491,0.6647,0.4878,0.4285,0.3013,0.3841,0.1606,0.1897,2.792,0.2856,1.835,1.73,3.577,0.3728,0.2936,0.3939,pepper_diagnostics/p_p__Z_j/A100/00019/z1j/timers.csv,0.185,1713286916,384.4111440016889,0.2671932011223464,30961664,30301057,1943718,pepper_diagnostics/p_p__Z_j/A100/00019/event_data.hdf5,5.749045012567801e-07,1739419.3258426965
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,8192,5291,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/A100/00020,20,A100,18.027931213378906,0,8192,16.47,16.39,3.07e-06,0.05898,0.02366,0.001374,0.001043,1.34e-06,2.557,8.115,2.53,0.9197,0.6935,0.1235,0.6016,0.4289,0.3606,0.2626,0.3183,0.1415,0.1348,2.298,0.2316,1.49,1.655,4.166,0.2889,0.2651,0.3646,pepper_diagnostics/p_p__Z_j/A100/00020/z1j/timers.csv,0.1499,2408188100,385.9755442752223,0.22626121268817703,43343872,42415009,2732114,pepper_diagnostics/p_p__Z_j/A100/00020/event_data.hdf5,3.781388058731809e-07,2644531.543624161
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,16384,3704,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/A100/00021,21,A100,17.02545189857483,0,16384,16.16,16.08,3.29e-06,0.06091,0.01031,0.001491,0.001072,1.4e-06,1.947,10.02,1.804,0.6718,0.4929,0.105,0.4715,0.321,0.2854,0.2204,0.2307,0.1016,0.09631,1.626,0.1787,1.089,1.9,5.88,0.2176,0.1868,0.2668,pepper_diagnostics/p_p__Z_j/A100/00021/z1j/timers.csv,0.1108,3375523692,386.414553848792,0.19131124804456587,60686336,59385822,3829626,pepper_diagnostics/p_p__Z_j/A100/00021/event_data.hdf5,2.649690368520518e-07,3774025.870646767
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,32768,2963,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/A100/00022,22,A100,25.034389972686768,0,32768,23.79,23.7,3.11e-06,0.06655,0.01867,0.001477,0.001062,1.15e-06,2.164,17.89,1.573,0.6112,0.4106,0.1375,0.6934,0.3233,0.3605,0.2301,0.205,0.08762,0.07745,1.383,0.1898,1.065,4.251,9.447,0.2063,0.1565,0.2469,pepper_diagnostics/p_p__Z_j/A100/00022/z1j/timers.csv,0.09605,5387587060,385.4844002171217,0.15108082312319673,97091584,95012166,6112442,pepper_diagnostics/p_p__Z_j/A100/00022/event_data.hdf5,2.4409942678450895e-07,4096691.3080168776
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,65536,2370,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/A100/00023,23,A100,35.04563570022583,0,65536,34.1,34.0,3.41e-06,0.08048,0.0116,0.001407,0.00104,1.06e-06,2.428,28.41,1.382,0.5495,0.3527,0.1389,0.9103,0.3393,0.4412,0.2623,0.1846,0.07762,0.0613,1.19,0.1917,1.062,7.196,14.85,0.1685,0.1319,0.2479,pepper_diagnostics/p_p__Z_j/A100/00023/z1j/timers.csv,0.07855,8636785660,386.2835150536706,0.11957038566817538,155320320,151996784,9798802,pepper_diagnostics/p_p__Z_j/A100/00023/event_data.hdf5,2.1890245912447258e-07,4568244.705882353
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,131072,1896,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/A100/00024,24,A100,51.06194567680359,0,131072,49.75,49.64,3.38e-06,0.1006,0.003772,0.001399,0.001095,1.6e-06,3.07,43.57,1.329,0.5729,0.3381,0.1444,1.122,0.3908,0.745,0.3766,0.1833,0.07674,0.04947,1.115,0.214,1.197,11.14,22.94,0.1414,0.1312,0.2994,pepper_diagnostics/p_p__Z_j/A100/00024/z1j/timers.csv,0.06442,13713040020,383.32035228914145,0.09418630084151251,248512512,243216648,15558141,pepper_diagnostics/p_p__Z_j/A100/00024/event_data.hdf5,1.9974849395108122e-07,5006295.56809025
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,262144,1517,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/A100/00025,25,A100,77.09005165100098,0,262144,76.15,75.97,3.32e-06,0.147,0.02096,0.001346,0.001075,1.4e-06,4.119,68.65,1.455,0.7073,0.3437,0.1742,1.616,0.6188,0.8907,0.5452,0.2138,0.08148,0.03981,1.19,0.2656,1.518,17.23,36.61,0.1408,0.1475,0.4182,pepper_diagnostics/p_p__Z_j/A100/00025/z1j/timers.csv,0.05574,22165859644,387.24419692845544,0.07481329738367813,397672448,389159140,25148383,pepper_diagnostics/p_p__Z_j/A100/00025/event_data.hdf5,1.9103661916251236e-07,5234598.499407661
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,524288,1365,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/A100/00026,26,A100,138.157399892807,0,524288,136.3,136.0,3e-06,0.2312,0.1072,0.001484,0.001052,1.07e-06,6.643,125.1,2.03,1.029,0.4427,0.2559,2.735,0.9511,1.478,0.9139,0.2881,0.1103,0.03647,1.623,0.4066,1.712,29.53,70.84,0.163,0.1938,0.6713,pepper_diagnostics/p_p__Z_j/A100/00026/z1j/timers.csv,0.06162,39847304412,386.78225694866154,0.05573564913873583,715653120,700438281,45208943,pepper_diagnostics/p_p__Z_j/A100/00026/event_data.hdf5,1.900362007783883e-07,5262155.294117646
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,1048576,1229,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/A100/00027,27,A100,250.2773151397705,0,1048576,249.0,248.5,3.89e-06,0.3939,0.1007,0.001449,0.001621,1.26e-06,11.1,231.1,3.136,1.625,0.64,0.3978,4.679,1.61,2.429,1.616,0.4147,0.1643,0.03258,2.461,0.6746,2.239,52.33,135.8,0.2011,0.2952,1.128,pepper_diagnostics/p_p__Z_j/A100/00027/z1j/timers.csv,0.07641,71438051612,385.0713039334919,0.04144792340050789,1288699904,1261314550,81050487,pepper_diagnostics/p_p__Z_j/A100/00027/event_data.hdf5,1.9282999806912377e-07,5185915.10663984
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,128,10000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/A100/00028,28,A100,23.034743547439575,0,128,21.67,21.12,3.14e-06,0.5479,0.0003635,0.001494,0.001082,1.27e-06,9.151,4.044,3.314,1.248,1.102,0.1285,2.361,1.547,1.36,0.977,1.223,0.2855,0.6963,2.99,0.3239,2.095,1.318,0.05344,0.4369,0.3342,0.4755,pepper_diagnostics/p_p__Z_j_j/A100/00028/z2j/timers.csv,0.2185,20636340,166.86108367533495,1.1815895644098136,1280000,1229566,19713,pepper_diagnostics/p_p__Z_j_j/A100/00028/event_data.hdf5,1.65e-05,60606.0606060606
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,256,10000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/A100/00029,29,A100,23.03224539756775,0,256,21.55,21.48,3.48e-06,0.0684,0.0004091,0.001494,0.001364,1.09e-06,9.153,4.414,3.273,1.267,1.104,0.1327,2.362,1.541,1.36,0.9732,1.234,0.2862,0.6969,2.947,0.3265,2.168,1.477,0.117,0.4461,0.3366,0.4826,pepper_diagnostics/p_p__Z_j_j/A100/00029/z2j/timers.csv,0.2201,40526500,164.59498649657334,0.8304987723293631,2560000,2459053,38865,pepper_diagnostics/p_p__Z_j_j/A100/00029/event_data.hdf5,8.390625e-06,119180.63314711358
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,512,10000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/A100/00030,30,A100,23.032695293426514,0,512,21.7,21.63,3.97e-06,0.06994,0.0006374,0.001472,0.001058,1.28e-06,9.105,4.589,3.288,1.269,1.109,0.1345,2.351,1.536,1.351,0.9779,1.217,0.2848,0.6939,2.964,0.3246,2.169,1.554,0.1946,0.444,0.3354,0.4879,pepper_diagnostics/p_p__Z_j_j/A100/00030/z2j/timers.csv,0.2191,81765436,166.02018278701112,0.5897763850941836,5120000,4918954,78443,pepper_diagnostics/p_p__Z_j_j/A100/00030/event_data.hdf5,4.224609375e-06,236708.275543227
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,1024,9000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/A100/00031,31,A100,21.030378818511963,0,1024,20.02,19.95,3.88e-06,0.0705,0.0009271,0.001468,0.001068,1.33e-06,8.28,4.43,2.988,1.155,1.017,0.125,2.138,1.396,1.23,0.8876,1.11,0.2602,0.6301,2.693,0.2952,1.975,1.47,0.3123,0.4056,0.305,0.4422,pepper_diagnostics/p_p__Z_j_j/A100/00031/z2j/timers.csv,0.1983,147163764,166.09284493960007,0.44079924075124294,9216000,8852856,141205,pepper_diagnostics/p_p__Z_j_j/A100/00031/event_data.hdf5,2.1647135416666667e-06,461954.8872180451
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,2048,7200,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/A100/00032,32,A100,18.027013063430786,0,2048,16.46,16.38,3.14e-06,0.07211,0.01049,0.001497,0.001054,1.27e-06,6.577,3.976,2.412,0.9325,0.8166,0.1051,1.705,1.116,0.9762,0.7054,0.8736,0.2046,0.493,2.174,0.2374,1.582,1.304,0.4687,0.3253,0.2461,0.3598,pepper_diagnostics/p_p__Z_j_j/A100/00032/z2j/timers.csv,0.1578,235582716,166.2714125040088,0.3478046786060488,14745600,14163040,226188,pepper_diagnostics/p_p__Z_j_j/A100/00032/event_data.hdf5,1.1108398437499998e-06,900219.7802197804
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,4096,5040,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/A100/00033,33,A100,13.021464109420776,0,4096,12.26,12.19,3.68e-06,0.07262,0.001827,0.001545,0.001072,1.42e-06,4.666,3.405,1.691,0.662,0.5821,0.08111,1.21,0.7893,0.6939,0.4981,0.6196,0.1456,0.3504,1.521,0.1697,1.125,1.07,0.6485,0.2315,0.1739,0.2557,pepper_diagnostics/p_p__Z_j_j/A100/00033/z2j/timers.csv,0.111,325764436,164.2353076381439,0.292100417246222,20643840,19826525,312717,pepper_diagnostics/p_p__Z_j_j/A100/00033/event_data.hdf5,5.904909164186508e-07,1693506.1525840855
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,8192,3528,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/A100/00034,34,A100,11.019623756408691,0,8192,9.599,9.515,2.99e-06,0.07598,0.005583,0.001606,0.00107,1.37e-06,3.311,3.254,1.202,0.4739,0.4134,0.06644,0.8604,0.5563,0.4918,0.3577,0.4404,0.1038,0.2441,1.078,0.124,0.8159,0.971,0.8814,0.1686,0.1223,0.1823,pepper_diagnostics/p_p__Z_j_j/A100/00034/z2j/timers.csv,0.07956,461360788,166.12147238869224,0.24820742108517882,28901376,27757412,442957,pepper_diagnostics/p_p__Z_j_j/A100/00034/event_data.hdf5,3.292230792056406e-07,3037454.1250656852
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,16384,2469,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/A100/00035,35,A100,10.019086122512817,0,16384,9.366,9.259,2.97e-06,0.08267,0.02022,0.001464,0.001053,1.44e-06,2.878,4.11,0.9034,0.3818,0.3121,0.06487,0.77,0.5329,0.4351,0.351,0.3437,0.0757,0.1752,0.7999,0.1034,0.6613,1.252,1.199,0.1342,0.09435,0.1528,pepper_diagnostics/p_p__Z_j_j/A100/00035/z2j/timers.csv,0.06291,648499924,166.86782661615572,0.21038451735967373,40452096,38857327,622632,pepper_diagnostics/p_p__Z_j_j/A100/00035/event_data.hdf5,2.2888801608697854e-07,4368948.69856356
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,32768,1975,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/A100/00036,36,A100,17.025920152664185,0,32768,16.04,15.95,2.87e-06,0.08868,0.001615,0.001455,0.001059,1.16e-06,4.052,9.29,1.071,0.4612,0.3504,0.09861,1.309,0.748,0.6055,0.5694,0.3706,0.07588,0.1378,0.9458,0.1256,0.7712,3.407,2.213,0.139,0.1125,0.2089,pepper_diagnostics/p_p__Z_j_j/A100/00036/z2j/timers.csv,0.06443,1039656452,167.18708031973713,0.16643250024942507,64716800,62162680,998215,pepper_diagnostics/p_p__Z_j_j/A100/00036/event_data.hdf5,2.4645841574367086e-07,4057479.623824452
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,65536,1580,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/A100/00037,37,A100,22.0315945148468,0,65536,20.8,20.69,3.21e-06,0.1038,0.002051,0.001456,0.001041,1.36e-06,4.888,13.46,0.9669,0.4415,0.3172,0.09734,1.846,0.8677,0.7014,0.7565,0.3417,0.06742,0.1091,0.8381,0.1287,0.675,5.311,2.917,0.1159,0.1011,0.2239,pepper_diagnostics/p_p__Z_j_j/A100/00037/z2j/timers.csv,0.05506,1658037724,166.65963871080373,0.1313968508146375,103546880,99448598,1592066,pepper_diagnostics/p_p__Z_j_j/A100/00037/event_data.hdf5,1.998128770272943e-07,5004682.455292412
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,131072,1264,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/A100/00038,38,A100,31.041149616241455,0,131072,29.75,29.6,4.13e-06,0.1367,0.001926,0.001634,0.001053,1.42e-06,6.688,20.64,0.9338,0.496,0.3118,0.108,2.717,1.05,1.107,1.142,0.3437,0.06119,0.08893,0.7855,0.1482,0.6367,8.283,4.556,0.09951,0.1044,0.2917,pepper_diagnostics/p_p__Z_j_j/A100/00038/z2j/timers.csv,0.04782,2644660036,166.13541591354178,0.10370586410585686,165675008,159148445,2539488,pepper_diagnostics/p_p__Z_j_j/A100/00038/event_data.hdf5,1.7866303649129747e-07,5597128.6486486485
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,262144,1011,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/A100/00039,39,A100,45.05694770812988,0,262144,44.04,43.82,2.94e-06,0.1931,0.01712,0.001512,0.001077,1.26e-06,9.701,31.64,1.024,0.6386,0.3302,0.1317,4.096,1.788,1.364,1.738,0.3997,0.06089,0.07169,0.8359,0.188,0.8534,12.79,6.657,0.1075,0.1254,0.4052,pepper_diagnostics/p_p__Z_j_j/A100/00039/z2j/timers.csv,0.04384,4171980212,163.82775390541485,0.08143028593594727,265027584,254561762,4006009,pepper_diagnostics/p_p__Z_j_j/A100/00039/event_data.hdf5,1.6534128009860288e-07,6048096.3943404835
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,524288,910,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/A100/00040,40,A100,76.08872103691101,0,524288,75.09,74.76,3.31e-06,0.3047,0.01598,0.00153,0.001169,1.12e-06,16.09,55.3,1.431,0.9617,0.4354,0.1993,7.145,2.861,2.216,2.983,0.5346,0.07245,0.06464,1.155,0.2765,1.086,22.43,11.75,0.1274,0.1696,0.6644,pepper_diagnostics/p_p__Z_j_j/A100/00040/z2j/timers.csv,0.05229,7607352068,165.93450743936643,0.06106804018662966,477102080,458386049,7304851,pepper_diagnostics/p_p__Z_j_j/A100/00040/event_data.hdf5,1.5669602614182694e-07,6381782.77153558
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,1048576,819,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/A100/00041,41,A100,131.14972400665283,0,1048576,130.0,129.4,3.07e-06,0.5297,0.01976,0.00147,0.001066,1.09e-06,27.45,96.97,2.167,1.555,0.6346,0.3183,12.38,5.03,3.58,5.308,0.7703,0.101,0.05897,1.717,0.4495,1.349,39.66,20.24,0.1666,0.2615,1.126,pepper_diagnostics/p_p__Z_j_j/A100/00041/z2j/timers.csv,0.06621,13593747964,164.74948948340028,0.04535864154199081,858783744,824707149,13053207,pepper_diagnostics/p_p__Z_j_j/A100/00041/event_data.hdf5,1.5067821311717796e-07,6636659.5363214845
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,128,1000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/A100/00042,42,A100,7.016068458557129,0,128,5.416,4.615,2.671e-06,0.7979,0.0003438,0.001505,0.001043,1.15e-06,3.399,0.3389,0.3655,0.1396,0.1308,0.01306,1.064,0.5685,0.4774,0.3609,0.4213,0.06925,0.2393,0.3331,0.03237,0.2011,0.08713,0.001557,0.04531,0.03873,0.05541,pepper_diagnostics/p_p__Z_j_j_j/A100/00042/z3j/timers.csv,0.02422,495564,71.55861191795736,3.6367986932459773,128000,119782,386,pepper_diagnostics/p_p__Z_j_j_j/A100/00042/event_data.hdf5,3.60546875e-05,27735.644637053087
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,256,1000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/A100/00043,43,A100,6.013882875442505,0,256,4.767,4.683,3.39e-06,0.08112,0.0002506,0.001466,0.00105,1.42e-06,3.411,0.3773,0.3737,0.1424,0.1324,0.01326,1.068,0.5681,0.4782,0.3613,0.4247,0.07102,0.2411,0.3408,0.03287,0.2103,0.1082,0.0027,0.04613,0.03919,0.0569,pepper_diagnostics/p_p__Z_j_j_j/A100/00043/z3j/timers.csv,0.02452,1095564,76.4796862896017,2.6617459000102657,256000,239374,827,pepper_diagnostics/p_p__Z_j_j_j/A100/00043/event_data.hdf5,1.829296875e-05,54665.81251334615
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,512,1000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/A100/00044,44,A100,6.013896226882935,0,512,4.811,4.725,3.411e-06,0.08139,0.00124,0.001458,0.001066,1.1e-06,3.411,0.4166,0.3763,0.1435,0.1334,0.01351,1.072,0.5679,0.4783,0.3604,0.4228,0.07002,0.2389,0.3434,0.03288,0.2151,0.1334,0.004703,0.0464,0.03924,0.0577,pepper_diagnostics/p_p__Z_j_j_j/A100/00044/z3j/timers.csv,0.02446,2055564,76.6015912631654,1.8991856470199924,512000,479144,1645,pepper_diagnostics/p_p__Z_j_j_j/A100/00044/event_data.hdf5,9.228515625e-06,108359.78835978836
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,1024,900,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/A100/00045,45,A100,5.012843132019043,0,1024,4.428,4.342,3.26e-06,0.08302,0.0003714,0.001401,0.001043,1.08e-06,3.114,0.4198,0.3353,0.13,0.121,0.01222,0.9799,0.5215,0.4386,0.3281,0.3834,0.06358,0.2175,0.3053,0.03003,0.2005,0.1413,0.007372,0.04173,0.03566,0.05244,pepper_diagnostics/p_p__Z_j_j_j/A100/00045/z3j/timers.csv,0.02204,3615564,74.67269970275677,1.385383470039223,921600,862103,2901,pepper_diagnostics/p_p__Z_j_j_j/A100/00045/event_data.hdf5,4.711371527777777e-06,212252.41824044223
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,2048,720,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/A100/00046,46,A100,5.013203144073486,0,2048,3.598,3.511,3.01e-06,0.08378,0.0002528,0.001436,0.001064,1.37e-06,2.486,0.3686,0.2737,0.1054,0.09775,0.01018,0.7872,0.4171,0.3486,0.2616,0.3046,0.0508,0.1734,0.2497,0.024,0.1614,0.1299,0.01026,0.03382,0.02888,0.04259,pepper_diagnostics/p_p__Z_j_j_j/A100/00046/z3j/timers.csv,0.01766,5300796,69.26187189560244,1.0555675053086517,1474560,1379509,4308,pepper_diagnostics/p_p__Z_j_j_j/A100/00046/event_data.hdf5,2.381049262152778e-06,419982.9108516092
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,4096,503,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/A100/00047,47,A100,4.011811971664429,0,4096,2.597,2.505,3.34e-06,0.08723,0.001162,0.00158,0.001091,1.32e-06,1.74,0.3024,0.1899,0.07527,0.069,0.007671,0.5515,0.2912,0.2437,0.1833,0.2136,0.03535,0.12,0.1728,0.01713,0.1155,0.1091,0.01413,0.02455,0.02038,0.03025,pepper_diagnostics/p_p__Z_j_j_j/A100/00047/z3j/timers.csv,0.01249,7948644,75.28664587831196,0.9351548832837543,2060288,1927122,6529,pepper_diagnostics/p_p__Z_j_j_j/A100/00047/event_data.hdf5,1.2158494346421471e-06,822470.2594810379
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,8192,352,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/A100/00048,48,A100,3.0112826824188232,0,8192,1.964,1.869,3.52e-06,0.091,0.0002795,0.001481,0.001078,1.2e-06,1.229,0.3076,0.1339,0.05411,0.0487,0.006482,0.3893,0.2073,0.1734,0.1315,0.1501,0.02472,0.08272,0.1213,0.01256,0.08347,0.103,0.04994,0.01796,0.01436,0.02172,pepper_diagnostics/p_p__Z_j_j_j/A100/00048/z3j/timers.csv,0.009024,10951260,74.0770815471058,0.7813672391294633,2883584,2698082,9002,pepper_diagnostics/p_p__Z_j_j_j/A100/00048/event_data.hdf5,6.481517444957386e-07,1542848.582129481
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,16384,246,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/A100/00049,49,A100,3.0107433795928955,0,16384,2.031,1.93,3.12e-06,0.09581,0.0003377,0.001345,0.001085,1.04e-06,1.17,0.5059,0.09672,0.0432,0.03574,0.00698,0.3598,0.2283,0.1638,0.1684,0.1182,0.01756,0.06,0.08568,0.01104,0.06904,0.1958,0.06801,0.0153,0.01062,0.0172,pepper_diagnostics/p_p__Z_j_j_j/A100/00049/z3j/timers.csv,0.00745,14796492,72.34200578233919,0.6528234714926544,4030464,3768977,12288,pepper_diagnostics/p_p__Z_j_j_j/A100/00049/event_data.hdf5,4.788530551321138e-07,2088323.3160621764
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,32768,197,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/A100/00050,50,A100,4.0116493701934814,0,32768,2.503,2.392,3.29e-06,0.1055,0.0003752,0.001453,0.001049,1.31e-06,1.195,0.9708,0.08657,0.03885,0.02971,0.008462,0.3692,0.253,0.1618,0.2106,0.09866,0.01393,0.04575,0.0753,0.01127,0.06896,0.4226,0.09566,0.01366,0.00896,0.01615,pepper_diagnostics/p_p__Z_j_j_j/A100/00050/z3j/timers.csv,0.006344,23564340,71.85242997712409,0.5143457790142282,6455296,6038069,19560,pepper_diagnostics/p_p__Z_j_j_j/A100/00050/event_data.hdf5,3.7054846129441623e-07,2698702.3411371238
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,65536,158,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/A100/00051,51,A100,4.011462926864624,0,65536,3.331,3.2,2.81e-06,0.1251,0.0004168,0.001483,0.001042,1.34e-06,1.603,1.392,0.07936,0.03762,0.02699,0.008538,0.5853,0.3059,0.1987,0.3238,0.0989,0.01195,0.03907,0.06723,0.01213,0.05779,0.6399,0.1088,0.01143,0.008322,0.01778,pepper_diagnostics/p_p__Z_j_j_j/A100/00051/z3j/timers.csv,0.005736,37740036,71.71781661232296,0.40576933461295317,10354688,9689702,31317,pepper_diagnostics/p_p__Z_j_j_j/A100/00051/event_data.hdf5,3.090387658227848e-07,3235840.0
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,131072,126,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/A100/00052,52,A100,6.013843297958374,0,131072,4.544,4.37,3.33e-06,0.1673,0.0005767,0.001521,0.001072,1.27e-06,2.069,2.111,0.0713,0.04057,0.02555,0.008624,0.7111,0.4372,0.2638,0.4774,0.102,0.01007,0.03098,0.05736,0.01394,0.053,0.9946,0.1392,0.009705,0.008028,0.02278,pepper_diagnostics/p_p__Z_j_j_j/A100/00052/z3j/timers.csv,0.005673,61046196,72.92156451114361,0.32748437940563313,16515072,15439119,50722,pepper_diagnostics/p_p__Z_j_j_j/A100/00052/event_data.hdf5,2.6460677858382937e-07,3779192.6773455376
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,262144,101,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/A100/00053,53,A100,8.016226291656494,0,262144,6.754,6.505,3.26e-06,0.2404,0.0006758,0.001394,0.001044,1.41e-06,3.066,3.234,0.07733,0.05297,0.0269,0.01008,1.021,0.7657,0.3649,0.7278,0.1184,0.00875,0.02464,0.05922,0.01811,0.04783,1.551,0.1799,0.01152,0.009316,0.03209,pepper_diagnostics/p_p__Z_j_j_j/A100/00053/z3j/timers.csv,0.005951,95045436,70.91887294453704,0.25242579672632826,26476544,24750649,79096,pepper_diagnostics/p_p__Z_j_j_j/A100/00053/event_data.hdf5,2.456891654741646e-07,4070183.551114527
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,524288,91,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/A100/00054,54,A100,13.023290395736694,0,524288,11.83,11.43,3.14e-06,0.3897,0.0009859,0.001428,0.001069,1.26e-06,5.461,5.693,0.1086,0.07901,0.03623,0.01435,1.773,1.431,0.651,1.364,0.1699,0.009163,0.02258,0.08055,0.02802,0.05048,2.751,0.2939,0.01385,0.01237,0.05275,pepper_diagnostics/p_p__Z_j_j_j/A100/00054/z3j/timers.csv,0.007996,180344844,74.7376305039658,0.1961148712091753,47710208,44646319,150080,pepper_diagnostics/p_p__Z_j_j_j/A100/00054/event_data.hdf5,2.395713722312843e-07,4174121.434820648
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,1048576,81,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/A100/00055,55,A100,22.030725479125977,0,1048576,20.53,19.83,3.7e-06,0.6845,0.001601,0.001549,0.001049,1.98e-06,9.408,10.01,0.169,0.1276,0.05285,0.02232,2.996,2.543,1.122,2.421,0.2532,0.01045,0.02075,0.1231,0.04599,0.06927,4.851,0.5002,0.01898,0.01907,0.08953,pepper_diagnostics/p_p__Z_j_j_j/A100/00055/z3j/timers.csv,0.01155,329922732,76.70486544898078,0.1466792613257731,84934656,79496940,274537,pepper_diagnostics/p_p__Z_j_j_j/A100/00055/event_data.hdf5,2.3347360116464118e-07,4283139.4856278375
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,128,100,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00056,56,A100,5.01373815536499,0,128,3.754,1.663,3.15e-06,2.085,0.000276,0.001429,0.001053,1.73e-06,1.517,0.03115,0.04857,0.01771,0.01615,0.001666,0.5897,0.2393,0.187,0.1499,0.161,0.02245,0.08631,0.0448,0.003768,0.02041,0.006206,0.000346,0.005698,0.004642,0.007353,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00056/z4j/timers.csv,0.005383,151564,15.587181339416738,8.998560192369707,12800,11578,3,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00056/event_data.hdf5,0.000129921875,7696.933253156946
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,256,100,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00057,57,A100,3.010246992111206,0,256,1.766,1.589,3.6e-06,0.1701,0.0009491,0.001509,0.001076,1.14e-06,1.447,0.03153,0.04563,0.01689,0.01546,0.001658,0.5524,0.2278,0.1797,0.1448,0.157,0.02251,0.08889,0.04193,0.003692,0.02014,0.006513,0.0003433,0.005633,0.004314,0.006923,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00057/z4j/timers.csv,0.005064,151564,10.391454226277826,5.195422655190561,25600,23023,4,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00057/event_data.hdf5,6.20703125e-05,16110.761485210824
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,512,100,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00058,58,A100,3.011127233505249,0,512,1.803,1.626,4.01e-06,0.1706,0.0003481,0.001549,0.001068,1.19e-06,1.482,0.03513,0.0442,0.017,0.01559,0.001642,0.568,0.2324,0.1844,0.1465,0.1612,0.02302,0.09109,0.04048,0.003721,0.02069,0.008692,0.0003907,0.005706,0.004316,0.006964,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00058/z4j/timers.csv,0.005151,151564,29.875430900548746,6.228119438874014,51200,46236,23,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00058/event_data.hdf5,3.17578125e-05,31488.314883148832
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,1024,90,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00059,59,A100,3.0108654499053955,0,1024,1.641,1.462,3.2e-06,0.1723,0.0002761,0.00145,0.001053,1.09e-06,1.329,0.0342,0.0402,0.01542,0.01398,0.001542,0.509,0.2093,0.1658,0.1312,0.1443,0.0205,0.08095,0.03683,0.003371,0.01887,0.009021,0.0004068,0.00514,0.003906,0.006359,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00059/z4j/timers.csv,0.004649,151564,22.370491737125867,4.017204916217089,92160,83051,31,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00059/event_data.hdf5,1.5863715277777777e-05,63036.93570451437
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,2048,72,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00060,60,A100,2.0096380710601807,0,2048,1.352,1.172,3.23e-06,0.1741,0.000288,0.001489,0.001081,1.1e-06,1.056,0.0321,0.03335,0.01273,0.01138,0.001323,0.405,0.1665,0.1317,0.1039,0.1141,0.01625,0.06409,0.03054,0.002817,0.01548,0.00972,0.0003403,0.004337,0.003151,0.005231,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00060/z4j/timers.csv,0.003689,151564,19.84479105712779,2.99127857189653,147456,132797,44,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00060/event_data.hdf5,7.948133680555555e-06,125815.69965870309
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,4096,50,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00061,61,A100,2.009899854660034,0,4096,0.9596,0.7754,3.49e-06,0.1767,0.0002912,0.001459,0.001074,1.19e-06,0.685,0.02929,0.02404,0.009371,0.007909,0.001076,0.2636,0.1068,0.08458,0.06669,0.07302,0.01132,0.04112,0.02193,0.00211,0.01147,0.01039,0.0004157,0.003364,0.002211,0.003786,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00061/z4j/timers.csv,0.002558,151564,26.952834399408122,2.957865590878209,204800,184398,83,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00061/event_data.hdf5,3.7861328125e-06,264121.74361619813
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,8192,35,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00062,62,A100,2.010007619857788,0,8192,0.7962,0.6059,3.53e-06,0.1818,0.0003415,0.001503,0.001046,1.25e-06,0.5301,0.02971,0.01717,0.007063,0.005677,0.0009442,0.2014,0.09183,0.06841,0.05104,0.05375,0.007728,0.02888,0.01552,0.001647,0.008405,0.01138,0.0004238,0.002629,0.001576,0.002849,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00062/z4j/timers.csv,0.002024,151564,19.020072467740665,2.1001189171066947,286720,257967,82,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00062/event_data.hdf5,2.1132114955357143e-06,473213.40155141114
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,16384,24,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00063,63,A100,2.0096006393432617,0,16384,0.9282,0.7302,3.24e-06,0.1882,0.001092,0.001493,0.00106,1.61e-06,0.6283,0.06465,0.01212,0.005844,0.004154,0.00103,0.226,0.123,0.07584,0.09532,0.05166,0.00608,0.02563,0.01056,0.001557,0.007688,0.02907,0.001403,0.002349,0.001206,0.002277,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00063/z4j/timers.csv,0.001798,423564,38.739558028039916,2.559253449639088,393216,354475,229,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00063/event_data.hdf5,1.8569946289062498e-06,538504.5193097782
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,32768,19,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00064,64,A100,2.0101590156555176,0,32768,1.04,0.8292,3.2e-06,0.2011,0.0003403,0.001535,0.001032,1.28e-06,0.6917,0.1056,0.009426,0.005417,0.003431,0.001064,0.238,0.152,0.07935,0.1289,0.04531,0.004931,0.02093,0.007945,0.001481,0.007061,0.05035,0.001342,0.002175,0.001064,0.002166,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00064/z4j/timers.csv,0.001901,423564,31.00153388543801,1.8658892923756312,622592,560395,288,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00064/event_data.hdf5,1.3318513569078949e-06,750834.5393150024
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,65536,15,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00065,65,A100,2.009397506713867,0,65536,1.27,1.032,3.42e-06,0.2285,0.0003946,0.001525,0.00105,1.29e-06,0.8471,0.1553,0.009199,0.005319,0.003021,0.001069,0.3557,0.154,0.08789,0.1738,0.03727,0.003496,0.01506,0.007693,0.001506,0.005679,0.07618,0.002579,0.001961,0.0011,0.002251,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00065/z4j/timers.csv,0.001931,967564,41.181513468919746,1.6727100415939156,983040,886245,610,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00065/event_data.hdf5,1.0498046875e-06,952558.1395348837
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,131072,12,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00066,66,A100,3.0118484497070312,0,131072,1.631,1.339,3.87e-06,0.2813,0.0003798,0.001357,0.001043,1.35e-06,1.073,0.2359,0.009165,0.006207,0.002867,0.001177,0.4374,0.2173,0.1055,0.244,0.03596,0.002677,0.01079,0.007453,0.001712,0.004808,0.1164,0.00228,0.001929,0.001402,0.002871,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00066/z4j/timers.csv,0.002741,831564,24.449354181886054,1.0185765852864792,1572864,1412910,580,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00066/event_data.hdf5,8.513132731119791e-07,1174655.71321882
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,262144,10,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00067,67,A100,4.011667966842651,0,262144,2.526,2.13,3.43e-06,0.3838,0.001034,0.001503,0.001082,1.18e-06,1.713,0.3835,0.01062,0.008418,0.003192,0.001358,0.6167,0.4231,0.171,0.4172,0.04502,0.002407,0.009345,0.008473,0.002146,0.004454,0.1903,0.004587,0.002133,0.00225,0.00403,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00067/z4j/timers.csv,0.004405,2191564,39.838044509357715,1.0070546218179508,2621440,2363319,1576,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00067/event_data.hdf5,8.12530517578125e-07,1230723.0046948357
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,524288,10,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00068,68,A100,5.012860536575317,0,524288,4.352,3.751,3.08e-06,0.5858,0.0002513,0.001515,0.001048,1.21e-06,2.959,0.7473,0.01554,0.01362,0.004537,0.002059,1.051,0.7594,0.29,0.7434,0.06182,0.00261,0.008708,0.01207,0.003463,0.004363,0.3752,0.004701,0.002686,0.003651,0.007282,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00068/z4j/timers.csv,0.008007,2599564,23.070986873419642,0.5419690804829741,5242880,4732162,1824,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00068/event_data.hdf5,7.154464721679687e-07,1397728.6057051453
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,1048576,10,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00069,69,A100,11.019404172897339,0,1048576,10.22,9.217,2.72e-06,0.986,0.0003062,0.001408,0.00105,1.13e-06,7.669,1.48,0.02125,0.02462,0.007668,0.00339,2.748,1.975,0.749,1.942,0.1335,0.003225,0.01135,0.01532,0.005926,0.005053,0.7457,0.009029,0.003797,0.00692,0.0139,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00069/z4j/timers.csv,0.01921,5868796,26.798306347417896,0.4136590782789125,10485760,9399830,4218,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00069/event_data.hdf5,8.790016174316407e-07,1137654.3343821198
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,128,25,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/A100/00070,70,A100,8.016557931900024,0,128,6.779,2.283,3e-06,4.487,0.001108,0.008605,0.001051,1.19e-06,2.241,0.007684,0.01075,0.005737,0.004495,0.0006837,1.015,0.3236,0.2417,0.2032,0.2029,0.02495,0.1119,0.009476,0.001274,0.005053,0.001507,2.09e-06,0.002168,0.001271,0.002292,pepper_diagnostics/p_p__Z_j_j_j_j_j/A100/00070/z5j/timers.csv,0.02057,8372,0.0,0.0,3200,2778,0,pepper_diagnostics/p_p__Z_j_j_j_j_j/A100/00070/event_data.hdf5,0.0007134375,1401.664476565922
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,256,25,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/A100/00071,71,A100,4.012023210525513,0,256,2.473,2.182,3.36e-06,0.2829,0.0002875,0.001516,0.001076,1.27e-06,2.14,0.007808,0.01052,0.005593,0.004368,0.0006677,0.9604,0.3081,0.2334,0.1939,0.1977,0.02494,0.1117,0.009264,0.00126,0.005051,0.001546,2.531e-06,0.002112,0.001231,0.002244,pepper_diagnostics/p_p__Z_j_j_j_j_j/A100/00071/z5j/timers.csv,0.01906,8372,0.0,0.0,6400,5486,0,pepper_diagnostics/p_p__Z_j_j_j_j_j/A100/00071/event_data.hdf5,0.0003409375,2933.088909257562
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,512,25,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/A100/00072,72,A100,4.011919736862183,0,512,2.541,2.249,3.36e-06,0.2836,0.0003427,0.001439,0.001079,1.15e-06,2.207,0.008267,0.01068,0.005706,0.004507,0.0006806,0.9968,0.3172,0.2382,0.2004,0.2011,0.02504,0.1131,0.00941,0.00127,0.005092,0.001746,2.57e-06,0.002133,0.001248,0.00232,pepper_diagnostics/p_p__Z_j_j_j_j_j/A100/00072/z5j/timers.csv,0.01981,8372,0.0,0.0,12800,10992,0,pepper_diagnostics/p_p__Z_j_j_j_j_j/A100/00072/event_data.hdf5,0.000175703125,5691.418408181414
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,1024,22,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/A100/00073,73,A100,3.0107781887054443,0,1024,2.289,1.996,3.38e-06,0.2847,0.0002746,0.001376,0.001078,1.1e-06,1.957,0.00816,0.009163,0.005225,0.00394,0.0006529,0.8818,0.2878,0.2107,0.1768,0.1761,0.02222,0.09773,0.007993,0.00117,0.004557,0.001921,0.0003338,0.002005,0.001115,0.002101,pepper_diagnostics/p_p__Z_j_j_j_j_j/A100/00073/z5j/timers.csv,0.01831,167564,9.355745170193076,9.355745170193076,22528,19306,1,pepper_diagnostics/p_p__Z_j_j_j_j_j/A100/00073/event_data.hdf5,8.860085227272727e-05,11286.573146292585
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,2048,18,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/A100/00074,74,A100,3.010798454284668,0,2048,1.871,1.577,3.09e-06,0.2858,0.0003973,0.001515,0.001098,1.15e-06,1.541,0.007507,0.00805,0.004556,0.003268,0.0006123,0.6892,0.2224,0.1672,0.1389,0.141,0.01806,0.07933,0.007012,0.001038,0.003664,0.001981,2.681e-06,0.00183,0.0009099,0.001811,pepper_diagnostics/p_p__Z_j_j_j_j_j/A100/00074/z5j/timers.csv,0.01407,8372,0.0,0.0,36864,31513,0,pepper_diagnostics/p_p__Z_j_j_j_j_j/A100/00074/event_data.hdf5,4.277886284722222e-05,23376.030437539634
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,4096,12,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/A100/00075,75,A100,2.009906768798828,0,4096,1.179,0.8772,3.7e-06,0.2921,0.0002818,0.001392,0.001081,1.1e-06,0.8487,0.007191,0.005657,0.003465,0.002142,0.0005357,0.3764,0.122,0.09286,0.07618,0.07722,0.009827,0.04351,0.00479,0.0008666,0.002691,0.002292,0.000343,0.001515,0.0006181,0.001328,pepper_diagnostics/p_p__Z_j_j_j_j_j/A100/00075/z5j/timers.csv,0.006537,167564,17.152199478687304,8.575838008231155,49152,42182,4,pepper_diagnostics/p_p__Z_j_j_j_j_j/A100/00075/event_data.hdf5,1.78466796875e-05,56032.8317373461
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,8192,10,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/A100/00076,76,A100,2.009605884552002,0,8192,1.224,0.9155,3.34e-06,0.2979,0.0004292,0.00157,0.001055,1.48e-06,0.8847,0.01099,0.004737,0.003166,0.001892,0.0005622,0.389,0.1479,0.09906,0.08874,0.06989,0.008803,0.03688,0.003933,0.0008031,0.00236,0.004137,0.0003398,0.001446,0.0005294,0.001186,pepper_diagnostics/p_p__Z_j_j_j_j_j/A100/00076/z5j/timers.csv,0.006464,167564,5.145659843606191,3.6385087609237554,81920,70113,2,pepper_diagnostics/p_p__Z_j_j_j_j_j/A100/00076/event_data.hdf5,1.1175537109374999e-05,89481.15783724742
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,16384,10,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/A100/00077,77,A100,3.0110011100769043,0,16384,1.582,1.264,3.29e-06,0.3063,0.0009711,0.001447,0.001062,1.27e-06,1.208,0.03448,0.00567,0.003377,0.001924,0.0006815,0.4853,0.2468,0.1218,0.1775,0.07853,0.008616,0.0388,0.004784,0.000886,0.003362,0.01585,0.000322,0.001523,0.0005589,0.00129,pepper_diagnostics/p_p__Z_j_j_j_j_j/A100/00077/z5j/timers.csv,0.008668,167564,19.296224413523216,4.9820508487657476,163840,140830,15,pepper_diagnostics/p_p__Z_j_j_j_j_j/A100/00077/event_data.hdf5,7.71484375e-06,129620.25316455695
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,32768,10,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/A100/00078,78,A100,4.011957883834839,0,32768,2.835,2.493,3.36e-06,0.3311,0.0003505,0.001459,0.001093,1.11e-06,2.405,0.06623,0.005466,0.00369,0.002133,0.0007538,0.9338,0.5126,0.2358,0.4476,0.1219,0.01049,0.05539,0.004489,0.0009769,0.003746,0.0318,0.0004107,0.001554,0.0006716,0.001458,pepper_diagnostics/p_p__Z_j_j_j_j_j/A100/00078/z5j/timers.csv,0.0232,167564,25.085091737580186,4.016596511085125,327680,280863,39,pepper_diagnostics/p_p__Z_j_j_j_j_j/A100/00078/event_data.hdf5,7.6080322265625e-06,131440.0320898516
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,65536,10,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/A100/00079,79,A100,6.013829946517944,0,65536,4.57,4.185,3.24e-06,0.373,0.0003466,0.001427,0.001048,1.24e-06,4.036,0.1258,0.005729,0.004087,0.002303,0.000857,1.818,0.7232,0.3505,0.8321,0.1344,0.0107,0.05386,0.004594,0.001136,0.00381,0.0623,0.0005391,0.001537,0.0007294,0.001815,pepper_diagnostics/p_p__Z_j_j_j_j_j/A100/00079/z5j/timers.csv,0.03641,167564,16.723394491720125,2.3190273129738515,655360,563269,52,pepper_diagnostics/p_p__Z_j_j_j_j_j/A100/00079/event_data.hdf5,6.38580322265625e-06,156597.3715651135
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,131072,10,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/A100/00080,80,A100,9.018290996551514,0,131072,7.905,7.435,3.61e-06,0.4573,0.0003842,0.001432,0.001076,1.27e-06,7.169,0.2396,0.007147,0.005385,0.002815,0.001043,2.979,1.487,0.6138,1.671,0.1798,0.01102,0.05441,0.005654,0.001493,0.00398,0.1182,0.0009069,0.001686,0.0008488,0.002844,pepper_diagnostics/p_p__Z_j_j_j_j_j/A100/00080/z5j/timers.csv,0.06574,319564,16.562592621607433,1.647665965058855,1310720,1125906,105,pepper_diagnostics/p_p__Z_j_j_j_j_j/A100/00080/event_data.hdf5,5.6724548339843745e-06,176290.51782111634
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,262144,10,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/A100/00081,81,A100,17.02531909942627,0,262144,15.86,15.23,3.09e-06,0.6222,0.0003757,0.001495,0.00108,1.39e-06,14.73,0.4649,0.0091,0.008136,0.003716,0.001453,5.769,3.492,1.255,3.583,0.2654,0.01102,0.05703,0.006928,0.002171,0.003973,0.2323,0.001345,0.002132,0.001234,0.004763,pepper_diagnostics/p_p__Z_j_j_j_j_j/A100/00081/z5j/timers.csv,0.1318,471564,18.82648136464066,1.2480259229931396,2621440,2238285,232,pepper_diagnostics/p_p__Z_j_j_j_j_j/A100/00081/event_data.hdf5,5.8097839355468755e-06,172123.44057780693
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,524288,10,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/A100/00082,82,A100,31.04119849205017,0,524288,30.34,29.37,2.96e-06,0.9502,0.0003898,0.001392,0.001091,1.25e-06,28.41,0.9145,0.01455,0.01324,0.005424,0.002249,10.81,6.97,2.404,7.136,0.4074,0.01232,0.05595,0.01111,0.003437,0.004155,0.46,0.001467,0.002668,0.001873,0.008691,pepper_diagnostics/p_p__Z_j_j_j_j_j/A100/00082/z5j/timers.csv,0.3112,623564,13.757731285838076,0.748296969280518,5242880,4471921,346,pepper_diagnostics/p_p__Z_j_j_j_j_j/A100/00082/event_data.hdf5,5.601882934570313e-06,178511.40619679945
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,1048576,10,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/A100/00083,83,A100,62.07539677619934,0,1048576,61.42,59.79,3.26e-06,1.602,0.0002931,0.002535,0.001034,1.32e-06,57.91,1.813,0.02392,0.02381,0.00904,0.003849,21.5,14.64,4.903,14.9,0.7149,0.01255,0.05899,0.01797,0.005951,0.004611,0.9142,0.003242,0.003893,0.003267,0.01665,pepper_diagnostics/p_p__Z_j_j_j_j_j/A100/00083/z5j/timers.csv,0.6251,1383564,16.5066072893386,0.5767790854766354,10485760,8980879,823,pepper_diagnostics/p_p__Z_j_j_j_j_j/A100/00083/event_data.hdf5,5.702018737792969e-06,175376.48436193343


==> JLSE_Plots/pepper_results/pepper/pepper_zjets/2023-11-06_zjets/pepper_kokkos_h100.csv <==
process_string,process,process_input_type,batch_size,n_batches,seed,verbosity,collision_energy,mu2,use_cached_results,cache_path,integrator,diagnostic_output_enabled,diagnostic_path,proc_id,label,run_time,return_code,thread_count,Total Runtime,Event Generation Runtime,Optimisation Runtime,Initialisation Runtime,HDF5 Close Runtime,HDF5 Open Runtime,HDF5 Init Runtime,Unweighting Setup Runtime,EG Recursion,EG Output,EG PDF and AlphaS evaluation,EG Phase space,EG External State,EG RNG,EG-R Calculate currents,EG-R Momenta preparation,EG-R Currents preparation,EG-R IP reset,EG-R ME update,EG-R ME reset,EG-R IC reset,EG-PDF PDF,EG-PDF AlphaS,EG-O Filter non-zero,EG-O Pull non-zero,EG-O HDF5 write,EG-PS Fill Mom Weights,EG-PS Update weights,EG-PS Cuts,CSV Timer Filename,EG-R ME2 update,event_data_size,xs_mean,xs_sigma,n_trials,n_nonzero_after_cuts,n_nonzero,HDF5 Filename,event_period,event_rate
p p -> Z,/tmp/jchilders/pepper_data/z0j.csv,process_file,128,20000,12345,info,13000,m_Z^2,True,/tmp/jchilders/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z/H100/00000,0,H100,30.04546308517456,0,128,24.3,24.25,2.548e-06,0.03851,0.0006203,0.0007391,0.0003642,7.55e-07,3.0780000000000003,9.156,5.474,1.733,1.207,0.2044,0.5027,0.4764,0.4,0.2982,0.3794,0.3073,0.2118,4.895,0.5791,3.213,3.487,1.189,0.669,0.4842,0.5772,pepper_diagnostics_h100/p_p__Z/H100/00000/z0j/timers.csv,0.3584,660248116,1548.4167539043526,1.3020740608694894,2560000,2536629,915127,pepper_diagnostics_h100/p_p__Z/H100/00000/event_data.hdf5,9.47265625e-06,105567.01030927835
p p -> Z,/tmp/jchilders/pepper_data/z0j.csv,process_file,256,20000,12345,info,13000,m_Z^2,True,/tmp/jchilders/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z/H100/00001,1,H100,32.140525579452515,0,256,25.63,25.57,1.5240000000000001e-06,0.03767,0.0014990000000000001,0.0005824,0.0002948,4.92e-07,3.03,10.47,5.624,1.723,1.167,0.2115,0.4987,0.4797,0.3908,0.2868,0.3735,0.2962,0.1901,5.051,0.5732,3.235,3.7689999999999997,2.125,0.6526,0.4869,0.5819,pepper_diagnostics_h100/p_p__Z/H100/00001/z0j/timers.csv,0.3564,1323937804,1552.5794345859065,0.9212015220764164,5120000,5073081,1835143,pepper_diagnostics_h100/p_p__Z/H100/00001/event_data.hdf5,4.9941406250000005e-06,200234.64998044583
p p -> Z,/tmp/jchilders/pepper_data/z0j.csv,process_file,512,20000,12345,info,13000,m_Z^2,True,/tmp/jchilders/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z/H100/00002,2,H100,32.27142691612244,0,512,26.52,26.48,1.785e-06,0.03821,0.002165,0.0005572,0.0003096,6.15e-07,2.8689999999999998,12.08,5.422000000000001,1.655,1.088,0.2118,0.4793,0.4568,0.3712,0.2675,0.3521,0.2769,0.1759,4.875,0.5471,3.1060000000000003,3.929,3.721,0.6376,0.4626,0.553,pepper_diagnostics_h100/p_p__Z/H100/00002/z0j/timers.csv,0.3378,2647637332,1552.5413013931268,0.6513975694327754,10240000,10146520,3670083,pepper_diagnostics_h100/p_p__Z/H100/00002/event_data.hdf5,2.5859375e-06,386706.9486404834
p p -> Z,/tmp/jchilders/pepper_data/z0j.csv,process_file,1024,18000,12345,info,13000,m_Z^2,True,/tmp/jchilders/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z/H100/00003,3,H100,35.517990827560425,0,1024,28.74,28.62,2.565e-06,0.04069,0.001439,0.0007784,0.000377,7.77e-07,2.7260000000000004,14.82,5.2139999999999995,1.581,1.034,0.2145,0.4542,0.4308,0.3535,0.2526,0.3371,0.2645,0.1619,4.694,0.5197,2.948,4.244,6.282,0.6054,0.4424,0.5304,pepper_diagnostics_h100/p_p__Z/H100/00003/z0j/timers.csv,0.3252,4766104300,1552.656822793264,0.4855473293191769,18432000,18264146,6606676,pepper_diagnostics_h100/p_p__Z/H100/00003/event_data.hdf5,1.552734375e-06,644025.1572327043
p p -> Z,/tmp/jchilders/pepper_data/z0j.csv,process_file,2048,14400,12345,info,13000,m_Z^2,True,/tmp/jchilders/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z/H100/00004,4,H100,31.82484221458435,0,2048,29.57,29.53,1.984e-06,0.03949,0.0008807999999999999,0.0006256,0.0003158,7.179999999999999e-07,2.2230000000000003,18.18,4.283,1.306,0.8397,0.2032,0.3671,0.3542,0.2866,0.2057,0.2703,0.2149,0.1317,3.85,0.4331,2.458,4.1,10.26,0.5157,0.3577,0.43,pepper_diagnostics_h100/p_p__Z/H100/00004/z0j/timers.csv,0.2701,7635553612,1554.6168111555967,0.383958156815647,29491200,29223469,10584260,pepper_diagnostics_h100/p_p__Z/H100/00004/event_data.hdf5,1.0013156467013889e-06,998686.0819505588
p p -> Z,/tmp/jchilders/pepper_data/z0j.csv,process_file,4096,10080,12345,info,13000,m_Z^2,True,/tmp/jchilders/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z/H100/00005,5,H100,32.4036340713501,0,4096,28.98,28.94,2.1630000000000003e-06,0.040639999999999996,0.001029,0.0006579,0.0003457,7.19e-07,1.6230000000000002,20.77,2.978,0.96,0.6109,0.161,0.2783,0.2544,0.2078,0.1495,0.197,0.1567,0.09979,2.655,0.3229,1.8319999999999999,4.04,13.57,0.3925,0.2576,0.3082,pepper_diagnostics_h100/p_p__Z/H100/00005/z0j/timers.csv,0.1939,10685060236,1553.9867711263453,0.3244786594031091,41287680,40912930,14811401,pepper_diagnostics_h100/p_p__Z/H100/00005/event_data.hdf5,7.009354848710317e-07,1426664.8237733243
p p -> Z,/tmp/jchilders/pepper_data/z0j.csv,process_file,8192,7056,12345,info,13000,m_Z^2,True,/tmp/jchilders/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z/H100/00006,6,H100,35.02228331565857,0,8192,31.71,31.12,1.8319999999999998e-06,0.04239,0.0005993,0.0005453,0.00029780000000000003,4.7200000000000004e-07,1.111,25.48,2.128,0.6436,0.4038,0.1143,0.2128,0.1704,0.1405,0.09835,0.1319,0.1051,0.0639,1.903,0.2246,1.271,4.387,18.46,0.2616,0.173,0.2075,pepper_diagnostics_h100/p_p__Z/H100/00006/z0j/timers.csv,0.1298,14957342188,1553.759907506746,0.2742145569456585,57802752,57277491,20733606,pepper_diagnostics_h100/p_p__Z/H100/00006/event_data.hdf5,5.38382670776644e-07,1857414.910025707
p p -> Z,/tmp/jchilders/pepper_data/z0j.csv,process_file,16384,4939,12345,info,13000,m_Z^2,True,/tmp/jchilders/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z/H100/00007,7,H100,45.80334711074829,0,16384,43.84,43.78,2.265e-06,0.04798,0.001295,0.0007072999999999999,0.0003652,8.95e-07,0.8856,39.63,1.459,0.4854,0.3025,0.09457,0.21,0.1259,0.1079,0.07577,0.09869,0.0783,0.04922,1.28,0.179,2.708,5.712999999999999,26.61,0.2066,0.1258,0.1518,pepper_diagnostics_h100/p_p__Z/H100/00007/z0j/timers.csv,0.09846,20949236620,1554.4997418430492,0.2317845845465293,80920576,80185006,29039553,pepper_diagnostics_h100/p_p__Z/H100/00007/event_data.hdf5,5.410243248886415e-07,1848345.728643216
p p -> Z,/tmp/jchilders/pepper_data/z0j.csv,process_file,32768,3951,12345,info,13000,m_Z^2,True,/tmp/jchilders/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z/H100/00008,8,H100,66.6783926486969,0,32768,64.22,64.16,2.42e-06,0.05259,0.001058,0.0006944,0.0003546,6.77e-07,0.8758,60.47,1.296,0.4102,0.2497,0.09091,0.2895,0.1085,0.1044,0.06874,0.08321,0.06548,0.03845,1.121,0.1752,2.9730000000000003,8.27,43.63,0.1723,0.1062,0.1311,pepper_diagnostics_h100/p_p__Z/H100/00008/z0j/timers.csv,0.08238999999999999,33515539900,1554.394593485309,0.18324195424198778,129466368,128289471,46458839,pepper_diagnostics_h100/p_p__Z/H100/00008/event_data.hdf5,4.955727189319159e-07,2017867.3316708233
p p -> Z,/tmp/jchilders/pepper_data/z0j.csv,process_file,65536,3161,12345,info,13000,m_Z^2,True,/tmp/jchilders/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z/H100/00009,9,H100,99.21112298965454,0,65536,96.53,96.46,2.595e-06,0.06491,0.0017510000000000002,0.0007112,0.0003686,8.709999999999999e-07,1.012,93.03,1.114,0.3503,0.2111,0.08772,0.445,0.1046,0.1226,0.07422999999999999,0.07583,0.05653,0.03544,0.9205,0.1934,2.025,12.36,70.28,0.1519,0.08637,0.1115,pepper_diagnostics_h100/p_p__Z/H100/00009/z0j/timers.csv,0.07051,53585144764,1553.2037246980497,0.14483984142168346,207159296,205271625,74279185,pepper_diagnostics_h100/p_p__Z/H100/00009/event_data.hdf5,4.6563201296069277e-07,2147618.6605846984
p p -> Z,/tmp/jchilders/pepper_data/z0j.csv,process_file,131072,2528,12345,info,13000,m_Z^2,True,/tmp/jchilders/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z/H100/00010,10,H100,148.82550644874573,0,131072,146.2,146.1,3.545e-06,0.08678,0.001207,0.0007798999999999999,0.00038760000000000004,1.062e-06,1.173,142.9,1.008,0.3086,0.1641,0.08379,0.6101,0.1016,0.1684,0.07483,0.06747,0.04743,0.023969999999999998,0.7416,0.2664,1.827,18.42,112.4,0.1197,0.07662000000000001,0.1116,pepper_diagnostics_h100/p_p__Z/H100/00010/z0j/timers.csv,0.05583,85883732140,1556.2474215013485,0.11456799061565177,331350016,328346142,119051137,pepper_diagnostics_h100/p_p__Z/H100/00010/event_data.hdf5,4.409234735030162e-07,2267967.255304586
p p -> Z,/tmp/jchilders/pepper_data/z0j.csv,process_file,262144,2023,12345,info,13000,m_Z^2,True,/tmp/jchilders/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z/H100/00011,11,H100,240.36386060714722,0,262144,237.7,237.6,3.7839999999999997e-06,0.1375,0.001219,0.0008160999999999999,0.00039339999999999997,1.195e-06,1.791,233.4,1.2830000000000001,0.3342,0.1707,0.09634,1.083,0.1294,0.2509,0.1003,0.07933,0.04949,0.02599,0.836,0.4471,2.803,33.92,179.5,0.1217,0.07665,0.135,pepper_diagnostics_h100/p_p__Z/H100/00011/z0j/timers.csv,0.052739999999999995,137224571140,1553.7335323400494,0.09053103033833772,530317312,525489642,190219387,pepper_diagnostics_h100/p_p__Z/H100/00011/event_data.hdf5,4.480336482019278e-07,2231975.218855219
p p -> Z,/tmp/jchilders/pepper_data/z0j.csv,process_file,524288,1820,12345,info,13000,m_Z^2,True,/tmp/jchilders/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z/H100/00012,12,H100,452.29111313819885,0,524288,450.2,449.9,3.8019999999999998e-06,0.2345,0.00246,0.0008269,0.0004024,1.1959999999999999e-06,2.58,444.3,1.906,0.4251,0.1833,0.1266,1.713,0.1893,0.2813,0.1449,0.1014,0.05637,0.020669999999999997,0.9966,0.9091,6.211,70.31,324.3,0.12,0.09189,0.2126,pepper_diagnostics_h100/p_p__Z/H100/00012/z0j/timers.csv,0.05287000000000001,246676821004,1552.3635972811949,0.06748050048190957,954204160,945496106,341941040,pepper_diagnostics_h100/p_p__Z/H100/00012/event_data.hdf5,4.714923900562328e-07,2120925.0055567906
p p -> Z,/tmp/jchilders/pepper_data/z0j.csv,process_file,1048576,1638,12345,info,13000,m_Z^2,True,/tmp/jchilders/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z/H100/00013,13,H100,832.0115299224854,0,1048576,829.3,828.9,4.389e-06,0.4195,0.00134,0.0008198000000000001,0.0003973,1.0840000000000001e-06,4.232,820.2,2.9560000000000004,0.579,0.2268,0.1954,2.9419999999999997,0.3092,0.4326,0.2351,0.1376,0.07302,0.01888,1.3769999999999998,1.578,13.33,139.1,573.3,0.1351,0.1196,0.3236,pepper_diagnostics_h100/p_p__Z/H100/00013/z0j/timers.csv,0.059910000000000005,445548007732,1557.4421622892296,0.05032748589430666,1717567488,1702024875,617614498,pepper_diagnostics_h100/p_p__Z/H100/00013/event_data.hdf5,4.826011238517342e-07,2072104.581976113
p p -> Z j,/tmp/jchilders/pepper_data/z1j.csv,process_file,128,15000,12345,info,13000,m_Z^2,True,/tmp/jchilders/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j/H100/00014,14,H100,21.025493144989014,0,128,18.73,18.68,3.255e-06,0.04244,0.0006331,0.0008098,0.0004113,1.219e-06,3.889,5.849,3.955,1.3530000000000002,1.06,0.1358,0.8081,0.6663,0.5556,0.4079,0.5137,0.2155,0.2532,3.562,0.3931,2.24,2.375,0.3546,0.4541,0.4015,0.4966,pepper_diagnostics_h100/p_p__Z_j/H100/00014/z1j/timers.csv,0.2424,106577604,385.4027655857103,1.0742325368511958,1920000,1878776,120868,pepper_diagnostics_h100/p_p__Z_j/H100/00014/event_data.hdf5,9.729166666666667e-06,102783.72591006424
p p -> Z j,/tmp/jchilders/pepper_data/z1j.csv,process_file,256,15000,12345,info,13000,m_Z^2,True,/tmp/jchilders/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j/H100/00015,15,H100,21.024723052978516,0,256,19.12,18.95,3.1289999999999996e-06,0.161,0.001199,0.1178,0.0003998,1.0859999999999999e-06,3.929,6.295,3.662,1.37,1.072,0.1392,0.8167,0.6726,0.5616,0.4121,0.5193,0.2171,0.2572,3.264,0.3971,2.295,2.468,0.6027,0.4635,0.404,0.5013,pepper_diagnostics_h100/p_p__Z_j/H100/00015/z1j/timers.csv,0.2459,213315644,385.8266667437112,0.7599604851586124,3840000,3758301,241950,pepper_diagnostics_h100/p_p__Z_j/H100/00015/event_data.hdf5,4.934895833333333e-06,202638.52242744062
p p -> Z j,/tmp/jchilders/pepper_data/z1j.csv,process_file,512,15000,12345,info,13000,m_Z^2,True,/tmp/jchilders/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j/H100/00016,16,H100,21.02482008934021,0,512,19.7,19.65,2.983e-06,0.04105,0.002152,0.0007767000000000001,0.0003903,8.65e-07,3.94,6.811,3.803,1.379,1.073,0.1423,0.8203,0.6728,0.5634,0.4109,0.5205,0.2172,0.2568,3.4019999999999997,0.4003,2.286,2.576,0.9928,0.4753,0.4033,0.4986,pepper_diagnostics_h100/p_p__Z_j/H100/00016/z1j/timers.csv,0.2498,425823724,385.1573008805962,0.5370109364669016,7680000,7515923,483031,pepper_diagnostics_h100/p_p__Z_j/H100/00016/event_data.hdf5,2.55859375e-06,390839.69465648854
p p -> Z j,/tmp/jchilders/pepper_data/z1j.csv,process_file,1024,13500,12345,info,13000,m_Z^2,True,/tmp/jchilders/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j/H100/00017,17,H100,21.02599334716797,0,1024,19.35,19.3,3.38e-06,0.04181,0.0011300000000000001,0.0007987999999999999,0.0003904,1.144e-06,3.6439999999999997,7.1160000000000005,3.748,1.297,0.9959,0.1478,0.7501,0.6208,0.5183,0.3817,0.4824,0.202,0.2315,3.364,0.3838,2.154,2.511,1.4680000000000002,0.4569,0.376,0.4617,pepper_diagnostics_h100/p_p__Z_j/H100/00017/z1j/timers.csv,0.2399,766225332,384.9887325069147,0.4001329172763733,13824000,13528564,869246,pepper_diagnostics_h100/p_p__Z_j/H100/00017/event_data.hdf5,1.3961226851851852e-06,716269.4300518135
p p -> Z j,/tmp/jchilders/pepper_data/z1j.csv,process_file,2048,10800,12345,info,13000,m_Z^2,True,/tmp/jchilders/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j/H100/00018,18,H100,24.7867374420166,0,2048,17.2,17.15,3.1639999999999997e-06,0.042,0.0031079999999999997,0.0007422,0.0003594,1.117e-06,2.9810000000000003,7.2,2.958,1.081,0.8122,0.1403,0.615,0.5033,0.4259,0.3114,0.3914,0.1678,0.1945,2.638,0.3195,1.8630000000000002,2.309,2.032,0.3994,0.3024,0.3769,pepper_diagnostics_h100/p_p__Z_j/H100/00018/z1j/timers.csv,0.1993,1226405812,385.17239772910926,0.3164119892862631,22118400,21646067,1391362,pepper_diagnostics_h100/p_p__Z_j/H100/00018/event_data.hdf5,7.753725405092592e-07,1289702.6239067055
p p -> Z j,/tmp/jchilders/pepper_data/z1j.csv,process_file,4096,7559,12345,info,13000,m_Z^2,True,/tmp/jchilders/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j/H100/00019,19,H100,17.55513572692871,0,4096,14.44,14.39,3.2410000000000004e-06,0.04485,0.002206,0.0007074,0.0003744,1.01e-06,2.135,7.122000000000001,2.259,0.7753,0.5751,0.1097,0.4397,0.3766,0.303,0.2192,0.2775,0.1179,0.1322,2.025,0.2339,1.367,2.164,2.5540000000000003,0.2878,0.2165,0.2701,pepper_diagnostics_h100/p_p__Z_j/H100/00019/z1j/timers.csv,0.1432,1713286916,384.4111440016889,0.2671932011223464,30961664,30301057,1943718,pepper_diagnostics_h100/p_p__Z_j/H100/00019/event_data.hdf5,4.647683018587115e-07,2151609.728978457
p p -> Z j,/tmp/jchilders/pepper_data/z1j.csv,process_file,8192,5291,12345,info,13000,m_Z^2,True,/tmp/jchilders/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j/H100/00020,20,H100,17.022741556167603,0,8192,13.42,13.37,1.752e-06,0.04609,0.0016510000000000001,0.0006173999999999999,0.0003096,6.110000000000001e-07,1.601,8.041,1.54,0.5736,0.4373,0.08599,0.3375,0.2621,0.226,0.1689,0.2097,0.09124,0.1154,1.357,0.1837,1.064,2.4619999999999997,3.366,0.2247,0.1547,0.1934,pepper_diagnostics_h100/p_p__Z_j/H100/00020/z1j/timers.csv,0.1091,2408188100,385.9755442752223,0.22626121268817703,43343872,42415009,2732114,pepper_diagnostics_h100/p_p__Z_j/H100/00020/event_data.hdf5,3.084634432290682e-07,3241875.2430815264
p p -> Z j,/tmp/jchilders/pepper_data/z1j.csv,process_file,16384,3704,12345,info,13000,m_Z^2,True,/tmp/jchilders/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j/H100/00021,21,H100,15.188124895095825,0,16384,12.08,12.02,2.865e-06,0.052610000000000004,0.000708,0.0006988,0.0003585,7.790000000000001e-07,1.089,8.36,1.136,0.3884,0.287,0.06097999999999999,0.2415,0.1815,0.1531,0.1151,0.14,0.059820000000000005,0.06509,1.0070000000000001,0.1293,0.6944,2.415,3.9539999999999997,0.1439,0.1067,0.1373,pepper_diagnostics_h100/p_p__Z_j/H100/00021/z1j/timers.csv,0.07252,3375523692,386.414553848792,0.19131124804456587,60686336,59385822,3829626,pepper_diagnostics_h100/p_p__Z_j/H100/00021/event_data.hdf5,1.9806765068169545e-07,5048780.03327787
p p -> Z j,/tmp/jchilders/pepper_data/z1j.csv,process_file,32768,2963,12345,info,13000,m_Z^2,True,/tmp/jchilders/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j/H100/00022,22,H100,18.298405408859253,0,32768,15.73,15.67,2.001e-06,0.059989999999999995,0.0008455,0.0007059,0.0003677,6.979999999999999e-07,1.242,12.22,0.9564,0.3317,0.245,0.061560000000000004,0.3802,0.2014,0.1868,0.1261,0.1266,0.050789999999999995,0.05625,0.833,0.1234,0.6281,3.3280000000000003,6.419,0.1229,0.08943999999999999,0.1187,pepper_diagnostics_h100/p_p__Z_j/H100/00022/z1j/timers.csv,0.06242,5413410300,387.34707101668965,0.15142581576796318,97091584,95012402,6141787,pepper_diagnostics_h100/p_p__Z_j/H100/00022/event_data.hdf5,1.613940091862133e-07,6196016.8474792605
p p -> Z j,/tmp/jchilders/pepper_data/z1j.csv,process_file,65536,2370,12345,info,13000,m_Z^2,True,/tmp/jchilders/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j/H100/00023,23,H100,25.529229879379272,0,65536,23.3,23.22,3.0210000000000004e-06,0.07844,0.0008894,0.0007289,0.0003604,8.45e-07,1.464,19.96,0.8023,0.2734,0.1935,0.06212,0.6452,0.1715,0.2263,0.1403,0.1067,0.04158,0.04192,0.6827,0.1196,0.9869,4.927,10.6,0.09941,0.07178999999999999,0.1018,pepper_diagnostics_h100/p_p__Z_j/H100/00023/z1j/timers.csv,0.04869,8596059028,384.49595969108293,0.1193129064079135,155320320,151990413,9752697,pepper_diagnostics_h100/p_p__Z_j/H100/00023/event_data.hdf5,1.4949750296677214e-07,6689074.935400517
p p -> Z j,/tmp/jchilders/pepper_data/z1j.csv,process_file,131072,1896,12345,info,13000,m_Z^2,True,/tmp/jchilders/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j/H100/00024,24,H100,35.81647086143494,0,131072,33.63,33.52,1.962e-06,0.1095,0.0007098,0.000712,0.0003423,5.89e-07,1.594,30.31,0.7018,0.264,0.1791,0.06344,0.6599,0.1967,0.2975,0.1794,0.104,0.03929,0.03597,0.544,0.1578,0.8035,7.38,16.35,0.08575,0.0678,0.11,pepper_diagnostics_h100/p_p__Z_j/H100/00024/z1j/timers.csv,0.04272,13738159260,384.0433967923822,0.09427006018616686,248512512,243202071,15586607,pepper_diagnostics_h100/p_p__Z_j/H100/00024/event_data.hdf5,1.3488254466640298e-07,7413857.756563244
p p -> Z j,/tmp/jchilders/pepper_data/z1j.csv,process_file,262144,1517,12345,info,13000,m_Z^2,True,/tmp/jchilders/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j/H100/00025,25,H100,69.30171751976013,0,262144,67.62,67.34,3.755e-06,0.2625,0.001142,0.0008762,0.0004157,1.128e-06,2.147,63.22,1.046,0.3125,0.1654,0.08008,0.9588,0.2772,0.4011,0.2501,0.1125,0.03955,0.028560000000000002,0.5848,0.4609,1.081,19.95,28.95,0.08882999999999999,0.06854,0.1546,pepper_diagnostics_h100/p_p__Z_j/H100/00025/z1j/timers.csv,0.0408,22141625636,386.78446676687975,0.07477113152389524,397672448,389142710,25120836,pepper_diagnostics_h100/p_p__Z_j/H100/00025/event_data.hdf5,1.69335342035061e-07,5905441.758241758
p p -> Z j,/tmp/jchilders/pepper_data/z1j.csv,process_file,524288,1365,12345,info,13000,m_Z^2,True,/tmp/jchilders/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j/H100/00026,26,H100,120.87098670005798,0,524288,118.8,118.5,3.4839999999999996e-06,0.2933,0.001986,0.0007432000000000001,0.00035410000000000004,1.027e-06,3.2510000000000003,112.9,1.3219999999999998,0.4284,0.2004,0.1132,1.601,0.4679,0.4569,0.4123,0.1483,0.049460000000000004,0.02719,0.7045,0.6175,1.39,35.61,48.24,0.09917000000000001,0.08652,0.2423,pepper_diagnostics_h100/p_p__Z_j/H100/00026/z1j/timers.csv,0.03942,39807812396,386.4172429908115,0.05571222255074312,715653120,700334868,45164184,pepper_diagnostics_h100/p_p__Z_j/H100/00026/event_data.hdf5,1.6558301317822802e-07,6039266.8354430385
p p -> Z j,/tmp/jchilders/pepper_data/z1j.csv,process_file,1048576,1229,12345,info,13000,m_Z^2,True,/tmp/jchilders/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j/H100/00027,27,H100,220.4100456237793,0,1048576,218.4,217.8,3.29e-06,0.5859,0.0007806,0.0007953999999999999,0.00037569999999999997,1.2859999999999998e-06,5.441,208.9,2.106,0.6236,0.2629,0.1777,2.767,0.8037,0.769,0.7034,0.2028,0.06537000000000001,0.02511,0.9879,1.1179999999999999,4.632,64.98,81.3,0.1173,0.1221,0.3837,pepper_diagnostics_h100/p_p__Z_j/H100/00027/z1j/timers.csv,0.04431,71131765036,383.48463204221093,0.041369630130895556,1288699904,1261080474,80702926,pepper_diagnostics_h100/p_p__Z_j/H100/00027/event_data.hdf5,1.6900753955515156e-07,5916895.794306703
p p -> Z j j,/tmp/jchilders/pepper_data/z2j.csv,process_file,128,10000,12345,info,13000,m_Z^2,True,/tmp/jchilders/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j_j/H100/00028,28,H100,20.026875019073486,0,128,18.25,18.19,2.8039999999999998e-06,0.06118,0.0001942,0.0007773,0.00037030000000000006,1.218e-06,7.615,3.738,2.9419999999999997,1.05,0.9555,0.09347000000000001,1.9069999999999998,1.354,1.1179999999999999,0.8505,1.016,0.2346,0.5043,2.6630000000000003,0.2792,1.575,1.5319999999999998,0.04553,0.3276,0.3083,0.413,pepper_diagnostics_h100/p_p__Z_j_j/H100/00028/z2j/timers.csv,0.175,20636340,166.86108367533495,1.1815895644098136,1280000,1229566,19713,pepper_diagnostics_h100/p_p__Z_j_j/H100/00028/event_data.hdf5,1.42109375e-05,70368.33424958769
p p -> Z j j,/tmp/jchilders/pepper_data/z2j.csv,process_file,256,10000,12345,info,13000,m_Z^2,True,/tmp/jchilders/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j_j/H100/00029,29,H100,21.02491331100464,0,256,18.87,18.8,2.8e-06,0.05459,0.00026619999999999997,0.0007326,0.0003595,7.7e-07,7.675,4.26,2.95,1.061,0.9569,0.09448,1.942,1.364,1.123,0.8528,1.021,0.2346,0.5078,2.668,0.2818,1.635,1.673,0.3256,0.3336,0.3121,0.4145,pepper_diagnostics_h100/p_p__Z_j_j/H100/00029/z2j/timers.csv,0.1771,40526500,164.59498649657334,0.8304987723293631,2560000,2459053,38865,pepper_diagnostics_h100/p_p__Z_j_j/H100/00029/event_data.hdf5,7.343750000000001e-06,136170.21276595743
p p -> Z j j,/tmp/jchilders/pepper_data/z2j.csv,process_file,512,10000,12345,info,13000,m_Z^2,True,/tmp/jchilders/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j_j/H100/00030,30,H100,30.159671306610107,0,512,19.1,19.05,2.5559999999999998e-06,0.05354,0.0004649,0.0007332999999999999,0.00035810000000000003,1.005e-06,7.73,4.38,2.971,1.0759999999999998,0.9689,0.09731000000000001,1.9709999999999999,1.369,1.129,0.8562,1.0270000000000001,0.2358,0.5056,2.687,0.284,1.663,1.749,0.294,0.3374,0.314,0.4244,pepper_diagnostics_h100/p_p__Z_j_j/H100/00030/z2j/timers.csv,0.1797,81765436,166.02018278701112,0.5897763850941836,5120000,4918954,78443,pepper_diagnostics_h100/p_p__Z_j_j/H100/00030/event_data.hdf5,3.720703125e-06,268766.4041994751
p p -> Z j j,/tmp/jchilders/pepper_data/z2j.csv,process_file,1024,9000,12345,info,13000,m_Z^2,True,/tmp/jchilders/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j_j/H100/00031,31,H100,21.107428789138794,0,1024,17.58,17.53,1.857e-06,0.05314,0.0007047999999999999,0.0006077000000000001,0.00030920000000000003,6.2e-07,7.011,4.156000000000001,2.7,0.9881,0.8843,0.09509,1.7530000000000001,1.248,1.024,0.783,0.938,0.2134,0.4553,2.436,0.2638,1.514,1.681,0.269,0.3172,0.2852,0.3848,pepper_diagnostics_h100/p_p__Z_j_j/H100/00031/z2j/timers.csv,0.1659,147163764,166.09284493960007,0.44079924075124294,9216000,8852856,141205,pepper_diagnostics_h100/p_p__Z_j_j/H100/00031/event_data.hdf5,1.9021267361111112e-06,525727.3245864232
p p -> Z j j,/tmp/jchilders/pepper_data/z2j.csv,process_file,2048,7200,12345,info,13000,m_Z^2,True,/tmp/jchilders/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j_j/H100/00032,32,H100,18.023226022720337,0,2048,14.47,14.41,3.355e-06,0.05706,0.001049,0.0007846,0.0003949,1.074e-06,5.457000000000001,3.846,2.2119999999999997,0.7928,0.6913,0.08234,1.412,0.9673,0.7951,0.5987,0.7185,0.1617,0.3371,2.004,0.2081,1.2309999999999999,1.475,0.4198,0.2584,0.2237,0.3099,pepper_diagnostics_h100/p_p__Z_j_j/H100/00032/z2j/timers.csv,0.1316,235582716,166.2714125040088,0.3478046786060488,14745600,14163040,226188,pepper_diagnostics_h100/p_p__Z_j_j/H100/00032/event_data.hdf5,9.772406684027778e-07,1023289.3823733518
p p -> Z j j,/tmp/jchilders/pepper_data/z2j.csv,process_file,4096,5040,12345,info,13000,m_Z^2,True,/tmp/jchilders/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j_j/H100/00033,33,H100,13.056394577026367,0,4096,11.22,11.15,2.641e-06,0.06311,0.001519,0.0007029,0.0003539,8.19e-07,3.915,3.661,1.49,0.5741,0.4921,0.06582,0.9961,0.7347,0.563,0.4228,0.5094,0.1157,0.2375,1.3359999999999999,0.1538,0.9244,1.3780000000000001,0.5673,0.1926,0.1588,0.2217,pepper_diagnostics_h100/p_p__Z_j_j/H100/00033/z2j/timers.csv,0.09609,325764436,164.2353076381439,0.292100417246222,20643840,19826525,312717,pepper_diagnostics_h100/p_p__Z_j_j/H100/00033/event_data.hdf5,5.401126922123016e-07,1851465.4708520179
p p -> Z j j,/tmp/jchilders/pepper_data/z2j.csv,process_file,8192,3528,12345,info,13000,m_Z^2,True,/tmp/jchilders/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j_j/H100/00034,34,H100,12.071027755737305,0,8192,9.293,9.21,2.695e-06,0.05987000000000001,0.001864,0.0007003,0.0003455,8.259999999999999e-07,2.813,3.734,1.1079999999999999,0.4186,0.3614,0.05461,0.7085,0.5008,0.4098,0.3128,0.3726,0.08632999999999999,0.1797,0.9899,0.1182,0.6939,1.449,0.7181,0.1441,0.1148,0.1591,pepper_diagnostics_h100/p_p__Z_j_j/H100/00034/z2j/timers.csv,0.07145,461360788,166.12147238869224,0.24820742108517882,28901376,27757412,442957,pepper_diagnostics_h100/p_p__Z_j_j/H100/00034/event_data.hdf5,3.186699484481293e-07,3138042.9967426704
p p -> Z j j,/tmp/jchilders/pepper_data/z2j.csv,process_file,16384,2469,12345,info,13000,m_Z^2,True,/tmp/jchilders/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j_j/H100/00035,35,H100,10.080592155456543,0,16384,7.9910000000000005,7.916,3.2460000000000003e-06,0.06907999999999999,0.002405,0.0007032999999999999,0.0003614,7.9e-07,2.065,3.989,0.7839,0.2948,0.2495,0.04425,0.5208,0.3832,0.3037,0.2403,0.2697,0.05816,0.1161,0.6964,0.08752,0.4973,1.564,0.841,0.1003,0.08042,0.1136,pepper_diagnostics_h100/p_p__Z_j_j/H100/00035/z2j/timers.csv,0.05081,648499924,166.86782661615572,0.21038451735967373,40452096,38857327,622632,pepper_diagnostics_h100/p_p__Z_j_j/H100/00035/event_data.hdf5,1.9568825308829486e-07,5110168.772107124
p p -> Z j j,/tmp/jchilders/pepper_data/z2j.csv,process_file,32768,1975,12345,info,13000,m_Z^2,True,/tmp/jchilders/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j_j/H100/00036,36,H100,11.095734357833862,0,32768,9.31,9.229,2.926e-06,0.0762,0.001007,0.0007298,0.0003584,8.02e-07,2.324,5.305,0.6795,0.2451,0.2104,0.04197,0.6902,0.4508,0.3368,0.3164,0.2365,0.0499,0.1002,0.5977,0.08175,0.4363,2.109,1.197,0.08404,0.06535,0.0953,pepper_diagnostics_h100/p_p__Z_j_j/H100/00036/z2j/timers.csv,0.04301,1028198140,165.36133186486592,0.16549629468068364,64716800,62152462,987300,pepper_diagnostics_h100/p_p__Z_j_j/H100/00036/event_data.hdf5,1.4260593848892403e-07,7012330.696716872
p p -> Z j j,/tmp/jchilders/pepper_data/z2j.csv,process_file,65536,1580,12345,info,13000,m_Z^2,True,/tmp/jchilders/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j_j/H100/00037,37,H100,14.138725757598877,0,65536,12.16,12.05,3.316e-06,0.1019,0.001265,0.0008048,0.000397,1.345e-06,2.765,7.973,0.5638,0.2073,0.1664,0.04344,1.1059999999999999,0.4516,0.3792,0.3888,0.2001,0.039580000000000004,0.07518999999999999,0.4808,0.08299,0.3474,3.162,2.0180000000000002,0.06915,0.0534,0.08446000000000001,pepper_diagnostics_h100/p_p__Z_j_j/H100/00037/z2j/timers.csv,0.03555,1650536644,165.904062989356,0.13108636940247534,103546880,99467187,1584894,pepper_diagnostics_h100/p_p__Z_j_j/H100/00037/event_data.hdf5,1.1637241025514241e-07,8593102.074688796
p p -> Z j j,/tmp/jchilders/pepper_data/z2j.csv,process_file,131072,1264,12345,info,13000,m_Z^2,True,/tmp/jchilders/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j_j/H100/00038,38,H100,21.291399002075195,0,131072,19.82,19.66,3.769e-06,0.148,0.0012720000000000001,0.0008124,0.0003913,1.064e-06,3.2439999999999998,15.14,0.5564,0.2184,0.1575,0.04963,1.227,0.5349,0.5497,0.5263,0.1938,0.03621,0.06482,0.3989,0.1574,0.3533,6.428,3.114,0.06489,0.05304,0.1002,pepper_diagnostics_h100/p_p__Z_j_j/H100/00038/z2j/timers.csv,0.032260000000000004,2654243732,166.73976182703387,0.10391672261945287,165675008,159135501,2548639,pepper_diagnostics_h100/p_p__Z_j_j/H100/00038/event_data.hdf5,1.1866605734523339e-07,8427009.562563581
p p -> Z j j,/tmp/jchilders/pepper_data/z2j.csv,process_file,262144,1011,12345,info,13000,m_Z^2,True,/tmp/jchilders/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j_j/H100/00039,39,H100,39.800694704055786,0,262144,38.05,37.81,4.3339999999999995e-06,0.225,0.001478,0.0008471,0.0004112,1.499e-06,4.461,32.01,0.6362,0.2561,0.1469,0.05873,1.777,0.7515,0.7447,0.7839,0.2061,0.03175,0.04917,0.4068,0.2294,0.4223,13.98,4.711,0.058039999999999994,0.054479999999999994,0.1433,pepper_diagnostics_h100/p_p__Z_j_j/H100/00039/z2j/timers.csv,0.028110000000000003,4204784684,165.1178365259301,0.08174495538912767,265027584,254623919,4037553,pepper_diagnostics_h100/p_p__Z_j_j/H100/00039/event_data.hdf5,1.4266439526536228e-07,7009457.392224278
p p -> Z j j,/tmp/jchilders/pepper_data/z2j.csv,process_file,524288,910,12345,info,13000,m_Z^2,True,/tmp/jchilders/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j_j/H100/00040,40,H100,84.5016176700592,0,524288,82.13,81.73,4.0519999999999995e-06,0.3918,0.002451,0.0008431000000000001,0.0004085,1.052e-06,6.808,73.09,0.9283,0.3796,0.1825,0.09215,2.642,1.376,0.9271,1.3630000000000002,0.2708,0.03837,0.04742,0.5027,0.4256,3.071,27.66,8.158999999999999,0.07611,0.07247,0.2308,pepper_diagnostics_h100/p_p__Z_j_j/H100/00040/z2j/timers.csv,0.0311,7587256524,165.49680922272785,0.06100122753712207,477102080,458244955,7285508,pepper_diagnostics_h100/p_p__Z_j_j/H100/00040/event_data.hdf5,1.7130505907666552e-07,5837539.214486725
p p -> Z j j,/tmp/jchilders/pepper_data/z2j.csv,process_file,1048576,819,12345,info,13000,m_Z^2,True,/tmp/jchilders/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j_j/H100/00041,41,H100,164.72716069221497,0,1048576,162.5,161.7,4.1730000000000005e-06,0.7869,0.001328,0.0008392000000000001,0.0004085,1.1679999999999999e-06,10.99,148.0,1.46,0.5684,0.2386,0.1476,4.208,2.424,1.412,2.359,0.3647,0.04539,0.03996,0.7036,0.7567,8.292,49.9,14.56,0.09191,0.1059,0.3703,pepper_diagnostics_h100/p_p__Z_j_j/H100/00041/z2j/timers.csv,0.0354,13602185044,164.85288939965747,0.045384181484375646,858783744,824801753,13061368,pepper_diagnostics_h100/p_p__Z_j_j/H100/00041/event_data.hdf5,1.8828954452123397e-07,5310969.350649351
p p -> Z j j j,/tmp/jchilders/pepper_data/z3j.csv,process_file,128,1000,12345,info,13000,m_Z^2,True,/tmp/jchilders/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j_j_j/H100/00042,42,H100,6.010300874710083,0,128,3.832,3.7539999999999996,3.146e-06,0.07481,0.0001186,0.0008022,0.00039610000000000003,1.06e-06,2.733,0.3009,0.3003,0.1174,0.1079,0.009526,0.8455,0.483,0.3795,0.2959,0.3365,0.04999,0.1633,0.2726,0.027719999999999998,0.1441,0.1063,0.001507,0.03464,0.035089999999999996,0.04765,pepper_diagnostics_h100/p_p__Z_j_j_j/H100/00042/z3j/timers.csv,0.019790000000000002,495564,71.55861191795736,3.6367986932459773,128000,119782,386,pepper_diagnostics_h100/p_p__Z_j_j_j/H100/00042/event_data.hdf5,2.9328124999999996e-05,34096.96323921151
p p -> Z j j j,/tmp/jchilders/pepper_data/z3j.csv,process_file,256,1000,12345,info,13000,m_Z^2,True,/tmp/jchilders/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j_j_j/H100/00043,43,H100,6.010513067245483,0,256,3.9130000000000003,3.8489999999999998,3.329e-06,0.06096,0.0001248,0.0008001,0.00039139999999999997,1.1290000000000001e-06,2.7560000000000002,0.3375,0.327,0.1198,0.11,0.009772,0.8534,0.4884,0.3821,0.2989,0.3401,0.04988,0.1611,0.2989,0.0281,0.1532,0.1247,0.002982,0.03537,0.03584,0.04856,pepper_diagnostics_h100/p_p__Z_j_j_j/H100/00043/z3j/timers.csv,0.02011,1095564,76.4796862896017,2.6617459000102657,256000,239374,827,pepper_diagnostics_h100/p_p__Z_j_j_j/H100/00043/event_data.hdf5,1.5035156249999998e-05,66510.78202130424
p p -> Z j j j,/tmp/jchilders/pepper_data/z3j.csv,process_file,512,1000,12345,info,13000,m_Z^2,True,/tmp/jchilders/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j_j_j/H100/00044,44,H100,6.010464429855347,0,512,4.01,3.945,3.3460000000000002e-06,0.06214,0.00012670000000000002,0.0007601,0.0003786,9.079999999999999e-07,2.7939999999999996,0.383,0.3314,0.1225,0.1118,0.009992000000000001,0.8772,0.4912,0.3856,0.3009,0.3424,0.05032,0.1621,0.3026,0.02875,0.1621,0.1497,0.0051909999999999994,0.03636,0.03608,0.05,pepper_diagnostics_h100/p_p__Z_j_j_j/H100/00044/z3j/timers.csv,0.021169999999999998,2055564,76.6015912631654,1.8991856470199924,512000,479144,1645,pepper_diagnostics_h100/p_p__Z_j_j_j/H100/00044/event_data.hdf5,7.705078125e-06,129784.53738910014
p p -> Z j j j,/tmp/jchilders/pepper_data/z3j.csv,process_file,1024,900,12345,info,13000,m_Z^2,True,/tmp/jchilders/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j_j_j/H100/00045,45,H100,6.01043438911438,0,1024,3.7230000000000003,3.658,3.087e-06,0.0612,0.00011850000000000001,0.0007442,0.0003565,1.1040000000000001e-06,2.5669999999999997,0.3803,0.3103,0.112,0.1025,0.00962,0.8024,0.4516,0.3538,0.2778,0.3157,0.045630000000000004,0.1467,0.2838,0.026539999999999998,0.148,0.1535,0.008458,0.03323,0.03285,0.04584,pepper_diagnostics_h100/p_p__Z_j_j_j/H100/00045/z3j/timers.csv,0.01909,3615564,74.67269970275677,1.385383470039223,921600,862103,2901,pepper_diagnostics_h100/p_p__Z_j_j_j/H100/00045/event_data.hdf5,3.969184027777778e-06,251940.9513395298
p p -> Z j j j,/tmp/jchilders/pepper_data/z3j.csv,process_file,2048,720,12345,info,13000,m_Z^2,True,/tmp/jchilders/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j_j_j/H100/00046,46,H100,5.076305150985718,0,2048,3.094,3.023,3.405e-06,0.06748,0.0001312,0.0008023999999999999,0.000393,1.413e-06,2.064,0.3719,0.2541,0.09283,0.08281000000000001,0.008471,0.6433,0.3685,0.2846,0.222,0.2532,0.03663,0.1179,0.2318,0.02231,0.1294,0.1491,0.01316,0.0288,0.026560000000000004,0.037360000000000004,pepper_diagnostics_h100/p_p__Z_j_j_j/H100/00046/z3j/timers.csv,0.01621,5300796,69.26187189560244,1.0555675053086517,1474560,1379509,4308,pepper_diagnostics_h100/p_p__Z_j_j_j/H100/00046/event_data.hdf5,2.0501030815972223e-06,487780.35064505454
p p -> Z j j j,/tmp/jchilders/pepper_data/z3j.csv,process_file,4096,503,12345,info,13000,m_Z^2,True,/tmp/jchilders/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j_j_j/H100/00047,47,H100,4.008206844329834,0,4096,2.293,2.213,3.4480000000000003e-06,0.0771,0.00014439999999999999,0.0007515,0.000373,9.170000000000001e-07,1.4340000000000002,0.3581,0.1826,0.06679,0.058379999999999994,0.0069,0.4464,0.2604,0.1965,0.154,0.1744,0.025509999999999998,0.08115,0.1662,0.01634,0.0962,0.1489,0.016130000000000002,0.021480000000000003,0.0187,0.026539999999999998,pepper_diagnostics_h100/p_p__Z_j_j_j/H100/00047/z3j/timers.csv,0.01151,7948644,75.28664587831196,0.9351548832837543,2060288,1927122,6529,pepper_diagnostics_h100/p_p__Z_j_j_j/H100/00047/event_data.hdf5,1.074121676192843e-06,930993.2218707636
p p -> Z j j j,/tmp/jchilders/pepper_data/z3j.csv,process_file,8192,352,12345,info,13000,m_Z^2,True,/tmp/jchilders/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j_j_j/H100/00048,48,H100,4.009150981903076,0,8192,1.7109999999999999,1.6340000000000001,3.996e-06,0.07295,0.00015390000000000003,0.0008300000000000001,0.00039569999999999997,1.167e-06,0.9905,0.3492,0.1209,0.04808,0.041139999999999996,0.005382,0.3092,0.1745,0.1367,0.1065,0.1216,0.01795,0.05637,0.1087,0.01225,0.0701,0.151,0.02131,0.01593,0.01315,0.01896,pepper_diagnostics_h100/p_p__Z_j_j_j/H100/00048/z3j/timers.csv,0.008395999999999999,10951260,74.0770815471058,0.7813672391294633,2883584,2698082,9002,pepper_diagnostics_h100/p_p__Z_j_j_j/H100/00048/event_data.hdf5,5.666559392755683e-07,1764739.2900856792
p p -> Z j j j,/tmp/jchilders/pepper_data/z3j.csv,process_file,16384,246,12345,info,13000,m_Z^2,True,/tmp/jchilders/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j_j_j/H100/00049,49,H100,3.0069897174835205,0,16384,1.4969999999999999,1.413,3.4e-06,0.08005,0.0001457,0.000817,0.0004128,1.066e-06,0.8146,0.3794,0.09203,0.035089999999999996,0.02939,0.004591,0.2504,0.1565,0.1174,0.09762,0.09228,0.0125,0.03918,0.08246,0.009572,0.05093,0.1698,0.02553,0.01201,0.009274,0.01376,pepper_diagnostics_h100/p_p__Z_j_j_j/H100/00049/z3j/timers.csv,0.006626999999999999,15156492,74.1221646856349,0.6610466276199927,4030464,3768923,12591,pepper_diagnostics_h100/p_p__Z_j_j_j/H100/00049/event_data.hdf5,3.5057998285060975e-07,2852416.135881104
p p -> Z j j j,/tmp/jchilders/pepper_data/z3j.csv,process_file,32768,197,12345,info,13000,m_Z^2,True,/tmp/jchilders/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j_j_j/H100/00050,50,H100,4.008983612060547,0,32768,1.75,1.65,3.5780000000000003e-06,0.09623,0.0001921,0.0008294999999999999,0.0003932,1.138e-06,0.9529,0.5152,0.07455,0.02947,0.023969999999999998,0.004584,0.3112,0.2052,0.1224,0.1466,0.08088,0.010320000000000001,0.03281,0.06571,0.008842000000000001,0.04374,0.2372,0.03756,0.01025,0.007540000000000001,0.011640000000000001,pepper_diagnostics_h100/p_p__Z_j_j_j/H100/00050/z3j/timers.csv,0.0057350000000000005,23444340,71.40456748465327,0.5123035732411537,6455296,6034164,19434,pepper_diagnostics_h100/p_p__Z_j_j_j/H100/00050/event_data.hdf5,2.5560408074238575e-07,3912300.6060606064
p p -> Z j j j,/tmp/jchilders/pepper_data/z3j.csv,process_file,65536,158,12345,info,13000,m_Z^2,True,/tmp/jchilders/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j_j_j/H100/00051,51,H100,4.010514736175537,0,65536,2.285,2.1519999999999997,3.925e-06,0.128,0.00020920000000000002,0.0008305,0.0004191,1.3690000000000001e-06,1.2209999999999999,0.7785,0.057629999999999994,0.026369999999999998,0.020130000000000002,0.004856,0.5349,0.205,0.1421,0.1956,0.07005,0.008508,0.026430000000000002,0.0482,0.009434,0.03667,0.3659,0.0538,0.009041,0.0063479999999999995,0.010920000000000001,pepper_diagnostics_h100/p_p__Z_j_j_j/H100/00051/z3j/timers.csv,0.005274,39542652,75.3864096037667,0.41636703545841874,10354688,9681376,32877,pepper_diagnostics_h100/p_p__Z_j_j_j/H100/00051/event_data.hdf5,2.0782857001582276e-07,4811657.992565056
p p -> Z j j j,/tmp/jchilders/pepper_data/z3j.csv,process_file,131072,126,12345,info,13000,m_Z^2,True,/tmp/jchilders/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j_j_j/H100/00052,52,H100,5.011993885040283,0,131072,3.685,3.5010000000000003,4.657e-06,0.1778,0.0002855,0.0007797999999999999,0.0003727,8.29e-07,1.594,1.755,0.06197999999999999,0.02804,0.018269999999999998,0.005667,0.7605,0.2548,0.1731,0.2761,0.06514,0.006904,0.02036,0.04498,0.017,0.035480000000000005,0.8613,0.07406,0.008223000000000001,0.006229999999999999,0.01355,pepper_diagnostics_h100/p_p__Z_j_j_j/H100/00052/z3j/timers.csv,0.005078,59006196,70.53692605874868,0.3186445259210154,16515072,15445185,49080,pepper_diagnostics_h100/p_p__Z_j_j_j/H100/00052/event_data.hdf5,2.119881766183036e-07,4717244.215938303
p p -> Z j j j,/tmp/jchilders/pepper_data/z3j.csv,process_file,262144,101,12345,info,13000,m_Z^2,True,/tmp/jchilders/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j_j_j/H100/00053,53,H100,7.715970754623413,0,262144,6.34,6.019,3.7289999999999998e-06,0.3122,0.0004629,0.0008582,0.00041719999999999995,1.179e-06,2.338,3.5210000000000004,0.06734,0.03403,0.018080000000000002,0.0071189999999999995,1.124,0.3917,0.2425,0.4449,0.07447000000000001,0.006077,0.0172,0.04502,0.02232,0.03348,1.743,0.1112,0.008313,0.006265,0.01941,pepper_diagnostics_h100/p_p__Z_j_j_j/H100/00053/z3j/timers.csv,0.005167000000000001,102613284,76.50714498878213,0.26227421639606785,26476544,24769049,85350,pepper_diagnostics_h100/p_p__Z_j_j_j/H100/00053/event_data.hdf5,2.273332954633354e-07,4398827.712244558
p p -> Z j j j,/tmp/jchilders/pepper_data/z3j.csv,process_file,524288,91,12345,info,13000,m_Z^2,True,/tmp/jchilders/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j_j_j/H100/00054,54,H100,15.05922245979309,0,524288,12.46,11.93,4.056000000000001e-06,0.5151,0.0006034,0.0007707,0.0003657,1.09e-06,3.9330000000000003,7.7829999999999995,0.1021,0.049339999999999995,0.022430000000000002,0.01116,1.9369999999999998,0.7145,0.3524,0.7705,0.09406,0.006581999999999999,0.01619,0.05704,0.04505,0.3125,3.472,0.1832,0.01006,0.008772,0.03048,pepper_diagnostics_h100/p_p__Z_j_j_j/H100/00054/z3j/timers.csv,0.0063159999999999996,177099612,73.30819995154589,0.191146154279003,47710208,44615535,147380,pepper_diagnostics_h100/p_p__Z_j_j_j/H100/00054/event_data.hdf5,2.5005130977421017e-07,3999179.2120704106
p p -> Z j j j,/tmp/jchilders/pepper_data/z3j.csv,process_file,1048576,81,12345,info,13000,m_Z^2,True,/tmp/jchilders/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j_j_j/H100/00055,55,H100,26.206339120864868,0,1048576,24.49,23.45,4.261e-06,1.021,0.0008908,0.0008519,0.0004165,1.3690000000000001e-06,6.763,16.38,0.1579,0.07433,0.029689999999999998,0.01798,3.4189999999999996,1.265,0.5658,1.329,0.1257,0.006606999999999999,0.013280000000000002,0.07844,0.07945,0.7605,6.195,0.4039,0.0124,0.012969999999999999,0.04892,pepper_diagnostics_h100/p_p__Z_j_j_j/H100/00055/z3j/timers.csv,0.008251,289315644,67.29103881062886,0.13755408738364586,84934656,79472271,240734,pepper_diagnostics_h100/p_p__Z_j_j_j/H100/00055/event_data.hdf5,2.760946014781057e-07,3621946.9509594887
p p -> Z j j j j,/tmp/jchilders/pepper_data/z4j.csv,process_file,128,100,12345,info,13000,m_Z^2,True,/tmp/jchilders/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j_j_j_j/H100/00056,56,H100,3.007047653198242,0,128,1.46,1.305,3.108e-06,0.148,0.0001123,0.0007405000000000001,0.0003613,8.68e-07,1.179,0.0286,0.040510000000000004,0.01563,0.012969999999999999,0.0014939999999999999,0.4366,0.1973,0.1475,0.1197,0.1296,0.01637,0.06387000000000001,0.03653,0.003973,0.01492,0.008860999999999999,0.0003027,0.005529999999999999,0.0038200000000000005,0.006275,pepper_diagnostics_h100/p_p__Z_j_j_j_j/H100/00056/z4j/timers.csv,0.004881,151564,15.587181339416738,8.998560192369707,12800,11578,3,pepper_diagnostics_h100/p_p__Z_j_j_j_j/H100/00056/event_data.hdf5,0.00010195312499999999,9808.429118773947
p p -> Z j j j j,/tmp/jchilders/pepper_data/z4j.csv,process_file,256,100,12345,info,13000,m_Z^2,True,/tmp/jchilders/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j_j_j_j/H100/00057,57,H100,3.0070760250091553,0,256,1.453,1.3259999999999998,3.0260000000000003e-06,0.119,0.0001134,0.0007527,0.0003587,1.128e-06,1.198,0.029339999999999998,0.041069999999999995,0.01576,0.013130000000000001,0.0015810000000000002,0.4459,0.2003,0.1494,0.122,0.131,0.016380000000000002,0.06448999999999999,0.0371,0.0039700000000000004,0.014980000000000002,0.009170999999999999,0.0003105,0.005571,0.003839,0.006338,pepper_diagnostics_h100/p_p__Z_j_j_j_j/H100/00057/z4j/timers.csv,0.00489,151564,10.391454226277826,5.195422655190561,25600,23023,4,pepper_diagnostics_h100/p_p__Z_j_j_j_j/H100/00057/event_data.hdf5,5.1796875e-05,19306.184012066366
p p -> Z j j j j,/tmp/jchilders/pepper_data/z4j.csv,process_file,512,100,12345,info,13000,m_Z^2,True,/tmp/jchilders/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j_j_j_j/H100/00058,58,H100,3.0071890354156494,0,512,1.49,1.3619999999999999,3.4810000000000002e-06,0.1209,0.0001057,0.0007438,0.0003623,9.679999999999999e-07,1.23,0.03293,0.04049,0.01595,0.01324,0.001603,0.4555,0.2059,0.1535,0.1257,0.1347,0.0169,0.06656000000000001,0.03645,0.0040409999999999995,0.015569999999999999,0.0113,0.0003385,0.005705,0.003851,0.006385,pepper_diagnostics_h100/p_p__Z_j_j_j_j/H100/00058/z4j/timers.csv,0.005035,151564,29.875430900548746,6.228119438874014,51200,46236,23,pepper_diagnostics_h100/p_p__Z_j_j_j_j/H100/00058/event_data.hdf5,2.6601562499999997e-05,37591.77679882526
p p -> Z j j j j,/tmp/jchilders/pepper_data/z4j.csv,process_file,1024,90,12345,info,13000,m_Z^2,True,/tmp/jchilders/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j_j_j_j/H100/00059,59,H100,3.006779193878174,0,1024,1.367,1.238,3.025e-06,0.1211,0.000113,0.0007339,0.0003635,1e-06,1.112,0.034010000000000006,0.0366,0.01495,0.01225,0.001523,0.4107,0.1865,0.1388,0.1144,0.1222,0.015119999999999998,0.059160000000000004,0.03277,0.0038350000000000003,0.014790000000000001,0.01185,0.00038730000000000004,0.005478,0.0035259999999999996,0.005942,pepper_diagnostics_h100/p_p__Z_j_j_j_j/H100/00059/z4j/timers.csv,0.004661,151564,22.370491737125867,4.017204916217089,92160,83051,31,pepper_diagnostics_h100/p_p__Z_j_j_j_j/H100/00059/event_data.hdf5,1.3433159722222222e-05,74442.6494345719
p p -> Z j j j j,/tmp/jchilders/pepper_data/z4j.csv,process_file,2048,72,12345,info,13000,m_Z^2,True,/tmp/jchilders/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j_j_j_j/H100/00060,60,H100,3.007002353668213,0,2048,1.2209999999999999,1.089,3.2e-06,0.1247,0.0001129,0.0007993,0.00039830000000000003,1.095e-06,0.8882,0.03707,0.03083,0.0129,0.009984999999999999,0.001459,0.326,0.1532,0.1107,0.08988,0.09694,0.01199,0.04685,0.02738,0.00345,0.012629999999999999,0.01436,0.00034960000000000004,0.004967,0.002857,0.005071,pepper_diagnostics_h100/p_p__Z_j_j_j_j/H100/00060/z4j/timers.csv,0.003981,151564,19.84479105712779,2.99127857189653,147456,132797,44,pepper_diagnostics_h100/p_p__Z_j_j_j_j/H100/00060/event_data.hdf5,7.38525390625e-06,135404.95867768597
p p -> Z j j j j,/tmp/jchilders/pepper_data/z4j.csv,process_file,4096,50,12345,info,13000,m_Z^2,True,/tmp/jchilders/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j_j_j_j/H100/00061,61,H100,3.057640790939331,0,4096,0.8029,0.6675,3.2510000000000003e-06,0.1277,0.00010549999999999999,0.0008276,0.0004037,1.199e-06,0.5716,0.03638,0.02242,0.009928,0.006931999999999999,0.0012519999999999999,0.2123,0.09511,0.07087,0.0586,0.062029999999999995,0.008189,0.02986,0.01963,0.002787,0.009751000000000001,0.015359999999999999,0.00045149999999999997,0.004070000000000001,0.0020210000000000002,0.0038299999999999996,pepper_diagnostics_h100/p_p__Z_j_j_j_j/H100/00061/z4j/timers.csv,0.003037,151564,26.952834399408122,2.957865590878209,204800,184398,83,pepper_diagnostics_h100/p_p__Z_j_j_j_j/H100/00061/event_data.hdf5,3.2592773437499998e-06,306816.4794007491
p p -> Z j j j j,/tmp/jchilders/pepper_data/z4j.csv,process_file,8192,35,12345,info,13000,m_Z^2,True,/tmp/jchilders/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j_j_j_j/H100/00062,62,H100,3.032132387161255,0,8192,1.537,1.063,3.816e-06,0.4651,0.0001099,0.0007563,0.0003676,8.76e-07,0.3997,0.03683,0.01651,0.007776000000000001,0.00472,0.001198,0.1494,0.07092000000000001,0.04893,0.03922,0.04231,0.005239,0.019459999999999998,0.014209999999999999,0.0023,0.006739,0.01641,0.000426,0.003476,0.0013830000000000001,0.002912,pepper_diagnostics_h100/p_p__Z_j_j_j_j/H100/00062/z4j/timers.csv,0.002426,151564,19.020072467740665,2.1001189171066947,286720,257967,82,pepper_diagnostics_h100/p_p__Z_j_j_j_j/H100/00062/event_data.hdf5,3.707449776785714e-06,269727.1872060207
p p -> Z j j j j,/tmp/jchilders/pepper_data/z4j.csv,process_file,16384,24,12345,info,13000,m_Z^2,True,/tmp/jchilders/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j_j_j_j/H100/00063,63,H100,2.0318686962127686,0,16384,0.5899,0.4369,3.3e-06,0.1445,0.0001188,0.0007645,0.0003653,1.0220000000000001e-06,0.3599,0.041710000000000004,0.01208,0.0063,0.0035090000000000004,0.0010199999999999999,0.127,0.06695,0.046810000000000004,0.04923,0.03352,0.003947,0.01441,0.009969,0.0021100000000000003,0.005287,0.0193,0.0007237,0.002993,0.0009895,0.002313,pepper_diagnostics_h100/p_p__Z_j_j_j_j/H100/00063/z4j/timers.csv,0.0020559999999999997,287564,25.228329986773264,2.066580744101291,393216,354807,149,pepper_diagnostics_h100/p_p__Z_j_j_j_j/H100/00063/event_data.hdf5,1.1110941569010417e-06,900013.733119707
p p -> Z j j j j,/tmp/jchilders/pepper_data/z4j.csv,process_file,32768,19,12345,info,13000,m_Z^2,True,/tmp/jchilders/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j_j_j_j/H100/00064,64,H100,4.132054328918457,0,32768,0.7376,0.5686,3.552e-06,0.1603,0.0001228,0.0007618,0.0003705,1.102e-06,0.4709,0.06727000000000001,0.009228,0.00565,0.0027429999999999998,0.0009824999999999999,0.1602,0.1021,0.05856,0.08223,0.03291,0.003221,0.01289,0.007248999999999999,0.001979,0.004374,0.03172,0.001068,0.002785,0.0008185,0.002042,pepper_diagnostics_h100/p_p__Z_j_j_j_j/H100/00064/z4j/timers.csv,0.002191,423564,28.841412840203677,1.7548532606714053,622592,559717,270,pepper_diagnostics_h100/p_p__Z_j_j_j_j/H100/00064/event_data.hdf5,9.132786800986842e-07,1094956.0323601828
p p -> Z j j j j,/tmp/jchilders/pepper_data/z4j.csv,process_file,65536,15,12345,info,13000,m_Z^2,True,/tmp/jchilders/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j_j_j_j/H100/00065,65,H100,4.134480237960815,0,65536,0.8917,0.6082,2.773e-06,0.2062,0.0001227,0.0008121000000000001,0.0003924,8.559999999999999e-07,0.4471,0.1315,0.008681,0.005627,0.002361,0.001098,0.1825,0.08502,0.048310000000000006,0.08447,0.022109999999999998,0.002311,0.008706,0.006339,0.0023420000000000003,0.004070000000000001,0.06462999999999999,0.001811,0.002791,0.0008023999999999999,0.002029,pepper_diagnostics_h100/p_p__Z_j_j_j_j/H100/00065/z4j/timers.csv,0.0019260000000000002,695564,31.39149263267958,1.4569703716089897,983040,886169,464,pepper_diagnostics_h100/p_p__Z_j_j_j_j/H100/00065/event_data.hdf5,6.186930338541666e-07,1616310.424202565
p p -> Z j j j j,/tmp/jchilders/pepper_data/z4j.csv,process_file,131072,12,12345,info,13000,m_Z^2,True,/tmp/jchilders/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j_j_j_j/H100/00066,66,H100,4.032159090042114,0,131072,1.099,0.8006,4.081e-06,0.2881,0.000124,0.0008281,0.0004062,1.127e-06,0.515,0.2571,0.008833,0.005954,0.002042,0.001113,0.2287,0.09493,0.049,0.1064,0.01725,0.001557,0.005463,0.006058,0.002775,0.0034240000000000004,0.1286,0.0021149999999999997,0.002729,0.0009095,0.002311,pepper_diagnostics_h100/p_p__Z_j_j_j_j/H100/00066/z4j/timers.csv,0.001936,967564,28.006613801132897,1.0900281596415573,1572864,1419752,664,pepper_diagnostics_h100/p_p__Z_j_j_j_j/H100/00066/event_data.hdf5,5.090077718098958e-07,1964606.5450911818
p p -> Z j j j j,/tmp/jchilders/pepper_data/z4j.csv,process_file,262144,10,12345,info,13000,m_Z^2,True,/tmp/jchilders/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j_j_j_j/H100/00067,67,H100,6.037515163421631,0,262144,2.432,1.482,3.375e-06,0.4437,0.0001351,0.000805,0.000376,1.223e-06,0.9865,0.4653,0.008809,0.007135,0.002079,0.001459,0.3971,0.204,0.09329,0.2383,0.02636,0.001718,0.006229,0.00549,0.003319,0.003001,0.2329,0.0029980000000000002,0.002814,0.001268,0.0030489999999999996,pepper_diagnostics_h100/p_p__Z_j_j_j_j/H100/00067/z4j/timers.csv,0.0037630000000000003,1647564,29.305697171102103,0.8629758512670997,2621440,2363669,1154,pepper_diagnostics_h100/p_p__Z_j_j_j_j/H100/00067/event_data.hdf5,5.65338134765625e-07,1768852.9014844804
p p -> Z j j j j,/tmp/jchilders/pepper_data/z4j.csv,process_file,524288,10,12345,info,13000,m_Z^2,True,/tmp/jchilders/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j_j_j_j/H100/00068,68,H100,6.03630256652832,0,524288,3.6630000000000003,2.92,2.6980000000000003e-06,0.7284,0.0001225,0.0006652,0.0003345,9.759999999999998e-07,1.9,0.9762,0.01192,0.01005,0.002817,0.001882,0.8653,0.3866,0.1535,0.4282,0.034319999999999996,0.001634,0.005668,0.006268999999999999,0.005647,0.0034700000000000004,0.4937,0.004405,0.003111,0.0022559999999999998,0.004678,pepper_diagnostics_h100/p_p__Z_j_j_j_j/H100/00068/z4j/timers.csv,0.004831,3279564,29.869038625058938,0.6160638603946421,5242880,4718769,2352,pepper_diagnostics_h100/p_p__Z_j_j_j_j/H100/00068/event_data.hdf5,5.5694580078125e-07,1795506.8493150687
p p -> Z j j j j,/tmp/jchilders/pepper_data/z4j.csv,process_file,1048576,10,12345,info,13000,m_Z^2,True,/tmp/jchilders/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j_j_j_j/H100/00069,69,H100,10.068775653839111,0,1048576,7.706,6.252999999999999,3.818999999999999e-06,1.315,0.0001491,0.0008286,0.0003985,1.152e-06,4.324,1.8730000000000002,0.02229,0.01581,0.004442,0.003043,1.889,0.9396,0.3511,1.0170000000000001,0.06432,0.00212,0.0073030000000000005,0.011479999999999999,0.01081,0.004477,0.9468,0.009013,0.0038469999999999997,0.004175,0.007784,pepper_diagnostics_h100/p_p__Z_j_j_j_j/H100/00069/z4j/timers.csv,0.01105,8044796,36.95534587165598,0.4856141854581824,10485760,9434827,5833,pepper_diagnostics_h100/p_p__Z_j_j_j_j/H100/00069/event_data.hdf5,5.963325500488281e-07,1676916.6799936031
p p -> Z j j j j j,/tmp/jchilders/pepper_data/z5j.csv,process_file,128,25,12345,info,13000,m_Z^2,True,/tmp/jchilders/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j_j_j_j_j/H100/00070,70,H100,4.008151531219482,0,128,2.099,1.73,3.1880000000000002e-06,0.3606,0.0001264,0.0008222999999999999,0.0004019,9.95e-07,1.6909999999999998,0.0068590000000000005,0.009456,0.006381,0.0035600000000000002,0.0008454000000000001,0.7483,0.2597,0.1854,0.1554,0.1558,0.01661,0.07508,0.00762,0.001835,0.003587,0.002073,2.628e-06,0.002905,0.001097,0.002375,pepper_diagnostics_h100/p_p__Z_j_j_j_j_j/H100/00070/z5j/timers.csv,0.01275,8372,0.0,0.0,3200,2778,0,pepper_diagnostics_h100/p_p__Z_j_j_j_j_j/H100/00070/event_data.hdf5,0.000540625,1849.7109826589597
p p -> Z j j j j j,/tmp/jchilders/pepper_data/z5j.csv,process_file,256,25,12345,info,13000,m_Z^2,True,/tmp/jchilders/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j_j_j_j_j/H100/00071,71,H100,4.046257734298706,0,256,1.944,1.756,3.335e-06,0.1796,0.000113,0.0007365000000000001,0.000373,9.06e-07,1.716,0.007201999999999999,0.009470000000000001,0.006327,0.003611,0.000801,0.7585,0.2643,0.1893,0.1578,0.1581,0.01671,0.07604,0.007633,0.001837,0.0037049999999999995,0.002176,2.52e-06,0.0028469999999999997,0.001118,0.002357,pepper_diagnostics_h100/p_p__Z_j_j_j_j_j/H100/00071/z5j/timers.csv,0.012819999999999998,8372,0.0,0.0,6400,5486,0,pepper_diagnostics_h100/p_p__Z_j_j_j_j_j/H100/00071/event_data.hdf5,0.000274375,3644.6469248291573
p p -> Z j j j j j,/tmp/jchilders/pepper_data/z5j.csv,process_file,512,25,12345,info,13000,m_Z^2,True,/tmp/jchilders/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j_j_j_j_j/H100/00072,72,H100,4.034613847732544,0,512,2.039,1.804,2.974e-06,0.2261,0.0001149,0.0007878999999999999,0.000384,1.4159999999999999e-06,1.7619999999999998,0.007834,0.009822,0.0065,0.003773,0.0008679,0.7666,0.2723,0.1947,0.1644,0.1667,0.01798,0.08192,0.007925,0.0018969999999999998,0.0038619999999999995,0.002445,3.0760000000000003e-06,0.002944,0.001126,0.002426,pepper_diagnostics_h100/p_p__Z_j_j_j_j_j/H100/00072/z5j/timers.csv,0.01287,8372,0.0,0.0,12800,10992,0,pepper_diagnostics_h100/p_p__Z_j_j_j_j_j/H100/00072/event_data.hdf5,0.0001409375,7095.343680709534
p p -> Z j j j j j,/tmp/jchilders/pepper_data/z5j.csv,process_file,1024,22,12345,info,13000,m_Z^2,True,/tmp/jchilders/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j_j_j_j_j/H100/00073,73,H100,4.0332746505737305,0,1024,1.857,1.59,3.553e-06,0.2175,0.0001014,0.0007501000000000001,0.0003597,1.094e-06,1.551,0.008324,0.008647,0.00613,0.00328,0.0008224,0.6941,0.2357,0.1686,0.1414,0.1415,0.01484,0.0664,0.006856999999999999,0.001789,0.0036090000000000002,0.0026079999999999996,0.0002914,0.002853,0.001005,0.002268,pepper_diagnostics_h100/p_p__Z_j_j_j_j_j/H100/00073/z5j/timers.csv,0.01235,167564,9.355745170193076,9.355745170193076,22528,19306,1,pepper_diagnostics_h100/p_p__Z_j_j_j_j_j/H100/00073/event_data.hdf5,7.057883522727273e-05,14168.553459119496
p p -> Z j j j j j,/tmp/jchilders/pepper_data/z5j.csv,process_file,2048,18,12345,info,13000,m_Z^2,True,/tmp/jchilders/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j_j_j_j_j/H100/00074,74,H100,4.035220623016357,0,2048,1.828,1.304,3.149e-06,0.1882,0.0001137,0.000776,0.0003725,9.359999999999999e-07,1.2670000000000001,0.009308,0.007575,0.005568,0.002827,0.0008015,0.5461,0.2,0.1392,0.1179,0.1184,0.01292,0.057260000000000005,0.005868,0.001707,0.0031079999999999997,0.003372,3.105e-06,0.002704,0.0008376,0.002023,pepper_diagnostics_h100/p_p__Z_j_j_j_j_j/H100/00074/z5j/timers.csv,0.009912,8372,0.0,0.0,36864,31513,0,pepper_diagnostics_h100/p_p__Z_j_j_j_j_j/H100/00074/event_data.hdf5,3.537326388888889e-05,28269.938650306747
p p -> Z j j j j j,/tmp/jchilders/pepper_data/z5j.csv,process_file,4096,12,12345,info,13000,m_Z^2,True,/tmp/jchilders/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j_j_j_j_j/H100/00075,75,H100,4.034385681152344,0,4096,1.665,0.7149,3.333e-06,0.1917,8.735e-05,0.0007692,0.0003701,9.05e-07,0.6826,0.009363,0.005531,0.004654999999999999,0.0018170000000000003,0.0007291,0.2994,0.1053,0.0746,0.06252,0.06271,0.006481999999999999,0.0289,0.004001,0.0015300000000000001,0.002187,0.003857,0.000279,0.002463,0.0005658,0.001623,pepper_diagnostics_h100/p_p__Z_j_j_j_j_j/H100/00075/z5j/timers.csv,0.005385,167564,17.152199478687304,8.575838008231155,49152,42182,4,pepper_diagnostics_h100/p_p__Z_j_j_j_j_j/H100/00075/event_data.hdf5,1.4544677734374999e-05,68753.6718422157
p p -> Z j j j j j,/tmp/jchilders/pepper_data/z5j.csv,process_file,8192,10,12345,info,13000,m_Z^2,True,/tmp/jchilders/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j_j_j_j_j/H100/00076,76,H100,4.034251928329468,0,8192,1.7619999999999998,0.6756,3.89e-06,0.2012,9.388e-05,0.0007513999999999999,0.0003678,9.15e-07,0.6421,0.0121,0.00465,0.004459,0.0016350000000000002,0.0007246,0.2786,0.1002,0.07477,0.05955,0.05827,0.006253,0.026639999999999997,0.003167,0.001483,0.0018960000000000001,0.005293,0.0002812,0.002418,0.0004916,0.001546,pepper_diagnostics_h100/p_p__Z_j_j_j_j_j/H100/00076/z5j/timers.csv,0.0052899999999999996,167564,5.145659843606191,3.6385087609237554,81920,70113,2,pepper_diagnostics_h100/p_p__Z_j_j_j_j_j/H100/00076/event_data.hdf5,8.2470703125e-06,121255.18058022499
p p -> Z j j j j j,/tmp/jchilders/pepper_data/z5j.csv,process_file,16384,10,12345,info,13000,m_Z^2,True,/tmp/jchilders/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j_j_j_j_j/H100/00077,77,H100,4.033961296081543,0,16384,1.831,1.031,3.535e-06,0.2154,0.00010070000000000001,0.0007887,0.00036480000000000003,1.052e-06,0.9881,0.02139,0.005007999999999999,0.004389,0.001621,0.0007763999999999999,0.4014,0.176,0.1109,0.1425,0.07309,0.006648,0.030239999999999996,0.003482,0.001526,0.002068,0.009932999999999999,0.00025019999999999996,0.0023940000000000003,0.0004795,0.0015119999999999999,pepper_diagnostics_h100/p_p__Z_j_j_j_j_j/H100/00077/z5j/timers.csv,0.007053,167564,14.150564569917028,4.266425542280153,163840,140583,11,pepper_diagnostics_h100/p_p__Z_j_j_j_j_j/H100/00077/event_data.hdf5,6.292724609375e-06,158913.67604267702
p p -> Z j j j j j,/tmp/jchilders/pepper_data/z5j.csv,process_file,32768,10,12345,info,13000,m_Z^2,True,/tmp/jchilders/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j_j_j_j_j/H100/00078,78,H100,4.034068584442139,0,32768,1.7990000000000002,1.43,3.027e-06,0.2436,9.946e-05,0.000773,0.0003686,1.205e-06,1.364,0.0435,0.005762,0.004594,0.0016589999999999999,0.0008902000000000001,0.5037,0.2977,0.1496,0.2421,0.07672999999999999,0.006753,0.030639999999999997,0.004115,0.0016469999999999998,0.0022129999999999997,0.02101,0.0002758,0.002487,0.0004894999999999999,0.001615,pepper_diagnostics_h100/p_p__Z_j_j_j_j_j/H100/00078/z5j/timers.csv,0.01325,167564,7.718489765409288,2.228098672946056,327680,280834,12,pepper_diagnostics_h100/p_p__Z_j_j_j_j_j/H100/00078/event_data.hdf5,4.364013671875e-06,229146.85314685316
p p -> Z j j j j j,/tmp/jchilders/pepper_data/z5j.csv,process_file,65536,10,12345,info,13000,m_Z^2,True,/tmp/jchilders/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j_j_j_j_j/H100/00079,79,H100,4.033994913101196,0,65536,2.2230000000000003,1.9080000000000001,3.811e-06,0.3035,0.00011040000000000001,0.0008460000000000001,0.0004082,1.052e-06,1.7819999999999998,0.1023,0.006291,0.004711,0.001734,0.0009432,0.6975,0.356,0.178,0.3805,0.07022,0.006314999999999999,0.0267,0.0043,0.001991,0.0026030000000000003,0.04999,0.0003933,0.002493,0.0005384,0.0016760000000000002,pepper_diagnostics_h100/p_p__Z_j_j_j_j_j/H100/00079/z5j/timers.csv,0.016569999999999998,167564,15.115375790593188,2.20472678163071,655360,563065,47,pepper_diagnostics_h100/p_p__Z_j_j_j_j_j/H100/00079/event_data.hdf5,2.9113769531250004e-06,343480.0838574423
p p -> Z j j j j j,/tmp/jchilders/pepper_data/z5j.csv,process_file,131072,10,12345,info,13000,m_Z^2,True,/tmp/jchilders/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j_j_j_j_j/H100/00080,80,H100,7.0374181270599365,0,131072,5.316,4.803999999999999,3.853e-06,0.4971,0.0001196,0.000799,0.0003864,1.133e-06,4.49,0.2893,0.006111,0.005412,0.002095,0.00106,1.8459999999999999,0.8697,0.3926,1.065,0.1245,0.008375,0.04162,0.003535,0.002576,0.002694,0.1455,0.0005496,0.002519,0.0006437,0.002246,pepper_diagnostics_h100/p_p__Z_j_j_j_j_j/H100/00080/z5j/timers.csv,0.03932,167564,14.472168310142413,1.525448691822772,1310720,1123516,90,pepper_diagnostics_h100/p_p__Z_j_j_j_j_j/H100/00080/event_data.hdf5,3.6651611328124995e-06,272839.3005828477
p p -> Z j j j j j,/tmp/jchilders/pepper_data/z5j.csv,process_file,262144,10,12345,info,13000,m_Z^2,True,/tmp/jchilders/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j_j_j_j_j/H100/00081,81,H100,10.040790557861328,0,262144,8.252,7.54,3.843e-06,0.6967,0.0001278,0.0008569,0.0004122,1.091e-06,6.928999999999999,0.581,0.008768999999999999,0.006934,0.002389,0.00149,2.7939999999999996,1.445,0.5866,1.732,0.1362,0.006823,0.03209,0.0047020000000000005,0.004067,0.0030559999999999997,0.2936,0.001181,0.0027429999999999998,0.0008173,0.00337,pepper_diagnostics_h100/p_p__Z_j_j_j_j_j/H100/00081/z5j/timers.csv,0.0646,471564,23.477073036453252,1.3738155220747228,2621440,2255104,292,pepper_diagnostics_h100/p_p__Z_j_j_j_j_j/H100/00081/event_data.hdf5,2.87628173828125e-06,347671.0875331565
p p -> Z j j j j j,/tmp/jchilders/pepper_data/z5j.csv,process_file,524288,10,12345,info,13000,m_Z^2,True,/tmp/jchilders/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j_j_j_j_j/H100/00082,82,H100,20.052168369293213,0,524288,17.56,16.4,3.887e-06,1.139,0.00013030000000000002,0.0007692,0.000368,9.009999999999999e-07,15.15,1.216,0.013730000000000001,0.009649,0.003411,0.0021030000000000003,6.055,3.363,1.199,3.8739999999999997,0.2216,0.007894,0.0389,0.007675,0.00605,0.003587,0.5864,0.052360000000000004,0.003009,0.001315,0.0053219999999999995,pepper_diagnostics_h100/p_p__Z_j_j_j_j_j/H100/00082/z5j/timers.csv,0.1384,623564,15.398408508163797,0.7930982024415411,5242880,4468276,381,pepper_diagnostics_h100/p_p__Z_j_j_j_j_j/H100/00082/event_data.hdf5,3.1280517578125e-06,319687.8048780488
p p -> Z j j j j j,/tmp/jchilders/pepper_data/z5j.csv,process_file,1048576,10,12345,info,13000,m_Z^2,True,/tmp/jchilders/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j_j_j_j_j/H100/00083,83,H100,41.97994637489319,0,1048576,40.41,38.2,3.6960000000000003e-06,2.175,0.000118,0.0008372,0.0004049,1.224e-06,35.84,2.31,0.01948,0.01492,0.005295,0.0034219999999999997,13.59,8.536,2.8369999999999997,9.513,0.4168,0.008509000000000001,0.04458,0.008759999999999999,0.01072,0.0037649999999999997,1.17,0.0027199999999999998,0.003582,0.002224,0.009111,pepper_diagnostics_h100/p_p__Z_j_j_j_j_j/H100/00083/z5j/timers.csv,0.3478,1535564,19.66422305214603,0.6302750338327737,10485760,8977312,979,pepper_diagnostics_h100/p_p__Z_j_j_j_j_j/H100/00083/event_data.hdf5,3.6430358886718753e-06,274496.33507853403


==> JLSE_Plots/pepper_results/pepper/pepper_zjets/2023-11-06_zjets/pepper_kokkos_mi100.csv <==
process_string,process,process_input_type,batch_size,n_batches,seed,verbosity,collision_energy,mu2,use_cached_results,cache_path,integrator,diagnostic_output_enabled,diagnostic_path,proc_id,label,run_time,return_code,thread_count,Total Runtime,Event Generation Runtime,Optimisation Runtime,Initialisation Runtime,HDF5 Close Runtime,HDF5 Open Runtime,HDF5 Init Runtime,Unweighting Setup Runtime,EG Recursion,EG Output,EG PDF and AlphaS evaluation,EG Phase space,EG External State,EG RNG,EG-R Calculate currents,EG-R Momenta preparation,EG-R Currents preparation,EG-R IP reset,EG-R ME update,EG-R ME reset,EG-R IC reset,EG-PDF PDF,EG-PDF AlphaS,EG-O Filter non-zero,EG-O Pull non-zero,EG-O HDF5 write,EG-PS Fill Mom Weights,EG-PS Update weights,EG-PS Cuts,CSV Timer Filename,EG-R ME2 update,event_data_size,xs_mean,xs_sigma,n_trials,n_nonzero_after_cuts,n_nonzero,HDF5 Filename,event_period,event_rate
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,128,20000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/MI100/00000,0,MI100,50.079596519470215,0,128,44.85,44.61,1.78e-06,0.2322,0.002949,0.03818,0.001317,6.79e-07,7.871,11.57,11.5,4.76,2.596,0.7908,1.774,1.33,1.011,0.5124,0.9174,0.7063,0.1845,10.14,1.36,5.246,3.254,1.736,1.122,1.315,2.32,pepper_diagnostics/p_p__Z/MI100/00000/z0j/timers.csv,0.8625,660248116,1548.416753904354,1.3020740608694903,2560000,2536629,915127,pepper_diagnostics/p_p__Z/MI100/00000/event_data.hdf5,1.742578125e-05,57386.236269894645
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,256,20000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/MI100/00001,1,MI100,50.19011974334717,0,256,45.91,45.68,2.34e-06,0.232,0.00206,0.03819,0.001254,9e-07,7.796,12.87,11.62,4.68,2.487,0.7679,1.755,1.331,0.9809,0.5096,0.9288,0.6757,0.1706,10.28,1.338,5.157,3.243,3.037,1.119,1.331,2.227,pepper_diagnostics/p_p__Z/MI100/00001/z0j/timers.csv,0.8558,1323937804,1552.579434585907,0.9212015220764171,5120000,5073081,1835143,pepper_diagnostics/p_p__Z/MI100/00001/event_data.hdf5,8.921875e-06,112084.06304728547
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,512,20000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/MI100/00002,2,MI100,53.216551065444946,0,512,48.43,48.19,2.14e-06,0.2319,0.002913,0.03814,0.00125,7.4e-07,7.774,15.18,11.84,4.65,2.346,0.7786,1.722,1.34,1.007,0.5396,0.9271,0.6377,0.1754,10.49,1.349,5.138,3.425,4.961,1.128,1.332,2.186,pepper_diagnostics/p_p__Z/MI100/00002/z0j/timers.csv,0.8643,2647637332,1552.5413013931234,0.651397569432772,10240000,10146520,3670083,pepper_diagnostics/p_p__Z/MI100/00002/event_data.hdf5,4.7060546874999995e-06,212492.2183025524
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,1024,18000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/MI100/00003,3,MI100,55.24395966529846,0,1024,50.2,49.97,1.67e-06,0.2321,0.002413,0.03843,0.001413,5.8e-07,7.569,18.19,11.7,4.49,2.117,0.7285,1.788,1.3,0.9844,0.5619,0.8943,0.5822,0.1484,10.45,1.248,4.824,3.298,8.214,1.032,1.333,2.122,pepper_diagnostics/p_p__Z/MI100/00003/z0j/timers.csv,0.7798,4766104300,1552.6568227932642,0.48554732931917677,18432000,18264146,6606676,pepper_diagnostics/p_p__Z/MI100/00003/event_data.hdf5,2.7110460069444445e-06,368861.31679007405
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,2048,14400,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/MI100/00004,4,MI100,72.23393630981445,0,2048,71.58,71.45,1.65e-06,0.04128,0.0911,0.001005,0.0008109,1e-06,5.948,46.16,9.317,3.521,1.661,0.609,1.367,1.028,0.7641,0.4519,0.7017,0.4798,0.1258,8.306,1.011,3.846,3.095,37.11,0.8356,1.034,1.648,pepper_diagnostics/p_p__Z/MI100/00004/z0j/timers.csv,0.6182,7635553612,1554.6168111555971,0.3839581568156474,29491200,29223469,10584260,pepper_diagnostics/p_p__Z/MI100/00004/event_data.hdf5,2.4227566189236114e-06,412752.97410776763
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,4096,10080,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/MI100/00005,5,MI100,68.12815594673157,0,4096,67.61,66.8,2.52e-06,0.04151,0.7697,0.001224,0.0009339,1.13e-06,4.074,48.72,6.469,2.408,1.197,0.974,0.9132,0.7134,0.5404,0.3137,0.473,0.3355,0.08539,5.762,0.7073,2.647,2.997,40.84,0.5842,0.7231,1.099,pepper_diagnostics/p_p__Z/MI100/00005/z0j/timers.csv,0.418,10685060236,1553.9867711263448,0.3244786594031092,41287680,40912930,14811401,pepper_diagnostics/p_p__Z/MI100/00005/event_data.hdf5,1.6179160466269841e-06,618079.0419161677
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,8192,7056,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/MI100/00006,6,MI100,68.14927196502686,0,8192,67.08,66.76,2.07e-06,0.04305,0.2832,0.001326,0.0009095,7.2e-07,2.86,53.49,4.638,1.74,0.8477,0.865,0.6264,0.5058,0.3691,0.2237,0.3412,0.2344,0.0581,4.134,0.5048,1.889,2.819,46.12,0.418,0.5175,0.8035,pepper_diagnostics/p_p__Z/MI100/00006/z0j/timers.csv,0.2974,14957342188,1553.7599075067506,0.2742145569456592,57802752,57277491,20733606,pepper_diagnostics/p_p__Z/MI100/00006/event_data.hdf5,1.1549623104450114e-06,865829.1192330737
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,16384,4939,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/MI100/00007,7,MI100,63.09413433074951,0,16384,62.43,62.03,1.93e-06,0.04618,0.35,0.001165,0.000889,6.4e-07,2.073,52.75,3.225,1.208,0.585,0.6836,0.4545,0.3665,0.2761,0.1697,0.2514,0.1551,0.03992,2.849,0.3754,1.396,2.881,44.97,0.2962,0.3667,0.5437,pepper_diagnostics/p_p__Z/MI100/00007/z0j/timers.csv,0.2124,20949236620,1554.4997418430494,0.23178458454652945,80920576,80185006,29039553,pepper_diagnostics/p_p__Z/MI100/00007/event_data.hdf5,7.665541085619559e-07,1304539.3519264872
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,32768,3951,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/MI100/00008,8,MI100,108.1882951259613,0,32768,107.0,105.3,2.33e-06,0.08241,1.628,0.001094,0.001091,7.9e-07,1.749,97.55,2.614,1.025,0.4977,0.5127,0.4086,0.3091,0.2264,0.1516,0.1956,0.1327,0.0337,2.31,0.3039,1.131,4.662,86.39,0.2523,0.2993,0.4727,pepper_diagnostics/p_p__Z/MI100/00008/z0j/timers.csv,0.1704,33515539900,1554.3945934853082,0.1832419542419877,129466368,128289471,46458839,pepper_diagnostics/p_p__Z/MI100/00008/event_data.hdf5,8.133386425113895e-07,1229500.170940171
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,65536,3161,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/MI100/00009,9,MI100,165.25124883651733,0,65536,164.8,164.6,1.73e-06,0.06357,0.171,0.001262,0.001002,7.2e-07,1.599,157.9,2.238,0.8727,0.4542,0.4148,0.3809,0.2857,0.2081,0.1597,0.1722,0.1216,0.0295,1.943,0.2951,1.368,8.194,139.5,0.2356,0.2442,0.3922,pepper_diagnostics/p_p__Z/MI100/00009/z0j/timers.csv,0.1414,53637156172,1554.6322483083957,0.14486455811055754,207159296,205276658,74351225,pepper_diagnostics/p_p__Z/MI100/00009/event_data.hdf5,7.945576335613729e-07,1258561.944106926
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,131072,2528,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/MI100/00010,10,MI100,251.3406207561493,0,131072,250.5,250.1,2.77e-06,0.07012,0.2824,0.002175,0.0009319,7.7e-07,1.91,243.2,2.306,0.9279,0.4203,0.3833,0.6034,0.3451,0.2377,0.2027,0.1762,0.1187,0.02257,2.013,0.2934,1.793,14.97,210.8,0.2107,0.2297,0.4866,pepper_diagnostics/p_p__Z/MI100/00010/z0j/timers.csv,0.1215,85752435772,1553.9391979352745,0.11453296091368947,331350016,328338685,118869161,pepper_diagnostics/p_p__Z/MI100/00010/event_data.hdf5,7.54790970041782e-07,1324870.1159536187
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,262144,2023,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/MI100/00011,11,MI100,398.6565718650818,0,262144,397.7,397.4,2.06e-06,0.09229,0.2233,0.001369,0.000935,6.5e-07,2.252,389.9,2.554,0.9582,0.4129,0.3769,0.7594,0.415,0.2855,0.2864,0.1906,0.1241,0.01828,2.236,0.3184,1.948,25.93,334.1,0.194,0.2332,0.5302,pepper_diagnostics/p_p__Z/MI100/00011/z0j/timers.csv,0.1082,137136489100,1552.8029981673633,0.09052137932408119,530317312,525486172,190097261,pepper_diagnostics/p_p__Z/MI100/00011/event_data.hdf5,7.493626759067597e-07,1334467.3175641673
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,524288,1820,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/MI100/00012,12,MI100,656.8199021816254,0,524288,656.0,655.3,1.65e-06,0.1632,0.55,0.001355,0.001173,8.1e-07,3.393,645.6,3.219,1.195,0.5203,0.4252,1.242,0.6314,0.4249,0.4609,0.2709,0.1693,0.01729,2.701,0.5177,2.294,50.64,541.5,0.2109,0.2842,0.6989,pepper_diagnostics/p_p__Z/MI100/00012/z0j/timers.csv,0.1166,247385234404,1556.5922820008261,0.06751443328127812,954204160,945556488,342923070,pepper_diagnostics/p_p__Z/MI100/00012/event_data.hdf5,6.867503071879292e-07,1456133.3129864186
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,1048576,1638,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/MI100/00013,13,MI100,1071.5263466835022,0,1048576,1071.0,1071.0,2.75e-06,0.2786,0.2685,0.001113,0.0009379,8.9e-07,5.237,1057.0,4.736,1.682,0.733,0.5422,1.969,1.01,0.6699,0.7066,0.4095,0.2547,0.01621,3.881,0.855,3.16,92.11,868.3,0.2533,0.3897,1.039,pepper_diagnostics/p_p__Z/MI100/00013/z0j/timers.csv,0.1465,444536389732,1554.071657176532,0.05030677165416237,1717567488,1701949042,616212161,pepper_diagnostics/p_p__Z/MI100/00013/event_data.hdf5,6.235562838040865e-07,1603704.4705882352
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,128,15000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/MI100/00014,14,MI100,40.05144810676575,0,128,39.57,38.4,2.34e-06,0.2152,0.9538,0.001619,0.001312,1.15e-06,11.02,7.311,8.319,4.462,2.536,0.5311,3.116,1.979,1.486,0.7411,1.379,0.5648,0.2473,7.348,0.9715,3.917,2.239,0.2572,0.8532,1.123,2.484,pepper_diagnostics/p_p__Z_j/MI100/00014/z1j/timers.csv,0.6024,106577604,385.40276558571026,1.0742325368511951,1920000,1878776,120868,pepper_diagnostics/p_p__Z_j/MI100/00014/event_data.hdf5,1.9999999999999998e-05,50000.00000000001
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,256,15000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/MI100/00015,15,MI100,41.05422854423523,0,256,40.54,39.68,1.2e-06,0.04279,0.8136,0.00101,0.0008568,7.2e-07,11.35,7.848,8.568,4.532,2.571,0.5343,3.157,2.064,1.557,0.8023,1.389,0.579,0.2594,7.549,1.018,3.993,2.319,0.5693,0.8768,1.121,2.532,pepper_diagnostics/p_p__Z_j/MI100/00015/z1j/timers.csv,0.6441,213315644,385.82666674371114,0.7599604851586127,3840000,3758301,241950,pepper_diagnostics/p_p__Z_j/MI100/00015/event_data.hdf5,1.0333333333333333e-05,96774.19354838709
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,512,15000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/MI100/00016,16,MI100,43.05130386352539,0,512,42.63,40.8,2.71e-06,0.04388,1.781,0.001411,0.00103,1.33e-06,11.51,8.442,8.72,4.659,2.463,0.5306,3.274,2.068,1.564,0.8772,1.403,0.5554,0.243,7.733,0.9861,4.011,2.378,1.034,0.8847,1.207,2.565,pepper_diagnostics/p_p__Z_j/MI100/00016/z1j/timers.csv,0.6351,425823724,385.15730088059576,0.5370109364669013,7680000,7515923,483031,pepper_diagnostics/p_p__Z_j/MI100/00016/event_data.hdf5,5.3124999999999995e-06,188235.29411764708
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,1024,13500,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/MI100/00017,17,MI100,44.07706832885742,0,1024,43.63,43.55,2.96e-06,0.06761,0.01174,0.001386,0.0009576,1.03e-06,11.37,12.36,8.785,4.312,2.136,0.5038,3.373,2.023,1.58,0.9844,1.322,0.4734,0.219,7.866,0.9186,3.696,2.324,5.292,0.8307,1.204,2.275,pepper_diagnostics/p_p__Z_j/MI100/00017/z1j/timers.csv,0.5731,766225332,384.98873250691463,0.40013291727637323,13824000,13528564,869246,pepper_diagnostics/p_p__Z_j/MI100/00017/event_data.hdf5,3.150318287037037e-06,317428.24339839263
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,2048,10800,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/MI100/00018,18,MI100,38.74376320838928,0,2048,37.78,36.56,1.46e-06,0.04442,1.171,0.001249,0.0009138,6.4e-07,8.882,11.91,6.937,3.402,1.685,0.4376,2.615,1.594,1.202,0.784,1.039,0.3742,0.1722,6.199,0.7384,2.921,2.059,5.915,0.6672,0.9513,1.782,pepper_diagnostics/p_p__Z_j/MI100/00018/z1j/timers.csv,0.4573,1226405812,385.17239772910926,0.31641198928626335,22118400,21646067,1391362,pepper_diagnostics/p_p__Z_j/MI100/00018/event_data.hdf5,1.6529224537037039e-06,604989.0590809628
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,4096,7559,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/MI100/00019,19,MI100,31.064388751983643,0,4096,30.72,29.68,2.77e-06,0.04493,0.9958,0.00115,0.0009299,1.03e-06,6.406,12.07,4.929,2.44,1.207,0.2993,1.89,1.155,0.906,0.5702,0.7246,0.2592,0.1195,4.381,0.5478,2.07,1.719,7.358,0.4754,0.6956,1.268,pepper_diagnostics/p_p__Z_j/MI100/00019/z1j/timers.csv,0.322,1713286916,384.41114400168885,0.2671932011223464,30961664,30301057,1943718,pepper_diagnostics/p_p__Z_j/MI100/00019/event_data.hdf5,9.586048088371477e-07,1043182.7493261456
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,8192,5291,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/MI100/00020,20,MI100,30.062345504760742,0,8192,29.15,28.36,2.489e-06,0.04688,0.7442,0.001128,0.00152,9.4e-07,4.441,16.08,3.411,1.672,0.8279,0.2531,1.284,0.8,0.6201,0.4225,0.498,0.1779,0.08523,3.045,0.3659,1.466,1.587,12.06,0.3374,0.468,0.8657,pepper_diagnostics/p_p__Z_j/MI100/00020/z1j/timers.csv,0.2241,2408188100,385.97554427522283,0.22626121268817756,43343872,42415009,2732114,pepper_diagnostics/p_p__Z_j/MI100/00020/event_data.hdf5,6.543024121149121e-07,1528345.275035261
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,16384,3704,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/MI100/00021,21,MI100,32.07079029083252,0,16384,31.44,31.21,2.69e-06,0.05069,0.1845,0.001129,0.0009682,9e-07,3.288,22.12,2.464,1.232,0.5998,0.2953,0.9466,0.5923,0.4604,0.316,0.3725,0.1286,0.0633,2.19,0.2747,1.079,1.577,18.34,0.247,0.3369,0.6473,pepper_diagnostics/p_p__Z_j/MI100/00021/z1j/timers.csv,0.1635,3375523692,386.4145538487919,0.1913112480445658,60686336,59385822,3829626,pepper_diagnostics/p_p__Z_j/MI100/00021/event_data.hdf5,5.142838084671977e-07,1944451.6501121435
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,32768,2963,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/MI100/00022,22,MI100,43.07937288284302,0,32768,42.23,41.93,1.85e-06,0.05705,0.2377,0.001206,0.0008653,7.5e-07,2.767,34.27,1.982,0.9677,0.4943,0.4353,0.7779,0.5069,0.4035,0.302,0.291,0.1057,0.05286,1.749,0.2326,0.8532,1.778,30.11,0.2032,0.2715,0.4924,pepper_diagnostics/p_p__Z_j/MI100/00022/z1j/timers.csv,0.1322,5382299212,385.1203916694113,0.15101969711414256,97091584,95017388,6106449,pepper_diagnostics/p_p__Z_j/MI100/00022/event_data.hdf5,4.318602938849983e-07,2315563.653708562
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,65536,2370,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/MI100/00023,23,MI100,60.09349012374878,0,65536,59.57,59.38,2.3e-06,0.06401,0.1195,0.001348,0.0008586,7.5e-07,2.677,52.38,1.741,0.8393,0.4598,0.4002,0.7251,0.5158,0.375,0.3599,0.26,0.1002,0.04407,1.496,0.2448,0.791,4.444,43.32,0.1904,0.2164,0.4318,pepper_diagnostics/p_p__Z_j/MI100/00023/z1j/timers.csv,0.122,8604786724,384.88028876252775,0.11936452867939228,155320320,151995587,9762538,pepper_diagnostics/p_p__Z_j/MI100/00023/event_data.hdf5,3.8230670655327007e-07,2615700.9093971034
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,131072,1896,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/MI100/00024,24,MI100,73.10700488090515,0,131072,72.28,71.95,2.02e-06,0.09087,0.2384,0.001004,0.0009798,6.8e-07,3.539,64.15,1.773,0.9542,0.4299,0.3177,1.169,0.7248,0.4601,0.5346,0.2946,0.09733,0.0357,1.53,0.2424,0.8579,8.539,47.69,0.1778,0.2117,0.5639,pepper_diagnostics/p_p__Z_j/MI100/00024/z1j/timers.csv,0.09424,13769539580,384.9332754205146,0.09437322597945802,248512512,243178531,15622238,pepper_diagnostics/p_p__Z_j/MI100/00024/event_data.hdf5,2.895226458456949e-07,3453961.250868659
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,262144,1517,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/MI100/00025,25,MI100,131.16921520233154,0,262144,130.0,129.8,1.79e-06,0.1209,0.1102,0.001032,0.001021,6.3e-07,4.469,120.7,2.027,1.021,0.4426,0.3617,1.512,0.926,0.5735,0.8175,0.3073,0.1054,0.02716,1.701,0.3261,0.9774,18.11,87.09,0.1692,0.221,0.6297,pepper_diagnostics/p_p__Z_j/MI100/00025/z1j/timers.csv,0.09615,22053921756,385.22483663361487,0.07462581295834052,397672448,389246172,25021361,pepper_diagnostics/p_p__Z_j/MI100/00025/event_data.hdf5,3.2639927823211936e-07,3063732.265023112
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,524288,1365,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/MI100/00026,26,MI100,188.24919533729553,0,524288,187.0,186.7,2.189e-06,0.1928,0.03608,0.00113,0.001313,7e-07,7.035,174.3,2.395,1.347,0.5716,0.3579,2.454,1.53,0.8857,1.379,0.4274,0.1457,0.02654,1.998,0.3973,1.196,29.51,118.4,0.1973,0.273,0.8759,pepper_diagnostics/p_p__Z_j/MI100/00026/z1j/timers.csv,0.09082,40115600204,389.42093393540557,0.05591505127144247,715653120,700286717,45513397,pepper_diagnostics/p_p__Z_j/MI100/00026/event_data.hdf5,2.608805785685668e-07,3833171.5050883777
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,1048576,1229,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/MI100/00027,27,MI100,262.56336760520935,0,1048576,261.9,261.5,2.15e-06,0.3675,0.08692,0.001207,0.001414,6.9e-07,11.71,242.2,3.521,1.978,0.8336,0.4625,4.129,2.663,1.5,2.318,0.6365,0.2177,0.02449,2.887,0.6337,1.385,50.52,145.2,0.2504,0.3882,1.338,pepper_diagnostics/p_p__Z_j/MI100/00027/z1j/timers.csv,0.11,71158294892,383.59202582727835,0.04137482356464089,1288699904,1261142482,80733070,pepper_diagnostics/p_p__Z_j/MI100/00027/event_data.hdf5,2.0291768408481236e-07,4928106.707456979
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,128,10000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/MI100/00028,28,MI100,42.073872566223145,0,128,41.24,40.52,2.01e-06,0.612,0.1037,0.0008755,0.0007895,6.1e-07,21.29,4.482,5.939,3.341,2.211,0.3515,7.31,4.142,2.88,1.415,2.442,0.4576,0.4521,5.272,0.6667,2.642,1.263,0.0431,0.6002,0.8446,1.895,pepper_diagnostics/p_p__Z_j_j/MI100/00028/z2j/timers.csv,0.4215,20636340,166.8610836753348,1.181589564409812,1280000,1229566,19713,pepper_diagnostics/p_p__Z_j_j/MI100/00028/event_data.hdf5,3.165625e-05,31589.3385982231
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,256,10000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/MI100/00029,29,MI100,42.07835674285889,0,256,41.65,41.44,2.31e-06,0.06175,0.1481,0.001657,0.0008935,9e-07,21.54,4.91,6.082,3.347,2.244,0.3469,7.396,4.178,2.849,1.533,2.518,0.4504,0.4565,5.437,0.6452,2.716,1.447,0.1299,0.6159,0.846,1.884,pepper_diagnostics/p_p__Z_j_j/MI100/00029/z2j/timers.csv,0.4201,40526500,164.59498649657357,0.830498772329366,2560000,2459053,38865,pepper_diagnostics/p_p__Z_j_j/MI100/00029/event_data.hdf5,1.61875e-05,61776.061776061775
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,512,10000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/MI100/00030,30,MI100,45.080406665802,0,512,43.89,43.52,1.99e-06,0.06211,0.3089,0.001328,0.000997,8.6e-07,22.97,5.231,6.286,3.482,2.117,0.3614,8.107,4.315,3.045,1.79,2.613,0.4244,0.4531,5.604,0.6817,2.766,1.556,0.225,0.6336,0.9308,1.916,pepper_diagnostics/p_p__Z_j_j/MI100/00030/z2j/timers.csv,0.4444,81765436,166.0201827870113,0.5897763850941847,5120000,4918954,78443,pepper_diagnostics/p_p__Z_j_j/MI100/00030/event_data.hdf5,8.5e-06,117647.05882352941
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,1024,9000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/MI100/00031,31,MI100,45.080267906188965,0,1024,43.85,43.26,2.51e-06,0.06225,0.5272,0.001056,0.0009454,1.1e-06,23.64,5.06,6.145,3.426,1.816,0.3229,8.829,4.335,3.142,2.128,2.456,0.3614,0.4108,5.534,0.6114,2.544,1.523,0.3074,0.5934,0.9509,1.88,pepper_diagnostics/p_p__Z_j_j/MI100/00031/z2j/timers.csv,0.404,147163764,166.09284493960016,0.44079924075124294,9216000,8852856,141205,pepper_diagnostics/p_p__Z_j_j/MI100/00031/event_data.hdf5,4.6940104166666666e-06,213037.4479889043
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,2048,7200,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/MI100/00032,32,MI100,37.07090401649475,0,2048,35.95,35.3,1.81e-06,0.06464,0.5806,0.0009189,0.001056,6.8e-07,19.04,4.518,4.95,2.764,1.45,0.2659,7.116,3.495,2.501,1.706,1.966,0.3028,0.3307,4.447,0.5026,2.035,1.352,0.459,0.4919,0.7688,1.502,pepper_diagnostics/p_p__Z_j_j/MI100/00032/z2j/timers.csv,0.3238,235582716,166.2714125040088,0.3478046786060488,14745600,14163040,226188,pepper_diagnostics/p_p__Z_j_j/MI100/00032/event_data.hdf5,2.3939344618055555e-06,417722.37960339943
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,4096,5040,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/MI100/00033,33,MI100,27.05728769302368,0,4096,26.16,25.59,3.23e-06,0.06642,0.5055,0.001394,0.0009178,1e-06,13.6,3.702,3.461,1.932,1.034,0.2081,5.004,2.472,1.8,1.322,1.398,0.2179,0.2555,3.108,0.3528,1.456,1.127,0.5128,0.3498,0.5471,1.034,pepper_diagnostics/p_p__Z_j_j/MI100/00033/z2j/timers.csv,0.2299,325764436,164.23530763814395,0.2921004172462221,20643840,19826525,312717,pepper_diagnostics/p_p__Z_j_j/MI100/00033/event_data.hdf5,1.2395949590773809e-06,806715.123094959
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,8192,3528,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/MI100/00034,34,MI100,20.07239580154419,0,8192,19.28,18.64,2.37e-06,0.06863,0.5716,0.001028,0.0009681,7.6e-07,9.456,3.285,2.451,1.365,0.7606,0.1448,3.417,1.761,1.266,0.9166,0.9737,0.1451,0.1613,2.188,0.2639,1.003,0.9856,0.6768,0.2497,0.3799,0.7353,pepper_diagnostics/p_p__Z_j_j/MI100/00034/z2j/timers.csv,0.1589,461360788,166.12147238869161,0.248207421085177,28901376,27757412,442957,pepper_diagnostics/p_p__Z_j_j/MI100/00034/event_data.hdf5,6.449519912131519e-07,1550503.0042918455
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,16384,2469,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/MI100/00035,35,MI100,16.023162364959717,0,16384,15.46,14.49,2.65e-06,0.07152,0.8922,0.001322,0.0009729,8.9e-07,6.681,3.709,1.685,0.958,0.5155,0.1237,2.371,1.247,0.9012,0.6998,0.6659,0.1001,0.1138,1.499,0.186,0.7356,0.9927,1.291,0.1777,0.2642,0.5157,pepper_diagnostics/p_p__Z_j_j/MI100/00035/z2j/timers.csv,0.1107,648499924,166.86782661615572,0.21038451735967373,40452096,38857327,622632,pepper_diagnostics/p_p__Z_j_j/MI100/00035/event_data.hdf5,3.5820146377582017e-07,2791725.0517598344
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,32768,1975,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/MI100/00036,36,MI100,17.047016143798828,0,32768,15.9,15.27,2.7e-06,0.08281,0.549,0.001219,0.0009692,1.03e-06,6.04,5.853,1.362,0.7782,0.4376,0.1253,2.045,1.153,0.7906,0.8038,0.5452,0.08779,0.09016,1.212,0.1506,0.575,1.328,2.93,0.1449,0.214,0.4189,pepper_diagnostics/p_p__Z_j_j/MI100/00036/z2j/timers.csv,0.1036,1030800756,165.76736664705052,0.16582884562219075,64716800,62162437,989756,pepper_diagnostics/p_p__Z_j_j/MI100/00036/event_data.hdf5,2.3595109770569618e-07,4238166.339227243
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,65536,1580,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/MI100/00037,37,MI100,23.05502724647522,0,65536,22.07,21.08,1.64e-06,0.09035,0.8898,0.001093,0.001194,8.3e-07,6.278,11.79,1.163,0.6572,0.3857,0.227,2.014,1.36,0.7722,1.056,0.4868,0.07426,0.07184,1.007,0.1561,0.5744,3.495,4.692,0.1331,0.1718,0.3519,pepper_diagnostics/p_p__Z_j_j/MI100/00037/z2j/timers.csv,0.07603,1643976796,165.25185477389687,0.13083153965052433,103546880,99480498,1578548,pepper_diagnostics/p_p__Z_j_j/MI100/00037/event_data.hdf5,2.0357928698575948e-07,4912091.081593928
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,131072,1264,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/MI100/00038,38,MI100,37.0953586101532,0,131072,36.51,35.8,2.8e-06,0.1244,0.58,0.001188,0.001049,1.09e-06,9.078,23.6,1.236,0.7712,0.3737,0.2179,3.363,2.07,1.043,1.599,0.5188,0.07264,0.0624,1.065,0.1712,0.6079,7.352,9.068,0.134,0.1708,0.4659,pepper_diagnostics/p_p__Z_j_j/MI100/00038/z2j/timers.csv,0.07154,2649659884,166.4470007452441,0.10380709702032631,165675008,159137065,2544300,pepper_diagnostics/p_p__Z_j_j/MI100/00038/event_data.hdf5,2.160856995401503e-07,4627793.519553073
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,262144,1011,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/MI100/00039,39,MI100,53.11299967765808,0,262144,52.03,51.31,1.88e-06,0.1675,0.5514,0.0009824,0.001269,6.2e-07,12.31,35.68,1.367,0.8449,0.3932,0.2072,4.48,2.877,1.364,2.572,0.5811,0.08354,0.04637,1.176,0.1917,0.5205,11.38,13.43,0.1257,0.1834,0.5355,pepper_diagnostics/p_p__Z_j_j/MI100/00039/z2j/timers.csv,0.06549,4213011148,165.45082824561112,0.0818148730130355,265027584,254576752,4045415,pepper_diagnostics/p_p__Z_j_j/MI100/00039/event_data.hdf5,1.9360248931673467e-07,5165222.841551354
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,524288,910,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/MI100/00040,40,MI100,97.24851965904236,0,524288,96.38,95.43,2.49e-06,0.3204,0.6205,0.001421,0.00107,1.46e-06,19.53,71.68,1.749,1.211,0.5011,0.2782,7.23,4.681,2.162,4.267,0.7651,0.09431,0.04248,1.459,0.2904,0.5868,23.91,26.11,0.163,0.2527,0.7948,pepper_diagnostics/p_p__Z_j_j/MI100/00040/z2j/timers.csv,0.07545,7576736828,165.28803532615336,0.06098745693830427,477102080,458213768,7275411,pepper_diagnostics/p_p__Z_j_j/MI100/00040/event_data.hdf5,2.000200879442823e-07,4999497.851828565
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,1048576,819,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/MI100/00041,41,MI100,162.79312467575073,0,1048576,161.9,160.8,3.43e-06,0.4708,0.6921,0.001201,0.001193,1.06e-06,33.5,121.2,2.573,1.793,0.7475,0.4003,12.24,8.403,3.685,7.507,1.171,0.1465,0.03952,2.125,0.4485,0.9145,39.96,44.31,0.2165,0.3455,1.231,pepper_diagnostics/p_p__Z_j_j/MI100/00041/z2j/timers.csv,0.0973,13714654156,166.20928324696328,0.04556527381934348,858783744,825110360,13169354,pepper_diagnostics/p_p__Z_j_j/MI100/00041/event_data.hdf5,1.8724155076694141e-07,5340694.925373133
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,128,1000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/MI100/00042,42,MI100,12.020289182662964,0,128,11.6,10.74,1.47e-06,0.8494,0.0002627,0.0009699,0.0008935,6.1e-07,8.661,0.3574,0.6851,0.3797,0.2872,0.03914,3.528,1.709,1.044,0.5192,0.9076,0.07579,0.1592,0.6173,0.0678,0.252,0.06866,0.002374,0.07064,0.09868,0.2102,pepper_diagnostics/p_p__Z_j_j_j/MI100/00042/z3j/timers.csv,0.05383,495564,71.55861191795738,3.636798693245978,128000,119782,386,pepper_diagnostics/p_p__Z_j_j_j/MI100/00042/event_data.hdf5,8.390625e-05,11918.06331471136
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,256,1000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/MI100/00043,43,MI100,12.01924991607666,0,256,11.23,11.16,1.9e-06,0.07323,0.0003163,0.001297,0.001106,8.2e-07,8.91,0.4237,0.7444,0.3853,0.3006,0.03844,3.589,1.718,1.069,0.6398,0.904,0.08967,0.2054,0.6728,0.0716,0.2751,0.09677,0.003574,0.07462,0.1008,0.2097,pepper_diagnostics/p_p__Z_j_j_j/MI100/00043/z3j/timers.csv,0.05725,1095564,76.47968628960172,2.6617459000102666,256000,239374,827,pepper_diagnostics/p_p__Z_j_j_j/MI100/00043/event_data.hdf5,4.359375e-05,22939.068100358425
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,512,1000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/MI100/00044,44,MI100,13.020143747329712,0,512,11.8,11.72,1.49e-06,0.07449,0.0002598,0.001011,0.001031,8.9e-07,9.506,0.4755,0.7062,0.3905,0.2606,0.0374,4.075,1.775,1.108,0.6882,0.9195,0.0698,0.1609,0.6366,0.06953,0.2787,0.129,0.004742,0.07304,0.1072,0.2101,pepper_diagnostics/p_p__Z_j_j_j/MI100/00044/z3j/timers.csv,0.05814,2055564,76.6015912631654,1.89918564701999,512000,479144,1645,pepper_diagnostics/p_p__Z_j_j_j/MI100/00044/event_data.hdf5,2.2890625000000002e-05,43686.00682593856
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,1024,900,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/MI100/00045,45,MI100,13.020747184753418,0,1024,12.55,12.48,2.08e-06,0.07515,0.0006943,0.001069,0.001255,1.02e-06,10.31,0.4792,0.703,0.4101,0.2256,0.03343,4.734,1.794,1.183,0.8632,0.8598,0.06484,0.1474,0.6388,0.06413,0.26,0.1407,0.00715,0.07023,0.1119,0.2278,pepper_diagnostics/p_p__Z_j_j_j/MI100/00045/z3j/timers.csv,0.05904,3615564,74.67269970275674,1.3853834700392227,921600,862103,2901,pepper_diagnostics/p_p__Z_j_j_j/MI100/00045/event_data.hdf5,1.3541666666666668e-05,73846.15384615384
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,2048,720,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/MI100/00046,46,MI100,11.058975458145142,0,2048,10.34,10.26,1.42e-06,0.07495,0.0002647,0.001023,0.001013,1.19e-06,8.404,0.4416,0.589,0.3338,0.1895,0.02849,3.811,1.455,0.9623,0.7347,0.7113,0.05909,0.1423,0.5342,0.05482,0.2149,0.1344,0.0185,0.05972,0.09051,0.1835,pepper_diagnostics/p_p__Z_j_j_j/MI100/00046/z3j/timers.csv,0.04877,5300796,69.26187189560243,1.0555675053086515,1474560,1379509,4308,pepper_diagnostics/p_p__Z_j_j_j/MI100/00046/event_data.hdf5,6.9580078125e-06,143719.29824561402
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,4096,503,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/MI100/00047,47,MI100,8.014275074005127,0,4096,7.218,7.136,2.33e-06,0.07914,0.0002974,0.002421,0.0009724,7.6e-07,5.827,0.3459,0.3962,0.2319,0.1297,0.02127,2.618,1.033,0.685,0.5287,0.4712,0.03706,0.0847,0.359,0.03715,0.1496,0.1156,0.01191,0.04175,0.06287,0.1272,pepper_diagnostics/p_p__Z_j_j_j/MI100/00047/z3j/timers.csv,0.03325,7948644,75.28664587831193,0.935154883283753,2060288,1927122,6529,pepper_diagnostics/p_p__Z_j_j_j/MI100/00047/event_data.hdf5,3.463593439363817e-06,288717.4887892377
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,8192,352,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/MI100/00048,48,MI100,6.033532381057739,0,8192,5.214,5.13,2.39e-06,0.08113,0.0003035,0.001352,0.0008762,9.5e-07,4.074,0.3455,0.2843,0.1682,0.09425,0.01701,1.799,0.7175,0.4714,0.3832,0.3399,0.02692,0.06629,0.2558,0.02845,0.1142,0.1109,0.0442,0.03222,0.04471,0.09122,pepper_diagnostics/p_p__Z_j_j_j/MI100/00048/z3j/timers.csv,0.02383,10951260,74.07708154710652,0.7813672391294721,2883584,2698082,9002,pepper_diagnostics/p_p__Z_j_j_j/MI100/00048/event_data.hdf5,1.7790360884232955e-06,562102.1442495127
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,16384,246,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/MI100/00049,49,MI100,5.031005382537842,0,16384,3.8,3.71,2.52e-06,0.08567,0.0003875,0.001321,0.0009681,1.18e-06,2.873,0.3417,0.1984,0.1196,0.06235,0.01462,1.237,0.5166,0.3329,0.3066,0.2296,0.01694,0.03997,0.1781,0.02026,0.08357,0.1157,0.04972,0.02377,0.03105,0.06471,pepper_diagnostics/p_p__Z_j_j_j/MI100/00049/z3j/timers.csv,0.01641,15156492,74.12216468563494,0.6610466276199931,4030464,3768923,12591,pepper_diagnostics/p_p__Z_j_j_j/MI100/00049/event_data.hdf5,9.204895515752033e-07,1086378.4366576818
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,32768,197,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/MI100/00050,50,MI100,5.029101371765137,0,32768,3.916,3.816,2.74e-06,0.09614,0.0004979,0.002425,0.0009833,1.2e-06,2.717,0.6433,0.1708,0.1003,0.05734,0.01966,1.091,0.5207,0.3067,0.3788,0.1962,0.01693,0.04196,0.1506,0.02021,0.07902,0.262,0.07914,0.02217,0.02526,0.05277,pepper_diagnostics/p_p__Z_j_j_j/MI100/00050/z3j/timers.csv,0.01384,24404340,74.52960318030937,0.5252564191705276,6455296,6040410,20245,pepper_diagnostics/p_p__Z_j_j_j/MI100/00050/event_data.hdf5,5.911425285532994e-07,1691639.4129979038
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,65536,158,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/MI100/00051,51,MI100,5.0308966636657715,0,65536,4.507,4.391,1.6e-06,0.1122,0.0005256,0.001055,0.000859,7.6e-07,2.975,1.037,0.1372,0.0841,0.04963,0.02569,1.133,0.6329,0.3111,0.5404,0.1759,0.0141,0.03364,0.1184,0.01873,0.06774,0.4634,0.09412,0.01959,0.02036,0.0441,pepper_diagnostics/p_p__Z_j_j_j/MI100/00051/z3j/timers.csv,0.01171,40022652,76.21224307764864,0.4192594387723741,10354688,9684350,33251,pepper_diagnostics/p_p__Z_j_j_j/MI100/00051/event_data.hdf5,4.2405913147745254e-07,2358161.6943748575
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,131072,126,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/MI100/00052,52,MI100,8.038472414016724,0,131072,7.434,7.283,2.19e-06,0.1461,0.000562,0.001131,0.001118,7.7e-07,4.991,1.915,0.1433,0.09891,0.04511,0.0237,2.094,1.069,0.4828,0.9904,0.1942,0.01088,0.02144,0.1244,0.01886,0.07105,0.8741,0.1431,0.01844,0.02076,0.05966,pepper_diagnostics/p_p__Z_j_j_j/MI100/00052/z3j/timers.csv,0.01433,63211428,75.5208907024223,0.3298962253705264,16515072,15448126,52530,pepper_diagnostics/p_p__Z_j_j_j/MI100/00052/event_data.hdf5,4.4099111405629963e-07,2267619.387614994
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,262144,101,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/MI100/00053,53,MI100,11.043591976165771,0,262144,10.42,10.2,2.13e-06,0.2101,0.003132,0.001285,0.001424,8.7e-07,6.685,3.113,0.1577,0.1107,0.04646,0.02378,2.819,1.433,0.5989,1.495,0.2026,0.009887,0.0174,0.1359,0.02184,0.05722,1.481,0.162,0.01857,0.02241,0.06971,pepper_diagnostics/p_p__Z_j_j_j/MI100/00053/z3j/timers.csv,0.01505,107781132,80.3560865906312,0.26875046075841463,26476544,24787142,89661,pepper_diagnostics/p_p__Z_j_j_j/MI100/00053/event_data.hdf5,3.852466545482673e-07,2595739.6078431373
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,524288,91,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/MI100/00054,54,MI100,18.04771089553833,0,524288,17.66,16.84,2.74e-06,0.3495,0.4647,0.00138,0.001323,7.1e-07,10.53,5.779,0.2194,0.1545,0.06273,0.03121,4.423,2.434,0.946,2.346,0.2624,0.01212,0.015,0.1868,0.03255,0.06332,2.81,0.2354,0.02333,0.03007,0.1011,pepper_diagnostics/p_p__Z_j_j_j/MI100/00054/z3j/timers.csv,0.02109,176139612,72.83528552704392,0.19069246672390366,47710208,44658822,146524,pepper_diagnostics/p_p__Z_j_j_j/MI100/00054/event_data.hdf5,3.5296429644574174e-07,2833147.7434679335
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,1048576,81,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/MI100/00055,55,MI100,32.11116075515747,0,1048576,30.92,29.8,2.05e-06,0.604,0.5118,0.001115,0.001159,6.9e-07,19.2,9.874,0.2858,0.2322,0.09308,0.04383,7.902,4.615,1.769,4.316,0.443,0.01579,0.01357,0.2393,0.04651,0.07592,4.812,0.431,0.03141,0.04368,0.157,pepper_diagnostics/p_p__Z_j_j_j/MI100/00055/z3j/timers.csv,0.03384,354068892,82.32637839861975,0.1522497131560893,84934656,79476981,294643,pepper_diagnostics/p_p__Z_j_j_j/MI100/00055/event_data.hdf5,3.5085795838155865e-07,2850156.241610738
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,128,100,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/MI100/00056,56,MI100,7.013184070587158,0,128,6.533,4.188,2.08e-06,2.34,0.0003532,0.001251,0.001156,6.5e-07,3.924,0.03251,0.08994,0.04767,0.03605,0.006026,1.89,0.7248,0.3986,0.2092,0.3393,0.02258,0.0762,0.08055,0.009395,0.02598,0.003813,0.0003325,0.01219,0.01061,0.02486,pepper_diagnostics/p_p__Z_j_j_j_j/MI100/00056/z4j/timers.csv,0.0161,151564,15.587181339416738,8.998560192369707,12800,11578,3,pepper_diagnostics/p_p__Z_j_j_j_j/MI100/00056/event_data.hdf5,0.0003271875,3056.351480420248
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,256,100,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/MI100/00057,57,MI100,5.0130016803741455,0,256,4.44,4.273,2.82e-06,0.1621,0.0003356,0.001508,0.001023,9.7e-07,4.014,0.03133,0.08938,0.04736,0.03442,0.006015,1.963,0.7327,0.4125,0.2279,0.3249,0.01879,0.06202,0.08052,0.008853,0.02439,0.004072,0.0004454,0.01186,0.01087,0.02461,pepper_diagnostics/p_p__Z_j_j_j_j/MI100/00057/z4j/timers.csv,0.01672,151564,10.391454226277826,5.195422655190561,25600,23023,4,pepper_diagnostics/p_p__Z_j_j_j_j/MI100/00057/event_data.hdf5,0.0001669140625,5991.106950620174
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,512,100,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/MI100/00058,58,MI100,6.033135890960693,0,512,5.126,4.96,2.29e-06,0.161,0.0003314,0.001352,0.0009139,9.1e-07,4.69,0.0389,0.08953,0.04962,0.03299,0.006141,2.386,0.8104,0.4624,0.3078,0.3486,0.02032,0.07092,0.08029,0.009247,0.02698,0.007046,0.0004636,0.0125,0.01229,0.02481,pepper_diagnostics/p_p__Z_j_j_j_j/MI100/00058/z4j/timers.csv,0.01998,151564,29.875430900548746,6.228119438874014,51200,46236,23,pepper_diagnostics/p_p__Z_j_j_j_j/MI100/00058/event_data.hdf5,9.6875e-05,10322.58064516129
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,1024,90,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/MI100/00059,59,MI100,6.032180070877075,0,1024,5.585,5.416,2.21e-06,0.1643,0.0002632,0.001002,0.001207,1.15e-06,5.149,0.03854,0.08903,0.0553,0.02837,0.005799,2.764,0.8286,0.4856,0.3907,0.3304,0.01961,0.06806,0.08011,0.008915,0.02473,0.007824,0.0004031,0.01292,0.0138,0.02857,pepper_diagnostics/p_p__Z_j_j_j_j/MI100/00059/z4j/timers.csv,0.02782,151564,22.370491737125867,4.017204916217089,92160,83051,31,pepper_diagnostics/p_p__Z_j_j_j_j/MI100/00059/event_data.hdf5,5.8767361111111115e-05,17016.248153618904
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,2048,72,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/MI100/00060,60,MI100,5.032306909561157,0,2048,4.416,4.247,2.12e-06,0.1637,0.0003581,0.002384,0.001269,1.21e-06,4.013,0.03722,0.08202,0.0452,0.0221,0.005249,2.157,0.6374,0.3818,0.3146,0.253,0.01281,0.04222,0.07451,0.00751,0.02009,0.009358,0.0003656,0.01119,0.0109,0.02309,pepper_diagnostics/p_p__Z_j_j_j_j/MI100/00060/z4j/timers.csv,0.02164,151564,19.84479105712779,2.99127857189653,147456,132797,44,pepper_diagnostics/p_p__Z_j_j_j_j/MI100/00060/event_data.hdf5,2.880181206597222e-05,34720.03767365199
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,4096,50,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/MI100/00061,61,MI100,4.051821231842041,0,4096,2.991,2.817,1.83e-06,0.169,0.0002938,0.001016,0.001035,9.2e-07,2.635,0.03812,0.05383,0.03384,0.01658,0.004411,1.397,0.4161,0.2479,0.224,0.1655,0.01072,0.03535,0.04785,0.005972,0.0158,0.01159,0.0005142,0.009386,0.007713,0.01673,pepper_diagnostics/p_p__Z_j_j_j_j/MI100/00061/z4j/timers.csv,0.0148,151564,26.952834399408122,2.957865590878209,204800,184398,83,pepper_diagnostics/p_p__Z_j_j_j_j/MI100/00061/event_data.hdf5,1.37548828125e-05,72701.45544905929
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,8192,35,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/MI100/00062,62,MI100,3.007747173309326,0,8192,2.124,1.945,1.79e-06,0.1726,0.0003688,0.001175,0.0009956,7.4e-07,1.807,0.03227,0.03854,0.0254,0.01072,0.003977,0.9488,0.2906,0.1668,0.1583,0.1133,0.005914,0.01898,0.03372,0.004814,0.01045,0.01106,0.0004551,0.007781,0.005327,0.01228,pepper_diagnostics/p_p__Z_j_j_j_j/MI100/00062/z4j/timers.csv,0.009954,151564,19.020072467740665,2.1001189171066947,286720,257967,82,pepper_diagnostics/p_p__Z_j_j_j_j/MI100/00062/event_data.hdf5,6.783621651785714e-06,147413.881748072
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,16384,24,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/MI100/00063,63,MI100,2.029057502746582,0,16384,1.721,1.538,2.52e-06,0.1769,0.0003506,0.001179,0.0009816,6e-07,1.406,0.04358,0.02835,0.02476,0.007255,0.003759,0.725,0.2296,0.1311,0.1389,0.08338,0.004166,0.01405,0.02375,0.004595,0.007619,0.01896,0.0007981,0.00688,0.003669,0.01421,pepper_diagnostics/p_p__Z_j_j_j_j/MI100/00063/z4j/timers.csv,0.007444,287564,27.28859556988439,2.150992626950221,393216,354596,161,pepper_diagnostics/p_p__Z_j_j_j_j/MI100/00063/event_data.hdf5,3.911336263020834e-06,255667.10013003898
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,32768,19,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/MI100/00064,64,MI100,2.0291144847869873,0,32768,1.265,1.072,2.7e-06,0.1873,0.0004181,0.001607,0.001258,7.2e-07,0.932,0.06392,0.02692,0.01677,0.006289,0.004038,0.4474,0.1673,0.08249,0.1277,0.0477,0.002825,0.008038,0.02311,0.003805,0.00623,0.02948,0.000779,0.006236,0.00293,0.007597,pepper_diagnostics/p_p__Z_j_j_j_j/MI100/00064/z4j/timers.csv,0.003919,287564,16.129827181002792,1.312468585979806,622592,562281,151,pepper_diagnostics/p_p__Z_j_j_j_j/MI100/00064/event_data.hdf5,1.7218338815789474e-06,580776.1194029851
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,65536,15,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/MI100/00065,65,MI100,3.030355930328369,0,65536,2.335,2.119,2.28e-06,0.2084,0.0003849,0.001636,0.001127,9e-07,1.924,0.1278,0.02066,0.01497,0.005621,0.004738,0.8599,0.3788,0.1749,0.3467,0.07464,0.003122,0.01201,0.01648,0.004172,0.006639,0.0592,0.002003,0.005995,0.002303,0.006667,pepper_diagnostics/p_p__Z_j_j_j_j/MI100/00065/z4j/timers.csv,0.005833,831564,33.7631324383095,1.5201285677183822,983040,885983,505,pepper_diagnostics/p_p__Z_j_j_j_j/MI100/00065/event_data.hdf5,2.155558268229167e-06,463916.9419537517
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,131072,12,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/MI100/00066,66,MI100,4.035531520843506,0,131072,3.402,3.126,2.89e-06,0.2689,0.0002855,0.001745,0.0009911,1.23e-06,2.741,0.3136,0.02197,0.01751,0.005428,0.004517,1.343,0.5391,0.2126,0.5129,0.06792,0.002563,0.008409,0.01779,0.004182,0.005639,0.1542,0.003424,0.006326,0.002876,0.008297,pepper_diagnostics/p_p__Z_j_j_j_j/MI100/00066/z4j/timers.csv,0.009603,1239564,35.01110897755121,1.21640052084644,1572864,1415320,828,pepper_diagnostics/p_p__Z_j_j_j_j/MI100/00066/event_data.hdf5,1.987457275390625e-06,503155.47024952015
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,262144,10,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/MI100/00067,67,MI100,6.033579587936401,0,262144,5.213,4.865,2.279e-06,0.3411,0.0002659,0.001419,0.0009118,8.5e-07,4.421,0.3713,0.0216,0.01962,0.00583,0.004617,2.144,0.8723,0.323,0.9224,0.09282,0.002212,0.006977,0.01739,0.004216,0.005546,0.1852,0.003581,0.006462,0.003394,0.009755,pepper_diagnostics/p_p__Z_j_j_j_j/MI100/00067/z4j/timers.csv,0.01503,1919564,34.03000088356515,0.9315963469847476,2621440,2360398,1341,pepper_diagnostics/p_p__Z_j_j_j_j/MI100/00067/event_data.hdf5,1.8558502197265627e-06,538836.5878725591
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,524288,10,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/MI100/00068,68,MI100,10.06125807762146,0,524288,8.807,8.14,3.23e-06,0.6571,0.0003017,0.001368,0.001198,1.23e-06,7.172,0.879,0.02725,0.02708,0.008273,0.00587,3.305,1.557,0.5369,1.57,0.1174,0.002836,0.007505,0.02097,0.006287,0.007097,0.4327,0.006346,0.007254,0.005303,0.01451,pepper_diagnostics/p_p__Z_j_j_j_j/MI100/00068/z4j/timers.csv,0.03044,3823564,35.14608836760253,0.6766241395642629,5242880,4731208,2758,pepper_diagnostics/p_p__Z_j_j_j_j/MI100/00068/event_data.hdf5,1.5525817871093751e-06,644088.4520884521
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,1048576,10,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/MI100/00069,69,MI100,15.067657947540283,0,1048576,14.51,13.61,2.09e-06,0.8878,0.0002835,0.00119,0.0009681,9.1e-07,11.92,1.546,0.05221,0.04261,0.01331,0.008276,5.74,2.516,0.8685,2.537,0.1826,0.002877,0.005072,0.04401,0.008202,0.008228,0.7575,0.02595,0.009218,0.009069,0.02431,pepper_diagnostics/p_p__Z_j_j_j_j/MI100/00069/z4j/timers.csv,0.03508,7228796,33.54389039220462,0.462732569468027,10485760,9465982,5297,pepper_diagnostics/p_p__Z_j_j_j_j/MI100/00069/event_data.hdf5,1.2979507446289062e-06,770445.2608376194
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,128,25,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/MI100/00070,70,MI100,12.061931133270264,0,128,11.23,6.337,2.52e-06,4.889,0.0003347,0.001342,0.001181,9.6e-07,6.249,0.00927,0.02338,0.01773,0.01016,0.00335,3.474,1.06,0.5189,0.2631,0.4277,0.01704,0.07381,0.01929,0.004087,0.007674,0.0008931,3.61e-06,0.006504,0.003054,0.008167,pepper_diagnostics/p_p__Z_j_j_j_j_j/MI100/00070/z5j/timers.csv,0.05942,8372,0.0,0.0,3200,2778,0,pepper_diagnostics/p_p__Z_j_j_j_j_j/MI100/00070/event_data.hdf5,0.0019803125,504.9708063752565
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,256,25,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/MI100/00071,71,MI100,9.057121276855469,0,256,8.377,6.516,3.07e-06,1.855,0.0003235,0.001759,0.001189,1.59e-06,6.427,0.008305,0.02361,0.01773,0.01032,0.003432,3.572,1.078,0.53,0.3084,0.4311,0.01856,0.07968,0.01968,0.003923,0.006415,0.0009877,4.81e-06,0.006531,0.003106,0.008089,pepper_diagnostics/p_p__Z_j_j_j_j_j/MI100/00071/z5j/timers.csv,0.06184,8372,0.0,0.0,6400,5486,0,pepper_diagnostics/p_p__Z_j_j_j_j_j/MI100/00071/event_data.hdf5,0.001018125,982.1976672805403
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,512,25,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/MI100/00072,72,MI100,8.076626062393188,0,512,7.76,7.512,2.4e-06,0.243,0.0002682,0.0009987,0.0009802,1.11e-06,7.423,0.008928,0.02392,0.01829,0.009431,0.003437,4.308,1.141,0.5814,0.4214,0.4396,0.01823,0.07803,0.01984,0.00408,0.006838,0.001186,3.84e-06,0.006588,0.003369,0.008331,pepper_diagnostics/p_p__Z_j_j_j_j_j/MI100/00072/z5j/timers.csv,0.07728,8372,0.0,0.0,12800,10992,0,pepper_diagnostics/p_p__Z_j_j_j_j_j/MI100/00072/event_data.hdf5,0.0005868749999999999,1703.9403620873272
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,1024,22,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/MI100/00073,73,MI100,10.07913088798523,0,1024,8.542,8.287,2.39e-06,0.2484,0.0003192,0.001173,0.001039,8.8e-07,8.202,0.009715,0.02196,0.01915,0.008129,0.003203,4.956,1.16,0.5984,0.5475,0.4018,0.01526,0.06453,0.01824,0.003718,0.005912,0.00155,0.0003795,0.006316,0.003444,0.009384,pepper_diagnostics/p_p__Z_j_j_j_j_j/MI100/00073/z5j/timers.csv,0.1225,167564,9.355745170193076,9.355745170193076,22528,19306,1,pepper_diagnostics/p_p__Z_j_j_j_j_j/MI100/00073/event_data.hdf5,0.00036785333806818186,2718.4747194400866
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,2048,18,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/MI100/00074,74,MI100,8.014467000961304,0,2048,7.011,6.756,2.05e-06,0.2502,0.0002896,0.001019,0.001029,6.4e-07,6.677,0.009039,0.02005,0.01699,0.007047,0.003153,3.966,0.9682,0.5093,0.4768,0.3229,0.01608,0.06577,0.01641,0.003643,0.004872,0.001664,3.42e-06,0.006154,0.002856,0.007975,pepper_diagnostics/p_p__Z_j_j_j_j_j/MI100/00074/z5j/timers.csv,0.09896,8372,0.0,0.0,36864,31513,0,pepper_diagnostics/p_p__Z_j_j_j_j_j/MI100/00074/event_data.hdf5,0.00018326822916666668,5456.483126110124
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,4096,12,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/MI100/00075,75,MI100,5.076509952545166,0,4096,3.935,3.674,2.01e-06,0.254,0.0003063,0.000994,0.0009828,1.03e-06,3.601,0.01419,0.01513,0.01378,0.004687,0.003127,2.121,0.5201,0.2787,0.2661,0.1736,0.008308,0.03537,0.01186,0.003272,0.003807,0.003495,0.0003684,0.005818,0.001912,0.006041,pepper_diagnostics/p_p__Z_j_j_j_j_j/MI100/00075/z5j/timers.csv,0.04617,167564,17.152199478687308,8.575838008231155,49152,42182,4,pepper_diagnostics/p_p__Z_j_j_j_j_j/MI100/00075/event_data.hdf5,7.474772135416666e-05,13378.33424060969
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,8192,10,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/MI100/00076,76,MI100,4.0315611362457275,0,8192,3.396,3.134,1.79e-06,0.2552,0.0004195,0.0009726,0.001163,6.8e-07,3.073,0.009672,0.01283,0.01288,0.003724,0.002979,1.838,0.4316,0.2294,0.2222,0.145,0.005986,0.02424,0.009831,0.003001,0.00277,0.002923,0.0003555,0.005937,0.001576,0.005365,pepper_diagnostics/p_p__Z_j_j_j_j_j/MI100/00076/z5j/timers.csv,0.04193,167564,5.145659843606191,3.6385087609237554,81920,70113,2,pepper_diagnostics/p_p__Z_j_j_j_j_j/MI100/00076/event_data.hdf5,3.82568359375e-05,26139.11933631142
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,16384,10,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/MI100/00077,77,MI100,4.056304216384888,0,16384,3.466,3.199,2.36e-06,0.259,0.0003073,0.001536,0.001294,9.4e-07,3.123,0.02326,0.01289,0.0124,0.003649,0.00311,1.775,0.4721,0.2322,0.2961,0.1403,0.006682,0.02633,0.009823,0.003069,0.003166,0.008295,0.0004662,0.005554,0.001579,0.005258,pepper_diagnostics/p_p__Z_j_j_j_j_j/MI100/00077/z5j/timers.csv,0.04033,167564,3.859244882704644,2.2281224723103743,163840,140738,3,pepper_diagnostics/p_p__Z_j_j_j_j_j/MI100/00077/event_data.hdf5,1.9525146484374998e-05,51216.005001563
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,32768,10,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/MI100/00078,78,MI100,6.057180643081665,0,32768,5.389,5.108,2.18e-06,0.2737,0.0003649,0.00109,0.0009932,8.6e-07,5.007,0.04766,0.014,0.01253,0.003776,0.003706,2.632,0.8116,0.3633,0.6848,0.1988,0.006991,0.02971,0.01088,0.003124,0.003869,0.02057,0.000339,0.005573,0.00158,0.005378,pepper_diagnostics/p_p__Z_j_j_j_j_j/MI100/00078/z5j/timers.csv,0.05649,167564,12.220942128564706,2.8035994004493836,327680,281141,19,pepper_diagnostics/p_p__Z_j_j_j_j_j/MI100/00078/event_data.hdf5,1.5588378906249998e-05,64150.35238841035
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,65536,10,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/MI100/00079,79,MI100,10.061536073684692,0,65536,8.876,8.557,2.56e-06,0.3124,0.0003143,0.001206,0.001056,9e-07,8.39,0.1094,0.01409,0.01351,0.004358,0.004067,4.285,1.487,0.5794,1.432,0.227,0.007693,0.03543,0.01076,0.003328,0.004313,0.05154,0.0004342,0.0061,0.001577,0.005829,pepper_diagnostics/p_p__Z_j_j_j_j_j/MI100/00079/z5j/timers.csv,0.06726,167564,14.793772050367801,2.1811478022779656,655360,562881,46,pepper_diagnostics/p_p__Z_j_j_j_j_j/MI100/00079/event_data.hdf5,1.305694580078125e-05,76587.58910833235
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,131072,10,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/MI100/00080,80,MI100,21.07512331008911,0,131072,20.09,19.69,2.47e-06,0.3926,0.0003198,0.001517,0.001006,1.13e-06,19.39,0.2371,0.01794,0.01632,0.005574,0.004376,10.55,3.334,1.167,3.437,0.3384,0.009212,0.04193,0.01415,0.003791,0.005298,0.115,0.000978,0.00598,0.002201,0.008136,pepper_diagnostics/p_p__Z_j_j_j_j_j/MI100/00080/z5j/timers.csv,0.2255,319564,18.170611322734366,1.709274293445647,1310720,1125781,113,pepper_diagnostics/p_p__Z_j_j_j_j_j/MI100/00080/event_data.hdf5,1.502227783203125e-05,66567.80091416962
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,262144,10,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/MI100/00081,81,MI100,31.089274406433105,0,262144,30.06,29.52,2.01e-06,0.5347,0.0003328,0.001298,0.001136,8.19e-07,28.98,0.4633,0.02421,0.02074,0.006605,0.005049,15.87,4.938,1.687,5.548,0.37,0.006974,0.0302,0.01992,0.004292,0.004884,0.2322,0.0009525,0.006378,0.003068,0.01129,pepper_diagnostics/p_p__Z_j_j_j_j_j/MI100/00081/z5j/timers.csv,0.3055,319564,13.989762699804334,1.066604143163346,2621440,2241905,176,pepper_diagnostics/p_p__Z_j_j_j_j_j/MI100/00081/event_data.hdf5,1.1260986328125e-05,88802.16802168022
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,524288,10,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/MI100/00082,82,MI100,63.11618494987488,0,524288,61.82,60.96,2.75e-06,0.85,0.000436,0.001481,0.00107,1.02e-06,59.89,0.9745,0.03106,0.02903,0.009918,0.006432,32.28,10.83,3.452,11.77,0.628,0.008693,0.03687,0.02521,0.005849,0.005914,0.4904,0.001972,0.007436,0.004603,0.01699,pepper_diagnostics/p_p__Z_j_j_j_j_j/MI100/00082/z5j/timers.csv,0.6495,775564,17.3925883153491,0.8371693800861927,5242880,4488236,432,pepper_diagnostics/p_p__Z_j_j_j_j_j/MI100/00082/event_data.hdf5,1.1627197265625e-05,86005.24934383202
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,1048576,10,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/MI100/00083,83,MI100,158.2227041721344,0,1048576,157.7,156.3,2.99e-06,1.433,0.0003313,0.001319,0.001016,1.24e-06,154.3,1.822,0.04061,0.04645,0.01661,0.009346,80.74,29.37,9.328,31.0,1.446,0.01275,0.04857,0.03268,0.007928,0.007018,0.9213,0.003832,0.009659,0.007829,0.02896,pepper_diagnostics/p_p__Z_j_j_j_j_j/MI100/00083/z5j/timers.csv,1.987,1383564,18.070322464045002,0.6040925048476227,10485760,8968573,897,pepper_diagnostics/p_p__Z_j_j_j_j_j/MI100/00083/event_data.hdf5,1.4905929565429688e-05,67087.39603326935


==> JLSE_Plots/pepper_results/pepper/pepper_zjets/2023-11-06_zjets/pepper_kokkos_mi250.csv <==
process_string,process,process_input_type,batch_size,n_batches,seed,verbosity,collision_energy,mu2,use_cached_results,cache_path,integrator,diagnostic_output_enabled,diagnostic_path,proc_id,label,run_time,return_code,thread_count,Total Runtime,Event Generation Runtime,Optimisation Runtime,Initialisation Runtime,HDF5 Close Runtime,HDF5 Open Runtime,HDF5 Init Runtime,Unweighting Setup Runtime,EG Recursion,EG Output,EG PDF and AlphaS evaluation,EG Phase space,EG External State,EG RNG,EG-R Calculate currents,EG-R Momenta preparation,EG-R Currents preparation,EG-R IP reset,EG-R ME update,EG-R ME reset,EG-R IC reset,EG-PDF PDF,EG-PDF AlphaS,EG-O Filter non-zero,EG-O Pull non-zero,EG-O HDF5 write,EG-PS Fill Mom Weights,EG-PS Update weights,EG-PS Cuts,CSV Timer Filename,EG-R ME2 update,event_data_size,xs_mean,xs_sigma,n_trials,n_nonzero_after_cuts,n_nonzero,HDF5 Filename,event_period,event_rate
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,128,20000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/MI250/00000,0,MI250,45.10779023170471,0,128,43.35,43.03,1.983e-06,0.08178,0.2399,0.001614,0.001196,8.71e-07,6.27,13.24,10.1,4.183,2.59,0.5953,1.351,1.064,0.7544,0.5164,0.6663,0.7094,0.2338,9.25,0.8448,5.515,2.878,3.718,0.9147,1.037,2.228,pepper_diagnostics/p_p__Z/MI250/00000/z0j/timers.csv,0.651,660248116,1548.416753904354,1.3020740608694903,2560000,2536629,915127,pepper_diagnostics/p_p__Z/MI250/00000/event_data.hdf5,1.680859375e-05,59493.376713920516
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,256,20000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/MI250/00001,1,MI250,47.71245050430298,0,256,46.28,45.75,1.553e-06,0.08179,0.4401,0.001644,0.001195,7.62e-07,6.104,16.47,9.924,4.266,2.517,0.5661,1.309,1.085,0.7448,0.5151,0.6687,0.6319,0.1992,9.115,0.8094,5.59,2.893,6.724,0.9389,1.082,2.241,pepper_diagnostics/p_p__Z/MI250/00001/z0j/timers.csv,0.6391,1323937804,1552.579434585907,0.9212015220764171,5120000,5073081,1835143,pepper_diagnostics/p_p__Z/MI250/00001/event_data.hdf5,8.935546875e-06,111912.56830601093
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,512,20000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/MI250/00002,2,MI250,54.763681411743164,0,512,52.86,52.02,1.453e-06,0.07537,0.7654,0.001663,0.002594,7.31e-07,6.251,22.17,10.33,4.148,2.465,0.5735,1.343,1.094,0.7426,0.5671,0.6855,0.6695,0.2027,9.497,0.8355,5.589,3.239,11.84,0.9419,1.101,2.101,pepper_diagnostics/p_p__Z/MI250/00002/z0j/timers.csv,0.6291,2647637332,1552.5413013931234,0.651397569432772,10240000,10146520,3670083,pepper_diagnostics/p_p__Z/MI250/00002/event_data.hdf5,5.080078125e-06,196847.36639753942
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,1024,18000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/MI250/00003,3,MI250,57.832176208496094,0,1024,56.1,55.33,2.224e-06,0.04576,0.725,0.00126,0.001573,1.072e-06,5.919,27.4,10.09,3.703,2.201,0.532,1.301,1.057,0.7157,0.5634,0.6559,0.5888,0.1773,9.324,0.7697,5.049,3.279,17.26,0.8627,1.049,1.787,pepper_diagnostics/p_p__Z/MI250/00003/z0j/timers.csv,0.5782,4766104300,1552.6568227932642,0.48554732931917677,18432000,18264146,6606676,pepper_diagnostics/p_p__Z/MI250/00003/event_data.hdf5,3.0018446180555553e-06,333128.50171697093
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,2048,14400,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/MI250/00004,4,MI250,54.773690700531006,0,2048,53.29,52.97,1.994e-06,0.04451,0.2699,0.001492,0.001014,1.152e-06,4.787,30.36,8.128,2.912,1.792,0.4917,1.051,0.8557,0.5773,0.4547,0.5307,0.4829,0.1489,7.504,0.6236,4.14,3.333,20.73,0.7057,0.8429,1.361,pepper_diagnostics/p_p__Z/MI250/00004/z0j/timers.csv,0.4681,7635553612,1554.6168111555971,0.3839581568156474,29491200,29223469,10584260,pepper_diagnostics/p_p__Z/MI250/00004/event_data.hdf5,1.7961290147569445e-06,556752.8789881065
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,4096,10080,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/MI250/00005,5,MI250,50.71079778671265,0,4096,48.88,48.59,1.943e-06,0.04462,0.2482,0.001421,0.001045,7.32e-07,3.307,32.77,5.608,2.06,1.243,0.393,0.7081,0.5988,0.4077,0.3174,0.3665,0.3151,0.1092,5.163,0.4454,2.882,3.224,24.19,0.5037,0.6063,0.9481,pepper_diagnostics/p_p__Z/MI250/00005/z0j/timers.csv,0.3298,10685060236,1553.9867711263448,0.3244786594031092,41287680,40912930,14811401,pepper_diagnostics/p_p__Z/MI250/00005/event_data.hdf5,1.1768643818204365e-06,849715.5793373123
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,8192,7056,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/MI250/00006,6,MI250,54.77885818481445,0,8192,53.11,52.95,2.224e-06,0.04771,0.1108,0.001597,0.001085,8.31e-07,2.355,41.39,4.064,1.419,0.9132,0.4051,0.49,0.4155,0.2889,0.2336,0.2575,0.2341,0.08857,3.726,0.3375,2.135,3.648,32.52,0.3758,0.4161,0.6259,pepper_diagnostics/p_p__Z/MI250/00006/z0j/timers.csv,0.2465,14957342188,1553.7599075067506,0.2742145569456592,57802752,57277491,20733606,pepper_diagnostics/p_p__Z/MI250/00006/event_data.hdf5,9.160463501806973e-07,1091647.8186968837
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,16384,4939,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/MI250/00007,7,MI250,65.83542728424072,0,16384,64.24,64.06,2.054e-06,0.04872,0.1286,0.001466,0.001029,6.21e-07,1.677,56.16,2.726,0.9815,0.6046,0.3266,0.336,0.2947,0.1953,0.249,0.1699,0.1499,0.04917,2.503,0.223,1.443,3.053,47.68,0.2494,0.2882,0.4428,pepper_diagnostics/p_p__Z/MI250/00007/z0j/timers.csv,0.1546,20949236620,1554.4997418430494,0.23178458454652945,80920576,80185006,29039553,pepper_diagnostics/p_p__Z/MI250/00007/event_data.hdf5,7.916404351842479e-07,1263199.7502341555
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,32768,3951,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/MI250/00008,8,MI250,117.29631781578064,0,32768,116.1,115.8,3.176e-06,0.08548,0.2317,0.005238,0.001175,1.352e-06,1.439,108.2,2.758,0.8539,0.5775,0.6999,0.3058,0.2528,0.1797,0.1445,0.1635,0.1569,0.04036,2.548,0.2104,1.28,5.073,95.91,0.2132,0.2397,0.4002,pepper_diagnostics/p_p__Z/MI250/00008/z0j/timers.csv,0.1275,33478101268,1552.7020623188037,0.1832001708840785,129466368,128287073,46406971,pepper_diagnostics/p_p__Z/MI250/00008/event_data.hdf5,8.944407863515566e-07,1118016.9948186527
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,65536,3161,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/MI250/00009,9,MI250,174.79642415046692,0,65536,174.2,173.5,2.805e-06,0.06204,0.638,0.001488,0.001043,1.263e-06,1.301,167.0,1.918,0.7719,0.4698,0.9588,0.3109,0.2341,0.158,0.1481,0.1254,0.1298,0.0326,1.689,0.2292,1.303,8.055,147.9,0.1905,0.1957,0.3849,pepper_diagnostics/p_p__Z/MI250/00009/z0j/timers.csv,0.1008,53622655396,1554.245096717661,0.1448576398331878,207159296,205275416,74331157,pepper_diagnostics/p_p__Z/MI250/00009/event_data.hdf5,8.375197413298798e-07,1194001.7060518733
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,131072,2528,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/MI250/00010,10,MI250,320.06964588165283,0,131072,319.4,319.0,2.284e-06,0.07401,0.3082,0.0017,0.001147,8.52e-07,1.553,311.7,2.161,0.8926,0.4196,1.276,0.464,0.2918,0.193,0.1881,0.1304,0.1162,0.0293,1.869,0.2921,1.662,14.49,277.6,0.1984,0.1982,0.4947,pepper_diagnostics/p_p__Z/MI250/00010/z0j/timers.csv,0.09342,85911141844,1556.696595381761,0.114573026336361,331350016,328348656,119089194,pepper_diagnostics/p_p__Z/MI250/00010/event_data.hdf5,9.627281864987144e-07,1038714.7836990595
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,262144,2023,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/MI250/00011,11,MI250,511.8350374698639,0,262144,511.1,510.6,3.066e-06,0.09926,0.4751,0.00187,0.001023,1.543e-06,1.96,503.6,2.087,0.984,0.3984,0.6162,0.6369,0.3658,0.226,0.2607,0.167,0.1159,0.02322,1.761,0.3264,1.773,21.61,449.9,0.1854,0.2125,0.5853,pepper_diagnostics/p_p__Z/MI250/00011/z0j/timers.csv,0.08847,137086424308,1552.24590467472,0.09051556379425024,530317312,525477275,190027823,pepper_diagnostics/p_p__Z/MI250/00011/event_data.hdf5,9.62819784393537e-07,1038615.965530748
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,524288,1820,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/MI250/00012,12,MI250,810.3499264717102,0,524288,809.1,808.7,2.395e-06,0.1806,0.1531,0.001907,0.006892,4.318e-06,2.933,799.2,2.943,1.359,0.5277,0.6522,1.017,0.5722,0.3564,0.4306,0.2364,0.1666,0.02375,2.447,0.4967,2.426,47.63,695.8,0.2057,0.2816,0.8714,pepper_diagnostics/p_p__Z/MI250/00012/z0j/timers.csv,0.09694,246953333284,1554.0149404170859,0.06749385635460549,954204160,945523094,342324386,pepper_diagnostics/p_p__Z/MI250/00012/event_data.hdf5,8.475125490964114e-07,1179923.531593916
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,1048576,1638,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/MI250/00013,13,MI250,1209.7846457958221,0,1048576,1209.0,1209.0,2.154e-06,0.2528,0.1261,0.00137,0.001072,9.02e-07,4.782,1195.0,4.51,2.002,0.6526,0.862,1.696,1.034,0.585,0.7241,0.3506,0.2233,0.01995,3.446,1.064,3.049,72.03,1032.0,0.2333,0.3776,1.39,pepper_diagnostics/p_p__Z/MI250/00013/z0j/timers.csv,0.1178,444719334892,1554.6879949187023,0.050311105385734786,1717567488,1701966190,616465781,pepper_diagnostics/p_p__Z/MI250/00013/event_data.hdf5,7.039024716331846e-07,1420651.3548387096
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,128,15000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/MI250/00014,14,MI250,37.80157518386841,0,128,37.13,36.04,1.753e-06,0.3202,0.7639,0.00147,0.001064,7.22e-07,8.962,7.465,7.572,4.201,2.732,0.3775,2.449,1.608,1.198,0.804,1.016,0.5952,0.3462,6.946,0.6268,4.239,2.008,0.4391,0.7313,0.9235,2.543,pepper_diagnostics/p_p__Z_j/MI250/00014/z1j/timers.csv,0.4549,106577604,385.40276558571026,1.0742325368511951,1920000,1878776,120868,pepper_diagnostics/p_p__Z_j/MI250/00014/event_data.hdf5,1.8770833333333333e-05,53274.13984461709
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,256,15000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/MI250/00015,15,MI250,36.21905851364136,0,256,35.23,34.42,2.876e-06,0.04732,0.7611,0.001283,0.0009464,8.52e-07,8.341,7.604,7.201,4.028,2.572,0.3649,2.325,1.529,1.069,0.7538,0.9387,0.5625,0.2538,6.63,0.5712,3.949,1.912,0.9769,0.6688,0.8767,2.48,pepper_diagnostics/p_p__Z_j/MI250/00015/z1j/timers.csv,0.4242,213315644,385.82666674371114,0.7599604851586127,3840000,3758301,241950,pepper_diagnostics/p_p__Z_j/MI250/00015/event_data.hdf5,8.963541666666667e-06,111563.0447414294
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,512,15000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/MI250/00016,16,MI250,40.075658559799194,0,512,39.31,36.98,1.964e-06,0.04797,2.286,0.001694,0.001019,1.112e-06,8.887,8.704,7.617,4.105,2.536,0.3916,2.411,1.583,1.169,0.9157,1.004,0.5751,0.279,7.003,0.6136,4.214,2.133,1.451,0.7249,0.9794,2.398,pepper_diagnostics/p_p__Z_j/MI250/00016/z1j/timers.csv,0.4567,425823724,385.15730088059576,0.5370109364669013,7680000,7515923,483031,pepper_diagnostics/p_p__Z_j/MI250/00016/event_data.hdf5,4.8151041666666665e-06,207679.82693347757
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,1024,13500,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/MI250/00017,17,MI250,40.08306622505188,0,1024,38.87,38.69,2.324e-06,0.04324,0.1361,0.00124,0.001007,1.022e-06,8.54,12.57,7.3,3.612,2.183,0.3578,2.482,1.548,1.131,0.9313,0.9301,0.4372,0.2286,6.757,0.5424,3.653,1.894,6.136,0.6324,0.9309,2.047,pepper_diagnostics/p_p__Z_j/MI250/00017/z1j/timers.csv,0.4127,766225332,384.98873250691463,0.40013291727637323,13824000,13528564,869246,pepper_diagnostics/p_p__Z_j/MI250/00017/event_data.hdf5,2.798755787037037e-06,357301.62832773325
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,2048,10800,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/MI250/00018,18,MI250,39.11971592903137,0,2048,37.81,35.98,2.996e-06,0.08056,1.751,0.001868,0.001169,1.543e-06,7.167,14.17,6.035,2.94,1.768,0.3069,2.001,1.275,0.9558,0.803,0.7992,0.4115,0.2084,5.56,0.475,3.19,1.96,8.021,0.559,0.7759,1.603,pepper_diagnostics/p_p__Z_j/MI250/00018/z1j/timers.csv,0.3515,1226405812,385.17239772910926,0.31641198928626335,22118400,21646067,1391362,pepper_diagnostics/p_p__Z_j/MI250/00018/event_data.hdf5,1.6266999421296295e-06,614741.5230683713
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,4096,7559,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/MI250/00019,19,MI250,34.10914421081543,0,4096,32.96,31.45,2.174e-06,0.04412,1.469,0.002872,0.001243,1.342e-06,4.788,16.92,4.054,1.961,1.171,0.2374,1.349,0.865,0.6504,0.5506,0.5096,0.2623,0.1229,3.748,0.3063,2.041,1.476,12.53,0.3671,0.5285,1.064,pepper_diagnostics/p_p__Z_j/MI250/00019/z1j/timers.csv,0.2221,1713286916,384.41114400168885,0.2671932011223464,30961664,30301057,1943718,pepper_diagnostics/p_p__Z_j/MI250/00019/event_data.hdf5,1.01577227890594e-06,984472.6232114467
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,8192,5291,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/MI250/00020,20,MI250,39.114522218704224,0,8192,38.65,36.92,3.176e-06,0.04693,1.677,0.001109,0.001372,1.323e-06,3.563,26.21,2.954,1.412,0.8576,0.1956,0.9795,0.6531,0.5015,0.421,0.3755,0.1833,0.09433,2.723,0.2312,1.52,1.561,22.18,0.2723,0.3838,0.7553,pepper_diagnostics/p_p__Z_j/MI250/00020/z1j/timers.csv,0.1651,2408188100,385.97554427522283,0.22626121268817756,43343872,42415009,2732114,pepper_diagnostics/p_p__Z_j/MI250/00020/event_data.hdf5,8.51792843980344e-07,1173994.366197183
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,16384,3704,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/MI250/00021,21,MI250,45.42873978614807,0,16384,44.72,43.63,2.474e-06,0.05484,1.03,0.0029,0.001389,8.42e-07,2.564,35.91,2.099,0.9807,0.6231,0.1427,0.6984,0.485,0.3587,0.2981,0.2765,0.1243,0.06879,1.925,0.1742,1.098,1.557,31.98,0.2027,0.2702,0.5071,pepper_diagnostics/p_p__Z_j/MI250/00021/z1j/timers.csv,0.118,3375523692,386.4145538487919,0.1913112480445658,60686336,59385822,3829626,pepper_diagnostics/p_p__Z_j/MI250/00021/event_data.hdf5,7.189427287223273e-07,1390931.377492551
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,32768,2963,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/MI250/00022,22,MI250,47.4640007019043,0,32768,46.51,46.33,2.916e-06,0.05775,0.1214,0.007046,0.001007,1.012e-06,2.202,40.0,1.668,0.828,0.5082,0.1417,0.617,0.4116,0.3114,0.2877,0.2194,0.1014,0.05061,1.518,0.1497,0.8592,1.884,35.58,0.1619,0.2121,0.4533,pepper_diagnostics/p_p__Z_j/MI250/00022/z1j/timers.csv,0.09091,5396930756,386.171672858138,0.15121174451959565,97091584,95008835,6123099,pepper_diagnostics/p_p__Z_j/MI250/00022/event_data.hdf5,4.771783309251603e-07,2095652.5793222534
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,65536,2370,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/MI250/00023,23,MI250,89.2069194316864,0,65536,88.75,88.01,1.903e-06,0.06725,0.6722,0.001674,0.001026,7.82e-07,2.273,81.74,1.482,0.7749,0.4512,0.2901,0.6115,0.4941,0.2889,0.3623,0.1867,0.0972,0.04613,1.297,0.1847,0.8305,4.354,72.32,0.1642,0.1758,0.4342,pepper_diagnostics/p_p__Z_j/MI250/00023/z1j/timers.csv,0.08339,8556398860,382.7233241957043,0.11904956549672492,155320320,151996729,9707606,pepper_diagnostics/p_p__Z_j/MI250/00023/event_data.hdf5,5.666354537513186e-07,1764803.090557891
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,131072,1896,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/MI250/00024,24,MI250,127.25851440429688,0,131072,126.1,125.6,2.464e-06,0.08509,0.4468,0.00128,0.0009103,9.11e-07,3.034,118.8,1.543,0.8511,0.42,0.228,0.9235,0.7119,0.4079,0.5094,0.1945,0.09606,0.03754,1.316,0.2271,0.7583,8.16,103.1,0.147,0.177,0.5262,pepper_diagnostics/p_p__Z_j/MI250/00024/z1j/timers.csv,0.0707,13812114212,386.1089204291455,0.09450788393392374,248512512,243183221,15670511,pepper_diagnostics/p_p__Z_j/MI250/00024/event_data.hdf5,5.054071482726793e-07,1978602.8025477706
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,262144,1517,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/MI250/00025,25,MI250,187.4187045097351,0,262144,186.2,185.2,2.415e-06,0.1157,0.8557,0.001414,0.001173,9.01e-07,4.859,175.2,2.133,0.9561,0.4236,0.9352,1.303,1.028,0.5549,0.8738,0.2466,0.587,0.03549,1.351,0.7823,0.8997,14.26,147.5,0.1457,0.1956,0.6144,pepper_diagnostics/p_p__Z_j/MI250/00025/z1j/timers.csv,0.06693,22122850244,386.48010227364216,0.07474229743768317,397672448,389183712,25099570,pepper_diagnostics/p_p__Z_j/MI250/00025/event_data.hdf5,4.6570991008157546e-07,2147259.4384449245
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,524288,1365,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/MI250/00026,26,MI250,329.93533635139465,0,524288,328.9,327.3,2.004e-06,0.1894,1.365,0.001743,0.001036,9.22e-07,7.387,312.8,2.195,1.556,0.5853,1.926,2.24,2.145,0.9082,1.459,0.3412,0.1295,0.03166,1.714,0.4817,1.903,26.58,260.5,0.1714,0.2632,1.121,pepper_diagnostics/p_p__Z_j/MI250/00026/z1j/timers.csv,0.07473,39983566924,388.1456817600409,0.055829011398307656,715653120,700270731,45363507,pepper_diagnostics/p_p__Z_j/MI250/00026/event_data.hdf5,4.57344474373283e-07,2186535.655362053
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,1048576,1229,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/MI250/00027,27,MI250,444.2852895259857,0,1048576,443.0,442.3,2.655e-06,0.3148,0.379,0.001352,0.0009272,1.132e-06,12.81,420.2,3.659,2.324,0.7811,1.653,3.927,3.629,1.631,2.505,0.609,0.1933,0.02962,2.927,0.7322,1.933,46.46,330.7,0.2391,0.4983,1.586,pepper_diagnostics/p_p__Z_j/MI250/00027/z1j/timers.csv,0.1127,71584449820,385.91940309483,0.04149314028015168,1288699904,1261005285,81216556,pepper_diagnostics/p_p__Z_j/MI250/00027/event_data.hdf5,3.4321411728761953e-07,2913633.0635315394
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,128,10000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/MI250/00028,28,MI250,38.08434081077576,0,128,36.76,34.88,2.024e-06,1.658,0.2151,0.001132,0.0009833,9.42e-07,16.71,4.335,5.191,3.023,2.299,0.2402,5.628,3.449,2.128,1.482,1.768,0.4615,0.5081,4.797,0.3934,2.77,1.08,0.06073,0.4822,0.6769,1.863,pepper_diagnostics/p_p__Z_j_j/MI250/00028/z2j/timers.csv,0.3065,20636340,166.8610836753348,1.181589564409812,1280000,1229566,19713,pepper_diagnostics/p_p__Z_j_j/MI250/00028/event_data.hdf5,2.725e-05,36697.247706422015
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,256,10000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/MI250/00029,29,MI250,38.08471369743347,0,256,37.28,36.71,3.797e-06,0.06336,0.4958,0.001886,0.001148,2.094e-06,17.52,4.851,5.419,3.073,2.325,0.2445,5.745,3.557,2.226,1.65,1.925,0.5021,0.609,4.995,0.4236,2.889,1.297,0.1366,0.5251,0.712,1.834,pepper_diagnostics/p_p__Z_j_j/MI250/00029/z2j/timers.csv,0.321,40526500,164.59498649657357,0.830498772329366,2560000,2459053,38865,pepper_diagnostics/p_p__Z_j_j/MI250/00029/event_data.hdf5,1.4339843750000001e-05,69735.76682102968
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,512,10000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/MI250/00030,30,MI250,38.111939430236816,0,512,37.48,36.95,2.044e-06,0.06384,0.4614,0.001699,0.001159,8.92e-07,17.58,5.101,5.41,3.123,2.193,0.2516,5.937,3.368,2.271,1.847,1.896,0.4201,0.5133,4.991,0.4189,2.896,1.385,0.2182,0.516,0.7722,1.834,pepper_diagnostics/p_p__Z_j_j/MI250/00030/z2j/timers.csv,0.3195,81765436,166.0201827870113,0.5897763850941847,5120000,4918954,78443,pepper_diagnostics/p_p__Z_j_j/MI250/00030/event_data.hdf5,7.216796875000001e-06,138565.6292286874
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,1024,9000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/MI250/00031,31,MI250,37.14722418785095,0,1024,36.61,35.83,2.104e-06,0.05639,0.7184,0.001362,0.0009554,1.292e-06,18.06,4.853,5.224,2.785,1.846,0.2166,6.55,3.35,2.311,2.039,1.754,0.4106,0.4161,4.851,0.3734,2.541,1.255,0.4857,0.4574,0.7616,1.564,pepper_diagnostics/p_p__Z_j_j/MI250/00031/z2j/timers.csv,0.2874,147163764,166.09284493960016,0.44079924075124294,9216000,8852856,141205,pepper_diagnostics/p_p__Z_j_j/MI250/00031/event_data.hdf5,3.887803819444444e-06,257214.6246162434
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,2048,7200,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/MI250/00032,32,MI250,32.08422923088074,0,2048,31.28,29.98,2.605e-06,0.0653,1.229,0.001464,0.00115,1.823e-06,14.79,4.591,4.293,2.192,1.52,0.1929,5.262,2.777,1.862,1.728,1.457,0.3343,0.3572,3.978,0.3146,2.115,1.201,0.7014,0.395,0.6208,1.175,pepper_diagnostics/p_p__Z_j_j/MI250/00032/z2j/timers.csv,0.2395,235582716,166.2714125040088,0.3478046786060488,14745600,14163040,226188,pepper_diagnostics/p_p__Z_j_j/MI250/00032/event_data.hdf5,2.0331488715277778e-06,491847.8985990661
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,4096,5040,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/MI250/00033,33,MI250,24.09452223777771,0,4096,23.33,22.11,1.943e-06,0.06883,1.142,0.001667,0.001029,8.52e-07,10.52,4.173,2.94,1.566,1.046,0.1452,3.68,1.988,1.36,1.272,1.015,0.227,0.2638,2.714,0.2252,1.508,1.068,0.9857,0.291,0.4374,0.8365,pepper_diagnostics/p_p__Z_j_j/MI250/00033/z2j/timers.csv,0.1703,325764436,164.23530763814395,0.2921004172462221,20643840,19826525,312717,pepper_diagnostics/p_p__Z_j_j/MI250/00033/event_data.hdf5,1.0710216703869048e-06,933687.9240162822
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,8192,3528,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/MI250/00034,34,MI250,19.089284658432007,0,8192,17.95,16.38,2.455e-06,0.07063,1.496,0.00169,0.000949,9.32e-07,7.517,3.506,2.115,1.112,0.7841,0.1247,2.599,1.428,0.9659,0.9394,0.7206,0.1537,0.1777,1.953,0.1613,1.065,0.9746,0.8738,0.2044,0.3114,0.5954,pepper_diagnostics/p_p__Z_j_j/MI250/00034/z2j/timers.csv,0.1203,461360788,166.12147238869161,0.248207421085177,28901376,27757412,442957,pepper_diagnostics/p_p__Z_j_j/MI250/00034/event_data.hdf5,5.667550223214285e-07,1764430.7692307695
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,16384,2469,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/MI250/00035,35,MI250,16.08841323852539,0,16384,14.92,13.18,4.228e-06,0.06919,1.664,0.00155,0.001082,1.292e-06,5.388,4.217,1.424,0.7666,0.4914,0.09287,1.876,1.056,0.7127,0.694,0.4717,0.09516,0.1092,1.314,0.1103,0.7082,0.8792,1.994,0.156,0.2129,0.3972,pepper_diagnostics/p_p__Z_j_j/MI250/00035/z2j/timers.csv,0.08023,646726692,166.40559915019466,0.21013902503331514,40452096,38863448,620920,pepper_diagnostics/p_p__Z_j_j/MI250/00035/event_data.hdf5,3.2581748050830294e-07,3069203.0349013656
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,32768,1975,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/MI250/00036,36,MI250,19.09716534614563,0,32768,17.95,16.95,2.896e-06,0.09106,0.9001,0.001901,0.001169,1.533e-06,5.06,8.631,1.255,0.6497,0.4271,0.1265,1.679,0.9894,0.6435,0.7871,0.4181,0.08604,0.1025,1.139,0.1156,0.6123,1.538,5.174,0.131,0.1747,0.3435,pepper_diagnostics/p_p__Z_j_j/MI250/00036/z2j/timers.csv,0.06998,1034133988,166.29030891924648,0.16597567879199587,64716800,62173849,992930,pepper_diagnostics/p_p__Z_j_j/MI250/00036/event_data.hdf5,2.619103540348101e-07,3818100.294985251
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,65536,1580,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/MI250/00037,37,MI250,28.109458684921265,0,65536,27.12,25.03,2.675e-06,0.09,1.996,0.001315,0.001028,9.72e-07,5.709,16.49,1.037,0.5975,0.3973,0.1391,1.771,1.291,0.7019,1.1,0.3459,0.08462,0.08378,0.9075,0.1292,0.5936,3.364,9.788,0.1228,0.1408,0.3331,pepper_diagnostics/p_p__Z_j_j/MI250/00037/z2j/timers.csv,0.06195,1656683108,166.48898875792227,0.13134250275082227,103546880,99458118,1590718,pepper_diagnostics/p_p__Z_j_j/MI250/00037/event_data.hdf5,2.417262596420095e-07,4136910.906911706
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,131072,1264,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/MI250/00038,38,MI250,46.13166117668152,0,131072,45.05,43.81,4.017e-06,0.109,1.126,0.001522,0.001082,1.282e-06,8.671,32.23,1.107,0.6964,0.3685,0.1651,2.994,2.08,1.067,1.708,0.3852,0.07906,0.08983,0.963,0.1439,0.59,6.645,19.25,0.1246,0.1455,0.4259,pepper_diagnostics/p_p__Z_j_j/MI250/00038/z2j/timers.csv,0.0594,2629663108,165.21136350621097,0.10343003139335649,165675008,159108405,2525049,pepper_diagnostics/p_p__Z_j_j/MI250/00038/event_data.hdf5,2.644333658339102e-07,3781671.0340104997
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,262144,1011,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/MI250/00039,39,MI250,74.16764378547668,0,262144,73.47,72.26,2.816e-06,0.1563,1.053,0.001321,0.00101,7.61e-07,12.6,56.54,1.188,0.8264,0.3782,0.2273,4.177,3.199,1.494,2.894,0.4695,0.08603,0.05661,0.9618,0.2261,0.6624,11.14,34.79,0.129,0.1757,0.5212,pepper_diagnostics/p_p__Z_j_j/MI250/00039/z2j/timers.csv,0.05231,4239045156,166.4859405882571,0.08207663982562345,265027584,254611663,4070500,pepper_diagnostics/p_p__Z_j_j/MI250/00039/event_data.hdf5,2.7265086490016077e-07,3667694.215333517
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,524288,910,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/MI250/00040,40,MI250,121.79050588607788,0,524288,121.3,119.9,2.846e-06,0.2455,1.157,0.001381,0.0009238,1.312e-06,22.95,92.2,1.807,1.312,0.4608,0.498,7.505,6.239,2.819,5.189,0.7643,0.09304,0.05799,1.476,0.3308,0.949,21.41,51.47,0.1425,0.2175,0.9517,pepper_diagnostics/p_p__Z_j_j/MI250/00040/z2j/timers.csv,0.06434,7593088372,165.6340960380675,0.06102942738748397,477102080,458227133,7291178,pepper_diagnostics/p_p__Z_j_j/MI250/00040/event_data.hdf5,2.513089022793613e-07,3979166.638865721
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,1048576,819,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/MI250/00041,41,MI250,206.53102350234985,0,1048576,205.1,202.6,2.094e-06,0.47,2.034,0.001576,0.001014,7.41e-07,39.56,156.6,2.394,1.981,0.7066,0.6566,13.39,11.01,4.844,8.692,1.078,0.141,0.05404,1.921,0.4728,1.539,36.63,85.91,0.1989,0.3412,1.44,pepper_diagnostics/p_p__Z_j_j/MI250/00041/z2j/timers.csv,0.1168,13852951892,167.88587973084879,0.04578351959851444,858783744,825254637,13302175,pepper_diagnostics/p_p__Z_j_j/MI250/00041/event_data.hdf5,2.3591503846630798e-07,4238814.136229023
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,128,1000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/MI250/00042,42,MI250,12.024446725845337,0,128,10.94,9.335,2.155e-06,1.598,0.0004225,0.00171,0.001034,7.51e-07,7.221,0.3944,0.6455,0.3526,0.3002,0.02914,2.741,1.469,0.8419,0.6066,0.7834,0.1005,0.2712,0.5958,0.0497,0.2895,0.0652,0.003772,0.06802,0.08414,0.2002,pepper_diagnostics/p_p__Z_j_j_j/MI250/00042/z3j/timers.csv,0.04319,495564,71.55861191795738,3.636798693245978,128000,119782,386,pepper_diagnostics/p_p__Z_j_j_j/MI250/00042/event_data.hdf5,7.292968750000001e-05,13711.837171933581
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,256,1000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/MI250/00043,43,MI250,9.048669338226318,0,256,8.614,8.534,2.254e-06,0.07703,0.0002868,0.001168,0.000936,1.172e-06,6.518,0.4066,0.6145,0.3502,0.2719,0.02689,2.632,1.288,0.7468,0.5706,0.6164,0.07737,0.172,0.5722,0.04234,0.2812,0.08251,0.003079,0.05801,0.08334,0.2087,pepper_diagnostics/p_p__Z_j_j_j/MI250/00043/z3j/timers.csv,0.03876,1095564,76.47968628960172,2.6617459000102666,256000,239374,827,pepper_diagnostics/p_p__Z_j_j_j/MI250/00043/event_data.hdf5,3.33359375e-05,29997.656433091164
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,512,1000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/MI250/00044,44,MI250,10.050970077514648,0,512,9.475,9.387,2.816e-06,0.08529,0.0002688,0.001809,0.001199,9.52e-07,7.266,0.4823,0.6379,0.3427,0.2638,0.02945,2.926,1.362,0.851,0.7419,0.6861,0.08327,0.2017,0.5928,0.04518,0.2981,0.1199,0.006365,0.06398,0.08943,0.1892,pepper_diagnostics/p_p__Z_j_j_j/MI250/00044/z3j/timers.csv,0.04107,2055564,76.6015912631654,1.89918564701999,512000,479144,1645,pepper_diagnostics/p_p__Z_j_j_j/MI250/00044/event_data.hdf5,1.8333984375000002e-05,54543.51763076594
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,1024,900,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/MI250/00045,45,MI250,11.0890212059021,0,1024,9.889,9.809,2.605e-06,0.07684,0.0003424,0.001334,0.0009436,9.72e-07,7.829,0.4643,0.6178,0.3213,0.232,0.02469,3.408,1.465,0.8549,0.8333,0.6438,0.07067,0.16,0.5764,0.04131,0.2676,0.1264,0.00766,0.05705,0.08885,0.1752,pepper_diagnostics/p_p__Z_j_j_j/MI250/00045/z3j/timers.csv,0.04374,3615564,74.67269970275674,1.3853834700392227,921600,862103,2901,pepper_diagnostics/p_p__Z_j_j_j/MI250/00045/event_data.hdf5,1.0643446180555555e-05,93954.53155265572
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,2048,720,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/MI250/00046,46,MI250,9.087461948394775,0,2048,8.224,8.147,3.868e-06,0.07412,0.0002835,0.001558,0.001209,2.004e-06,6.468,0.4268,0.4994,0.2639,0.1905,0.02165,2.791,1.189,0.7156,0.7167,0.5153,0.06724,0.1883,0.4635,0.03586,0.222,0.1229,0.01117,0.05003,0.07335,0.1404,pepper_diagnostics/p_p__Z_j_j_j/MI250/00046/z3j/timers.csv,0.03705,5300796,69.26187189560243,1.0555675053086515,1474560,1379509,4308,pepper_diagnostics/p_p__Z_j_j_j/MI250/00046/event_data.hdf5,5.525037977430556e-06,180994.231005278
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,4096,503,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/MI250/00047,47,MI250,7.072745323181152,0,4096,5.763,5.673,2.825e-06,0.08689,0.0003076,0.00164,0.001007,1.011e-06,4.434,0.3587,0.3587,0.1868,0.1301,0.01636,1.925,0.8175,0.4814,0.5058,0.3374,0.03859,0.0889,0.3342,0.02452,0.1539,0.1211,0.01555,0.03519,0.05085,0.1007,pepper_diagnostics/p_p__Z_j_j_j/MI250/00047/z3j/timers.csv,0.0244,7948644,75.28664587831193,0.935154883283753,2060288,1927122,6529,pepper_diagnostics/p_p__Z_j_j_j/MI250/00047/event_data.hdf5,2.7534985400099405e-06,363174.33456724836
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,8192,352,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/MI250/00048,48,MI250,5.098859786987305,0,8192,4.177,4.084,3.076e-06,0.08533,0.0003151,0.00151,0.00148,1.363e-06,3.133,0.3291,0.2435,0.1323,0.09107,0.01326,1.342,0.5839,0.3474,0.3608,0.2315,0.02765,0.06214,0.2248,0.0187,0.1078,0.1027,0.04701,0.0265,0.03603,0.06974,pepper_diagnostics/p_p__Z_j_j_j/MI250/00048/z3j/timers.csv,0.01712,10951260,74.07708154710652,0.7813672391294721,2883584,2698082,9002,pepper_diagnostics/p_p__Z_j_j_j/MI250/00048/event_data.hdf5,1.416293057528409e-06,706068.5602350637
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,16384,246,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/MI250/00049,49,MI250,4.039781093597412,0,16384,3.24,3.143,3.677e-06,0.08818,0.0003438,0.001813,0.001074,1.062e-06,2.386,0.3328,0.1639,0.09266,0.05816,0.01151,1.009,0.441,0.2802,0.3156,0.1601,0.01773,0.04081,0.1503,0.01366,0.07303,0.1132,0.05589,0.01992,0.02501,0.04768,pepper_diagnostics/p_p__Z_j_j_j/MI250/00049/z3j/timers.csv,0.01211,14916492,72.97755659884838,0.6568277589253354,4030464,3770054,12392,pepper_diagnostics/p_p__Z_j_j_j/MI250/00049/event_data.hdf5,7.79810959730691e-07,1282362.0744511613
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,32768,197,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/MI250/00050,50,MI250,5.07212233543396,0,32768,3.726,3.623,1.252e-06,0.09814,0.0004566,0.001214,0.0009424,4.6e-07,2.355,0.8114,0.1503,0.1207,0.0567,0.0122,0.9134,0.4632,0.2627,0.4005,0.1414,0.01877,0.04542,0.1347,0.01562,0.06919,0.3969,0.0838,0.02243,0.02117,0.07703,pepper_diagnostics/p_p__Z_j_j_j/MI250/00050/z3j/timers.csv,0.01116,23204340,70.82622565608624,0.5128008576882563,6455296,6035387,19254,pepper_diagnostics/p_p__Z_j_j_j/MI250/00050/event_data.hdf5,5.612445966846447e-07,1781754.3472260558
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,65536,158,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/MI250/00051,51,MI250,5.073718070983887,0,65536,4.523,4.399,3.687e-06,0.1186,0.000543,0.002652,0.001469,1.132e-06,2.833,1.15,0.1419,0.07922,0.08661,0.01447,1.047,0.6168,0.2867,0.6084,0.1229,0.01771,0.04327,0.1237,0.01828,0.06124,0.5175,0.1073,0.02047,0.01736,0.04134,pepper_diagnostics/p_p__Z_j_j_j/MI250/00051/z3j/timers.csv,0.01003,36420036,69.39120961822799,0.4017643346081443,10354688,9680373,30254,pepper_diagnostics/p_p__Z_j_j_j/MI250/00051/event_data.hdf5,4.248317283920095e-07,2353873.152989316
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,131072,126,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/MI250/00052,52,MI250,9.077171325683594,0,131072,7.781,7.511,3.136e-06,0.1372,0.1255,0.001208,0.001087,7.42e-07,5.121,2.043,0.1262,0.08961,0.04339,0.01444,1.923,1.098,0.5424,1.227,0.1566,0.01328,0.03152,0.1088,0.01737,0.05618,0.9202,0.1642,0.01825,0.01854,0.05277,pepper_diagnostics/p_p__Z_j_j_j/MI250/00052/z3j/timers.csv,0.0115,64771428,77.40201477855784,0.3339971789352983,16515072,15444997,53845,pepper_diagnostics/p_p__Z_j_j_j/MI250/00052/event_data.hdf5,4.5479668511284725e-07,2198784.715750233
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,262144,101,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/MI250/00053,53,MI250,12.082485437393188,0,262144,11.24,10.54,3.036e-06,0.1981,0.4944,0.001422,0.001009,1.002e-06,7.37,2.791,0.1292,0.1015,0.04499,0.02977,2.838,1.935,0.6455,1.643,0.1869,0.01228,0.02064,0.1072,0.02196,0.06368,1.337,0.1731,0.01723,0.0208,0.06342,pepper_diagnostics/p_p__Z_j_j_j/MI250/00053/z3j/timers.csv,0.01395,91802820,68.45893316492179,0.24810732780108494,26476544,24742445,76349,pepper_diagnostics/p_p__Z_j_j_j/MI250/00053/event_data.hdf5,3.980882096998762e-07,2512006.0721062617
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,524288,91,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/MI250/00054,54,MI250,19.128849267959595,0,524288,18.4,17.07,4.749e-06,0.3083,1.005,0.002096,0.003072,1.663e-06,11.87,4.7,0.1764,0.1463,0.0536,0.0203,4.818,2.98,1.103,2.66,0.2151,0.01145,0.01492,0.1418,0.0346,0.06745,2.244,0.2697,0.02101,0.02728,0.09798,pepper_diagnostics/p_p__Z_j_j_j/MI250/00054/z3j/timers.csv,0.01953,181424844,75.04155508072678,0.19348599274769743,47710208,44617034,150920,pepper_diagnostics/p_p__Z_j_j_j/MI250/00054/event_data.hdf5,3.5778506771548765e-07,2794974.106619801
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,1048576,81,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/MI250/00055,55,MI250,35.49383997917175,0,1048576,34.8,32.97,2.585e-06,0.5628,1.259,0.001569,0.00097,9.71e-07,22.69,9.422,0.2386,0.3281,0.1048,0.08105,8.9,5.77,2.115,5.333,0.3994,0.01718,0.02254,0.1929,0.04573,0.1964,4.53,0.4345,0.02987,0.04444,0.2537,pepper_diagnostics/p_p__Z_j_j_j/MI250/00055/z3j/timers.csv,0.03318,301086108,70.03507696001245,0.1399964788950143,84934656,79407673,250578,pepper_diagnostics/p_p__Z_j_j_j/MI250/00055/event_data.hdf5,3.8818076804832175e-07,2576119.381255687
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,128,100,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/MI250/00056,56,MI250,8.017579793930054,0,128,7.053,3.532,2.264e-06,3.515,0.0002665,0.002274,0.001149,7.81e-07,3.26,0.03671,0.08538,0.04721,0.03739,0.006273,1.49,0.6447,0.3191,0.234,0.2663,0.02757,0.09545,0.07772,0.007656,0.02931,0.00399,0.0004067,0.01291,0.009233,0.02505,pepper_diagnostics/p_p__Z_j_j_j_j/MI250/00056/z4j/timers.csv,0.01201,151564,15.587181339416738,8.998560192369707,12800,11578,3,pepper_diagnostics/p_p__Z_j_j_j_j/MI250/00056/event_data.hdf5,0.0002759375,3624.0090600226504
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,256,100,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/MI250/00057,57,MI250,4.0490922927856445,0,256,3.466,3.308,3.437e-06,0.1531,0.000264,0.001395,0.001011,1.242e-06,3.064,0.03171,0.08024,0.04394,0.03328,0.005118,1.481,0.5676,0.3037,0.2267,0.232,0.02034,0.06294,0.07366,0.006574,0.02565,0.003422,0.0003611,0.01086,0.009284,0.02378,pepper_diagnostics/p_p__Z_j_j_j_j/MI250/00057/z4j/timers.csv,0.011,151564,10.391454226277826,5.195422655190561,25600,23023,4,pepper_diagnostics/p_p__Z_j_j_j_j/MI250/00057/event_data.hdf5,0.00012921875,7738.814993954051
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,512,100,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/MI250/00058,58,MI250,5.045163631439209,0,512,4.074,3.896,2.544e-06,0.1723,0.0003502,0.001711,0.001023,8.81e-07,3.63,0.04199,0.08303,0.04725,0.0327,0.005588,1.759,0.6662,0.3557,0.3056,0.2562,0.02543,0.09254,0.07576,0.007274,0.0296,0.006845,0.0006144,0.01219,0.01056,0.02447,pepper_diagnostics/p_p__Z_j_j_j_j/MI250/00058/z4j/timers.csv,0.01341,151564,29.875430900548746,6.228119438874014,51200,46236,23,pepper_diagnostics/p_p__Z_j_j_j_j/MI250/00058/event_data.hdf5,7.609375e-05,13141.683778234086
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,1024,90,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/MI250/00059,59,MI250,5.048106908798218,0,1024,4.311,4.154,2.655e-06,0.1525,0.000306,0.001284,0.0009677,9.82e-07,3.91,0.03799,0.07843,0.04485,0.02863,0.005175,2.012,0.6769,0.3561,0.3736,0.2367,0.02213,0.06704,0.07187,0.006564,0.0255,0.007091,0.0004648,0.01107,0.01181,0.02194,pepper_diagnostics/p_p__Z_j_j_j_j/MI250/00059/z4j/timers.csv,0.02084,151564,22.370491737125867,4.017204916217089,92160,83051,31,pepper_diagnostics/p_p__Z_j_j_j_j/MI250/00059/event_data.hdf5,4.507378472222222e-05,22185.844968704863
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,2048,72,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/MI250/00060,60,MI250,4.072945594787598,0,2048,3.422,3.25,3.696e-06,0.1665,0.0003003,0.001489,0.001095,1.432e-06,3.046,0.03444,0.06437,0.03774,0.02177,0.00457,1.583,0.5183,0.2652,0.3182,0.1714,0.0141,0.0431,0.05863,0.005745,0.01947,0.008328,0.0004108,0.01022,0.00921,0.01829,pepper_diagnostics/p_p__Z_j_j_j_j/MI250/00060/z4j/timers.csv,0.01631,151564,19.84479105712779,2.99127857189653,147456,132797,44,pepper_diagnostics/p_p__Z_j_j_j_j/MI250/00060/event_data.hdf5,2.2040473090277777e-05,45371.07692307692
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,4096,50,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/MI250/00061,61,MI250,3.0672740936279297,0,4096,2.384,2.214,2.114e-06,0.1606,0.0005224,0.001435,0.0009268,7.52e-07,2.042,0.03747,0.04918,0.0288,0.01622,0.003873,1.044,0.3399,0.1825,0.2098,0.1262,0.0122,0.03634,0.0439,0.005284,0.01603,0.01096,0.0008607,0.008653,0.006628,0.01351,pepper_diagnostics/p_p__Z_j_j_j_j/MI250/00061/z4j/timers.csv,0.01138,151564,26.952834399408122,2.957865590878209,204800,184398,83,pepper_diagnostics/p_p__Z_j_j_j_j/MI250/00061/event_data.hdf5,1.0810546875e-05,92502.2583559169
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,8192,35,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/MI250/00062,62,MI250,3.1294219493865967,0,8192,1.767,1.582,3.016e-06,0.1787,0.000276,0.001555,0.000998,1.052e-06,1.452,0.03025,0.03476,0.02218,0.01051,0.003975,0.7482,0.2398,0.1292,0.1453,0.09324,0.007012,0.02194,0.03056,0.004199,0.01067,0.01072,0.0003975,0.007728,0.004585,0.009859,pepper_diagnostics/p_p__Z_j_j_j_j/MI250/00062/z4j/timers.csv,0.007476,151564,19.020072467740665,2.1001189171066947,286720,257967,82,pepper_diagnostics/p_p__Z_j_j_j_j/MI250/00062/event_data.hdf5,5.5175781250000005e-06,181238.93805309734
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,16384,24,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/MI250/00063,63,MI250,2.0433270931243896,0,16384,1.542,1.354,3.247e-06,0.1771,0.0004684,0.001461,0.00104,1.292e-06,1.228,0.04823,0.0239,0.01777,0.006832,0.003751,0.617,0.2106,0.1103,0.1521,0.06165,0.004751,0.01647,0.02011,0.003782,0.007759,0.0186,0.001615,0.006967,0.003148,0.007649,pepper_diagnostics/p_p__Z_j_j_j_j/MI250/00063/z4j/timers.csv,0.005801,423564,36.16427041380925,2.4811569148940626,393216,354601,213,pepper_diagnostics/p_p__Z_j_j_j_j/MI250/00063/event_data.hdf5,3.443400065104167e-06,290410.635155096
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,32768,19,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/MI250/00064,64,MI250,2.0438599586486816,0,32768,1.611,1.409,2.805e-06,0.1924,0.0003825,0.00124,0.001165,9.12e-07,1.201,0.1171,0.03926,0.01625,0.006081,0.003771,0.5479,0.2207,0.1083,0.2032,0.05098,0.004288,0.01397,0.01958,0.01968,0.007213,0.04161,0.001704,0.006818,0.002544,0.006876,pepper_diagnostics/p_p__Z_j_j_j_j/MI250/00064/z4j/timers.csv,0.004618,423564,26.430081771057978,1.6916352363537352,622592,561588,246,pepper_diagnostics/p_p__Z_j_j_j_j/MI250/00064/event_data.hdf5,2.263119346217105e-06,441867.99148332153
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,65536,15,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/MI250/00065,65,MI250,3.0728001594543457,0,65536,1.723,1.519,4.729e-06,0.1947,0.000346,0.001619,0.001099,1.132e-06,1.352,0.107,0.01858,0.01404,0.004697,0.003509,0.6233,0.2555,0.1055,0.2799,0.03782,0.00287,0.009403,0.01515,0.003433,0.005374,0.05124,0.002048,0.005793,0.002009,0.006225,pepper_diagnostics/p_p__Z_j_j_j_j/MI250/00065/z4j/timers.csv,0.003696,695564,32.929314812275926,1.503241858286431,983040,887557,484,pepper_diagnostics/p_p__Z_j_j_j_j/MI250/00065/event_data.hdf5,1.5452067057291665e-06,647162.6069782752
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,131072,12,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/MI250/00066,66,MI250,3.072413921356201,0,131072,2.717,2.464,3.326e-06,0.2434,0.0003498,0.001373,0.0009131,1.142e-06,2.199,0.1983,0.02255,0.01604,0.00492,0.003677,1.019,0.4338,0.1614,0.4976,0.04153,0.003444,0.01037,0.0189,0.003648,0.005029,0.09624,0.002281,0.005972,0.002694,0.007363,pepper_diagnostics/p_p__Z_j_j_j_j/MI250/00066/z4j/timers.csv,0.006578,831564,22.024310789662525,0.9794227366164447,1572864,1419163,516,pepper_diagnostics/p_p__Z_j_j_j_j/MI250/00066/event_data.hdf5,1.5665690104166667e-06,638337.6623376623
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,262144,10,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/MI250/00067,67,MI250,6.07225775718689,0,262144,5.055,4.695,3.958e-06,0.3478,0.0003396,0.001953,0.00139,6.31e-07,4.152,0.4668,0.02287,0.02117,0.004941,0.005098,1.76,0.9826,0.3551,0.8382,0.07176,0.002789,0.007925,0.01845,0.004419,0.005129,0.2761,0.003916,0.008363,0.00314,0.009656,pepper_diagnostics/p_p__Z_j_j_j_j/MI250/00067/z4j/timers.csv,0.0117,1647564,29.270979710675363,0.869329428960854,2621440,2364580,1173,pepper_diagnostics/p_p__Z_j_j_j_j/MI250/00067/event_data.hdf5,1.7910003662109376e-06,558347.1778487753
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,524288,10,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/MI250/00068,68,MI250,15.109870910644531,0,524288,13.76,13.24,3.577e-06,0.5025,0.0006935,0.001398,0.001201,9.959e-06,12.15,0.9971,0.02774,0.02767,0.007631,0.005222,5.603,2.832,0.8903,2.487,0.1216,0.003823,0.01101,0.0215,0.00624,0.07278,0.5333,0.007654,0.008001,0.005119,0.01454,pepper_diagnostics/p_p__Z_j_j_j_j/MI250/00068/z4j/timers.csv,0.1342,3687564,33.23561835221366,0.6517630314729168,5242880,4719742,2622,pepper_diagnostics/p_p__Z_j_j_j_j/MI250/00068/event_data.hdf5,2.52532958984375e-06,395987.91540785495
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,1048576,10,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/MI250/00069,69,MI250,16.112765550613403,0,1048576,15.73,14.81,2.645e-06,0.8901,0.0003206,0.001691,0.001079,8.61e-07,12.98,1.58,0.04992,0.0446,0.01151,0.02328,6.402,2.659,0.85,2.725,0.1752,0.003877,0.00726,0.04229,0.007627,0.01404,0.8184,0.008567,0.00995,0.009449,0.0252,pepper_diagnostics/p_p__Z_j_j_j_j/MI250/00069/z4j/timers.csv,0.03321,4644796,21.42234031742319,0.3700289908018972,10485760,9454040,3380,pepper_diagnostics/p_p__Z_j_j_j_j/MI250/00069/event_data.hdf5,1.4123916625976563e-06,708018.9061444969
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,128,25,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/MI250/00070,70,MI250,14.115347385406494,0,128,13.05,5.21,2.565e-06,7.827,0.000523,0.001262,0.0009254,9.12e-07,5.117,0.009796,0.02244,0.01753,0.01067,0.003244,2.737,0.9278,0.4177,0.2963,0.3362,0.02793,0.116,0.01887,0.003576,0.007704,0.001076,6.556e-06,0.006576,0.002821,0.00813,pepper_diagnostics/p_p__Z_j_j_j_j_j/MI250/00070/z5j/timers.csv,0.03881,8372,0.0,0.0,3200,2778,0,pepper_diagnostics/p_p__Z_j_j_j_j_j/MI250/00070/event_data.hdf5,0.001628125,614.2034548944338
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,256,25,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/MI250/00071,71,MI250,11.111404180526733,0,256,9.859,5.053,9.92e-07,4.8,0.0002867,0.001476,0.0008365,4.01e-07,4.969,0.008543,0.02157,0.01698,0.009948,0.003068,2.695,0.8707,0.3997,0.3155,0.3151,0.02088,0.07802,0.01825,0.003315,0.006745,0.0009357,5.628e-06,0.006084,0.002639,0.008246,pepper_diagnostics/p_p__Z_j_j_j_j_j/MI250/00071/z5j/timers.csv,0.03851,8372,0.0,0.0,6400,5486,0,pepper_diagnostics/p_p__Z_j_j_j_j_j/MI250/00071/event_data.hdf5,0.00078953125,1266.5743122897288
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,512,25,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/MI250/00072,72,MI250,11.14428424835205,0,512,10.65,5.755,2.835e-06,4.888,0.0003783,0.001283,0.001407,8.92e-07,5.649,0.0123,0.02304,0.01843,0.009582,0.00355,3.209,0.8817,0.4321,0.4263,0.3059,0.02593,0.1085,0.01914,0.003903,0.008212,0.00153,7.012e-06,0.007147,0.002886,0.008388,pepper_diagnostics/p_p__Z_j_j_j_j_j/MI250/00072/z5j/timers.csv,0.0489,8372,0.0,0.0,12800,10992,0,pepper_diagnostics/p_p__Z_j_j_j_j_j/MI250/00072/event_data.hdf5,0.000449609375,2224.152910512598
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,1024,22,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/MI250/00073,73,MI250,11.170629978179932,0,1024,10.16,6.298,3.407e-06,3.854,0.0003206,0.003208,0.001204,1.373e-06,6.215,0.009994,0.02028,0.01721,0.00781,0.003383,3.607,0.953,0.4293,0.5201,0.3218,0.01882,0.07206,0.01678,0.003502,0.006094,0.001594,0.0004355,0.006677,0.002796,0.007733,pepper_diagnostics/p_p__Z_j_j_j_j_j/MI250/00073/z5j/timers.csv,0.09179,167564,9.355745170193076,9.355745170193076,22528,19306,1,pepper_diagnostics/p_p__Z_j_j_j_j_j/MI250/00073/event_data.hdf5,0.00027956321022727274,3577.0085741505236
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,2048,18,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/MI250/00074,74,MI250,8.108935832977295,0,2048,7.168,5.345,2.765e-06,1.812,0.0006115,0.001473,0.0009592,9.82e-07,5.256,0.01513,0.01964,0.01626,0.007181,0.003426,2.938,0.7904,0.3876,0.4831,0.3185,0.01975,0.08025,0.01601,0.003635,0.00597,0.002228,5.82e-06,0.006874,0.002465,0.006918,pepper_diagnostics/p_p__Z_j_j_j_j_j/MI250/00074/z5j/timers.csv,0.07446,8372,0.0,0.0,36864,31513,0,pepper_diagnostics/p_p__Z_j_j_j_j_j/MI250/00074/event_data.hdf5,0.0001449924045138889,6896.913002806361
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,4096,12,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/MI250/00075,75,MI250,5.014170169830322,0,4096,4.655,2.85,2.835e-06,1.797,0.0002839,0.00118,0.001049,1.022e-06,2.786,0.008298,0.01409,0.01283,0.004118,0.003153,1.616,0.4204,0.1997,0.2456,0.1308,0.00864,0.03269,0.01095,0.003139,0.003562,0.002442,0.0003963,0.005973,0.001548,0.005308,pepper_diagnostics/p_p__Z_j_j_j_j_j/MI250/00075/z5j/timers.csv,0.03444,167564,17.152199478687308,8.575838008231155,49152,42182,4,pepper_diagnostics/p_p__Z_j_j_j_j_j/MI250/00075/event_data.hdf5,5.7983398437500004e-05,17246.315789473683
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,8192,10,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/MI250/00076,76,MI250,4.098726272583008,0,8192,3.247,2.558,2.826e-06,0.6798,0.0002919,0.001512,0.000987,1.032e-06,2.498,0.009114,0.01261,0.01206,0.003599,0.003294,1.441,0.3641,0.18,0.2231,0.1172,0.00758,0.02782,0.009418,0.003197,0.002903,0.002992,0.0004046,0.005917,0.001302,0.004841,pepper_diagnostics/p_p__Z_j_j_j_j_j/MI250/00076/z5j/timers.csv,0.0342,167564,5.145659843606191,3.6385087609237554,81920,70113,2,pepper_diagnostics/p_p__Z_j_j_j_j_j/MI250/00076/event_data.hdf5,3.1225585937499997e-05,32025.01954652072
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,16384,10,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/MI250/00077,77,MI250,4.096086740493774,0,16384,3.371,3.083,2.775e-06,0.2719,0.0006345,0.002163,0.001411,1.011e-06,2.986,0.04222,0.01401,0.01236,0.003463,0.003313,1.715,0.4339,0.2101,0.3304,0.1101,0.009698,0.03673,0.01067,0.003342,0.003667,0.016,0.0007289,0.006119,0.001354,0.004882,pepper_diagnostics/p_p__Z_j_j_j_j_j/MI250/00077/z5j/timers.csv,0.03572,167564,11.577734648113932,3.859150661133612,163840,141174,9,pepper_diagnostics/p_p__Z_j_j_j_j_j/MI250/00077/event_data.hdf5,1.8817138671875e-05,53143.042491080116
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,32768,10,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/MI250/00078,78,MI250,5.100901126861572,0,32768,3.892,3.591,2.695e-06,0.2911,0.0004107,0.001943,0.001471,6.02e-07,3.485,0.05251,0.0137,0.01216,0.003347,0.003331,1.772,0.561,0.2554,0.5621,0.1383,0.006877,0.02592,0.01029,0.003409,0.003632,0.02309,0.0004812,0.00579,0.001305,0.005058,pepper_diagnostics/p_p__Z_j_j_j_j_j/MI250/00078/z5j/timers.csv,0.03626,167564,7.718489765409286,2.228098672946056,327680,280721,12,pepper_diagnostics/p_p__Z_j_j_j_j_j/MI250/00078/event_data.hdf5,1.0958862304687501e-05,91250.34809245335
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,65536,10,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/MI250/00079,79,MI250,10.111214876174927,0,65536,9.124,8.792,2.936e-06,0.3193,0.0003863,0.001244,0.001028,1.232e-06,8.571,0.1596,0.01697,0.01325,0.004126,0.003675,4.433,1.299,0.6196,1.605,0.2862,0.01227,0.05943,0.01282,0.004155,0.004495,0.06655,0.0006802,0.006157,0.001366,0.00572,pepper_diagnostics/p_p__Z_j_j_j_j_j/MI250/00079/z5j/timers.csv,0.05828,167564,21.869054335326314,2.6518768146474576,655360,561394,68,pepper_diagnostics/p_p__Z_j_j_j_j_j/MI250/00079/event_data.hdf5,1.341552734375e-05,74540.49135577798
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,131072,10,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/MI250/00080,80,MI250,26.13392925262451,0,131072,25.1,24.64,3.046e-06,0.3858,0.03606,0.001443,0.0009634,9.42e-07,24.26,0.2981,0.01666,0.01553,0.004776,0.004403,12.4,4.219,1.511,5.163,0.3356,0.01507,0.0715,0.01256,0.0041,0.01094,0.1157,0.07842,0.005825,0.002036,0.007661,pepper_diagnostics/p_p__Z_j_j_j_j_j/MI250/00080/z5j/timers.csv,0.2396,319564,19.29622441352322,1.7614162661779293,1310720,1123976,120,pepper_diagnostics/p_p__Z_j_j_j_j_j/MI250/00080/event_data.hdf5,1.8798828125e-05,53194.805194805194
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,262144,10,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/MI250/00081,81,MI250,39.139323472976685,0,262144,38.38,37.68,2.645e-06,0.5489,0.1342,0.001467,0.001063,8.41e-07,37.08,0.5092,0.02058,0.01944,0.005536,0.004524,19.51,6.538,2.135,7.965,0.37,0.009547,0.03952,0.01604,0.004535,0.03132,0.1915,0.08116,0.006221,0.002739,0.01047,pepper_diagnostics/p_p__Z_j_j_j_j_j/MI250/00081/z5j/timers.csv,0.3321,471564,20.502238439368423,1.2838377710453015,2621440,2242440,255,pepper_diagnostics/p_p__Z_j_j_j_j_j/MI250/00081/event_data.hdf5,1.4373779296875e-05,69571.12526539278
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,524288,10,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/MI250/00082,82,MI250,71.17785716056824,0,524288,70.3,69.28,4.078e-06,0.8364,0.1437,0.001433,0.001012,1.243e-06,68.2,0.9114,0.02692,0.0287,0.008786,0.005363,36.17,12.09,3.893,14.36,0.725,0.01092,0.04201,0.02155,0.005373,0.005473,0.3861,0.1657,0.007684,0.004477,0.01653,pepper_diagnostics/p_p__Z_j_j_j_j_j/MI250/00082/z5j/timers.csv,0.6058,623564,13.185753349240866,0.7280387273381421,5242880,4459076,328,pepper_diagnostics/p_p__Z_j_j_j_j_j/MI250/00082/event_data.hdf5,1.3214111328125e-05,75676.67436489607
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,1048576,10,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/MI250/00083,83,MI250,185.309344291687,0,1048576,184.4,181.8,2.254e-06,2.469,0.07558,0.001897,0.001211,7.02e-07,179.7,1.922,0.03441,0.0467,0.01365,0.007568,96.95,30.94,10.86,37.48,1.381,0.01346,0.0589,0.02719,0.007224,0.006846,0.7801,0.4373,0.009744,0.007973,0.02898,pepper_diagnostics/p_p__Z_j_j_j_j_j/MI250/00083/z5j/timers.csv,1.629,1687564,22.0201549349423,0.7607207697516198,10485760,8968754,1077,pepper_diagnostics/p_p__Z_j_j_j_j_j/MI250/00083/event_data.hdf5,1.7337799072265625e-05,57677.44774477448


==> JLSE_Plots/pepper_results/pepper/pepper_zjets/2023-11-06_zjets/pepper_kokkos_skylake.csv <==
process_string,process,process_input_type,batch_size,n_batches,seed,verbosity,collision_energy,mu2,use_cached_results,cache_path,integrator,diagnostic_output_enabled,diagnostic_path,proc_id,label,run_time,return_code,thread_count,Total Runtime,Event Generation Runtime,Optimisation Runtime,Initialisation Runtime,HDF5 Close Runtime,HDF5 Open Runtime,HDF5 Init Runtime,Unweighting Setup Runtime,EG Recursion,EG Output,EG PDF and AlphaS evaluation,EG Phase space,EG External State,EG RNG,EG-R Calculate currents,EG-R Momenta preparation,EG-R Currents preparation,EG-R IP reset,EG-R ME update,EG-R ME reset,EG-R IC reset,EG-PDF PDF,EG-PDF AlphaS,EG-O Filter non-zero,EG-O Pull non-zero,EG-O HDF5 write,EG-PS Fill Mom Weights,EG-PS Update weights,EG-PS Cuts,CSV Timer Filename,EG-R ME2 update,event_data_size,xs_mean,xs_sigma,n_trials,n_nonzero_after_cuts,n_nonzero,HDF5 Filename,event_period,event_rate
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,32,15000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/2xSkylake8180/00000,0,2xSkylake8180,13.022172212600708,0,32,12.02,11.92,2.424e-06,0.09577,0.001969,0.001504,0.00346,8.23e-07,2.023,1.508,4.603,0.9436,0.8705,0.1829,0.3766,0.2329,0.2971,0.198,0.2396,0.2128,0.204,4.002,0.6019,0.5487,0.3084,0.3444,0.4885,0.2356,0.2152,pepper_diagnostics/p_p__Z/2xSkylake8180/00000/z0j/timers.csv,0.2397,124456236,1556.456442327242,3.0104741526242815,480000,475685,172467,pepper_diagnostics/p_p__Z/2xSkylake8180/00000/event_data.hdf5,2.483333333333333e-05,40268.45637583893
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,48,15000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/2xSkylake8180/00001,1,2xSkylake8180,17.026695251464844,0,48,16.27,16.21,2.265e-06,0.05249,0.002507,0.001353,0.002766,5.44e-07,2.829,1.988,6.226,1.27,1.178,0.2557,0.5349,0.3273,0.4185,0.2824,0.3373,0.2913,0.2958,5.378,0.848,0.7225,0.3572,0.4894,0.6558,0.3128,0.298,pepper_diagnostics/p_p__Z/2xSkylake8180/00001/z0j/timers.csv,0.3193,186355188,1553.8240171498892,2.4573060707129892,720000,713552,258266,pepper_diagnostics/p_p__Z/2xSkylake8180/00001/event_data.hdf5,2.251388888888889e-05,44417.02652683529
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,56,15000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/2xSkylake8180/00002,2,2xSkylake8180,19.028712511062622,0,56,18.69,18.63,1.992e-06,0.05857,0.002759,0.001474,0.003093,7.46e-07,3.268,2.271,7.12,1.424,1.412,0.2877,0.6235,0.3817,0.4967,0.3107,0.3851,0.3317,0.3378,6.166,0.954,0.8429,0.3505,0.6074,0.7316,0.35,0.3379,pepper_diagnostics/p_p__Z/2xSkylake8180/00002/z0j/timers.csv,0.3795,217084740,1551.1177608335427,2.2736680081644662,840000,832439,300835,pepper_diagnostics/p_p__Z/2xSkylake8180/00002/event_data.hdf5,2.217857142857143e-05,45088.56682769726
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,112,12000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/2xSkylake8180/00003,3,2xSkylake8180,30.042608976364136,0,112,29.86,29.78,2.463e-06,0.06121,0.006205,0.001443,0.002961,5.81e-07,4.738,3.509,11.87,2.322,2.219,0.5933,0.7715,0.5703,0.6384,0.5341,0.6017,0.5104,0.5625,10.29,1.575,1.251,0.4032,1.157,1.178,0.5864,0.554,pepper_diagnostics/p_p__Z/2xSkylake8180/00003/z0j/timers.csv,0.5258,348743724,1557.5877539031235,1.799194951804227,1344000,1331959,483361,pepper_diagnostics/p_p__Z/2xSkylake8180/00003/event_data.hdf5,2.2157738095238094e-05,45130.96037609134
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,128,9600,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/2xSkylake8180/00004,4,2xSkylake8180,9.019274711608887,0,32,8.612,8.541,1.905e-06,0.05222,0.01749,0.001369,0.002817,5.2e-07,1.633,1.702,2.853,0.6007,0.5128,0.1151,0.4759,0.1322,0.3228,0.1277,0.1506,0.1322,0.1278,2.466,0.3873,0.3842,0.2761,0.784,0.3184,0.1506,0.1286,pepper_diagnostics/p_p__Z/2xSkylake8180/00004/z0j/timers.csv,0.1498,317870172,1552.924731203768,1.8802371399262148,1228800,1217569,440587,pepper_diagnostics/p_p__Z/2xSkylake8180/00004/event_data.hdf5,6.9506835937500005e-06,143870.7411310151
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,192,9600,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/2xSkylake8180/00005,5,2xSkylake8180,13.023899793624878,0,48,12.08,12.01,2.643e-06,0.05605,0.00548,0.001474,0.003163,6.45e-07,2.295,2.336,4.116,0.8079,0.7126,0.1667,0.6966,0.1901,0.4441,0.1799,0.2101,0.1823,0.1845,3.568,0.5486,0.5124,0.3478,1.132,0.4206,0.2071,0.1772,pepper_diagnostics/p_p__Z/2xSkylake8180/00005/z0j/timers.csv,0.1927,478090860,1557.4723149242536,1.536440858823002,1843200,1826322,662673,pepper_diagnostics/p_p__Z/2xSkylake8180/00005/event_data.hdf5,6.5158420138888884e-06,153472.1065778518
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,224,9600,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/2xSkylake8180/00006,6,2xSkylake8180,14.024455785751343,0,56,13.63,13.56,2.32e-06,0.05777,0.00495,0.001413,0.003089,6.86e-07,2.721,2.752,4.45,0.8966,0.8038,0.1862,0.8816,0.2035,0.5554,0.1976,0.2314,0.2046,0.2073,3.858,0.5913,0.567,0.3673,1.432,0.4675,0.2216,0.2047,pepper_diagnostics/p_p__Z/2xSkylake8180/00006/z0j/timers.csv,0.2194,555430684,1550.5345819614458,1.4210850604003904,2150400,2130691,769853,pepper_diagnostics/p_p__Z/2xSkylake8180/00006/event_data.hdf5,6.305803571428572e-06,158584.07079646018
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,448,7680,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/2xSkylake8180/00007,7,2xSkylake8180,23.032187461853027,0,112,22.3,22.23,2.001e-06,0.06153,0.003053,0.001628,0.002853,6.1e-07,3.669,4.421,7.715,1.56,1.426,0.5031,0.8714,0.3554,0.5943,0.3694,0.3674,0.3508,0.3857,6.688,1.027,0.8751,0.5,2.459,0.8393,0.3645,0.3538,pepper_diagnostics/p_p__Z/2xSkylake8180/00007/z0j/timers.csv,0.3598,888644836,1550.8390161427847,1.1235296215824429,3440640,3409460,1231782,pepper_diagnostics/p_p__Z/2xSkylake8180/00007/event_data.hdf5,6.461007254464286e-06,154774.62887989203
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,512,6144,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/2xSkylake8180/00008,8,2xSkylake8180,9.01898980140686,0,32,8.238,8.18,1.988e-06,0.0538,0.002926,0.001866,0.00303,6.47e-07,2.051,2.852,1.786,0.3845,0.3126,0.07273,0.9451,0.07959,0.6015,0.08596,0.09018,0.07556,0.07803,1.551,0.2355,0.3564,0.4019,1.802,0.2137,0.09305,0.07585,pepper_diagnostics/p_p__Z/2xSkylake8180/00008/z0j/timers.csv,0.08434,812970340,1551.7456426755873,1.1751827025896782,3145728,3116929,1126812,pepper_diagnostics/p_p__Z/2xSkylake8180/00008/event_data.hdf5,2.6003519694010416e-06,384563.3251833741
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,768,4915,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/2xSkylake8180/00009,9,2xSkylake8180,10.021063804626465,0,48,9.519,9.458,1.849e-06,0.05458,0.005422,0.001346,0.001705,5.33e-07,2.356,3.141,2.168,0.4728,0.3871,0.08555,1.122,0.09646,0.6451,0.09664,0.107,0.09355,0.09002,1.88,0.2881,0.3641,0.3925,2.021,0.271,0.1091,0.09122,pepper_diagnostics/p_p__Z/2xSkylake8180/00009/z0j/timers.csv,0.0955,977668108,1555.142884136484,1.0733404264241517,3774720,3740358,1355141,pepper_diagnostics/p_p__Z/2xSkylake8180/00009/event_data.hdf5,2.5056163106137676e-06,399103.4045252696
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,896,4915,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/2xSkylake8180/00010,10,2xSkylake8180,12.022141695022583,0,56,11.11,11.05,2.055e-06,0.05547,0.003241,0.00137,0.001717,6.11e-07,3.011,3.892,2.265,0.4717,0.4037,0.09415,1.513,0.1019,0.8721,0.1017,0.1121,0.09752,0.1001,1.955,0.3099,0.3965,0.4832,2.636,0.2554,0.1131,0.1019,pepper_diagnostics/p_p__Z/2xSkylake8180/00010/z0j/timers.csv,0.1028,1135582180,1548.2726817804426,0.9927152293788695,4403840,4363444,1574028,pepper_diagnostics/p_p__Z/2xSkylake8180/00010/event_data.hdf5,2.5091738119459385e-06,398537.5565610859
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,1792,3932,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/2xSkylake8180/00011,11,2xSkylake8180,17.025507926940918,0,112,16.92,16.85,2.019e-06,0.0639,0.002534,0.001477,0.003168,6.42e-07,2.985,6.655,3.829,0.7712,0.7122,0.4472,1.201,0.1752,0.71,0.1661,0.1941,0.1741,0.1732,3.332,0.497,0.5367,0.726,4.814,0.4115,0.1856,0.1729,pepper_diagnostics/p_p__Z/2xSkylake8180/00011/z0j/timers.csv,0.1829,1824806956,1554.86504140492,0.7854583197890945,7046144,6982157,2529438,pepper_diagnostics/p_p__Z/2xSkylake8180/00011/event_data.hdf5,2.39137888751635e-06,418168.78338278923
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,2048,3932,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/2xSkylake8180/00012,12,2xSkylake8180,15.026552438735962,0,32,14.18,12.78,1.929e-06,0.05168,1.354,0.001325,0.002712,5.95e-07,3.883,6.408,1.336,0.3826,0.2243,0.05593,2.243,0.05778,1.31,0.05664,0.05445,0.04961,0.05209,1.192,0.1447,0.4363,0.8001,4.673,0.2445,0.08793,0.04893,pepper_diagnostics/p_p__Z/2xSkylake8180/00012/z0j/timers.csv,0.05244,2083717228,1553.8538331212296,0.7347579083428928,8052736,7979338,2888387,pepper_diagnostics/p_p__Z/2xSkylake8180/00012/event_data.hdf5,1.587038243896236e-06,630104.5383411581
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,3072,2752,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/2xSkylake8180/00013,13,2xSkylake8180,14.025696992874146,0,48,13.07,13.01,2.272e-06,0.05526,0.002483,0.001404,0.003038,6.43e-07,3.793,6.725,1.367,0.3553,0.2164,0.06041,2.267,0.05574,1.199,0.05544,0.0573,0.0487,0.05334,1.205,0.1621,0.3876,1.224,4.551,0.2203,0.08057,0.05355,pepper_diagnostics/p_p__Z/2xSkylake8180/00013/z0j/timers.csv,0.05102,2188467892,1554.349726212605,0.7170663481183215,8454144,8377047,3033586,pepper_diagnostics/p_p__Z/2xSkylake8180/00013/event_data.hdf5,1.538890276768411e-06,649818.9085318985
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,3584,2752,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/2xSkylake8180/00014,14,2xSkylake8180,18.030243635177612,0,56,17.4,17.33,1.963e-06,0.05848,0.002968,0.001381,0.001835,6.27e-07,5.119,9.549,1.435,0.3746,0.2441,0.06659,3.044,0.06288,1.716,0.06114,0.06027,0.05422,0.0579,1.265,0.1699,0.4395,1.333,7.154,0.2293,0.08621,0.05819,pepper_diagnostics/p_p__Z/2xSkylake8180/00014/z0j/timers.csv,0.05707,2546929132,1550.6424392152667,0.663598118193779,9863168,9773022,3530419,pepper_diagnostics/p_p__Z/2xSkylake8180/00014/event_data.hdf5,1.7570419564991692e-06,569138.3727639931
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,7168,1926,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/2xSkylake8180/00015,15,2xSkylake8180,24.033826112747192,0,112,23.16,23.09,2.07e-06,0.06529,0.003641,0.001572,0.001828,6.31e-07,4.865,13.74,2.231,0.6264,0.3963,0.447,2.805,0.09444,1.477,0.08738,0.09493,0.08704,0.1229,1.974,0.2571,0.4841,1.917,10.44,0.3998,0.1157,0.1101,pepper_diagnostics/p_p__Z/2xSkylake8180/00015/z0j/timers.csv,0.09164,3588201916,1560.291577367671,0.5615426239220344,13805568,13680467,4973841,pepper_diagnostics/p_p__Z/2xSkylake8180/00015/event_data.hdf5,1.672513582925382e-06,597902.468601126
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,8192,1348,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/2xSkylake8180/00016,16,2xSkylake8180,17.029194593429565,0,32,16.32,16.22,1.896e-06,0.07904,0.01879,0.001609,0.002832,6.32e-07,4.785,9.861,0.9108,0.2892,0.1035,0.04128,2.944,0.02673,1.701,0.0236,0.023,0.01717,0.02623,0.8565,0.05424,0.4215,1.179,7.607,0.1903,0.07233,0.02621,pepper_diagnostics/p_p__Z/2xSkylake8180/00016/z0j/timers.csv,0.02109,2855546812,1552.583378916434,0.6272509733280945,11042816,10942248,3958218,pepper_diagnostics/p_p__Z/2xSkylake8180/00016/event_data.hdf5,1.4688282409124628e-06,680814.7965474722
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,12288,944,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/2xSkylake8180/00017,17,2xSkylake8180,15.028657674789429,0,48,14.85,14.78,2.072e-06,0.06157,0.003207,0.001368,0.001825,7.35e-07,4.97,8.511,0.7128,0.2402,0.09661,0.03409,3.06,0.0237,1.775,0.02473,0.02284,0.01701,0.02519,0.6569,0.05588,0.3753,1.185,6.26,0.1592,0.05584,0.02486,pepper_diagnostics/p_p__Z/2xSkylake8180/00017/z0j/timers.csv,0.01964,3001626724,1553.8461641571178,0.6121894395865982,11599872,11494035,4160769,pepper_diagnostics/p_p__Z/2xSkylake8180/00017/event_data.hdf5,1.2741519906426555e-06,784835.7239512855
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,14336,944,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/2xSkylake8180/00018,18,2xSkylake8180,19.03130602836609,0,56,18.31,18.24,2.776e-06,0.06364,0.002875,0.001502,0.001793,6.55e-07,6.461,10.35,0.7748,0.27,0.1062,0.0388,4.088,0.02682,2.221,0.02828,0.02663,0.01918,0.02719,0.7123,0.06244,0.4234,1.301,7.844,0.1794,0.06113,0.02923,pepper_diagnostics/p_p__Z/2xSkylake8180/00018/z0j/timers.csv,0.02189,3493624180,1550.2798937669122,0.5665217287649174,13533184,13409262,4842714,pepper_diagnostics/p_p__Z/2xSkylake8180/00018/event_data.hdf5,1.3477981234866826e-06,741950.8771929826
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,28672,396,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/2xSkylake8180/00019,19,2xSkylake8180,18.02738928794861,0,112,17.12,17.02,3.012e-06,0.07981,0.0157,0.002105,0.003098,1.25e-06,3.432,12.22,0.5865,0.2419,0.09406,0.2413,2.217,0.02223,1.085,0.02052,0.02382,0.01885,0.0227,0.5324,0.05413,2.761,1.281,7.459,0.1606,0.0513,0.02969,pepper_diagnostics/p_p__Z/2xSkylake8180/00019/z0j/timers.csv,0.02197,2932663924,1551.047643979203,0.618517500040459,11354112,11250199,4065178,pepper_diagnostics/p_p__Z/2xSkylake8180/00019/event_data.hdf5,1.4990163915945166e-06,667104.1128084606
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,32768,396,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/2xSkylake8180/00020,20,2xSkylake8180,17.028706312179565,0,32,16.94,16.84,2.856e-06,0.06582,0.02643,0.001769,0.001874,7.75e-07,4.92,10.69,0.6017,0.3347,0.06421,0.1021,3.217,0.0152,1.631,0.01392,0.01174,0.005688,0.01552,0.5858,0.01591,1.839,1.325,6.71,0.2453,0.06775,0.02148,pepper_diagnostics/p_p__Z/2xSkylake8180/00020/z0j/timers.csv,0.01016,3368319508,1558.6350993405024,0.5791689389625853,12976128,12858097,4669048,pepper_diagnostics/p_p__Z/2xSkylake8180/00020/event_data.hdf5,1.2977677162247474e-06,770553.9192399051
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,49152,237,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/2xSkylake8180/00021,21,2xSkylake8180,16.029739141464233,0,48,15.66,15.57,2.572e-06,0.06857,0.0216,0.001763,0.002785,8.46e-07,5.004,9.663,0.4406,0.2232,0.04865,0.07024,3.131,0.0107,1.816,0.0123,0.008751,0.005523,0.01111,0.4264,0.01421,1.754,1.15,5.961,0.1542,0.04625,0.02263,pepper_diagnostics/p_p__Z/2xSkylake8180/00021/z0j/timers.csv,0.008327,3006679804,1549.9583706102994,0.6105572939814596,11649024,11542401,4167755,pepper_diagnostics/p_p__Z/2xSkylake8180/00021/event_data.hdf5,1.3365926621835443e-06,748171.098265896
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,57344,118,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/2xSkylake8180/00022,22,2xSkylake8180,10.021519660949707,0,56,9.768,9.402,2.95e-06,0.07374,0.2897,0.00177,0.001862,8.97e-07,3.204,5.726,0.2314,0.1091,0.02579,0.03794,2.074,0.005921,1.099,0.007127,0.004654,0.003317,0.005896,0.2237,0.007648,1.03,0.7171,3.553,0.07616,0.0236,0.009347,pepper_diagnostics/p_p__Z/2xSkylake8180/00022/z0j/timers.csv,0.004117,1748268460,1551.3498383323645,0.8011622595846616,6766592,6704773,2423365,pepper_diagnostics/p_p__Z/2xSkylake8180/00022/event_data.hdf5,1.3894734601997578e-06,719697.0857264412
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,114688,118,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/2xSkylake8180/00023,23,2xSkylake8180,20.031097650527954,0,112,19.96,18.99,3.434e-06,0.09551,0.8615,0.001997,0.001989,1.115e-06,4.126,14.01,0.4239,0.1626,0.07055,0.06133,2.733,0.01169,1.306,0.01094,0.02152,0.007958,0.0253,0.4077,0.01618,2.525,1.646,9.038,0.1025,0.03585,0.02413,pepper_diagnostics/p_p__Z/2xSkylake8180/00023/z0j/timers.csv,0.008249,3498096028,1552.1090367529378,0.5665864027803089,13533184,13409592,4848928,pepper_diagnostics/p_p__Z/2xSkylake8180/00023/event_data.hdf5,1.403217454222155e-06,712647.9199578726
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,32,10000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00024,24,2xSkylake8180,9.0187509059906,0,32,8.503,8.3,2.043e-06,0.2019,0.0004455,0.001282,0.002801,7.29e-07,2.293,0.751,2.757,0.6064,0.6548,0.1123,0.549,0.2706,0.3935,0.2488,0.2922,0.1278,0.2395,2.385,0.3715,0.3332,0.1746,0.07693,0.324,0.1538,0.1251,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00024/z1j/timers.csv,0.1421,17644340,382.23558093477334,2.620056388590023,320000,313252,19978,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00024/event_data.hdf5,2.5937500000000004e-05,38554.21686746988
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,48,10000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00025,25,2xSkylake8180,12.020235061645508,0,48,11.83,11.77,1.923e-06,0.05644,0.0006581,0.001274,0.002874,5.84e-07,3.263,0.9987,3.993,0.8381,0.9426,0.1607,0.791,0.385,0.5307,0.3629,0.4216,0.1845,0.3612,3.447,0.5458,0.455,0.1879,0.1009,0.4408,0.2117,0.1837,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00025/z1j/timers.csv,0.2015,26812036,387.35934067307943,2.153645763107442,480000,469707,30353,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00025/event_data.hdf5,2.4520833333333334e-05,40781.64825828377
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,56,10000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00026,26,2xSkylake8180,14.02224063873291,0,56,13.86,13.8,1.732e-06,0.0569,0.0005785,0.001377,0.002917,6.3e-07,3.783,1.157,4.701,0.9756,1.124,0.1903,0.8497,0.4639,0.6116,0.4164,0.5002,0.2277,0.4369,4.066,0.6347,0.5377,0.2094,0.1157,0.5067,0.2504,0.2151,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00026/z1j/timers.csv,0.2511,31571884,390.84471202883,2.0025272153891063,560000,547918,35745,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00026/event_data.hdf5,2.4642857142857145e-05,40579.710144927536
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,112,8000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00027,27,2xSkylake8180,22.02970552444458,0,112,21.56,21.49,2.05e-06,0.06598,0.003854,0.001471,0.002946,6.49e-07,5.548,1.641,7.68,1.502,1.823,0.3458,1.03,0.7593,0.8323,0.7266,0.7338,0.3444,0.7174,6.594,1.085,0.7981,0.2186,0.1711,0.7434,0.3755,0.3813,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00027/z1j/timers.csv,0.3771,49814044,385.7079083021261,1.5731475757436608,896000,876738,56421,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00027/event_data.hdf5,2.3984375e-05,41693.81107491857
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,128,6400,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00028,28,2xSkylake8180,7.0162012577056885,0,32,6.59,6.535,1.975e-06,0.05279,0.0007358,0.001236,0.001639,5.3e-07,2.107,0.7058,1.969,0.4384,0.4485,0.07915,0.6894,0.1944,0.4336,0.1825,0.2132,0.09194,0.1756,1.707,0.2615,0.2352,0.1553,0.1358,0.2341,0.1092,0.09307,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00028/z1j/timers.csv,0.1061,45406196,384.4702620135745,1.6429380987682733,819200,801688,51430,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00028/event_data.hdf5,7.977294921875e-06,125355.77658760519
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,192,6400,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00029,29,2xSkylake8180,10.019223690032959,0,48,9.406,9.347,2.459e-06,0.05647,0.001,0.001242,0.002844,5.97e-07,2.946,0.9437,2.963,0.605,0.6393,0.1171,1.001,0.2734,0.572,0.2563,0.2935,0.1305,0.2566,2.56,0.4034,0.3264,0.1791,0.1827,0.3139,0.1557,0.1335,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00029/z1j/timers.csv,0.1431,67882820,383.6402494763514,1.3399235850705271,1228800,1202601,76996,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00029/event_data.hdf5,7.606608072916666e-06,131464.64106130312
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,224,6400,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00030,30,2xSkylake8180,10.019199848175049,0,56,9.602,9.539,2.124e-06,0.05766,0.003672,0.001422,0.001711,5.95e-07,3.053,1.021,2.964,0.6043,0.6357,0.1162,1.019,0.2691,0.6372,0.2553,0.3063,0.132,0.2685,2.579,0.3854,0.3383,0.1856,0.2231,0.3212,0.1501,0.1314,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00030/z1j/timers.csv,0.1451,78989132,382.44086547706894,1.2385338782838116,1433600,1402805,89533,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00030/event_data.hdf5,6.653878348214286e-06,150288.2901771674
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,448,5120,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00031,31,2xSkylake8180,15.022554397583008,0,112,14.85,14.78,1.978e-06,0.06514,0.001971,0.00155,0.001868,6.43e-07,4.167,1.548,4.869,0.9759,1.142,0.2145,1.176,0.4632,0.6952,0.4414,0.4673,0.228,0.4463,4.207,0.6619,0.5244,0.2385,0.3748,0.4945,0.2394,0.2403,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00031/z1j/timers.csv,0.2332,127728996,386.58745463426783,0.9843922917230141,2293760,2244558,144835,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00031/event_data.hdf5,6.443568638392857e-06,155193.50473612992
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,512,4096,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00032,32,2xSkylake8180,6.014622449874878,0,32,5.708,5.653,1.97e-06,0.05311,0.001538,0.001261,0.001771,5.69e-07,2.583,0.8333,1.173,0.2866,0.2661,0.05008,1.301,0.11,0.7059,0.1127,0.1236,0.05161,0.1091,1.017,0.1552,0.1535,0.1763,0.2795,0.1588,0.07049,0.05639,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00032/z1j/timers.csv,0.0577,116625300,385.97812027098865,1.0286641780823358,2097152,2052111,132241,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00032/event_data.hdf5,2.6955604553222654e-06,370980.36440827884
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,768,3276,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00033,33,2xSkylake8180,7.0157387256622314,0,48,6.464,6.404,1.907e-06,0.05422,0.004422,0.00125,0.001672,5.74e-07,2.93,0.941,1.336,0.2968,0.3119,0.05836,1.592,0.1215,0.7074,0.1218,0.1359,0.06028,0.1204,1.153,0.1834,0.1624,0.1806,0.3287,0.156,0.07583,0.06409,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00033/z1j/timers.csv,0.06214,139627308,385.5569361304366,0.9386268854868873,2515968,2462480,158388,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00033/event_data.hdf5,2.5453423890923888e-06,392874.45346658345
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,896,3276,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00034,34,2xSkylake8180,8.017766237258911,0,56,7.192,7.113,2.005e-06,0.05875,0.01907,0.001452,0.001775,6.19e-07,3.255,1.089,1.461,0.3287,0.3354,0.0623,1.675,0.1314,0.8996,0.1264,0.1458,0.06324,0.1331,1.264,0.1968,0.1839,0.2031,0.4068,0.1784,0.07953,0.06965,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00034/z1j/timers.csv,0.06863,162989164,385.4903161847991,0.8688210572486101,2935296,2872264,184812,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00034/event_data.hdf5,2.4232649790685507e-06,412666.3854913538
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,1792,2621,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00035,35,2xSkylake8180,13.021728754043579,0,112,12.41,12.33,1.904e-06,0.06739,0.00343,0.001429,0.00308,5.41e-07,4.42,1.857,3.262,0.6648,0.7444,0.2933,1.962,0.2811,0.8848,0.2808,0.4091,0.154,0.3079,2.834,0.4276,0.3596,0.2945,0.7023,0.3622,0.1747,0.127,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00035/z1j/timers.csv,0.1304,261879508,387.30916809717405,0.6884375544904486,4696832,4595836,297094,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00035/event_data.hdf5,2.62517373412547e-06,380927.1695052717
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,2048,2621,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00036,36,2xSkylake8180,9.01986837387085,0,32,8.327,8.253,1.563e-06,0.05483,0.01809,0.001222,0.002776,5.75e-07,4.954,1.571,0.8699,0.3251,0.1935,0.03989,3.077,0.08055,1.498,0.07068,0.07714,0.03196,0.0728,0.7706,0.09937,0.1293,0.3107,0.7082,0.2004,0.07858,0.04541,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00036/z1j/timers.csv,0.03788,299867676,388.04171413727823,0.6445484946532275,5367808,5252785,340165,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00036/event_data.hdf5,1.5374991057802365e-06,650406.8823458137
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,3072,1835,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00037,37,2xSkylake8180,9.020895719528198,0,48,8.17,8.087,1.853e-06,0.05791,0.02385,0.001276,0.001735,6e-07,4.956,1.52,0.8476,0.2647,0.1766,0.03547,3.139,0.07499,1.461,0.06868,0.07289,0.0315,0.06846,0.7467,0.101,0.1172,0.3144,0.6433,0.1637,0.06302,0.03746,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00037/z1j/timers.csv,0.03362,313971220,386.93030153844705,0.6281333747544258,5637120,5516361,356173,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00037/event_data.hdf5,1.4345978088101725e-06,697059.4781748486
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,3584,1835,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00038,38,2xSkylake8180,10.02279281616211,0,56,9.245,9.161,1.792e-06,0.06048,0.02159,0.001292,0.001799,5.59e-07,5.593,1.799,0.9218,0.2819,0.2006,0.03968,3.514,0.08569,1.665,0.07774,0.08493,0.03514,0.08468,0.8095,0.1122,0.1287,0.3499,0.8252,0.1693,0.06878,0.04331,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00038/z1j/timers.csv,0.03919,365009548,385.46366402402117,0.5804767126038279,6576640,6436184,414042,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00038/event_data.hdf5,1.3929605391202803e-06,717895.4262635083
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,7168,1284,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00039,39,2xSkylake8180,13.02422547340393,0,112,12.73,12.66,2.365e-06,0.06883,0.005014,0.001446,0.002951,5.82e-07,7.164,2.649,1.475,0.4239,0.3124,0.1239,4.603,0.1253,1.771,0.1296,0.2726,0.05568,0.1345,1.302,0.1736,0.1974,0.4669,1.299,0.231,0.1205,0.07157,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00039/z1j/timers.csv,0.06774,506823908,382.55995103352404,0.4889821807749904,9203712,9006397,574985,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00039/event_data.hdf5,1.3755319592790387e-06,726991.4691943128
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,8192,899,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00040,40,2xSkylake8180,10.022080421447754,0,32,9.191,9.126,1.665e-06,0.05736,0.005906,0.001319,0.001738,5.19e-07,6.405,1.725,0.5028,0.2629,0.09227,0.02576,4.31,0.04196,1.92,0.03241,0.03519,0.01178,0.03545,0.4661,0.03672,0.07764,0.3516,0.7661,0.1594,0.07297,0.03025,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00040/z1j/timers.csv,0.01488,410488180,387.1557698963872,0.5496510150344007,7364608,7206372,465667,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00040/event_data.hdf5,1.2391698241101223e-06,806991.8912995837
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,12288,629,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00041,41,2xSkylake8180,10.022616147994995,0,48,9.23,9.159,2.502e-06,0.06314,0.004671,0.001447,0.002808,1.216e-06,6.275,2.0,0.4567,0.2112,0.08345,0.02398,4.397,0.03501,1.724,0.03059,0.03124,0.01081,0.03098,0.4208,0.03597,0.07052,0.4213,0.9088,0.1298,0.05554,0.02567,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00041/z1j/timers.csv,0.01293,424325108,381.3252145672975,0.5328201764111113,7729152,7565467,481383,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00041/event_data.hdf5,1.1849941623608905e-06,843886.0137569602
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,14336,629,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00042,42,2xSkylake8180,11.023916244506836,0,56,10.43,9.977,2.565e-06,0.06739,0.3773,0.001659,0.001849,8.69e-07,6.772,2.245,0.4781,0.2447,0.09089,0.02518,4.697,0.03818,1.905,0.03441,0.03355,0.01218,0.03356,0.4375,0.04062,0.08013,0.4884,0.993,0.1591,0.05776,0.02761,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00042/z1j/timers.csv,0.01459,499333444,384.6506303784877,0.4952652733907241,9017344,8823678,566429,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00042/event_data.hdf5,1.106423354814899e-06,903813.1702916708
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,28672,264,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00043,43,2xSkylake8180,8.019790172576904,0,112,7.874,7.746,2.93e-06,0.08401,0.03549,0.001863,0.003068,1.087e-06,4.868,2.078,0.4049,0.1842,0.07811,0.02702,3.364,0.03188,1.359,0.02824,0.03004,0.0111,0.02965,0.3677,0.03717,0.06257,0.4057,1.066,0.1207,0.03876,0.02462,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00043/z1j/timers.csv,0.01407,425559724,390.50372731855947,0.544335779194731,7569408,7406473,482733,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00043/event_data.hdf5,1.0233296976461039e-06,977202.1688613478
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,32768,264,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00044,44,2xSkylake8180,10.021491050720215,0,32,9.823,9.727,2.583e-06,0.06729,0.02534,0.00164,0.002805,1.032e-06,7.171,1.811,0.3736,0.2423,0.06509,0.01939,4.922,0.02767,2.146,0.01736,0.0234,0.003831,0.02332,0.362,0.01159,0.06033,0.411,0.8393,0.1421,0.07514,0.02501,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00044/z1j/timers.csv,0.006525,470864972,378.1034556737525,0.5015691158580718,8650752,8467306,534113,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00044/event_data.hdf5,1.124410918264678e-06,889354.5800349542
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,49152,158,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00045,45,2xSkylake8180,9.020816564559937,0,48,8.748,8.665,3.739e-06,0.07607,0.003746,0.001659,0.0018,8.27e-07,6.185,1.945,0.2693,0.1651,0.04692,0.01394,4.352,0.01984,1.753,0.01517,0.01934,0.003159,0.01707,0.2599,0.009451,0.05376,0.6288,0.8127,0.0983,0.04937,0.01741,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00045/z1j/timers.csv,0.005225,433756804,387.9062631120786,0.5357572229294867,7766016,7599772,492023,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00045/event_data.hdf5,1.1157587107726792e-06,896251.1252163878
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,57344,79,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00046,46,2xSkylake8180,6.019954442977905,0,56,5.244,5.149,3.088e-06,0.07921,0.01139,0.001737,0.002937,9.42e-07,3.583,1.228,0.1881,0.08835,0.02753,0.009901,2.485,0.01052,1.053,0.008893,0.01056,0.002013,0.01002,0.1828,0.005236,0.03456,0.4241,0.5177,0.05439,0.02383,0.0101,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00046/z1j/timers.csv,0.002975,256237044,393.04947210869324,0.7059104207338612,4530176,4432054,290605,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00046/event_data.hdf5,1.136600432301085e-06,879816.6634297922
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,114688,79,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00047,47,2xSkylake8180,11.02382516860962,0,112,10.13,9.982,3.394e-06,0.1088,0.02938,0.00194,0.001947,1.535e-06,5.822,3.522,0.2768,0.1531,0.1243,0.03088,3.997,0.04356,1.634,0.01519,0.05063,0.005727,0.06972,0.2666,0.01028,0.4392,1.092,1.11,0.0894,0.03566,0.02793,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00047/z1j/timers.csv,0.005966,495189596,379.647306975355,0.49101989728222356,9060352,8864510,561723,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00047/event_data.hdf5,1.1017232001582277e-06,907669.0042075737
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,32,5000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00048,48,2xSkylake8180,9.020764589309692,0,32,8.059,7.179,1.708e-06,0.8777,0.000411,0.001338,0.002829,5.05e-07,3.774,0.3291,1.61,0.3415,0.4404,0.06294,1.232,0.4196,0.6335,0.3957,0.4476,0.1377,0.396,1.403,0.2064,0.1761,0.08142,0.007682,0.1792,0.08663,0.07452,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00048/z2j/timers.csv,0.07909,2615564,166.97426479540638,3.342375543440968,160000,153682,2463,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00048/event_data.hdf5,4.486875e-05,22287.226633235827
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,48,5000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00049,49,2xSkylake8180,10.023618459701538,0,48,9.508,9.436,1.796e-06,0.07039,0.0002346,0.001236,0.001802,6.4e-07,4.723,0.4286,2.267,0.4663,0.6061,0.08605,1.34,0.5795,0.7748,0.538,0.5958,0.192,0.5661,1.978,0.2885,0.2338,0.08967,0.01017,0.2428,0.1227,0.09997,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00049/z2j/timers.csv,0.1056,3972796,169.80760135658207,2.7497837144035646,240000,230480,3761,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00049/event_data.hdf5,3.931666666666667e-05,25434.506146672316
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,56,5000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00050,50,2xSkylake8180,11.021034240722656,0,56,10.12,10.05,1.966e-06,0.07109,0.0002207,0.00132,0.001736,5.08e-07,5.029,0.4871,2.383,0.4819,0.6394,0.09194,1.42,0.6143,0.8278,0.5646,0.6498,0.2034,0.5974,2.08,0.3029,0.2593,0.09437,0.02549,0.2548,0.1197,0.1059,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00050/z2j/timers.csv,0.1146,4492796,165.34774163426724,2.5171750116900524,280000,268939,4266,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00050/event_data.hdf5,3.589285714285714e-05,27860.696517412936
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,112,4000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00051,51,2xSkylake8180,17.025520086288452,0,112,16.34,16.25,1.689e-06,0.08604,0.0003182,0.001941,0.002983,5.84e-07,7.702,0.7166,4.192,0.7673,1.132,0.1731,1.762,1.066,1.196,1.001,1.052,0.3323,1.083,3.654,0.5381,0.3929,0.09873,0.02195,0.3928,0.1871,0.1863,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00051/z2j/timers.csv,0.1766,7100644,164.0609608252328,1.9784705748078935,448000,430303,6785,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00051/event_data.hdf5,3.627232142857143e-05,27569.23076923077
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,128,3200,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00052,52,2xSkylake8180,6.01800012588501,0,32,5.137,5.069,1.795e-06,0.06717,0.0002138,0.001297,0.00168,5.43e-07,2.928,0.2822,0.9667,0.2262,0.2497,0.03555,1.246,0.2461,0.5346,0.2412,0.2694,0.08145,0.2418,0.8412,0.1255,0.1091,0.06727,0.01534,0.1216,0.05238,0.05138,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00052/z2j/timers.csv,0.04867,6575412,166.09960890035117,2.0821031928779057,409600,393329,6280,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00052/event_data.hdf5,1.237548828125e-05,80804.8924837246
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,192,3200,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00053,53,2xSkylake8180,8.01915168762207,0,48,7.988,7.916,1.452e-06,0.06949,0.0002395,0.001317,0.001814,7.53e-07,4.48,0.5331,1.558,0.3125,0.3886,0.05827,2.014,0.3733,0.7669,0.3666,0.3913,0.1248,0.3518,1.359,0.1997,0.1617,0.08001,0.153,0.1634,0.07898,0.06894,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00053/z2j/timers.csv,0.06725,9911260,166.0731622423398,1.7004926455105414,614400,590019,9424,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00053/event_data.hdf5,1.2884114583333335e-05,77614.95704901464
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,224,3200,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00054,54,2xSkylake8180,9.016448259353638,0,56,8.387,8.314,1.548e-06,0.07105,0.0004168,0.001327,0.001763,4.75e-07,4.968,0.463,1.532,0.3154,0.3819,0.05623,2.351,0.376,0.8649,0.3592,0.4162,0.1278,0.3746,1.337,0.1953,0.1664,0.08837,0.05833,0.1665,0.07643,0.0716,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00054/z2j/timers.csv,0.06951,11367260,164.14904525893033,1.5673143986886051,716800,688469,10858,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00054/event_data.hdf5,1.1598772321428571e-05,86216.02116911234
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,448,2560,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00055,55,2xSkylake8180,12.022151708602905,0,112,11.39,11.3,2.252e-06,0.08426,0.0004478,0.001553,0.002973,8.62e-07,5.877,0.661,2.542,0.5088,0.6762,0.1022,2.074,0.6394,0.9678,0.5997,0.647,0.2085,0.6101,2.22,0.3214,0.2475,0.1056,0.07719,0.2627,0.1202,0.1254,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00055/z2j/timers.csv,0.1124,18449724,166.55429355583502,1.248708057965543,1146880,1101501,17622,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00055/event_data.hdf5,9.852818080357142e-06,101493.80530973451
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,512,2048,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00056,56,2xSkylake8180,6.013991832733154,0,32,5.644,5.575,1.622e-06,0.06664,0.0003962,0.001357,0.002806,5.08e-07,4.008,0.3555,0.6254,0.1578,0.1631,0.02399,2.556,0.1573,0.7285,0.1524,0.1672,0.04941,0.1532,0.5482,0.07726,0.07238,0.07769,0.06636,0.08911,0.03832,0.0299,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00056/z2j/timers.csv,0.02888,16887108,166.7155672446129,1.3051855776344918,1048576,1006868,16134,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00056/event_data.hdf5,5.316734313964844e-06,188085.38116591927
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,768,1638,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00057,57,2xSkylake8180,7.014005184173584,0,48,6.097,6.028,1.472e-06,0.06692,0.0003423,0.001205,0.002758,4.77e-07,4.293,0.3904,0.7136,0.158,0.178,0.02809,2.763,0.1656,0.7761,0.1616,0.1698,0.05392,0.1624,0.624,0.08965,0.07556,0.07996,0.07446,0.08472,0.04107,0.03167,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00057/z2j/timers.csv,0.02906,20324340,167.8357564970962,1.1954952383057265,1257984,1208538,19489,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00057/event_data.hdf5,4.791793854293854e-06,208690.11280690113
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,896,1638,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00058,58,2xSkylake8180,7.01572585105896,0,56,6.439,6.365,1.565e-06,0.07156,0.0004785,0.00143,0.002833,5.74e-07,4.469,0.44,0.7649,0.1732,0.1935,0.02942,2.766,0.1829,0.8627,0.1722,0.1925,0.06118,0.1837,0.668,0.09689,0.08548,0.09073,0.08409,0.09711,0.04206,0.03341,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00058/z2j/timers.csv,0.03306,23862956,168.68038897363112,1.1098364314684703,1467648,1410226,22836,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00058/event_data.hdf5,4.336870966335252e-06,230580.9897879026
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,1792,1310,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00059,59,2xSkylake8180,11.018670797348022,0,112,10.59,10.5,2.22e-06,0.08568,0.003364,0.0015,0.002953,6.76e-07,7.284,0.658,1.356,0.2928,0.3612,0.05762,4.629,0.3384,1.156,0.3082,0.3517,0.1072,0.321,1.191,0.1652,0.1338,0.1246,0.1213,0.162,0.06788,0.06257,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00059/z2j/timers.csv,0.05919,37507884,166.12921818449894,0.8709340616497949,2347520,2254997,35988,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00059/event_data.hdf5,4.4728053435114505e-06,223573.3333333333
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,2048,1310,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00060,60,2xSkylake8180,9.018259048461914,0,32,8.644,8.576,1.832e-06,0.06644,0.000493,0.001278,0.001714,8.46e-07,7.05,0.5714,0.47,0.1955,0.1136,0.02028,5.184,0.1106,1.391,0.09822,0.1033,0.03057,0.105,0.42,0.04999,0.05041,0.1284,0.1171,0.1202,0.0476,0.02717,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00060/z2j/timers.csv,0.01793,43339732,167.98715862481185,0.8191812353173613,2682880,2576542,41591,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00060/event_data.hdf5,3.1965648854961834e-06,312835.82089552237
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,3072,917,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00061,61,2xSkylake8180,9.01736569404602,0,48,8.705,8.633,1.973e-06,0.06903,0.0007218,0.001294,0.002678,5.52e-07,7.151,0.5891,0.4435,0.164,0.1112,0.0198,5.207,0.1077,1.47,0.09887,0.106,0.03111,0.1053,0.3913,0.0522,0.04667,0.1282,0.1218,0.09992,0.03913,0.0246,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00061/z2j/timers.csv,0.01739,44587732,164.67325910398804,0.791451342124839,2817024,2706112,42798,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00061/event_data.hdf5,3.0645816294074877e-06,326308.81501216267
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,3584,917,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00062,62,2xSkylake8180,14.022994041442871,0,56,13.39,13.32,2.118e-06,0.07395,0.0006031,0.001403,0.003013,7.45e-07,11.64,0.6768,0.4786,0.1765,0.1226,0.02194,9.162,0.12,1.931,0.1134,0.1293,0.03476,0.122,0.4224,0.05625,0.05455,0.1492,0.1487,0.1071,0.04218,0.02691,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00062/z2j/timers.csv,0.01958,52502196,166.00280865995583,0.7354960174339106,3286528,3155946,50336,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00062/event_data.hdf5,4.0529093316715996e-06,246736.33633633636
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,7168,642,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00063,63,2xSkylake8180,17.025039196014404,0,112,16.91,16.8,3.088e-06,0.09324,0.001052,0.001825,0.001904,9.99e-07,14.42,0.9309,0.7374,0.2292,0.1852,0.05171,10.64,0.1852,2.818,0.1732,0.325,0.05369,0.185,0.6468,0.0906,0.07666,0.1972,0.2028,0.1372,0.04978,0.04168,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00063/z2j/timers.csv,0.03337,72290972,163.45055428628513,0.6172006961220478,4601856,4420788,69389,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00063/event_data.hdf5,3.650700934579439e-06,273920.0
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,8192,449,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00064,64,2xSkylake8180,12.021495342254639,0,32,11.53,11.45,2.383e-06,0.07163,0.0005859,0.001392,0.002885,1.129e-06,10.22,0.6737,0.2552,0.1721,0.05366,0.01515,7.756,0.06384,2.161,0.04641,0.1115,0.01124,0.06005,0.2369,0.01829,0.02459,0.1528,0.1432,0.09895,0.05057,0.02243,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00064/z2j/timers.csv,0.007572,58022044,164.15769086520226,0.693002056552324,3678208,3533030,55696,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00064/event_data.hdf5,3.112928904510022e-06,321240.87336244545
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,12288,314,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00065,65,2xSkylake8180,12.02301573753357,0,48,10.91,10.83,2.939e-06,0.07902,0.0008423,0.001547,0.001801,7.92e-07,9.64,0.7019,0.2264,0.1406,0.05099,0.013,7.218,0.05571,2.175,0.0436,0.07874,0.0103,0.04876,0.2067,0.01964,0.02369,0.1598,0.1414,0.08326,0.03927,0.01794,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00065/z2j/timers.csv,0.007258,61771276,166.38793454784357,0.6798776887615787,3858432,3707250,59222,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00065/event_data.hdf5,2.8068396695859873e-06,356272.5761772853
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,14336,314,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00066,66,2xSkylake8180,13.022816181182861,0,56,12.27,12.18,3.072e-06,0.08642,0.006615,0.001621,0.00282,1.017e-06,10.78,0.8031,0.2803,0.168,0.05783,0.0153,7.873,0.06505,2.651,0.05096,0.0652,0.01235,0.05613,0.2593,0.02097,0.02652,0.1854,0.1701,0.1055,0.04066,0.02174,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00066/z2j/timers.csv,0.008318,70621740,163.03466533732808,0.623151123409824,4501504,4323912,67712,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00066/event_data.hdf5,2.7057623407643314e-06,369581.6091954023
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,28672,132,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00067,67,2xSkylake8180,9.018999576568604,0,112,8.186,8.07,2.621e-06,0.1062,0.0009106,0.001957,0.001953,1.249e-06,6.905,0.7367,0.2013,0.1167,0.04214,0.01373,5.086,0.05117,1.621,0.04042,0.03988,0.01072,0.04765,0.182,0.01937,0.04595,0.1934,0.1626,0.07508,0.02572,0.01587,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00067/z2j/timers.csv,0.007654,61667276,169.52371848724596,0.6929960384895931,3784704,3635282,59195,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00067/event_data.hdf5,2.132267146915584e-06,468984.38661710045
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,32768,132,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00068,68,2xSkylake8180,11.021189212799072,0,32,10.4,10.31,3.112e-06,0.08456,0.0009926,0.001558,0.002864,7.96e-07,9.017,0.8536,0.192,0.1697,0.04164,0.01258,6.742,0.0492,2.097,0.02754,0.03982,0.003747,0.05282,0.1865,0.005524,0.01545,0.354,0.1621,0.09463,0.05446,0.02061,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00068/z2j/timers.csv,0.004133,69269740,166.44351315136717,0.6426685287330342,4325376,4156955,66407,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00068/event_data.hdf5,2.3836078065814395e-06,419532.1047526673
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,49152,79,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00069,69,2xSkylake8180,10.020509958267212,0,48,9.225,9.124,2.678e-06,0.09118,0.006544,0.001703,0.001819,1.06e-06,7.784,1.011,0.1385,0.1211,0.03558,0.009232,5.848,0.03889,1.777,0.02402,0.04479,0.003806,0.04377,0.1337,0.004812,0.01386,0.5214,0.1466,0.07032,0.0352,0.01549,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00069/z2j/timers.csv,0.003151,62291276,166.63131990820798,0.6776256600728775,3883008,3731857,59706,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00069/event_data.hdf5,2.349724749472574e-06,425581.76238491887
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,57344,39,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00070,70,2xSkylake8180,6.016708850860596,0,56,5.67,5.563,3.472e-06,0.1023,0.0006741,0.001791,0.002801,1.324e-06,4.801,0.5888,0.07423,0.05989,0.01807,0.005152,3.563,0.01981,1.158,0.01239,0.01839,0.001797,0.02435,0.07175,0.002478,0.007471,0.2956,0.1021,0.03442,0.01761,0.007843,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00070/z2j/timers.csv,0.001808,36571884,170.16594740365258,0.9030534263884905,2236416,2148566,35086,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00070/event_data.hdf5,2.4874620821886446e-06,402016.1783210498
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,114688,39,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00071,71,2xSkylake8180,11.021405220031738,0,112,10.28,10.13,2.908e-06,0.1331,0.001617,0.002326,0.001924,1.026e-06,8.265,1.488,0.1567,0.1047,0.08039,0.009496,5.946,0.1184,1.911,0.02543,0.09231,0.004894,0.1629,0.1516,0.005107,0.0242,0.6705,0.1871,0.06036,0.02394,0.02033,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00071/z2j/timers.csv,0.003649,71664356,166.46133095130529,0.6314339915676931,4472832,4301666,68733,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00071/event_data.hdf5,2.264784369276557e-06,441543.1391905232
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,32,1000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00072,72,2xSkylake8180,5.015712022781372,0,32,4.67,3.445,2.24e-06,1.224,0.0003749,0.001296,0.001799,5.5e-07,2.751,0.05861,0.3351,0.0688,0.09277,0.0113,1.149,0.2714,0.4347,0.2516,0.2785,0.0705,0.2573,0.2972,0.03797,0.03285,0.01466,0.0009613,0.03744,0.01675,0.01444,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00072/z3j/timers.csv,0.01503,255564,85.98405616363132,7.9690606266150805,32000,29894,116,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00072/event_data.hdf5,0.00010765624999999999,9288.824383164007
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,48,1000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00073,73,2xSkylake8180,5.01184868812561,0,48,4.418,4.338,1.426e-06,0.07735,0.0003367,0.001167,0.001652,5.05e-07,3.356,0.07532,0.4899,0.09239,0.1333,0.01616,1.222,0.375,0.5155,0.3539,0.3867,0.09859,0.3637,0.4355,0.0544,0.04465,0.01619,0.0009812,0.04897,0.02356,0.01958,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00073/z3j/timers.csv,0.02069,255564,69.14316851247983,5.873574642554735,48000,44990,139,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00073/event_data.hdf5,9.0375e-05,11065.006915629323
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,56,1000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00074,74,2xSkylake8180,5.013134956359863,0,56,4.7,4.616,2.12e-06,0.08111,0.000346,0.001484,0.001764,7.1e-07,3.555,0.08363,0.5206,0.1033,0.1431,0.01792,1.26,0.3976,0.5522,0.3704,0.4269,0.1055,0.3908,0.4622,0.05835,0.05042,0.01782,0.001237,0.05571,0.02624,0.021,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00074/z3j/timers.csv,0.02238,255564,80.94992689774607,5.945857084418859,56000,52464,189,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00074/event_data.hdf5,8.242857142857142e-05,12131.715771230505
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,112,800,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00075,75,2xSkylake8180,7.014023065567017,0,112,6.772,6.672,1.773e-06,0.09681,0.0004423,0.001599,0.001816,7.26e-07,4.914,0.1206,0.8978,0.149,0.2476,0.03204,1.194,0.7022,0.7615,0.6492,0.6965,0.1775,0.6771,0.7976,0.1002,0.07526,0.01883,0.001484,0.07642,0.0358,0.03661,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00075/z3j/timers.csv,0.03532,375564,70.68270626751696,4.319285552341456,89600,83854,267,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00075/event_data.hdf5,7.446428571428571e-05,13429.256594724222
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,128,640,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00076,76,2xSkylake8180,3.0099713802337646,0,32,2.778,2.703,1.605e-06,0.07367,0.0004622,0.001302,0.002673,5.95e-07,2.218,0.05272,0.2332,0.04656,0.05846,0.007525,1.141,0.1698,0.345,0.1649,0.1701,0.04443,0.1584,0.208,0.02522,0.02213,0.01284,0.00125,0.0259,0.0111,0.009356,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00076/z3j/timers.csv,0.009574,375564,79.67115106261694,4.796525327691297,81920,76629,275,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00076/event_data.hdf5,3.299560546875e-05,30307.066222715504
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,192,640,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00077,77,2xSkylake8180,4.011402368545532,0,48,3.686,3.608,1.5e-06,0.07561,0.0005418,0.001321,0.00169,7.8e-07,2.941,0.07065,0.3231,0.06241,0.0834,0.01066,1.448,0.2439,0.4611,0.2284,0.2438,0.06378,0.2265,0.2866,0.03647,0.02929,0.01515,0.001744,0.0336,0.01449,0.01413,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00077/z3j/timers.csv,0.01272,615564,78.15929153990143,3.8845750575692057,122880,114955,404,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00077/event_data.hdf5,2.936197916666667e-05,34057.64966740576
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,224,640,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00078,78,2xSkylake8180,5.011821746826172,0,56,4.284,4.202,1.481e-06,0.07936,0.000533,0.001235,0.002768,4.99e-07,3.48,0.07998,0.3486,0.06584,0.08929,0.01154,1.85,0.2564,0.509,0.2407,0.2783,0.06874,0.2504,0.3098,0.0388,0.03261,0.01767,0.001957,0.03563,0.01548,0.01455,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00078/z3j/timers.csv,0.01362,615564,77.27608360282558,3.5701035480261307,143360,133957,467,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00078/event_data.hdf5,2.9310825892857144e-05,34117.0871013803
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,448,512,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00079,79,2xSkylake8180,6.015120029449463,0,112,5.493,5.388,2.429e-06,0.1013,0.0006765,0.001663,0.001868,6.11e-07,4.219,0.1188,0.5712,0.1024,0.1567,0.02278,1.724,0.4397,0.6178,0.4179,0.4428,0.1136,0.4239,0.5077,0.06355,0.04847,0.02136,0.002754,0.0539,0.02335,0.02501,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00079/z3j/timers.csv,0.02288,855564,68.90346652737816,2.673792021453717,229376,214661,667,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00079/event_data.hdf5,2.3489815848214285e-05,42571.640682999256
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,512,409,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00080,80,2xSkylake8180,4.011484622955322,0,32,3.441,3.365,1.859e-06,0.07461,0.0004541,0.001746,0.002752,4.63e-07,3.017,0.06441,0.1455,0.03746,0.03923,0.005291,2.091,0.1131,0.4385,0.1088,0.1132,0.02901,0.1077,0.1301,0.01542,0.01393,0.01582,0.002304,0.02242,0.008383,0.006532,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00080/z3j/timers.csv,0.006117,855564,76.61902184982969,2.942355501210164,209408,195801,676,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00080/event_data.hdf5,1.6069109107579462e-05,62231.20356612184
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,768,327,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00081,81,2xSkylake8180,4.010772228240967,0,48,3.708,3.627,1.541e-06,0.07892,0.0001856,0.001252,0.001732,5.25e-07,3.253,0.07267,0.1584,0.03615,0.04149,0.005783,2.261,0.1235,0.4617,0.1187,0.1244,0.03195,0.118,0.1403,0.01802,0.01485,0.0162,0.002473,0.02036,0.008705,0.007014,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00081/z3j/timers.csv,0.006384,1095564,76.03207187832102,2.675485369575918,251136,234999,805,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00081/event_data.hdf5,1.4442373853211008e-05,69240.6947890819
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,896,327,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00082,82,2xSkylake8180,5.0121095180511475,0,56,4.269,4.186,1.433e-06,0.08096,0.0002459,0.00137,0.001658,7.77e-07,3.771,0.082,0.1733,0.04074,0.04667,0.006334,2.681,0.1305,0.5165,0.1216,0.1383,0.03616,0.131,0.1541,0.0192,0.01669,0.01901,0.002916,0.02405,0.009051,0.007555,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00082/z3j/timers.csv,0.006887,1215564,75.85452238273473,2.4818506920030297,292992,274273,937,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00082/event_data.hdf5,1.4287079510703364e-05,69993.3110367893
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,1792,262,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00083,83,2xSkylake8180,7.0145041942596436,0,112,6.174,6.072,1.521e-06,0.09859,0.0002166,0.001435,0.00293,5.19e-07,5.364,0.1287,0.3121,0.06562,0.08345,0.01127,3.709,0.2325,0.6726,0.2125,0.2327,0.05976,0.2259,0.2791,0.03298,0.02854,0.02638,0.004656,0.03794,0.01415,0.01348,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00083/z3j/timers.csv,0.01232,1815564,73.469674878837,1.9288616148018838,469504,439015,1456,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00083/event_data.hdf5,1.2932797164667394e-05,77322.79314888011
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,2048,262,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00084,84,2xSkylake8180,6.014198303222656,0,32,5.207,5.127,1.548e-06,0.07759,0.0002797,0.00133,0.001746,4.88e-07,4.79,0.1118,0.1095,0.04768,0.0275,0.004226,3.742,0.08642,0.7103,0.06735,0.07523,0.01828,0.07911,0.09963,0.009898,0.009364,0.02694,0.004104,0.02932,0.01127,0.007006,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00084/z3j/timers.csv,0.004436,2055564,71.90724693229589,1.782190450543174,536576,501997,1625,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00084/event_data.hdf5,9.555030415076335e-06,104656.9143748781
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,3072,183,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00085,85,2xSkylake8180,6.012748718261719,0,48,5.883,5.799,1.432e-06,0.08071,0.0002639,0.001212,0.001671,4.66e-07,5.476,0.1156,0.1027,0.03958,0.02569,0.004184,4.449,0.07763,0.7119,0.06662,0.07119,0.01681,0.07409,0.09268,0.01004,0.008788,0.02689,0.004261,0.02419,0.009067,0.006271,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00085/z3j/timers.csv,0.003969,2055564,71.06373720223387,1.733620852490822,562176,526099,1683,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00085/event_data.hdf5,1.031527493169399e-05,96943.61096740817
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,3584,183,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00086,86,2xSkylake8180,6.013598203659058,0,56,5.68,5.592,2.059e-06,0.08532,0.0002604,0.001475,0.002771,6.04e-07,5.23,0.1322,0.1127,0.04376,0.02766,0.004419,3.998,0.0832,0.8873,0.07104,0.07918,0.01891,0.08298,0.1018,0.01083,0.009824,0.03197,0.005737,0.02711,0.009759,0.006834,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00086/z3j/timers.csv,0.004377,2535564,72.7347936954502,1.6279385380919715,655872,613994,2006,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00086/event_data.hdf5,8.526053864168618e-06,117287.55364806867
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,7168,128,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00087,87,2xSkylake8180,12.019943714141846,0,112,11.92,11.8,2.64e-06,0.1075,0.0002597,0.001984,0.003038,1.144e-06,11.3,0.1812,0.1615,0.05799,0.04239,0.007171,9.07,0.1234,1.689,0.1012,0.1578,0.0281,0.1184,0.1457,0.01579,0.01364,0.04253,0.009098,0.03678,0.0112,0.00997,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00087/z3j/timers.csv,0.00654,3735564,77.59329463970639,1.4162240314544283,917504,858285,3005,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00087/event_data.hdf5,1.2860979352678571e-05,77754.57627118644
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,8192,89,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00088,88,2xSkylake8180,6.01378059387207,0,32,5.878,5.793,2.539e-06,0.08234,0.0002615,0.001395,0.001694,1.003e-06,5.515,0.1356,0.06263,0.04411,0.01355,0.003712,4.22,0.05036,1.126,0.02937,0.03426,0.006291,0.04417,0.05905,0.003574,0.003914,0.03232,0.006166,0.0251,0.0126,0.006383,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00088/z3j/timers.csv,0.002547,3015564,79.6584786447729,1.612507834947148,729088,682503,2445,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00088/event_data.hdf5,7.945542924859551e-06,125856.72363196961
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,12288,62,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00089,89,2xSkylake8180,8.016429662704468,0,48,7.752,7.657,3.183e-06,0.09152,0.0002512,0.001826,0.001769,1.507e-06,7.397,0.1448,0.04999,0.03598,0.0107,0.003146,6.143,0.03974,1.11,0.02743,0.03003,0.005881,0.03689,0.04638,0.003608,0.003835,0.03347,0.008084,0.02113,0.009713,0.005122,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00089/z3j/timers.csv,0.002196,3135564,78.14425902592261,1.5625497145175047,761856,712820,2510,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00089/event_data.hdf5,1.0050455729166666e-05,99497.97570850202
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,14336,62,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00090,90,2xSkylake8180,7.016448020935059,0,56,6.54,6.441,3.466e-06,0.09475,0.0002964,0.001655,0.003015,9.43e-07,6.147,0.1673,0.0542,0.03937,0.01233,0.003248,4.811,0.04562,1.172,0.03194,0.03455,0.006594,0.04093,0.05027,0.003924,0.004163,0.03984,0.006969,0.02443,0.009529,0.005395,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00090/z3j/timers.csv,0.002355,3255564,71.88782118744851,1.411936831147855,888832,830581,2689,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00090/event_data.hdf5,7.246588781682028e-06,137995.96335972674
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,28672,26,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00091,91,2xSkylake8180,6.01474666595459,0,112,5.905,5.779,3.285e-06,0.1198,0.0004342,0.002042,0.003024,1.435e-06,5.515,0.1562,0.04903,0.03027,0.009304,0.002906,4.391,0.0365,0.9842,0.02489,0.03117,0.005823,0.03824,0.04539,0.003644,0.003646,0.06173,0.01015,0.01939,0.006355,0.004513,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00091/z3j/timers.csv,0.002808,2895564,75.1722494030019,1.5454339842013023,745472,698761,2363,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00091/event_data.hdf5,7.752135559752747e-06,128996.71223395051
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,32768,26,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00092,92,2xSkylake8180,8.019063234329224,0,32,7.138,7.036,3.082e-06,0.09682,0.0003726,0.00176,0.002761,9.01e-07,6.71,0.2118,0.04539,0.04409,0.01203,0.003457,5.339,0.07841,1.167,0.01521,0.03732,0.002915,0.06751,0.0443,0.001086,0.003062,0.1018,0.009567,0.02432,0.01332,0.006431,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00092/z3j/timers.csv,0.001824,3135564,71.30469274111394,1.4121351167511522,851968,797213,2562,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00092/event_data.hdf5,8.258526141826922e-06,121086.98123934054
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,49152,15,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00093,93,2xSkylake8180,7.016563653945923,0,48,6.173,6.056,3.021e-06,0.1117,0.0004646,0.001741,0.002742,9.7e-07,5.729,0.2501,0.02786,0.02962,0.007951,0.002547,4.558,0.08806,0.9607,0.01289,0.03936,0.00233,0.06593,0.02697,0.0008899,0.001648,0.1352,0.008115,0.01677,0.008377,0.004468,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00093/z3j/timers.csv,0.001326,3135564,81.03872275361823,1.6139344033225438,737280,689601,2518,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00093/event_data.hdf5,8.213975694444446e-06,121743.72523117567
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,57344,10,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00094,94,2xSkylake8180,6.016561269760132,0,56,5.711,5.588,2.819e-06,0.1174,0.0004745,0.001832,0.001835,1.326e-06,5.312,0.2049,0.02787,0.02628,0.007329,0.002597,4.085,0.07179,1.045,0.01069,0.03843,0.001957,0.05782,0.02719,0.000672,0.001413,0.1093,0.005688,0.01463,0.006647,0.005001,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00094/z3j/timers.csv,0.001374,2055564,70.38460900362261,1.7242721982155313,573440,537115,1693,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00094/event_data.hdf5,9.744698660714286e-06,102619.89978525412
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,114688,10,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00095,95,2xSkylake8180,11.019410371780396,0,112,10.38,10.21,2.887e-06,0.1584,0.0003771,0.001951,0.001939,1.269e-06,9.641,0.4473,0.04534,0.0364,0.02214,0.01135,7.317,0.1897,1.766,0.01705,0.1258,0.00394,0.2184,0.04403,0.001313,0.005805,0.222,0.009643,0.02097,0.007682,0.007733,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00095/z3j/timers.csv,0.001844,4340796,73.78776708898002,1.2350032321267232,1146880,1074554,3565,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00095/event_data.hdf5,8.902413504464285e-06,112329.08912830558
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,32,100,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00096,96,2xSkylake8180,6.015411376953125,0,32,5.07,1.269,2.732e-06,3.797,0.0003793,0.001443,0.002811,8.43e-07,1.187,0.005837,0.03958,0.008433,0.01043,0.001156,0.627,0.09451,0.1621,0.08703,0.09628,0.02269,0.08843,0.03588,0.003702,0.00326,0.001527,0.0003845,0.005479,0.001594,0.001342,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00096/z4j/timers.csv,0.001798,151564,20.782908452555652,20.782908452555652,3200,2883,1,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00096/event_data.hdf5,0.0003965625,2521.6706067769896
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,48,100,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00097,97,2xSkylake8180,2.0102717876434326,0,48,1.716,1.56,1.701e-06,0.1504,0.0003495,0.001334,0.001695,5.91e-07,1.443,0.00768,0.05952,0.01097,0.01555,0.001782,0.653,0.1383,0.1961,0.1343,0.1437,0.03351,0.1348,0.05379,0.005729,0.004599,0.001666,0.0004018,0.006523,0.00243,0.001992,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00097/z4j/timers.csv,0.002347,151564,55.421089206815076,27.701881899729987,4800,4296,4,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00097/event_data.hdf5,0.000325,3076.923076923077
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,56,100,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00098,98,2xSkylake8180,2.0087008476257324,0,56,1.742,1.585,1.896e-06,0.1528,0.0002943,0.001339,0.001702,6.81e-07,1.459,0.008247,0.06401,0.01198,0.01644,0.001925,0.6222,0.1491,0.204,0.1392,0.1542,0.03584,0.1434,0.05816,0.005846,0.005023,0.001798,0.0003846,0.007509,0.002413,0.002028,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00098/z4j/timers.csv,0.002821,151564,23.751895374349317,16.79362638558688,5600,5064,2,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00098/event_data.hdf5,0.0002830357142857143,3533.1230283911673
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,112,80,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00099,99,2xSkylake8180,3.0082321166992188,0,112,2.29,2.101,1.721e-06,0.1808,0.0003118,0.001533,0.001793,5.82e-07,1.898,0.01166,0.1075,0.01745,0.0282,0.003565,0.5509,0.2537,0.2777,0.2412,0.2561,0.0613,0.2452,0.09754,0.009984,0.007587,0.001922,0.0004432,0.01004,0.003625,0.003763,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00099/z4j/timers.csv,0.004316,151564,29.689869217936646,14.842448922358827,8960,8043,4,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00099/event_data.hdf5,0.00023448660714285715,4264.635887672537
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,128,64,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00100,100,2xSkylake8180,2.0093441009521484,0,32,1.056,0.91,1.624e-06,0.1418,0.000329,0.001346,0.001634,5.01e-07,0.8544,0.005359,0.02683,0.005126,0.00632,0.0007749,0.4953,0.05845,0.1119,0.05558,0.05786,0.01453,0.05466,0.02445,0.002377,0.002144,0.001343,0.0003588,0.00318,0.001008,0.0009275,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00100/z4j/timers.csv,0.00113,151564,24.354970842838654,14.059632184595575,8192,7401,3,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00100/event_data.hdf5,0.000111083984375,9002.197802197801
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,192,64,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00101,101,2xSkylake8180,2.009223222732544,0,48,1.464,1.311,1.615e-06,0.1479,0.0003097,0.001279,0.002679,5.67e-07,1.231,0.007242,0.04038,0.007069,0.008981,0.001157,0.7225,0.08443,0.1542,0.08175,0.08338,0.02019,0.07838,0.03677,0.003606,0.002912,0.001604,0.0003801,0.00397,0.001386,0.001695,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00101/z4j/timers.csv,0.001515,151564,48.70994168567731,16.231360570794685,12288,11103,9,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00101/event_data.hdf5,0.000106689453125,9372.997711670481
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,224,64,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00102,102,2xSkylake8180,2.0089876651763916,0,56,1.58,1.422,1.549e-06,0.1532,0.000286,0.001359,0.001699,5.26e-07,1.335,0.008065,0.04216,0.008448,0.01023,0.001272,0.776,0.09129,0.1707,0.08521,0.09437,0.0227,0.08781,0.03842,0.003736,0.003234,0.001838,0.0004209,0.005585,0.00148,0.001361,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00102/z4j/timers.csv,0.001769,151564,42.88519473206343,14.331002057194132,14336,12936,9,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00102/event_data.hdf5,9.91908482142857e-05,10081.57524613221
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,448,51,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00103,103,2xSkylake8180,2.0079615116119385,0,112,1.804,1.615,1.619e-06,0.1804,0.0003077,0.001516,0.001792,5.54e-07,1.481,0.01161,0.06768,0.01241,0.01713,0.002368,0.6593,0.1508,0.1935,0.1403,0.1475,0.03689,0.1446,0.06163,0.006046,0.004841,0.002264,0.0004522,0.007732,0.002206,0.00246,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00103/z4j/timers.csv,0.002926,151564,20.375400443682015,8.731465082635031,22848,20605,9,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00103/event_data.hdf5,7.068452380952381e-05,14147.368421052632
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,512,40,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00104,104,2xSkylake8180,2.008971929550171,0,32,1.34,1.199,1.609e-06,0.1377,0.0002628,0.0014,0.001625,5.21e-07,1.157,0.006916,0.0169,0.004976,0.003949,0.0005579,0.8702,0.03764,0.1315,0.03369,0.03702,0.008489,0.03462,0.01542,0.001479,0.001366,0.001674,0.0003707,0.003303,0.0008789,0.000786,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00104/z4j/timers.csv,0.0009234,151564,45.462612239965495,12.146537081023181,20480,18550,14,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00104/event_data.hdf5,5.8544921875e-05,17080.900750625522
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,768,32,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00105,105,2xSkylake8180,2.0094730854034424,0,48,1.406,1.256,1.522e-06,0.1454,0.0003743,0.001324,0.001629,5.19e-07,1.21,0.007981,0.01843,0.005225,0.00442,0.0006606,0.8942,0.04377,0.1338,0.04008,0.04288,0.009981,0.04209,0.01673,0.0017,0.001439,0.00176,0.0003846,0.003517,0.0008618,0.0008391,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00105/z4j/timers.csv,0.0009111,151564,44.4780490802348,11.174713741470642,24576,22176,16,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00105/event_data.hdf5,5.1106770833333336e-05,19566.878980891717
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,896,32,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00106,106,2xSkylake8180,2.009176254272461,0,56,1.682,1.526,1.725e-06,0.1505,0.0006819,0.00129,0.002887,5.05e-07,1.476,0.008773,0.0195,0.006047,0.005114,0.0008506,1.099,0.05103,0.1643,0.04521,0.05127,0.01154,0.04882,0.01764,0.001859,0.001658,0.002058,0.0003894,0.004194,0.000899,0.0009436,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00106/z4j/timers.csv,0.001215,151564,18.556168261210406,6.5597952743191055,28672,25807,8,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00106/event_data.hdf5,5.322265625e-05,18788.990825688074
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,1792,26,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00107,107,2xSkylake8180,2.008152484893799,0,112,1.74,1.548,2.057e-06,0.1827,0.0003775,0.001581,0.002901,6.21e-07,1.463,0.01383,0.03523,0.009595,0.009296,0.001599,0.934,0.08535,0.1704,0.07889,0.08294,0.02012,0.08552,0.03203,0.0032,0.002599,0.00295,0.0003776,0.006207,0.001497,0.001885,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00107/z4j/timers.csv,0.00245,151564,25.69315605398363,6.054830021107972,46592,41815,18,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00107/event_data.hdf5,3.3224587912087915e-05,30098.19121447028
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,2048,26,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00108,108,2xSkylake8180,3.0104634761810303,0,32,2.01,1.865,1.57e-06,0.1397,0.000757,0.001191,0.002762,5.71e-07,1.821,0.01328,0.01314,0.006407,0.003076,0.0004962,1.52,0.03187,0.1803,0.02402,0.0268,0.005902,0.0293,0.01216,0.0009796,0.0009329,0.003094,0.0004288,0.004167,0.001327,0.0009046,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00108/z4j/timers.csv,0.001123,151564,31.22432159338289,6.243456787398506,53248,48040,25,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00108/event_data.hdf5,3.502478966346154e-05,28551.20643431635
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,3072,18,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00109,109,2xSkylake8180,3.0112662315368652,0,48,2.262,2.105,1.544e-06,0.1516,0.0003113,0.001298,0.00164,5.62e-07,2.063,0.01371,0.01252,0.006347,0.003051,0.0005556,1.747,0.03165,0.1909,0.0253,0.02721,0.006313,0.03162,0.01155,0.0009764,0.0008674,0.003079,0.0004031,0.004317,0.001046,0.0009781,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00109/z4j/timers.csv,0.001184,151564,26.459721409503715,5.640160240578446,55296,49837,22,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00109/event_data.hdf5,3.8067853009259256e-05,26268.88361045131
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,3584,18,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00110,110,2xSkylake8180,3.0106215476989746,0,56,2.338,2.175,2.259e-06,0.1563,0.0008561,0.001401,0.002794,5.84e-07,2.128,0.01589,0.01246,0.006602,0.003226,0.0006575,1.764,0.03366,0.2308,0.02712,0.03112,0.006602,0.03224,0.01135,0.00111,0.001045,0.003718,0.0003764,0.004552,0.001088,0.0009565,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00110/z4j/timers.csv,0.001198,151564,38.14323475915472,6.268959255833357,64512,58109,37,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00110/event_data.hdf5,3.3714657738095234e-05,29660.689655172417
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,7168,12,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00111,111,2xSkylake8180,5.012203693389893,0,112,4.155,3.942,3.596e-06,0.2023,0.0003758,0.001989,0.001923,1.247e-06,3.88,0.02015,0.02048,0.007837,0.004417,0.001081,3.324,0.03997,0.3967,0.03249,0.03644,0.008279,0.03848,0.019,0.001477,0.001275,0.004759,0.0005096,0.004925,0.001225,0.001657,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00111/z4j/timers.csv,0.001773,151564,26.28790503671474,4.507473616108783,86016,77274,34,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00111/event_data.hdf5,4.582868303571429e-05,21820.395738203955
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,8192,10,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00112,112,2xSkylake8180,3.013059616088867,0,32,2.726,2.565,2.341e-06,0.1552,0.0005346,0.00197,0.001708,7.22e-07,2.525,0.01792,0.008001,0.006827,0.001501,0.0005734,2.201,0.0193,0.2619,0.01135,0.00998,0.001955,0.01729,0.00758,0.0004208,0.0004318,0.004382,0.0003308,0.004091,0.001735,0.0009981,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00112/z4j/timers.csv,0.001289,151564,27.899339077202825,4.792675957737311,81920,73645,34,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00112/event_data.hdf5,3.131103515625e-05,31937.621832358673
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,12288,10,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00113,113,2xSkylake8180,5.0140862464904785,0,48,4.91,4.743,3.514e-06,0.1591,0.0004571,0.001699,0.001784,1.207e-06,4.687,0.02984,0.01025,0.008043,0.001887,0.0008817,4.102,0.02686,0.494,0.01702,0.01556,0.002984,0.02552,0.009682,0.0005708,0.0005788,0.007862,0.0004019,0.004904,0.001913,0.001222,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00113/z4j/timers.csv,0.001873,151564,16.777868802844406,3.013026322281358,122880,110196,31,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00113/event_data.hdf5,3.8598632812500004e-05,25907.653383934216
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,14336,10,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00114,114,2xSkylake8180,5.014654159545898,0,56,4.441,4.266,3.179e-06,0.168,0.0004007,0.001737,0.001785,9e-07,4.207,0.03212,0.009693,0.00868,0.002042,0.0008614,3.591,0.03316,0.5058,0.02106,0.01936,0.003255,0.03018,0.009035,0.000658,0.0006152,0.00895,0.0004307,0.005486,0.001861,0.00133,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00114/z4j/timers.csv,0.002042,151564,30.15377342446691,3.7392803373848875,143360,129010,65,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00114/event_data.hdf5,2.9757254464285716e-05,33605.25082044069
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,28672,10,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00115,115,2xSkylake8180,11.020069599151611,0,112,10.07,9.845,2.654e-06,0.217,0.0004973,0.002058,0.003037,1.546e-06,9.689,0.09542,0.02778,0.01649,0.00432,0.001618,8.163,0.06284,1.154,0.0359,0.1695,0.007519,0.09159,0.0265,0.001289,0.00155,0.05425,0.00133,0.01097,0.002798,0.00271,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00115/z4j/timers.csv,0.003398,287564,23.891066636308395,2.353637980409347,286720,258038,103,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00115/event_data.hdf5,3.433663504464286e-05,29123.41289994921
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,32768,10,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00116,116,2xSkylake8180,10.021122694015503,0,32,9.907,9.729,2.629e-06,0.1702,0.0004944,0.001886,0.002797,1.32e-06,9.54,0.1268,0.0227,0.02276,0.008749,0.00179,7.738,0.2225,1.303,0.0212,0.1047,0.005621,0.1392,0.02226,0.0004348,0.001525,0.06414,0.001241,0.01252,0.006335,0.003893,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00116/z4j/timers.csv,0.004419,287564,33.69104299926013,2.6142736271394242,327680,295617,166,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00116/event_data.hdf5,2.9690551757812496e-05,33680.748278343104
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,49152,10,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00117,117,2xSkylake8180,17.027782917022705,0,48,16.78,16.59,2.515e-06,0.1814,0.000528,0.001691,0.003001,9.19e-07,16.27,0.2523,0.02396,0.02588,0.006528,0.002742,13.07,0.4034,2.176,0.03317,0.2073,0.007392,0.3659,0.02332,0.0006421,0.001231,0.1335,0.002174,0.01454,0.006917,0.004412,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00117/z4j/timers.csv,0.006488,423564,35.43606593534092,2.1958287543879433,491520,442962,261,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00117/event_data.hdf5,3.375244140625e-05,29627.486437613017
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,57344,10,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00118,118,2xSkylake8180,18.02980637550354,0,56,17.72,17.52,3.577e-06,0.1948,0.0006246,0.001919,0.002802,9.45e-07,17.16,0.2767,0.03209,0.0275,0.006984,0.004042,13.83,0.3303,2.447,0.03113,0.1958,0.007556,0.3139,0.03137,0.0007131,0.001219,0.1448,0.002287,0.01574,0.007163,0.004589,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00118/z4j/timers.csv,0.006099,423564,27.13839608202022,1.7737319894991181,573440,515770,234,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00118/event_data.hdf5,3.0552455357142856e-05,32730.59360730594
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,114688,10,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00119,119,2xSkylake8180,45.05454230308533,0,112,44.63,44.32,3.219e-06,0.3032,0.0008862,0.01221,0.001932,1.025e-06,43.58,0.5778,0.06968,0.04797,0.01812,0.008464,36.04,0.7699,5.017,0.05788,0.5214,0.02266,1.143,0.0683,0.001371,0.004536,0.2907,0.002704,0.02693,0.009634,0.01139,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00119/z4j/timers.csv,0.00988,695564,28.202171823275084,1.282692027997747,1146880,1032269,485,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00119/event_data.hdf5,3.864397321428572e-05,25877.256317689527
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,32,25,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00120,120,2xSkylake8180,8.019133567810059,0,32,7.464,1.798,1.999e-06,5.662,0.0004896,0.001586,0.002822,7.01e-07,1.776,0.001513,0.008419,0.002138,0.002898,0.0002931,1.062,0.1192,0.2133,0.1129,0.1203,0.02562,0.1097,0.007474,0.0009442,0.0008228,0.0003983,2.439e-06,0.001397,0.0003963,0.0003359,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00120/z5j/timers.csv,0.001903,8372,0.0,0.0,800,696,0,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00120/event_data.hdf5,0.0022475,444.9388209121246
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,48,25,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00121,121,2xSkylake8180,3.0120351314544678,0,48,2.336,2.053,1.613e-06,0.2776,0.0002891,0.0014,0.001669,4.84e-07,2.023,0.001943,0.01194,0.003383,0.004141,0.0004922,1.08,0.1656,0.2431,0.1577,0.1713,0.03518,0.1583,0.01067,0.001277,0.001109,0.0004337,1.706e-06,0.002439,0.0005077,0.0004311,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00121/z5j/timers.csv,0.003206,8372,0.0,0.0,1200,1051,0,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00121/event_data.hdf5,0.0017108333333333333,584.5104724792986
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,56,25,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00122,122,2xSkylake8180,3.01141095161438,0,56,2.429,2.164,2.162e-06,0.2578,0.0003341,0.001359,0.001708,5.6e-07,2.129,0.002315,0.01461,0.004268,0.004917,0.0006629,1.011,0.1998,0.2722,0.1901,0.2024,0.04399,0.1926,0.01312,0.001495,0.001379,0.0005058,3.406e-06,0.003145,0.0005871,0.000527,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00122/z5j/timers.csv,0.004163,8372,0.0,0.0,1400,1180,0,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00122/event_data.hdf5,0.001545714285714286,646.9500924214417
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,112,20,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00123,123,2xSkylake8180,4.012190103530884,0,112,3.015,2.69,1.755e-06,0.3133,0.0003948,0.00148,0.001809,6.03e-07,2.64,0.002987,0.02193,0.005694,0.007561,0.001163,0.907,0.3317,0.367,0.3015,0.3277,0.06778,0.321,0.01958,0.002354,0.001894,0.0005209,3.22e-06,0.004002,0.0008326,0.0008531,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00123/z5j/timers.csv,0.005693,8372,0.0,0.0,2240,1915,0,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00123/event_data.hdf5,0.0012008928571428572,832.7137546468401
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,128,16,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00124,124,2xSkylake8180,2.011183977127075,0,32,1.445,1.201,2.858e-06,0.239,0.0005239,0.001469,0.001717,1.093e-06,1.184,0.00148,0.006093,0.00205,0.001775,0.0002797,0.7468,0.0708,0.1265,0.07362,0.07216,0.01581,0.07018,0.005463,0.00063,0.0005795,0.0003711,1.95e-06,0.001522,0.0002648,0.0002576,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00124/z5j/timers.csv,0.001615,8372,0.0,0.0,2048,1750,0,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00124/event_data.hdf5,0.00058642578125,1705.2456286427976
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,192,16,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00125,125,2xSkylake8180,2.0094387531280518,0,48,1.837,1.587,2.937e-06,0.2436,0.0003351,0.001306,0.001715,6.93e-07,1.566,0.001924,0.008006,0.002604,0.002544,0.0004152,0.9771,0.09799,0.1662,0.09976,0.09657,0.02164,0.09789,0.00713,0.0008759,0.0007352,0.00045,1.511e-06,0.001925,0.0003367,0.0003375,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00125/z5j/timers.csv,0.002383,8372,0.0,0.0,3072,2679,0,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00125/event_data.hdf5,0.0005166015625,1935.727788279773
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,224,16,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00126,126,2xSkylake8180,3.010432004928589,0,56,2.128,1.868,2.154e-06,0.2538,0.0008048,0.001416,0.001696,7.8e-07,1.844,0.002187,0.009026,0.003166,0.002849,0.0004051,1.183,0.1053,0.2003,0.1056,0.1092,0.0235,0.1046,0.008067,0.0009595,0.0008563,0.0005147,2.752e-06,0.0024,0.000375,0.0003851,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00126/z5j/timers.csv,0.003031,8372,0.0,0.0,3584,3048,0,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00126/event_data.hdf5,0.0005212053571428571,1918.6295503211993
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,448,12,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00127,127,2xSkylake8180,3.011542558670044,0,112,2.137,1.815,2.034e-06,0.3109,0.0003444,0.00161,0.002941,5.06e-07,1.78,0.003945,0.01304,0.003969,0.004612,0.0007556,0.8413,0.1774,0.2056,0.1625,0.1761,0.03876,0.1696,0.01145,0.001589,0.002203,0.0005888,2.399e-06,0.002757,0.0005055,0.0007014,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00127/z5j/timers.csv,0.003657,8372,0.0,0.0,5376,4611,0,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00127/event_data.hdf5,0.0003376116071428571,2961.9834710743803
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,512,10,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00128,128,2xSkylake8180,2.01006817817688,0,32,1.677,1.435,2.007e-06,0.2368,0.0003873,0.001735,0.002666,6.58e-07,1.421,0.001962,0.003562,0.001837,0.00121,0.0001788,1.065,0.05004,0.1447,0.04712,0.04768,0.01003,0.04939,0.003189,0.0003733,0.0003581,0.0004771,1.939e-06,0.001288,0.0002368,0.0003086,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00128/z5j/timers.csv,0.002024,8372,0.0,0.0,5120,4371,0,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00128/event_data.hdf5,0.00028027343750000003,3567.94425087108
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,768,10,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00129,129,2xSkylake8180,3.010585308074951,0,48,2.202,1.955,1.723e-06,0.241,0.0004965,0.001338,0.001654,6.59e-07,1.938,0.002787,0.004795,0.002362,0.001609,0.0003402,1.466,0.06736,0.1818,0.06688,0.06789,0.0134,0.06808,0.004259,0.0005359,0.0004859,0.0006298,0.0003971,0.001621,0.0002819,0.0004561,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00129/z5j/timers.csv,0.002644,167564,27.443519165899684,27.443519165899684,7680,6597,1,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00129/event_data.hdf5,0.0002545572916666667,3928.3887468030684
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,896,10,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00130,130,2xSkylake8180,3.0108189582824707,0,56,2.563,2.302,2.046e-06,0.2543,0.0002787,0.001838,0.002747,5.87e-07,2.282,0.003112,0.005641,0.002807,0.001759,0.0003563,1.759,0.07453,0.2135,0.06542,0.07329,0.01461,0.07299,0.005057,0.0005843,0.0005465,0.0007511,1.687e-06,0.002125,0.0002992,0.0003786,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00130/z5j/timers.csv,0.003278,8372,0.0,0.0,8960,7699,0,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00130/event_data.hdf5,0.00025691964285714283,3892.2675933970463
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,1792,10,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00131,131,2xSkylake8180,4.010998964309692,0,112,3.538,3.212,2.259e-06,0.3146,0.000309,0.001613,0.002795,6.08e-07,3.176,0.005898,0.01144,0.005313,0.003935,0.0008585,2.137,0.177,0.3069,0.1606,0.1659,0.03686,0.178,0.01019,0.001244,0.001001,0.001364,1.644e-06,0.003467,0.0006086,0.001234,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00131/z5j/timers.csv,0.006041,8372,0.0,0.0,17920,15264,0,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00131/event_data.hdf5,0.00017924107142857146,5579.078455790784
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,2048,10,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00132,132,2xSkylake8180,4.011624336242676,0,32,3.418,3.174,1.988e-06,0.2383,0.0003593,0.001449,0.001724,5.15e-07,3.155,0.005856,0.004036,0.003399,0.001211,0.0002453,2.651,0.06389,0.2584,0.04519,0.05298,0.00956,0.06342,0.003661,0.0003757,0.0003741,0.001399,1.636e-06,0.002303,0.0005962,0.0004962,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00132/z5j/timers.csv,0.005798,8372,0.0,0.0,20480,17506,0,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00132/event_data.hdf5,0.00015498046875,6452.425960932577
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,3072,10,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00133,133,2xSkylake8180,6.013826370239258,0,48,5.242,4.985,1.921e-06,0.2497,0.0003621,0.00171,0.001721,5.25e-07,4.959,0.008897,0.005807,0.003771,0.001779,0.0004192,4.249,0.08603,0.378,0.06499,0.07178,0.01398,0.08436,0.00526,0.0005473,0.0005164,0.002066,0.0003318,0.002506,0.0006443,0.0006159,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00133/z5j/timers.csv,0.006621,167564,6.860879791474921,6.860879791474921,30720,26304,1,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00133/event_data.hdf5,0.00016227213541666668,6162.487462387161
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,3584,10,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00134,134,2xSkylake8180,6.0146095752716064,0,56,5.417,5.142,2.669e-06,0.2669,0.0002978,0.001655,0.002951,8.16e-07,5.111,0.0102,0.006697,0.00462,0.001924,0.0005415,4.291,0.07737,0.5108,0.05989,0.06811,0.01363,0.07923,0.006089,0.0006079,0.0005917,0.002512,0.0004576,0.003201,0.0006852,0.0007293,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00134/z5j/timers.csv,0.006568,167564,11.761508213957008,8.316526186439043,35840,30635,2,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00134/event_data.hdf5,0.00014347098214285715,6970.050563982886
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,7168,10,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00135,135,2xSkylake8180,15.023925065994263,0,112,14.11,13.76,2.893e-06,0.3318,0.0003463,0.002041,0.00195,1.35e-06,13.71,0.0197,0.01349,0.007532,0.00371,0.001087,11.91,0.1593,1.188,0.1211,0.1354,0.02728,0.1506,0.01224,0.001245,0.001051,0.004877,0.000493,0.004847,0.00112,0.001559,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00135/z5j/timers.csv,0.01238,167564,5.880754106978505,4.158292100883187,71680,61361,2,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00135/event_data.hdf5,0.0001919642857142857,5209.302325581396
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,8192,10,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00136,136,2xSkylake8180,10.02140474319458,0,32,9.641,9.377,2.53e-06,0.2558,0.0004572,0.001686,0.001733,7.78e-07,9.332,0.02109,0.007208,0.008619,0.001652,0.0009144,8.129,0.1046,0.8656,0.04914,0.05145,0.007628,0.1047,0.006781,0.0004277,0.0004741,0.006581,0.0004744,0.005201,0.002015,0.001399,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00136/z5j/timers.csv,0.016,167564,10.291319687212383,5.145565621747618,81920,70282,4,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00136/event_data.hdf5,0.00011446533203125001,8736.269595819558
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,12288,10,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00137,137,2xSkylake8180,21.031312704086304,0,48,20.78,20.5,3.361e-06,0.2649,0.0004489,0.002245,0.001766,1.228e-06,20.44,0.03595,0.008859,0.01018,0.002255,0.001232,18.21,0.1626,1.677,0.09167,0.08568,0.0138,0.1628,0.008278,0.0005808,0.0006568,0.01279,0.0003593,0.006203,0.002314,0.001652,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00137/z5j/timers.csv,0.02683,167564,13.721759582949845,4.85123644030791,122880,105063,8,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00137/event_data.hdf5,0.00016682942708333334,5994.1463414634145
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,14336,10,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00138,138,2xSkylake8180,18.028212785720825,0,56,17.99,17.7,2.885e-06,0.2778,0.0004203,0.002077,0.00183,9.47e-07,17.63,0.04097,0.01077,0.01055,0.002295,0.001117,15.54,0.1321,1.625,0.07973,0.07439,0.01126,0.1353,0.01012,0.0006461,0.0007076,0.01709,0.0003626,0.006589,0.002311,0.001641,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00138/z5j/timers.csv,0.02,167564,10.291319687212384,3.8896718224315423,143360,122788,7,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00138/event_data.hdf5,0.00012346540178571428,8099.435028248588
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,28672,10,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00139,139,2xSkylake8180,56.0628547668457,0,112,56.01,55.63,3.367e-06,0.3608,0.0004681,0.001863,0.003052,1.29e-06,55.42,0.1386,0.0171,0.01795,0.005037,0.01658,46.24,0.4955,6.313,0.248,1.283,0.05702,0.7122,0.01582,0.001278,0.001483,0.07592,0.0006658,0.01115,0.003236,0.003551,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00139/z5j/timers.csv,0.06293,167564,16.172073794190887,3.4477714493392475,286720,246349,22,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00139/event_data.hdf5,0.00019402204241071428,5154.053568218587
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,32768,10,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00140,140,2xSkylake8180,40.056150913238525,0,32,39.77,39.48,3.501e-06,0.2817,0.0004344,0.001763,0.001744,9.05e-07,39.22,0.1925,0.02547,0.02839,0.005763,0.002231,32.74,0.9685,4.127,0.07841,0.3329,0.01343,0.8855,0.02501,0.0004645,0.0006381,0.1007,0.0004914,0.01601,0.007481,0.004896,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00140/z5j/timers.csv,0.06264,167564,7.075282284958513,2.1332453234202764,327680,281195,11,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00140/event_data.hdf5,0.00012048339843749999,8299.898682877407
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,49152,10,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00141,141,2xSkylake8180,70.08663940429688,0,48,69.09,68.77,3.312e-06,0.3114,0.0007581,0.001773,0.002851,1.109e-06,68.38,0.3093,0.02676,0.03493,0.006948,0.005397,56.65,1.869,6.873,0.1223,0.5849,0.01887,2.169,0.02606,0.0006997,0.002239,0.1577,0.0004649,0.01986,0.008367,0.006692,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00141/z5j/timers.csv,0.07828,167564,12.006539635081113,2.2689603913661367,491520,422082,28,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00141/event_data.hdf5,0.00013991292317708332,7147.302602879163
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,57344,10,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00142,142,2xSkylake8180,110.13374853134155,0,56,109.2,108.8,2.957e-06,0.3477,0.0004715,0.001932,0.001867,1.127e-06,108.4,0.3575,0.02539,0.03511,0.007818,0.005803,87.43,2.981,12.88,0.2056,0.9722,0.02784,3.705,0.02473,0.0006611,0.002752,0.1804,0.0006837,0.01997,0.008644,0.006492,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00142/z5j/timers.csv,0.1476,167564,29.403770534892523,3.2872150300484635,573440,492046,80,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00142/event_data.hdf5,0.00018973214285714286,5270.588235294118
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,114688,10,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00143,143,2xSkylake8180,215.22704577445984,0,112,214.8,214.3,3.21e-06,0.4812,0.001802,0.00213,0.003063,1.383e-06,213.4,0.7246,0.05233,0.07113,0.01765,0.008769,170.4,5.789,22.3,0.3976,4.892,0.09281,9.239,0.05105,0.001281,0.004124,0.3592,0.0007575,0.04387,0.01363,0.01361,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00143/z5j/timers.csv,0.2269,167564,18.009809452621667,1.819188548582379,1146880,984570,98,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00143/event_data.hdf5,0.00018685477120535717,5351.74988334111


==> JLSE_Plots/pepper_results/pepper/pepper_zjets/2023-11-06_zjets/pepper_kokkos_v100.csv <==
process_string,process,process_input_type,batch_size,n_batches,seed,verbosity,collision_energy,mu2,use_cached_results,cache_path,integrator,diagnostic_output_enabled,diagnostic_path,proc_id,label,run_time,return_code,thread_count,Total Runtime,Event Generation Runtime,Optimisation Runtime,Initialisation Runtime,HDF5 Close Runtime,HDF5 Open Runtime,HDF5 Init Runtime,Unweighting Setup Runtime,EG Recursion,EG Output,EG PDF and AlphaS evaluation,EG Phase space,EG External State,EG RNG,EG-R Calculate currents,EG-R Momenta preparation,EG-R Currents preparation,EG-R IP reset,EG-R ME update,EG-R ME reset,EG-R IC reset,EG-PDF PDF,EG-PDF AlphaS,EG-O Filter non-zero,EG-O Pull non-zero,EG-O HDF5 write,EG-PS Fill Mom Weights,EG-PS Update weights,EG-PS Cuts,CSV Timer Filename,EG-R ME2 update,event_data_size,xs_mean,xs_sigma,n_trials,n_nonzero_after_cuts,n_nonzero,HDF5 Filename,event_period,event_rate
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,128,20000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/V100/00000,0,V100,29.053632974624634,0,128,27.75,27.69,1.517e-06,0.05263,0.002305,0.001149,0.001633,4.78e-07,3.202,11.11,6.32,1.928,1.187,0.2459,0.5719,0.4635,0.4264,0.2934,0.3978,0.2976,0.235,5.723,0.5966,3.732,3.587,2.395,0.7769,0.471,0.6766,pepper_diagnostics/p_p__Z/V100/00000/z0j/timers.csv,0.3818,660248116,1548.4167539043526,1.3020740608694894,2560000,2536629,915127,pepper_diagnostics/p_p__Z/V100/00000/event_data.hdf5,1.081640625e-05,92452.14879017696
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,256,20000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/V100/00001,1,V100,31.075622081756592,0,256,30.64,30.59,1.523e-06,0.05143,0.003122,0.0008924,0.001674,5.15e-07,3.337,13.31,6.491,2.049,1.222,0.2899,0.6025,0.4842,0.4449,0.305,0.4139,0.3041,0.2394,5.866,0.6249,3.951,3.987,3.813,0.8403,0.4925,0.7114,pepper_diagnostics/p_p__Z/V100/00001/z0j/timers.csv,0.3966,1323937804,1552.5794345859065,0.9212015220764164,5120000,5073081,1835143,pepper_diagnostics/p_p__Z/V100/00001/event_data.hdf5,5.974609375e-06,167374.95913697287
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,512,20000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/V100/00002,2,V100,34.09840488433838,0,512,33.19,33.14,1.342e-06,0.05121,0.004209,0.0008891,0.001614,5.71e-07,3.241,16.26,6.322,2.026,1.186,0.3139,0.5883,0.4697,0.4331,0.2893,0.4037,0.2967,0.231,5.712,0.61,3.817,4.262,6.504,0.8438,0.4828,0.6944,pepper_diagnostics/p_p__Z/V100/00002/z0j/timers.csv,0.388,2647637332,1552.5413013931268,0.6513975694327754,10240000,10146520,3670083,pepper_diagnostics/p_p__Z/V100/00002/event_data.hdf5,3.236328125e-06,308992.1544960772
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,1024,18000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/V100/00003,3,V100,36.121954917907715,0,1024,35.53,35.45,3.612e-06,0.07114,0.003457,0.001237,0.001775,1.108e-06,2.927,20.18,5.701,1.821,1.066,0.3044,0.5314,0.4237,0.3915,0.2652,0.3631,0.2667,0.2103,5.143,0.5578,3.443,4.442,10.63,0.7593,0.4351,0.622,pepper_diagnostics/p_p__Z/V100/00003/z0j/timers.csv,0.3506,4766104300,1552.656822793264,0.4855473293191769,18432000,18264146,6606676,pepper_diagnostics/p_p__Z/V100/00003/event_data.hdf5,1.923285590277778e-06,519943.5825105782
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,2048,14400,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/V100/00004,4,V100,40.123008728027344,0,2048,39.1,38.95,2.706e-06,0.05411,0.1004,0.001097,0.00169,1.528e-06,2.413,26.28,4.686,1.511,0.8842,0.2669,0.4314,0.3489,0.3234,0.2195,0.2997,0.222,0.1734,4.215,0.4711,2.992,4.875,16.68,0.6361,0.3614,0.5095,pepper_diagnostics/p_p__Z/V100/00004/z0j/timers.csv,0.291,7635553612,1554.6168111555967,0.383958156815647,29491200,29223469,10584260,pepper_diagnostics/p_p__Z/V100/00004/event_data.hdf5,1.3207329644097224e-06,757155.327342747
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,4096,10080,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/V100/00005,5,V100,40.12320923805237,0,4096,39.66,39.51,3.007e-06,0.05577,0.08971,0.001067,0.001657,1.32e-06,1.743,30.59,3.3,1.042,0.6182,0.1924,0.3384,0.2531,0.2318,0.1572,0.2097,0.1546,0.1231,2.972,0.3272,2.039,4.601,22.37,0.4427,0.2465,0.3503,pepper_diagnostics/p_p__Z/V100/00005/z0j/timers.csv,0.2066,10685060236,1553.9867711263453,0.3244786594031091,41287680,40912930,14811401,pepper_diagnostics/p_p__Z/V100/00005/event_data.hdf5,9.569440569196428e-07,1044993.166287016
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,8192,7056,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/V100/00006,6,V100,48.133488178253174,0,8192,47.01,46.91,2.291e-06,0.05837,0.03796,0.001014,0.001653,9.16e-07,1.345,40.33,2.35,0.8351,0.4621,0.1506,0.3024,0.185,0.1851,0.1189,0.1567,0.1098,0.08217,2.101,0.2496,1.561,5.495,31.56,0.3156,0.1856,0.3322,pepper_diagnostics/p_p__Z/V100/00006/z0j/timers.csv,0.1507,14957342188,1553.759907506746,0.2742145569456585,57802752,57277491,20733606,pepper_diagnostics/p_p__Z/V100/00006/event_data.hdf5,8.115530554669784e-07,1232205.3293540822
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,16384,4939,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/V100/00007,7,V100,63.150827407836914,0,16384,62.13,61.88,3.094e-06,0.06674,0.1823,0.001136,0.001687,9.45e-07,1.07,56.87,1.718,0.6321,0.3253,0.1392,0.2574,0.1413,0.1507,0.1065,0.1214,0.08196,0.06123,1.492,0.2259,1.211,7.507,45.03,0.2555,0.1336,0.2413,pepper_diagnostics/p_p__Z/V100/00007/z0j/timers.csv,0.1098,20949236620,1554.4997418430492,0.2317845845465293,80920576,80185006,29039553,pepper_diagnostics/p_p__Z/V100/00007/event_data.hdf5,7.647004391071067e-07,1307701.6160310276
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,32768,3951,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/V100/00008,8,V100,107.21136784553528,0,32768,106.3,106.0,3.702e-06,0.07994,0.2051,0.001212,0.001765,1.385e-06,1.11,101.4,1.533,0.5582,0.2822,0.1538,0.3031,0.1737,0.1489,0.1171,0.1138,0.07568,0.05272,1.294,0.2397,2.416,12.11,80.18,0.2279,0.1213,0.207,pepper_diagnostics/p_p__Z/V100/00008/z0j/timers.csv,0.09305,33514529284,1554.3265231042274,0.18323927442058258,129466368,128291464,46457444,pepper_diagnostics/p_p__Z/V100/00008/event_data.hdf5,8.18745452100734e-07,1221380.8301886793
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,65536,3161,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/V100/00009,9,V100,171.28200697898865,0,65536,170.7,170.4,3.243e-06,0.09568,0.1439,0.001152,0.001778,1.694e-06,1.294,165.8,1.457,0.5744,0.2531,0.169,0.4512,0.1943,0.1728,0.1367,0.1173,0.06933,0.04252,1.171,0.2863,2.692,24.13,126.2,0.2129,0.1124,0.2473,pepper_diagnostics/p_p__Z/V100/00009/z0j/timers.csv,0.08169,53546330284,1552.1376965075106,0.14482062769656634,207159296,205269402,74225397,pepper_diagnostics/p_p__Z/V100/00009/event_data.hdf5,8.225554116577033e-07,1215723.5680751174
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,131072,2528,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/V100/00010,10,V100,284.42375588417053,0,131072,283.5,283.1,2.513e-06,0.1333,0.1573,0.001126,0.001667,1.362e-06,1.735,278.0,1.66,0.6005,0.256,0.171,0.6528,0.2773,0.2628,0.195,0.1442,0.06968,0.03564,1.29,0.3695,2.318,38.41,218.1,0.196,0.1152,0.2883,pepper_diagnostics/p_p__Z/V100/00010/z0j/timers.csv,0.07262,85851557356,1555.6830151223035,0.11455886497029043,331350016,328339690,119006510,pepper_diagnostics/p_p__Z/V100/00010/event_data.hdf5,8.543835410588905e-07,1170434.5319675026
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,262144,2023,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/V100/00011,11,V100,424.74665927886963,0,262144,423.7,423.4,3.822e-06,0.2221,0.07036,0.001669,0.002195,1.69e-06,2.343,417.3,2.026,0.6843,0.2637,0.1767,0.8485,0.4429,0.3859,0.2866,0.1717,0.08277,0.02623,1.505,0.5211,2.366,63.8,320.7,0.1761,0.1345,0.3727,pepper_diagnostics/p_p__Z/V100/00011/z0j/timers.csv,0.07633,137336169652,1554.925207390126,0.09054367302399313,530317312,525501726,190374025,pepper_diagnostics/p_p__Z/V100/00011/event_data.hdf5,7.983899269726272e-07,1252520.8124704773
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,524288,1820,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/V100/00012,12,V100,743.3271105289459,0,524288,742.6,742.1,4.111e-06,0.3727,0.164,0.001347,0.001702,1.264e-06,3.847,733.0,3.037,0.9851,0.3622,0.239,1.458,0.6879,0.6672,0.501,0.2698,0.1143,0.02395,2.185,0.8518,3.427,117.7,557.9,0.202,0.1988,0.5835,pepper_diagnostics/p_p__Z/V100/00012/z0j/timers.csv,0.09898,246734389492,1552.6852610614615,0.06748198034452478,954204160,945509484,342020879,pepper_diagnostics/p_p__Z/V100/00012/event_data.hdf5,7.777161650605254e-07,1285816.1433769034
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,1048576,1638,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/V100/00013,13,V100,1314.5581905841827,0,1048576,1313.0,1313.0,2.787e-06,0.6644,0.08273,0.001359,0.001657,1.379e-06,6.591,1298.0,4.769,1.535,0.5366,0.3466,2.517,1.234,1.162,0.8773,0.4404,0.172,0.02231,3.367,1.402,4.165,217.9,981.1,0.2541,0.3124,0.9682,pepper_diagnostics/p_p__Z/V100/00013/z0j/timers.csv,0.1355,444058319668,1552.4910078181013,0.05029766125046143,1717567488,1701908036,615549455,pepper_diagnostics/p_p__Z/V100/00013/event_data.hdf5,7.644532218812004e-07,1308124.5148514851
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,128,15000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/V100/00014,14,V100,23.034215927124023,0,128,21.83,21.34,3.714e-06,0.1855,0.3032,0.001621,0.00169,1.271e-06,4.313,6.968,4.219,1.599,1.152,0.1592,0.9428,0.6862,0.6261,0.4278,0.5756,0.2316,0.3377,3.776,0.4438,2.814,2.706,0.344,0.5769,0.3993,0.6207,pepper_diagnostics/p_p__Z_j/V100/00014/z1j/timers.csv,0.2822,106577604,385.4027655857103,1.0742325368511954,1920000,1878776,120868,pepper_diagnostics/p_p__Z_j/V100/00014/event_data.hdf5,1.1114583333333334e-05,89971.88378631677
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,256,15000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/V100/00015,15,V100,23.032347202301025,0,256,22.55,22.05,4.38e-06,0.0568,0.4396,0.001559,0.001737,1.502e-06,4.418,7.472,4.125,1.633,1.188,0.1689,0.958,0.6961,0.643,0.4455,0.59,0.2385,0.3702,3.67,0.4555,2.892,2.832,0.5923,0.6071,0.4049,0.618,pepper_diagnostics/p_p__Z_j/V100/00015/z1j/timers.csv,0.2897,213315644,385.8266667437112,0.7599604851586124,3840000,3758301,241950,pepper_diagnostics/p_p__Z_j/V100/00015/event_data.hdf5,5.7421875e-06,174149.6598639456
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,512,15000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/V100/00016,16,V100,24.034259796142578,0,512,23.19,22.6,2.619e-06,0.05393,0.5376,0.001395,0.001685,1.07e-06,4.327,8.06,4.281,1.622,1.156,0.178,0.9447,0.6851,0.6285,0.4292,0.5766,0.2321,0.3434,3.832,0.4488,2.846,2.932,1.071,0.597,0.4012,0.6208,pepper_diagnostics/p_p__Z_j/V100/00016/z1j/timers.csv,0.2849,425823724,385.1573008805962,0.5370109364669016,7680000,7515923,483031,pepper_diagnostics/p_p__Z_j/V100/00016/event_data.hdf5,2.9427083333333336e-06,339823.0088495575
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,1024,13500,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/V100/00017,17,V100,24.034748077392578,0,1024,23.31,23.23,2.416e-06,0.05701,0.0269,0.001471,0.001676,1.374e-06,3.898,10.02,3.882,1.477,1.043,0.1873,0.8483,0.6202,0.5674,0.3878,0.5181,0.2107,0.3066,3.473,0.4093,2.584,2.909,3.265,0.5503,0.3642,0.5598,pepper_diagnostics/p_p__Z_j/V100/00017/z1j/timers.csv,0.2575,766225332,384.98873250691463,0.4001329172763733,13824000,13528564,869246,pepper_diagnostics/p_p__Z_j/V100/00017/event_data.hdf5,1.6804108796296297e-06,595092.5527335342
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,2048,10800,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/V100/00018,18,V100,24.03438639640808,0,2048,23.0,22.39,3.043e-06,0.05911,0.5518,0.003335,0.001685,1.05e-06,3.321,11.0,3.455,1.279,0.882,0.1719,0.7348,0.5327,0.4822,0.3291,0.4349,0.18,0.2483,3.111,0.3439,2.169,2.751,4.81,0.4676,0.3176,0.491,pepper_diagnostics/p_p__Z_j/V100/00018/z1j/timers.csv,0.2186,1226405812,385.1723977291093,0.3164119892862631,22118400,21646067,1391362,pepper_diagnostics/p_p__Z_j/V100/00018/event_data.hdf5,1.012279369212963e-06,987869.5846359982
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,4096,7559,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/V100/00019,19,V100,21.03101944923401,0,4096,20.21,19.97,2.54e-06,0.06024,0.1758,0.001373,0.001641,1.385e-06,2.472,11.48,2.471,1.059,0.6757,0.1438,0.5765,0.3938,0.3506,0.2435,0.3166,0.1393,0.1735,2.22,0.251,1.631,2.487,6.13,0.3428,0.2313,0.4827,pepper_diagnostics/p_p__Z_j/V100/00019/z1j/timers.csv,0.1601,1713286916,384.4111440016889,0.2671932011223464,30961664,30301057,1943718,pepper_diagnostics/p_p__Z_j/V100/00019/event_data.hdf5,6.449911736010054e-07,1550408.81321983
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,8192,5291,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/V100/00020,20,V100,20.057637929916382,0,8192,19.81,19.59,3.332e-06,0.06668,0.1509,0.001559,0.001782,1.24e-06,1.911,13.37,1.755,0.7598,0.4829,0.1189,0.4356,0.3156,0.2868,0.2172,0.2354,0.101,0.1226,1.57,0.1849,1.217,2.52,8.266,0.2425,0.1648,0.3512,pepper_diagnostics/p_p__Z_j/V100/00020/z1j/timers.csv,0.1128,2408188100,385.9755442752223,0.22626121268817703,43343872,42415009,2732114,pepper_diagnostics/p_p__Z_j/V100/00020/event_data.hdf5,4.519670047013797e-07,2212550.8933129148
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,16384,3704,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/V100/00021,21,V100,21.059864044189453,0,16384,20.59,20.38,2.98e-06,0.07606,0.1281,0.001504,0.001671,1.119e-06,1.577,15.68,1.274,0.5516,0.3453,0.09795,0.3685,0.2771,0.2474,0.202,0.1796,0.07244,0.08684,1.118,0.1567,0.8918,3.238,9.067,0.1818,0.1187,0.2501,pepper_diagnostics/p_p__Z_j/V100/00021/z1j/timers.csv,0.08192,3376848924,386.5638848409299,0.19135429656236977,60686336,59389768,3831150,pepper_diagnostics/p_p__Z_j/V100/00021/event_data.hdf5,3.358251847664687e-07,2977739.74484789
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,32768,2963,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/V100/00022,22,V100,35.07543754577637,0,32768,34.19,34.01,2.849e-06,0.08723,0.08159,0.001438,0.002672,1.304e-06,1.705,29.58,1.113,0.4934,0.3,0.09264,0.4489,0.3193,0.2607,0.2434,0.1772,0.06413,0.07031,0.9421,0.1713,0.786,7.14,15.95,0.1609,0.1131,0.2186,pepper_diagnostics/p_p__Z_j/V100/00022/z1j/timers.csv,0.07011,5365462436,383.8724502752001,0.15079078023122588,97091584,95014172,6087341,pepper_diagnostics/p_p__Z_j/V100/00022/event_data.hdf5,3.502878272127067e-07,2854795.1778888563
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,65536,2370,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/V100/00023,23,V100,58.09775471687317,0,65536,56.98,56.73,3.255e-06,0.1155,0.121,0.001416,0.001769,1.397e-06,2.072,52.01,1.085,0.557,0.2714,0.1071,0.5996,0.4367,0.3047,0.3262,0.18,0.06017,0.05873,0.876,0.2093,0.7952,14.35,25.89,0.1619,0.1042,0.2899,pepper_diagnostics/p_p__Z_j/V100/00023/z1j/timers.csv,0.05934,8624180732,385.71977265181755,0.11948543352069448,155320320,151999091,9784567,pepper_diagnostics/p_p__Z_j/V100/00023/event_data.hdf5,3.652451913568038e-07,2737886.832363829
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,131072,1896,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/V100/00024,24,V100,90.15523624420166,0,131072,89.49,89.18,2.551e-06,0.1673,0.1408,0.001384,0.001654,1.032e-06,2.92,83.54,1.203,0.5894,0.277,0.1253,0.8435,0.636,0.4412,0.5769,0.207,0.06548,0.04716,0.9317,0.271,1.156,23.29,40.91,0.1557,0.1066,0.3262,pepper_diagnostics/p_p__Z_j/V100/00024/z1j/timers.csv,0.05642,13867552540,387.7014693479576,0.09469187129390078,248512512,243154025,15733428,pepper_diagnostics/p_p__Z_j/V100/00024/event_data.hdf5,3.588551710426556e-07,2786639.5155864544
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,262144,1517,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/V100/00025,25,V100,140.19287514686584,0,262144,139.0,138.5,1.943e-05,0.301,0.1414,0.001774,0.001878,1.177e-06,4.357,131.0,1.488,0.7414,0.3098,0.1526,1.212,1.155,0.6261,0.8824,0.257,0.07654,0.0385,1.103,0.3855,1.6,37.2,62.91,0.159,0.1306,0.4511,pepper_diagnostics/p_p__Z_j/V100/00025/z1j/timers.csv,0.05793,22014346972,384.59036642110095,0.07457210716050873,397672448,389152769,24976470,pepper_diagnostics/p_p__Z_j/V100/00025/event_data.hdf5,3.482765796236404e-07,2871281.2129963897
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,524288,1365,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/V100/00026,26,V100,247.3095579147339,0,524288,246.8,245.8,2.888e-06,0.6435,0.2941,0.001668,0.001746,1.2e-06,7.17,234.1,2.235,1.163,0.4404,0.2231,2.044,1.85,1.064,1.513,0.4021,0.109,0.03882,1.611,0.6238,1.778,67.06,113.2,0.2054,0.1997,0.7573,pepper_diagnostics/p_p__Z_j/V100/00026/z1j/timers.csv,0.07578,39725140212,385.62312153062027,0.05565742642593402,715653120,700422101,45070385,pepper_diagnostics/p_p__Z_j/V100/00026/event_data.hdf5,3.4346248640682235e-07,2911526.118795769
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,1048576,1229,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/V100/00027,27,V100,402.86451506614685,0,1048576,402.5,401.5,2.914e-06,0.9301,0.0664,0.001408,0.001743,1.28e-06,12.63,381.9,3.503,1.908,0.6699,0.3294,3.53,3.491,1.83,2.696,0.6582,0.1745,0.0337,2.469,1.034,2.202,118.8,168.9,0.2714,0.3201,1.316,pepper_diagnostics/p_p__Z_j/V100/00027/z1j/timers.csv,0.1035,71471898548,385.2878427280493,0.04146010623924787,1288699904,1261134991,81088827,pepper_diagnostics/p_p__Z_j/V100/00027/event_data.hdf5,3.115543027153046e-07,3209713.3349937736
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,128,10000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/V100/00028,28,V100,21.06374764442444,0,128,20.44,19.64,3.762e-06,0.79,0.0004699,0.001703,0.001784,1.512e-06,7.999,4.397,3.013,1.185,0.9453,0.1023,2.17,1.35,1.16,0.8241,1.051,0.2454,0.629,2.72,0.2934,1.907,1.641,0.1182,0.3983,0.2928,0.4922,pepper_diagnostics/p_p__Z_j_j/V100/00028/z2j/timers.csv,0.1924,20636340,166.86108367533495,1.1815895644098136,1280000,1229566,19713,pepper_diagnostics/p_p__Z_j_j/V100/00028/event_data.hdf5,1.534375e-05,65173.11608961303
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,256,10000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/V100/00029,29,V100,21.05716109275818,0,256,20.03,19.95,1.803e-06,0.07361,0.0006245,0.001584,0.00273,6.56e-07,8.052,4.634,2.984,1.193,0.974,0.103,2.175,1.359,1.173,0.8414,1.057,0.2496,0.6327,2.688,0.2956,1.928,1.793,0.1264,0.3964,0.2965,0.4983,pepper_diagnostics/p_p__Z_j_j/V100/00029/z2j/timers.csv,0.1918,40526500,164.59498649657334,0.8304987723293631,2560000,2459053,38865,pepper_diagnostics/p_p__Z_j_j/V100/00029/event_data.hdf5,7.79296875e-06,128320.80200501255
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,512,10000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/V100/00030,30,V100,21.05928063392639,0,512,20.09,19.89,2.844e-06,0.07228,0.1206,0.001569,0.001721,1.352e-06,7.886,4.77,3.048,1.172,0.9505,0.1025,2.157,1.329,1.145,0.8147,1.032,0.2414,0.6103,2.761,0.2866,1.867,1.857,0.207,0.3891,0.2905,0.4904,pepper_diagnostics/p_p__Z_j_j/V100/00030/z2j/timers.csv,0.1883,81765436,166.02018278701112,0.5897763850941836,5120000,4918954,78443,pepper_diagnostics/p_p__Z_j_j/V100/00030/event_data.hdf5,3.884765625e-06,257415.78682755155
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,1024,9000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/V100/00031,31,V100,20.076340675354004,0,1024,19.32,18.83,3.126e-06,0.07427,0.4063,0.001172,0.001731,1.344e-06,7.241,4.954,2.746,1.079,0.8848,0.09937,1.964,1.229,1.054,0.754,0.9482,0.2235,0.5601,2.481,0.2655,1.751,1.872,0.4219,0.3618,0.2674,0.4477,pepper_diagnostics/p_p__Z_j_j/V100/00031/z2j/timers.csv,0.173,147163764,166.0928449396001,0.44079924075124294,9216000,8852856,141205,pepper_diagnostics/p_p__Z_j_j/V100/00031/event_data.hdf5,2.0431857638888886e-06,489431.7578332449
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,2048,7200,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/V100/00032,32,V100,17.023815155029297,0,2048,16.41,16.22,3.117e-06,0.07942,0.1107,0.001456,0.001731,1.477e-06,5.889,4.806,2.242,0.9564,0.7225,0.09702,1.567,1.047,0.8487,0.6059,0.767,0.1803,0.4565,2.02,0.2228,1.455,1.783,0.602,0.3057,0.2191,0.43,pepper_diagnostics/p_p__Z_j_j/V100/00032/z2j/timers.csv,0.1409,235582716,166.27141250400877,0.3478046786060488,14745600,14163040,226188,pepper_diagnostics/p_p__Z_j_j/V100/00032/event_data.hdf5,1.0999891493055555e-06,909099.8766954378
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,4096,5040,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/V100/00033,33,V100,14.053313255310059,0,4096,13.38,13.14,2.966e-06,0.0825,0.156,0.001502,0.001698,1.258e-06,4.604,4.542,1.573,0.7172,0.5299,0.08372,1.225,0.915,0.685,0.4671,0.5625,0.128,0.322,1.412,0.1609,1.111,1.624,0.7666,0.2246,0.155,0.3364,pepper_diagnostics/p_p__Z_j_j/V100/00033/z2j/timers.csv,0.1038,325764436,164.2353076381439,0.292100417246222,20643840,19826525,312717,pepper_diagnostics/p_p__Z_j_j/V100/00033/event_data.hdf5,6.365094866071429e-07,1571068.4931506847
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,8192,3528,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/V100/00034,34,V100,12.050883531570435,0,8192,11.68,11.24,2.846e-06,0.09055,0.3444,0.001528,0.001738,1.426e-06,3.647,4.668,1.151,0.516,0.3845,0.07739,0.968,0.6864,0.5495,0.474,0.4256,0.09262,0.2315,1.03,0.1215,0.8145,1.686,0.9299,0.1643,0.1105,0.2404,pepper_diagnostics/p_p__Z_j_j/V100/00034/z2j/timers.csv,0.07566,461360788,166.12147238869224,0.24820742108517885,28901376,27757412,442957,pepper_diagnostics/p_p__Z_j_j/V100/00034/event_data.hdf5,3.889088187358277e-07,2571296.797153025
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,16384,2469,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/V100/00035,35,V100,13.050029516220093,0,16384,12.06,11.83,3.048e-06,0.09717,0.1287,0.001279,0.001676,1.283e-06,3.138,6.548,0.8443,0.3719,0.2766,0.065,0.8354,0.65,0.4718,0.4793,0.3206,0.06623,0.1586,0.7451,0.09924,0.5935,2.232,1.364,0.1203,0.07916,0.1718,pepper_diagnostics/p_p__Z_j_j/V100/00035/z2j/timers.csv,0.05439,640166844,164.70279346606767,0.2089444756780193,40452096,38856568,614696,pepper_diagnostics/p_p__Z_j_j/V100/00035/event_data.hdf5,2.9244467332422034e-07,3419450.211327134
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,32768,1975,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/V100/00036,36,V100,17.055039644241333,0,32768,16.01,15.69,3.652e-06,0.1139,0.2052,0.001412,0.001716,1.295e-06,3.695,10.04,0.7672,0.3814,0.2573,0.06102,1.029,0.8046,0.5331,0.685,0.3114,0.05853,0.125,0.6597,0.1075,0.5108,3.824,2.374,0.1079,0.08579,0.1869,pepper_diagnostics/p_p__Z_j_j/V100/00036/z2j/timers.csv,0.0467,1025280908,164.89107188255446,0.16535625649826843,64716800,62170815,984445,pepper_diagnostics/p_p__Z_j_j/V100/00036/event_data.hdf5,2.424409117879747e-07,4124716.379859783
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,65536,1580,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/V100/00037,37,V100,35.074132204055786,0,65536,34.34,33.62,3.041e-06,0.1481,0.5597,0.001418,0.001661,1.081e-06,4.912,26.74,0.757,0.4394,0.2435,0.0782,1.457,1.186,0.6698,0.9757,0.3228,0.05493,0.1032,0.6174,0.1397,0.502,11.33,4.814,0.1153,0.08068,0.2426,pepper_diagnostics/p_p__Z_j_j/V100/00037/z2j/timers.csv,0.04259,1649080644,165.76402760019852,0.13105789901853668,103546880,99438730,1583498,pepper_diagnostics/p_p__Z_j_j/V100/00037/event_data.hdf5,3.246838533425633e-07,3079919.0957763237
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,131072,1264,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/V100/00038,38,V100,54.097753047943115,0,131072,53.77,53.15,3.022e-06,0.2288,0.3873,0.001519,0.001806,1.395e-06,7.917,43.07,0.8724,0.5264,0.262,0.09128,2.394,1.832,1.057,1.939,0.3915,0.05554,0.09183,0.6765,0.1959,0.4902,18.44,7.645,0.1239,0.09239,0.3092,pepper_diagnostics/p_p__Z_j_j/V100/00038/z2j/timers.csv,0.0456,2634350956,165.4847683334024,0.10349655840053577,165675008,159129416,2529547,pepper_diagnostics/p_p__Z_j_j/V100/00038/event_data.hdf5,3.2080879694298854e-07,3117121.5051740357
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,262144,1011,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/V100/00039,39,V100,85.13916087150574,0,262144,84.6,83.66,3.57e-06,0.3841,0.5453,0.00213,0.001726,1.663e-06,12.61,68.58,1.031,0.7072,0.2915,0.1101,3.511,3.654,1.701,2.953,0.4828,0.05392,0.06818,0.7697,0.2609,0.6318,28.99,12.89,0.1285,0.1183,0.4598,pepper_diagnostics/p_p__Z_j_j/V100/00039/z2j/timers.csv,0.04633,4230922692,166.16156676867683,0.08199374161997018,265027584,254604518,4062624,pepper_diagnostics/p_p__Z_j_j/V100/00039/event_data.hdf5,3.1566525543243077e-07,3167912.789863734
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,524288,910,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/V100/00040,40,V100,153.53016304969788,0,524288,153.2,152.1,3.222e-06,0.6649,0.4678,0.001763,0.002791,1.381e-06,21.04,127.3,1.548,1.171,0.4222,0.1739,6.085,5.962,2.757,5.071,0.746,0.07325,0.07066,1.13,0.4182,1.094,52.18,26.99,0.1711,0.1888,0.8109,pepper_diagnostics/p_p__Z_j_j/V100/00040/z2j/timers.csv,0.06175,7586419292,165.50426592764393,0.06098928532354227,477102080,458350162,7284752,pepper_diagnostics/p_p__Z_j_j/V100/00040/event_data.hdf5,3.187997000558036e-07,3136765.811965812
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,1048576,819,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/V100/00041,41,V100,269.5116581916809,0,1048576,268.7,267.3,3.586e-06,1.261,0.1332,0.001544,0.001698,1.282e-06,36.25,224.6,2.489,1.973,0.6575,0.2743,10.43,10.33,4.798,8.871,1.207,0.105,0.07137,1.788,0.7004,1.395,92.46,47.43,0.2472,0.3127,1.413,pepper_diagnostics/p_p__Z_j_j/V100/00041/z2j/timers.csv,0.09079,13914603604,168.64280364457414,0.045893433383062246,858783744,825009838,13361398,pepper_diagnostics/p_p__Z_j_j/V100/00041/event_data.hdf5,3.11254145024897e-07,3212808.6195286196
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,128,1000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/V100/00042,42,V100,6.014967918395996,0,128,5.117,4.185,2.969e-06,0.9281,0.0004542,0.00159,0.001691,1.104e-06,2.999,0.3828,0.3235,0.1334,0.113,0.01092,0.9777,0.5039,0.4085,0.309,0.3621,0.06211,0.2209,0.2937,0.02977,0.1852,0.1248,0.002656,0.04208,0.03447,0.05665,pepper_diagnostics/p_p__Z_j_j_j/V100/00042/z3j/timers.csv,0.02199,495564,71.55861191795736,3.6367986932459773,128000,119782,386,pepper_diagnostics/p_p__Z_j_j_j/V100/00042/event_data.hdf5,3.2695312499999996e-05,30585.424133811233
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,256,1000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/V100/00043,43,V100,5.014477491378784,0,256,4.396,4.302,3.152e-06,0.08909,0.0002632,0.001589,0.001896,1.141e-06,3.04,0.4297,0.3412,0.1372,0.1156,0.01094,1.002,0.5119,0.412,0.3092,0.3663,0.06276,0.22,0.3109,0.0303,0.1921,0.1475,0.004571,0.04286,0.03549,0.05865,pepper_diagnostics/p_p__Z_j_j_j/V100/00043/z3j/timers.csv,0.02255,1095564,76.4796862896017,2.6617459000102657,256000,239374,827,pepper_diagnostics/p_p__Z_j_j_j/V100/00043/event_data.hdf5,1.6804687499999998e-05,59507.20595072061
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,512,1000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/V100/00044,44,V100,5.014090299606323,0,512,4.48,4.385,2.825e-06,0.09071,0.0004193,0.001476,0.001652,1.086e-06,3.06,0.4989,0.3338,0.1375,0.1168,0.01111,1.012,0.5144,0.4142,0.3121,0.3685,0.06262,0.2192,0.3034,0.03033,0.1995,0.1782,0.007906,0.04321,0.03535,0.05873,pepper_diagnostics/p_p__Z_j_j_j/V100/00044/z3j/timers.csv,0.02235,2055564,76.6015912631654,1.8991856470199924,512000,479144,1645,pepper_diagnostics/p_p__Z_j_j_j/V100/00044/event_data.hdf5,8.564453125e-06,116761.68757126568
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,1024,900,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/V100/00045,45,V100,5.014705657958984,0,1024,4.24,4.148,2.978e-06,0.08767,0.0003096,0.001335,0.001648,1.45e-06,2.857,0.5342,0.3087,0.1249,0.107,0.01051,0.9289,0.5308,0.3777,0.2854,0.3354,0.05756,0.2001,0.281,0.02769,0.1829,0.1914,0.01213,0.03959,0.03194,0.0532,pepper_diagnostics/p_p__Z_j_j_j/V100/00045/z3j/timers.csv,0.02031,3615564,74.67269970275677,1.385383470039223,921600,862103,2901,pepper_diagnostics/p_p__Z_j_j_j/V100/00045/event_data.hdf5,4.500868055555556e-06,222179.36354869817
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,2048,720,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/V100/00046,46,V100,4.013231039047241,0,2048,3.563,3.469,2.289e-06,0.08936,0.0002842,0.001322,0.001687,8.83e-07,2.316,0.5171,0.2586,0.1098,0.08942,0.009303,0.7396,0.4528,0.3034,0.2293,0.2682,0.04559,0.1589,0.2359,0.02274,0.1504,0.1874,0.01633,0.03275,0.02628,0.05066,pepper_diagnostics/p_p__Z_j_j_j/V100/00046/z3j/timers.csv,0.01687,5300796,69.26187189560244,1.0555675053086517,1474560,1379509,4308,pepper_diagnostics/p_p__Z_j_j_j/V100/00046/event_data.hdf5,2.352566189236111e-06,425067.7428653791
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,4096,503,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/V100/00047,47,V100,4.013169527053833,0,4096,3.035,2.932,3.039e-06,0.09811,0.0004335,0.001483,0.001722,1.438e-06,1.881,0.5912,0.1801,0.08132,0.06383,0.008372,0.5758,0.4187,0.2574,0.1986,0.1992,0.03245,0.1136,0.1627,0.01735,0.1223,0.1806,0.02474,0.02461,0.01837,0.03822,pepper_diagnostics/p_p__Z_j_j_j/V100/00047/z3j/timers.csv,0.01307,7948644,75.28664587831196,0.9351548832837543,2060288,1927122,6529,pepper_diagnostics/p_p__Z_j_j_j/V100/00047/event_data.hdf5,1.4231020129224651e-06,702690.3137789905
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,8192,352,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/V100/00048,48,V100,3.011941909790039,0,8192,2.671,2.562,4.488e-06,0.1027,0.000502,0.001568,0.001726,1.467e-06,1.421,0.8106,0.1273,0.05889,0.04554,0.007196,0.4546,0.2646,0.1971,0.1994,0.1435,0.02272,0.07792,0.1144,0.01285,0.08613,0.2803,0.06105,0.01829,0.01339,0.02712,pepper_diagnostics/p_p__Z_j_j_j/V100/00048/z3j/timers.csv,0.009166,10951260,74.0770815471058,0.7813672391294633,2883584,2698082,9002,pepper_diagnostics/p_p__Z_j_j_j/V100/00048/event_data.hdf5,8.884776722301136e-07,1125520.68696331
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,16384,246,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/V100/00049,49,V100,4.013141393661499,0,16384,2.973,2.849,2.945e-06,0.1182,0.0004329,0.001359,0.001702,1.039e-06,1.41,1.188,0.09299,0.04533,0.0344,0.006723,0.4359,0.3076,0.1876,0.2403,0.1177,0.01668,0.05777,0.08098,0.01201,0.06699,0.5154,0.07328,0.01446,0.01041,0.02038,pepper_diagnostics/p_p__Z_j_j_j/V100/00049/z3j/timers.csv,0.007264,14916492,72.89111179236602,0.6560112511523689,4030464,3769850,12375,pepper_diagnostics/p_p__Z_j_j_j/V100/00049/event_data.hdf5,7.068665047002033e-07,1414694.2786942786
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,32768,197,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/V100/00050,50,V100,5.0142529010772705,0,32768,3.858,3.712,3.025e-06,0.1403,0.0004752,0.001545,0.001655,1.314e-06,1.661,1.825,0.08357,0.04378,0.02922,0.00681,0.5432,0.3815,0.2046,0.3332,0.1029,0.01301,0.04328,0.07114,0.01243,0.05583,0.8632,0.09357,0.01309,0.009694,0.0209,pepper_diagnostics/p_p__Z_j_j_j/V100/00050/z3j/timers.csv,0.006159,24766956,75.35562935542316,0.5266436146793997,6455296,6037415,20509,pepper_diagnostics/p_p__Z_j_j_j/V100/00050/event_data.hdf5,5.75031725888325e-07,1739034.4827586205
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,65536,158,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/V100/00051,51,V100,6.015190601348877,0,65536,5.724,5.519,3.134e-06,0.1971,0.000478,0.003876,0.002734,1.331e-06,2.377,2.925,0.07752,0.04819,0.02759,0.00778,0.8214,0.5818,0.2769,0.4976,0.1101,0.0114,0.03678,0.06303,0.01449,0.04764,1.423,0.1161,0.01294,0.008754,0.02641,pepper_diagnostics/p_p__Z_j_j_j/V100/00051/z3j/timers.csv,0.00625,39302652,74.92434083098426,0.4146461440728157,10354688,9688653,32698,pepper_diagnostics/p_p__Z_j_j_j/V100/00051/event_data.hdf5,5.329952964299842e-07,1876189.1647037505
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,131072,126,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/V100/00052,52,V100,10.046310663223267,0,131072,9.339,9.035,3.827e-06,0.2947,0.0007284,0.002052,0.001693,1.501e-06,4.247,4.558,0.08417,0.06021,0.02984,0.008961,1.509,0.9417,0.4796,1.088,0.1386,0.01016,0.03171,0.06598,0.01819,0.04531,2.246,0.1473,0.01379,0.009576,0.03678,pepper_diagnostics/p_p__Z_j_j_j/V100/00052/z3j/timers.csv,0.007127,64171428,76.69000157758823,0.3325925790811919,16515072,15453541,53325,pepper_diagnostics/p_p__Z_j_j_j/V100/00052/event_data.hdf5,5.470760284908234e-07,1827899.501936912
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,262144,101,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/V100/00053,53,V100,15.052539587020874,0,262144,14.69,14.16,2.951e-06,0.4914,0.03452,0.001614,0.001689,1.178e-06,6.742,7.136,0.1112,0.08416,0.03337,0.01109,2.153,1.987,0.7319,1.613,0.1642,0.00892,0.02488,0.08526,0.02591,0.04125,3.552,0.1903,0.0156,0.01256,0.05595,pepper_diagnostics/p_p__Z_j_j_j/V100/00053/z3j/timers.csv,0.008056,99610668,74.23415175480713,0.2583292943581851,26476544,24774438,82837,pepper_diagnostics/p_p__Z_j_j_j/V100/00053/event_data.hdf5,5.348130027846535e-07,1869812.429378531
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,524288,91,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/V100/00054,54,V100,27.066879510879517,0,524288,26.42,24.66,2.906e-06,0.8795,0.8702,0.001456,0.001839,1.247e-06,11.41,12.82,0.1602,0.1401,0.04832,0.01721,3.831,3.073,1.274,2.839,0.2628,0.01071,0.02605,0.1176,0.04257,0.04622,6.419,0.284,0.02151,0.02009,0.09841,pepper_diagnostics/p_p__Z_j_j_j/V100/00054/z3j/timers.csv,0.01191,167249148,69.2620565295393,0.18597596159745225,47710208,44611517,139166,pepper_diagnostics/p_p__Z_j_j_j/V100/00054/event_data.hdf5,5.168705196171017e-07,1934720.519059205
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,1048576,81,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/V100/00055,55,V100,46.38172745704651,0,1048576,45.55,43.43,3.328e-06,1.717,0.3846,0.001618,0.001867,1.481e-06,19.98,22.8,0.2526,0.2371,0.07506,0.02817,6.717,5.489,2.32,4.831,0.4262,0.01346,0.02455,0.1803,0.07231,0.07329,11.39,0.4885,0.03175,0.03309,0.1722,pepper_diagnostics/p_p__Z_j_j_j/V100/00055/z3j/timers.csv,0.01824,313341804,72.83971533725327,0.1428692494490581,84934656,79462634,260754,pepper_diagnostics/p_p__Z_j_j_j/V100/00055/event_data.hdf5,5.113342661916473e-07,1955667.8793460743
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,128,100,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/V100/00056,56,V100,5.015311241149902,0,128,4.06,1.437,3.136e-06,2.614,0.0003945,0.00149,0.001747,1.107e-06,1.294,0.03837,0.04052,0.01665,0.01337,0.001509,0.516,0.2041,0.1546,0.1235,0.1361,0.02071,0.08209,0.03691,0.003609,0.02012,0.01034,0.0004315,0.005773,0.003721,0.007134,pepper_diagnostics/p_p__Z_j_j_j_j/V100/00056/z4j/timers.csv,0.004902,151564,15.587181339416738,8.998560192369707,12800,11578,3,pepper_diagnostics/p_p__Z_j_j_j_j/V100/00056/event_data.hdf5,0.000112265625,8907.446068197634
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,256,100,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/V100/00057,57,V100,2.0107991695404053,0,256,1.665,1.474,3.245e-06,0.1812,0.0003695,0.001341,0.001772,1.837e-06,1.327,0.04115,0.0413,0.01672,0.01358,0.001544,0.5345,0.2101,0.1576,0.1249,0.1392,0.02099,0.08354,0.03766,0.003644,0.02016,0.01107,0.0004251,0.005792,0.003732,0.00717,pepper_diagnostics/p_p__Z_j_j_j_j/V100/00057/z4j/timers.csv,0.004937,151564,10.391454226277826,5.195422655190561,25600,23023,4,pepper_diagnostics/p_p__Z_j_j_j_j/V100/00057/event_data.hdf5,5.7578125e-05,17367.706919945726
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,512,100,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/V100/00058,58,V100,2.010606527328491,0,512,1.716,1.523,2.78e-06,0.1839,0.0004128,0.001449,0.001732,1.207e-06,1.367,0.04992,0.04103,0.01679,0.01375,0.001553,0.5526,0.2157,0.1621,0.1283,0.1421,0.02136,0.08538,0.03736,0.003676,0.02139,0.014,0.0004927,0.005824,0.003724,0.007214,pepper_diagnostics/p_p__Z_j_j_j_j/V100/00058/z4j/timers.csv,0.005069,151564,29.875430900548746,6.228119438874014,51200,46236,23,pepper_diagnostics/p_p__Z_j_j_j_j/V100/00058/event_data.hdf5,2.9746093749999998e-05,33617.859487852926
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,1024,90,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/V100/00059,59,V100,2.0097718238830566,0,1024,1.573,1.379,3.029e-06,0.1849,0.0003628,0.001548,0.001697,1.152e-06,1.226,0.0555,0.03712,0.01541,0.01247,0.001513,0.4897,0.1998,0.1446,0.1149,0.1277,0.01916,0.07659,0.03366,0.003457,0.01969,0.01557,0.0005763,0.005376,0.003363,0.006643,pepper_diagnostics/p_p__Z_j_j_j_j/V100/00059/z4j/timers.csv,0.004662,151564,22.370491737125867,4.017204916217089,92160,83051,31,pepper_diagnostics/p_p__Z_j_j_j_j/V100/00059/event_data.hdf5,1.4963107638888888e-05,66831.03698332125
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,2048,72,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/V100/00060,60,V100,2.0105130672454834,0,2048,1.397,1.201,3.077e-06,0.1862,0.0003967,0.001436,0.001652,1.258e-06,1.067,0.05141,0.03258,0.01367,0.01031,0.001293,0.4136,0.2124,0.1317,0.09069,0.1009,0.01451,0.0576,0.02979,0.00279,0.01524,0.01629,0.0004543,0.004451,0.002741,0.006462,pepper_diagnostics/p_p__Z_j_j_j_j/V100/00060/z4j/timers.csv,0.004109,151564,19.84479105712779,2.99127857189653,147456,132797,44,pepper_diagnostics/p_p__Z_j_j_j_j/V100/00060/event_data.hdf5,8.144802517361111e-06,122777.68526228143
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,4096,50,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/V100/00061,61,V100,2.0105650424957275,0,4096,1.091,0.8895,4.387e-06,0.1915,0.0003876,0.002332,0.001733,1.181e-06,0.7598,0.06706,0.02303,0.01022,0.007207,0.001218,0.2964,0.1404,0.09392,0.07842,0.06938,0.01023,0.0392,0.02079,0.002243,0.01272,0.01876,0.0006622,0.003631,0.001941,0.004633,pepper_diagnostics/p_p__Z_j_j_j_j/V100/00061/z4j/timers.csv,0.002815,151564,26.952834399408122,2.957865590878209,204800,184398,83,pepper_diagnostics/p_p__Z_j_j_j_j/V100/00061/event_data.hdf5,4.34326171875e-06,230241.7088251827
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,8192,35,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/V100/00062,62,V100,2.0109002590179443,0,8192,0.9702,0.7595,2.943e-06,0.1997,0.0003512,0.001581,0.001691,1.12e-06,0.6266,0.08451,0.01712,0.007768,0.005288,0.00109,0.2305,0.1268,0.07467,0.08579,0.05158,0.007102,0.02707,0.01529,0.001835,0.009522,0.02759,0.0006072,0.002925,0.001377,0.003456,pepper_diagnostics/p_p__Z_j_j_j_j/V100/00062/z4j/timers.csv,0.001995,151564,19.020072467740665,2.1001189171066947,286720,257967,82,pepper_diagnostics/p_p__Z_j_j_j_j/V100/00062/event_data.hdf5,2.6489257812499996e-06,377511.5207373272
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,16384,24,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/V100/00063,63,V100,2.0104503631591797,0,16384,0.9976,0.7668,3.3e-06,0.2193,0.0004049,0.001356,0.001676,1.122e-06,0.591,0.1367,0.01304,0.006476,0.003897,0.001,0.21,0.1282,0.06829,0.1054,0.03902,0.004906,0.01887,0.01134,0.001694,0.006983,0.06227,0.001027,0.002577,0.001172,0.002718,pepper_diagnostics/p_p__Z_j_j_j_j/V100/00063/z4j/timers.csv,0.001506,287564,26.197454489147134,2.12948740422856,393216,354205,156,pepper_diagnostics/p_p__Z_j_j_j_j/V100/00063/event_data.hdf5,1.9500732421875e-06,512801.25195618154
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,32768,19,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/V100/00064,64,V100,2.0110816955566406,0,32768,1.132,0.8716,2.743e-06,0.2488,0.0003732,0.001599,0.001723,1.298e-06,0.6183,0.2178,0.01144,0.006358,0.003194,0.0009532,0.2341,0.1439,0.06218,0.1233,0.02901,0.003362,0.01169,0.009741,0.001701,0.005825,0.1075,0.001066,0.002406,0.001127,0.002814,pepper_diagnostics/p_p__Z_j_j_j_j/V100/00064/z4j/timers.csv,0.001693,287564,15.488906895664934,1.2861349437207032,622592,560428,145,pepper_diagnostics/p_p__Z_j_j_j_j/V100/00064/event_data.hdf5,1.3999537417763158e-06,714309.3162000917
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,65536,15,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/V100/00065,65,V100,3.0134143829345703,0,65536,2.022,1.697,2.89e-06,0.3131,0.00049,0.00126,0.001667,1.136e-06,1.327,0.3361,0.01013,0.006911,0.003169,0.001008,0.5202,0.3088,0.1258,0.2958,0.0426,0.003421,0.01409,0.008298,0.00183,0.004847,0.1682,0.001838,0.002326,0.001228,0.003348,pepper_diagnostics/p_p__Z_j_j_j_j/V100/00065/z4j/timers.csv,0.003645,559564,25.23445590105227,1.3063433567637714,983040,885149,373,pepper_diagnostics/p_p__Z_j_j_j_j/V100/00065/event_data.hdf5,1.7262776692708334e-06,579281.0842663524
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,131072,12,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/V100/00066,66,V100,4.040911674499512,0,131072,3.523,3.056,3.511e-06,0.4535,0.0005468,0.001646,0.001727,1.241e-06,2.488,0.533,0.01005,0.008666,0.003465,0.001214,1.027,0.516,0.2264,0.6269,0.05361,0.002919,0.01257,0.007754,0.0023,0.004277,0.2679,0.002832,0.002502,0.001583,0.004574,pepper_diagnostics/p_p__Z_j_j_j_j/V100/00066/z4j/timers.csv,0.006256,967564,27.01201514923298,1.0731249087882098,1572864,1414701,642,pepper_diagnostics/p_p__Z_j_j_j_j/V100/00066/event_data.hdf5,1.9429524739583332e-06,514680.62827225134
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,262144,10,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/V100/00067,67,V100,7.044286489486694,0,262144,6.199,5.46,2.943e-06,0.7235,0.0003301,0.001261,0.001732,1.154e-06,4.537,0.8824,0.01182,0.01243,0.003985,0.001549,1.597,1.298,0.4076,1.115,0.0722,0.00276,0.01186,0.008749,0.003069,0.004183,0.4464,0.004458,0.002962,0.002431,0.007035,pepper_diagnostics/p_p__Z_j_j_j_j/V100/00067/z4j/timers.csv,0.01141,1919564,34.053734906778274,0.9306931509590762,2621440,2358905,1343,pepper_diagnostics/p_p__Z_j_j_j_j/V100/00067/event_data.hdf5,2.08282470703125e-06,480117.2161172161
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,524288,10,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/V100/00068,68,V100,10.048135757446289,0,524288,9.436,8.167,2.779e-06,1.249,0.0003153,0.001331,0.001681,9.58e-07,6.353,1.747,0.02462,0.02213,0.006113,0.002444,2.439,1.64,0.5871,1.542,0.09102,0.002469,0.00975,0.01931,0.005305,0.00459,0.882,0.005152,0.003944,0.004514,0.01367,pepper_diagnostics/p_p__Z_j_j_j_j/V100/00068/z4j/timers.csv,0.01305,2463564,21.810712162648322,0.5275239073551655,5242880,4721929,1729,pepper_diagnostics/p_p__Z_j_j_j_j/V100/00068/event_data.hdf5,1.5577316284179687e-06,641959.1037100527
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,1048576,10,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/V100/00069,69,V100,20.17727780342102,0,1048576,19.95,17.65,3.768e-06,2.28,0.000297,0.00143,0.001694,1.11e-06,14.09,3.454,0.03546,0.04164,0.0106,0.004276,5.31,3.67,1.351,3.45,0.1924,0.00319,0.009634,0.02652,0.008947,0.005334,1.748,0.00914,0.005894,0.008627,0.02711,pepper_diagnostics/p_p__Z_j_j_j_j/V100/00069/z4j/timers.csv,0.04168,5052796,23.06951248268364,0.38587314718424537,10485760,9442423,3638,pepper_diagnostics/p_p__Z_j_j_j_j/V100/00069/event_data.hdf5,1.6832351684570312e-06,594094.0509915014
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,128,25,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/V100/00070,70,V100,7.016194105148315,0,128,6.541,1.982,3.035e-06,4.547,0.0004191,0.001448,0.001759,1.156e-06,1.937,0.01025,0.009462,0.005893,0.003759,0.000697,0.8986,0.2832,0.2001,0.1669,0.1722,0.02277,0.1034,0.008139,0.001323,0.005492,0.002576,4.673e-06,0.002441,0.001107,0.002337,pepper_diagnostics/p_p__Z_j_j_j_j_j/V100/00070/z5j/timers.csv,0.02034,8372,0.0,0.0,3200,2778,0,pepper_diagnostics/p_p__Z_j_j_j_j_j/V100/00070/event_data.hdf5,0.000619375,1614.5307769929364
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,256,25,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/V100/00071,71,V100,3.0118117332458496,0,256,2.328,2.039,4.171e-06,0.2736,0.0005359,0.001645,0.001768,1.372e-06,1.991,0.01143,0.0102,0.006003,0.00384,0.0007038,0.9293,0.3188,0.1987,0.1655,0.1667,0.02203,0.1002,0.008828,0.001377,0.0055,0.002824,3.735e-06,0.002472,0.001129,0.002392,pepper_diagnostics/p_p__Z_j_j_j_j_j/V100/00071/z5j/timers.csv,0.02092,8372,0.0,0.0,6400,5486,0,pepper_diagnostics/p_p__Z_j_j_j_j_j/V100/00071/event_data.hdf5,0.00031859375000000003,3138.7935262383517
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,512,25,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/V100/00072,72,V100,3.011913537979126,0,512,2.378,2.083,2.907e-06,0.2826,0.001025,0.001549,0.002636,1.124e-06,2.034,0.01287,0.009809,0.006007,0.0039,0.00072,0.9378,0.3233,0.2059,0.1701,0.176,0.02319,0.106,0.008454,0.001355,0.005556,0.003213,4.302e-06,0.002464,0.001147,0.002384,pepper_diagnostics/p_p__Z_j_j_j_j_j/V100/00072/z5j/timers.csv,0.02125,8372,0.0,0.0,12800,10992,0,pepper_diagnostics/p_p__Z_j_j_j_j_j/V100/00072/event_data.hdf5,0.000162734375,6144.98319731157
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,1024,22,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/V100/00073,73,V100,3.011671781539917,0,1024,2.152,1.852,2.826e-06,0.2881,0.0004323,0.001445,0.001726,1.193e-06,1.804,0.0151,0.008982,0.005653,0.003579,0.0006924,0.827,0.2929,0.1809,0.1509,0.1547,0.02038,0.09126,0.007719,0.001264,0.0052,0.003617,0.0003904,0.002327,0.001016,0.002302,pepper_diagnostics/p_p__Z_j_j_j_j_j/V100/00073/z5j/timers.csv,0.02056,167564,9.355745170193076,9.355745170193076,22528,19306,1,pepper_diagnostics/p_p__Z_j_j_j_j_j/V100/00073/event_data.hdf5,8.220880681818183e-05,12164.146868250538
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,2048,18,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/V100/00074,74,V100,3.0380141735076904,0,2048,1.977,1.673,3.563e-06,0.2916,0.0002995,0.00145,0.001761,1.866e-06,1.625,0.01776,0.007928,0.005217,0.003069,0.0006849,0.7221,0.3175,0.1758,0.1235,0.1247,0.01567,0.07035,0.006802,0.001126,0.004404,0.004076,3.903e-06,0.002247,0.0008225,0.002136,pepper_diagnostics/p_p__Z_j_j_j_j_j/V100/00074/z5j/timers.csv,0.01511,8372,0.0,0.0,36864,31513,0,pepper_diagnostics/p_p__Z_j_j_j_j_j/V100/00074/event_data.hdf5,4.538302951388889e-05,22034.668260609684
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,4096,12,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/V100/00075,75,V100,2.0383853912353516,0,4096,1.299,0.9953,3.066e-06,0.2904,0.0003641,0.001507,0.001716,1.531e-06,0.9533,0.01908,0.005548,0.003934,0.001949,0.0005902,0.4277,0.17,0.1006,0.09588,0.06918,0.008241,0.03683,0.004636,0.0009119,0.003042,0.004557,0.0004053,0.001813,0.0005536,0.001562,pepper_diagnostics/p_p__Z_j_j_j_j_j/V100/00075/z5j/timers.csv,0.008251,167564,17.152199478687304,8.575838008231155,49152,42182,4,pepper_diagnostics/p_p__Z_j_j_j_j_j/V100/00075/event_data.hdf5,2.0249430338541666e-05,49384.105294885965
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,8192,10,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/V100/00076,76,V100,2.035278558731079,0,8192,1.429,1.096,2.907e-06,0.3183,0.0003634,0.001183,0.001708,1.267e-06,1.042,0.03212,0.00527,0.003669,0.001787,0.0005963,0.4353,0.2024,0.1054,0.14,0.0697,0.008518,0.03611,0.004341,0.0009289,0.002737,0.009596,0.0003395,0.001751,0.0004941,0.001418,pepper_diagnostics/p_p__Z_j_j_j_j_j/V100/00076/z5j/timers.csv,0.01133,167564,15.436979530818572,6.301928172644947,81920,70107,6,pepper_diagnostics/p_p__Z_j_j_j_j_j/V100/00076/event_data.hdf5,1.337890625e-05,74744.52554744526
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,16384,10,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/V100/00077,77,V100,3.0376861095428467,0,16384,2.046,1.691,3.296e-06,0.3408,0.0003756,0.001522,0.001677,1.407e-06,1.598,0.07067,0.00548,0.003853,0.001802,0.0006716,0.6407,0.3602,0.1482,0.275,0.07727,0.008086,0.03656,0.004479,0.001001,0.002592,0.0323,0.0003419,0.001756,0.0005865,0.001506,pepper_diagnostics/p_p__Z_j_j_j_j_j/V100/00077/z5j/timers.csv,0.01534,167564,6.4320748045077405,2.8764761857566272,163840,140885,5,pepper_diagnostics/p_p__Z_j_j_j_j_j/V100/00077/event_data.hdf5,1.0321044921875e-05,96889.41454760497
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,32768,10,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/V100/00078,78,V100,4.041839361190796,0,32768,3.312,2.899,3.454e-06,0.3984,0.0004209,0.001509,0.001668,1.58e-06,2.731,0.1435,0.005805,0.004342,0.001979,0.0007234,1.149,0.5995,0.2277,0.5574,0.09321,0.00827,0.03828,0.00464,0.001164,0.003191,0.07021,0.0004841,0.001857,0.0006438,0.001835,pepper_diagnostics/p_p__Z_j_j_j_j_j/V100/00078/z5j/timers.csv,0.02221,167564,12.86414960901548,2.876427903434766,327680,281907,20,pepper_diagnostics/p_p__Z_j_j_j_j_j/V100/00078/event_data.hdf5,8.8470458984375e-06,113032.08002759573
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,65536,10,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/V100/00079,79,V100,9.047658443450928,0,65536,8.813,8.294,3.58e-06,0.5022,0.0004339,0.001421,0.001701,1.404e-06,7.99,0.2784,0.005921,0.005417,0.002461,0.000835,3.43,1.802,0.6402,1.734,0.1843,0.01137,0.06057,0.004506,0.001415,0.003767,0.1382,0.0005678,0.001977,0.0007074,0.002728,pepper_diagnostics/p_p__Z_j_j_j_j_j/V100/00079/z5j/timers.csv,0.07038,167564,23.155469296227864,2.72875040171794,655360,563316,72,pepper_diagnostics/p_p__Z_j_j_j_j_j/V100/00079/event_data.hdf5,1.26556396484375e-05,79016.15625753556
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,131072,10,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/V100/00080,80,V100,22.06350040435791,0,131072,21.62,20.88,3.178e-06,0.7233,0.0003797,0.001507,0.001691,1.178e-06,20.29,0.5583,0.007892,0.008011,0.003452,0.001134,9.297,3.855,1.546,4.985,0.2976,0.01239,0.07412,0.005863,0.002029,0.004292,0.2798,0.001561,0.002453,0.001009,0.004543,pepper_diagnostics/p_p__Z_j_j_j_j_j/V100/00080/z5j/timers.csv,0.1488,319564,19.457026283635912,1.7832987107886724,1310720,1123456,123,pepper_diagnostics/p_p__Z_j_j_j_j_j/V100/00080/event_data.hdf5,1.593017578125e-05,62773.946360153255
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,262144,10,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/V100/00081,81,V100,41.08432722091675,0,262144,40.77,39.61,3.281e-06,1.148,0.0004288,0.001457,0.001661,1.422e-06,38.47,1.091,0.01444,0.01324,0.004739,0.001687,15.9,9.751,2.808,9.193,0.396,0.01043,0.06471,0.01112,0.003314,0.004464,0.5516,0.001654,0.003072,0.001675,0.008493,pepper_diagnostics/p_p__Z_j_j_j_j_j/V100/00081/z5j/timers.csv,0.241,471564,18.331413192847055,1.213974931552077,2621440,2238539,228,pepper_diagnostics/p_p__Z_j_j_j_j_j/V100/00081/event_data.hdf5,1.5110015869140624e-05,66181.2673567281
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,524288,10,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/V100/00082,82,V100,73.13905191421509,0,524288,72.62,70.57,3.569e-06,2.01,0.007087,0.00158,0.001711,1.263e-06,68.31,2.183,0.01905,0.02402,0.007537,0.002744,29.08,16.07,5.323,16.42,0.6535,0.0113,0.07167,0.01401,0.005039,0.00431,1.094,0.03724,0.004236,0.003039,0.01674,pepper_diagnostics/p_p__Z_j_j_j_j_j/V100/00082/z5j/timers.csv,0.4961,623564,15.65031867896324,0.7955885731440296,5242880,4490525,388,pepper_diagnostics/p_p__Z_j_j_j_j_j/V100/00082/event_data.hdf5,1.3460159301757812e-05,74293.32577582543
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,1048576,10,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/V100/00083,83,V100,108.16826558113098,0,1048576,107.3,103.5,2.402e-06,3.719,0.0006096,0.001458,0.001709,8.84e-07,99.16,4.218,0.03265,0.04495,0.01202,0.004812,39.67,24.52,8.168,24.77,0.9102,0.009437,0.04048,0.02348,0.009163,0.004656,2.134,0.002899,0.006481,0.005691,0.03277,pepper_diagnostics/p_p__Z_j_j_j_j_j/V100/00083/z5j/timers.csv,0.8075,927564,10.713424596258202,0.464038159316787,10485760,8991316,533,pepper_diagnostics/p_p__Z_j_j_j_j_j/V100/00083/event_data.hdf5,9.870529174804687e-06,101311.69082125604


==> JLSE_Plots/pepper_results/pepper/pepper_zjets/2023-11-06_zjets/pepper_kokkos_xpu.csv <==
process_string,process,process_input_type,batch_size,n_batches,seed,verbosity,collision_energy,mu2,use_cached_results,cache_path,integrator,diagnostic_output_enabled,diagnostic_path,proc_id,label,run_time,return_code,thread_count,Total Runtime,Event Generation Runtime,Optimisation Runtime,Initialisation Runtime,HDF5 Close Runtime,HDF5 Open Runtime,HDF5 Init Runtime,Unweighting Setup Runtime,EG Recursion,EG Output,EG PDF and AlphaS evaluation,EG Phase space,EG External State,EG RNG,EG-R Calculate currents,EG-R Momenta preparation,EG-R Currents preparation,EG-R IP reset,EG-R ME update,EG-R ME reset,EG-R IC reset,EG-PDF PDF,EG-PDF AlphaS,EG-O Filter non-zero,EG-O Pull non-zero,EG-O HDF5 write,EG-PS Fill Mom Weights,EG-PS Update weights,EG-PS Cuts,CSV Timer Filename,EG-R ME2 update,event_data_size,xs_mean,xs_sigma,n_trials,n_nonzero_after_cuts,n_nonzero,HDF5 Filename,event_period,event_rate
p p -> Z,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z0j.csv,process_file,128,20000,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/PVC/00000,0,PVC,41.226478576660156,-11,128,39.12,38.93,5.19e-06,0.1102,0.06917,0.01141,0.005379,2.287e-06,2.961,24.19,5.438,1.725,0.4831,0.6941,0.7696,0.5336,0.4109,0.1322,0.335,0.1327,0.1307,4.861,0.577,2.227,10.27,11.04,0.646,0.5395,0.5341,pepper_diagnostics/p_p__Z/PVC/00000/z0j/timers.csv,0.3208,660248116,1548.4167539043458,1.3020740608694812,2560000,2536629,915127,pepper_diagnostics/p_p__Z/PVC/00000/event_data.hdf5,1.5207031249999999e-05,65759.0547135885
p p -> Z,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z0j.csv,process_file,256,20000,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/PVC/00001,1,PVC,47.46889662742615,-11,256,45.29,45.12,4.049e-06,0.09378,0.06556,0.008964,0.004837,2.007e-06,3.141,29.95,5.437,1.788,0.4746,0.7845,0.813,0.5901,0.4348,0.1364,0.3471,0.1339,0.1353,4.849,0.5883,2.421,11.42,15.32,0.6794,0.5423,0.5597,pepper_diagnostics/p_p__Z/PVC/00001/z0j/timers.csv,0.3291,1323937804,1552.579434585901,0.921201522076412,5120000,5073081,1835143,pepper_diagnostics/p_p__Z/PVC/00001/event_data.hdf5,8.812499999999999e-06,113475.17730496456
p p -> Z,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z0j.csv,process_file,512,20000,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/PVC/00002,2,PVC,70.80239939689636,-11,512,68.91,68.22,3.914e-06,0.09203,0.5985,0.008756,0.004638,1.749e-06,3.466,51.73,5.784,1.942,0.4726,0.9289,0.8822,0.6755,0.4702,0.1342,0.3633,0.1331,0.1325,5.191,0.5934,4.178,16.0,29.5,0.7278,0.5771,0.6308,pepper_diagnostics/p_p__Z/PVC/00002/z0j/timers.csv,0.335,2647637332,1552.5413013931288,0.6513975694327753,10240000,10146520,3670083,pepper_diagnostics/p_p__Z/PVC/00002/event_data.hdf5,6.662109375e-06,150102.60920551157
p p -> Z,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z0j.csv,process_file,1024,18000,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/PVC/00003,3,PVC,88.16345143318176,-11,1024,86.87,86.24,4.494e-06,0.108,0.5143,0.01205,0.00544,2.064e-06,3.249,70.08,5.538,1.823,0.4675,0.9498,0.8109,0.6107,0.4721,0.132,0.3459,0.1302,0.1289,4.963,0.5753,4.372,16.96,46.27,0.719,0.5193,0.5796,pepper_diagnostics/p_p__Z/PVC/00003/z0j/timers.csv,0.3149,4766104300,1552.6568227932637,0.48554732931917705,18432000,18264146,6606676,pepper_diagnostics/p_p__Z/PVC/00003/event_data.hdf5,4.678819444444444e-06,213729.1280148423
p p -> Z,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z0j.csv,process_file,2048,14400,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/PVC/00004,4,PVC,78.34423208236694,-11,2048,76.66,76.49,3.779e-06,0.09745,0.05806,0.009719,0.004996,1.834e-06,2.69,63.57,4.468,1.504,0.3715,0.8012,0.6567,0.4888,0.3829,0.1049,0.2774,0.1045,0.103,4.001,0.4665,4.984,13.93,43.08,0.6293,0.4077,0.4626,pepper_diagnostics/p_p__Z/PVC/00004/z0j/timers.csv,0.2562,7635553612,1554.6168111556071,0.38395815681564927,29491200,29223469,10584260,pepper_diagnostics/p_p__Z/PVC/00004/event_data.hdf5,2.5936550564236108e-06,385556.28186691075
p p -> Z,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z0j.csv,process_file,4096,10080,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/PVC/00005,5,PVC,84.59539532661438,0,4096,82.17,81.98,4.562e-06,0.1,0.08539,0.008638,0.004627,2.042e-06,2.059,72.81,3.033,1.083,0.2521,0.6851,0.4832,0.3428,0.287,0.06898,0.1929,0.07089,0.06924,2.71,0.3223,6.25,9.535,55.15,0.4744,0.2811,0.3247,pepper_diagnostics/p_p__Z/PVC/00005/z0j/timers.csv,0.1806,10685060236,1553.9867711263435,0.3244786594031082,41287680,40912930,14811401,pepper_diagnostics/p_p__Z/PVC/00005/event_data.hdf5,1.985580202132937e-06,503631.1295437911
p p -> Z,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z0j.csv,process_file,8192,7056,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/PVC/00006,6,PVC,119.81350183486938,-11,8192,119.1,117.7,6.395e-06,0.1068,1.288,0.01181,0.005052,2.366e-06,1.838,110.0,2.248,0.9704,0.1881,0.8628,0.4108,0.2559,0.2771,0.05402,0.1433,0.05485,0.05355,1.972,0.2757,6.328,9.258,90.36,0.4985,0.2053,0.264,pepper_diagnostics/p_p__Z/PVC/00006/z0j/timers.csv,0.1366,14957342188,1553.759907506746,0.2742145569456582,57802752,57277491,20733606,pepper_diagnostics/p_p__Z/PVC/00006/event_data.hdf5,2.036235229768991e-06,491102.39592183515
p p -> Z,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z0j.csv,process_file,16384,4939,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/PVC/00007,7,PVC,137.19437766075134,-11,16384,135.7,135.5,5.46e-06,0.1111,0.08642,0.01268,0.005475,2.494e-06,1.557,129.4,1.633,0.8208,0.1303,0.7775,0.4848,0.2001,0.2128,0.04085,0.116,0.03823,0.03896,1.381,0.2521,4.276,9.298,111.2,0.4743,0.1469,0.1972,pepper_diagnostics/p_p__Z/PVC/00007/z0j/timers.csv,0.102,20949236620,1554.4997418430496,0.23178458454652975,80920576,80185006,29039553,pepper_diagnostics/p_p__Z/PVC/00007/event_data.hdf5,1.6744814075470742e-06,597199.8228782288
p p -> Z,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z0j.csv,process_file,32768,3951,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/PVC/00008,8,PVC,212.43468809127808,-11,32768,211.4,211.1,6.438e-06,0.1304,0.08949,0.01018,0.005376,3.057e-06,1.893,205.1,1.422,0.6712,0.1103,0.844,0.6271,0.2446,0.233,0.0346,0.1123,0.03487,0.03598,1.11,0.3127,5.186,13.81,176.7,0.3287,0.1237,0.2163,pepper_diagnostics/p_p__Z/PVC/00008/z0j/timers.csv,0.08909,33515539900,1554.3945934853073,0.18324195424198722,129466368,128289471,46458839,pepper_diagnostics/p_p__Z/PVC/00008/event_data.hdf5,1.6305392918723107e-06,613294.0217906206
p p -> Z,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z0j.csv,process_file,65536,3161,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/PVC/00009,9,PVC,378.1784768104553,-11,65536,377.2,376.9,5.904e-06,0.1405,0.1099,0.0102,0.005864,3.23e-06,3.4,368.6,1.628,1.227,0.1007,0.9576,1.704,0.3244,0.3295,0.03521,0.1286,0.03611,0.03599,0.987,0.6409,6.2,33.28,302.9,0.8404,0.1157,0.2686,pepper_diagnostics/p_p__Z/PVC/00009/z0j/timers.csv,0.09238,53544167668,1552.0689853014899,0.1448167568901483,207159296,205270690,74222366,pepper_diagnostics/p_p__Z/PVC/00009/event_data.hdf5,1.819372855949462e-06,549639.9469355267
p p -> Z,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z0j.csv,process_file,131072,2528,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/PVC/00010,10,PVC,667.7836501598358,0,131072,666.6,666.3,6.889e-06,0.1736,0.1108,0.0121,0.005858,3.153e-06,3.79,655.9,1.993,2.317,0.08164,1.238,1.605,0.4874,0.419,0.02933,0.1477,0.03175,0.03,1.046,0.9472,5.763,56.91,550.4,1.833,0.1182,0.3636,pepper_diagnostics/p_p__Z/PVC/00010/z0j/timers.csv,0.08662,85710160060,1553.2340365004047,0.11452412425695511,331350016,328331958,118810582,pepper_diagnostics/p_p__Z/PVC/00010/event_data.hdf5,2.010864547536343e-06,497298.53819600784
p p -> Z,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z0j.csv,process_file,262144,2023,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/PVC/00011,11,PVC,1015.5516521930695,-11,262144,1014.0,1013.0,7.433e-06,0.235,0.7042,0.009003,0.005657,3.689e-06,6.049,999.1,1.996,2.672,0.05901,1.663,2.762,0.7234,0.7075,0.01816,0.1761,0.01992,0.01815,1.173,0.8233,5.97,55.86,892.6,2.014,0.1279,0.5282,pepper_diagnostics/p_p__Z/PVC/00011/z0j/timers.csv,0.07889,137509091116,1556.804182106518,0.09056463752989106,530317312,525511845,190613786,pepper_diagnostics/p_p__Z/PVC/00011/event_data.hdf5,1.9101771280663002e-06,523511.66041461
p p -> Z,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z0j.csv,process_file,524288,1820,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/PVC/00012,12,PVC,2481.3517348766327,-11,524288,2480.0,2480.0,7.284e-06,0.4162,0.09106,0.02732,0.006014,3.119e-06,14.64,2452.0,2.605,2.943,0.0504,3.366,8.316,1.23,1.891,0.01582,0.2588,0.01723,0.01609,1.219,1.386,5.52,99.61,2270.0,1.907,0.1545,0.8798,pepper_diagnostics/p_p__Z/PVC/00012/z0j/timers.csv,0.06727,247287558052,1556.0097191303123,0.06750997596590297,954204160,945550325,342787613,pepper_diagnostics/p_p__Z/PVC/00012/event_data.hdf5,2.5990245106456045e-06,384759.7419354839
p p -> Z j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z1j.csv,process_file,128,15000,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/PVC/00014,14,PVC,27.039225101470947,-11,128,25.94,25.48,6.685e-06,0.4242,0.02409,0.01145,0.005482,3.241e-06,4.85,11.29,4.25,1.645,0.4498,0.4049,1.496,1.108,0.6466,0.188,0.5098,0.1023,0.1817,3.807,0.4425,1.882,4.393,4.543,0.4871,0.4908,0.6636,pepper_diagnostics/p_p__Z_j/PVC/00014/z1j/timers.csv,0.258,106577604,385.4027655857106,1.074232536851197,1920000,1878776,120868,pepper_diagnostics/p_p__Z_j/PVC/00014/event_data.hdf5,1.3270833333333333e-05,75353.21821036107
p p -> Z j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z1j.csv,process_file,256,15000,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/PVC/00015,15,PVC,31.039725303649902,-11,256,29.86,29.62,6.176e-06,0.1315,0.1011,0.01413,0.005704,2.731e-06,4.844,15.34,4.211,1.63,0.4398,0.475,1.399,1.105,0.6298,0.1848,0.5042,0.1024,0.1812,3.779,0.4322,1.905,6.931,5.963,0.49,0.4772,0.6587,pepper_diagnostics/p_p__Z_j/PVC/00015/z1j/timers.csv,0.2593,213315644,385.82666674371137,0.7599604851586123,3840000,3758301,241950,pepper_diagnostics/p_p__Z_j/PVC/00015/event_data.hdf5,7.713541666666667e-06,129642.13369345038
p p -> Z j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z1j.csv,process_file,512,15000,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/PVC/00016,16,PVC,34.04149341583252,-11,512,32.62,32.43,6.342e-06,0.131,0.04957,0.01372,0.005605,2.85e-06,5.045,17.77,4.095,1.693,0.447,0.5093,1.431,0.9826,0.6789,0.1863,0.5055,0.1045,0.1795,3.659,0.4363,1.899,7.61,7.644,0.5234,0.5073,0.6567,pepper_diagnostics/p_p__Z_j/PVC/00016/z1j/timers.csv,0.2505,425823724,385.1573008805961,0.5370109364669018,7680000,7515923,483031,pepper_diagnostics/p_p__Z_j/PVC/00016/event_data.hdf5,4.22265625e-06,236817.76133209994
p p -> Z j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z1j.csv,process_file,1024,13500,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/PVC/00017,17,PVC,36.043704986572266,-11,1024,34.74,34.54,6.041e-06,0.129,0.06635,0.01105,0.005124,3.284e-06,5.013,20.26,3.842,1.536,0.4077,0.5196,1.428,1.101,0.6867,0.1707,0.4684,0.09635,0.1661,3.444,0.3979,1.906,7.481,10.1,0.4818,0.4479,0.6022,pepper_diagnostics/p_p__Z_j/PVC/00017/z1j/timers.csv,0.2362,766225332,384.9887325069148,0.4001329172763734,13824000,13528564,869246,pepper_diagnostics/p_p__Z_j/PVC/00017/event_data.hdf5,2.4985532407407408e-06,400231.61551823973
p p -> Z j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z1j.csv,process_file,2048,10800,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/PVC/00018,18,PVC,35.04194188117981,-11,2048,34.12,33.47,6.413e-06,0.118,0.5309,0.01204,0.00539,2.984e-06,4.304,21.45,3.242,1.326,0.3252,0.4743,1.226,0.9096,0.5903,0.1379,0.3977,0.07739,0.1337,2.912,0.3306,2.508,8.006,9.259,0.4157,0.3742,0.5328,pepper_diagnostics/p_p__Z_j/PVC/00018/z1j/timers.csv,0.2023,1226405812,385.1723977291094,0.31641198928626335,22118400,21646067,1391362,pepper_diagnostics/p_p__Z_j/PVC/00018/event_data.hdf5,1.5132197627314814e-06,660842.545563191
p p -> Z j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z1j.csv,process_file,4096,7559,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/PVC/00019,19,PVC,37.044026613235474,-11,4096,36.19,36.02,6.29e-06,0.1105,0.05601,0.01223,0.00582,3.067e-06,3.413,27.1,2.297,0.9522,0.2242,0.4084,0.847,0.6659,0.5102,0.0957,0.2759,0.05386,0.0936,2.048,0.2492,1.827,7.39,16.23,0.3105,0.2659,0.3736,pepper_diagnostics/p_p__Z_j/PVC/00019/z1j/timers.csv,0.1499,1713286916,384.41114400168925,0.26719320112234723,30961664,30301057,1943718,pepper_diagnostics/p_p__Z_j/PVC/00019/event_data.hdf5,1.163374164902765e-06,859568.6840644086
p p -> Z j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z1j.csv,process_file,8192,5291,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/PVC/00020,20,PVC,32.34259796142578,-11,8192,31.3,31.12,7.538e-06,0.1096,0.061,0.0108,0.005115,3.089e-06,2.899,24.22,1.64,0.7127,0.1707,0.3263,0.6199,0.492,0.5297,0.07247,0.2006,0.04052,0.0706,1.441,0.1984,2.257,6.354,14.06,0.2455,0.1883,0.2774,pepper_diagnostics/p_p__Z_j/PVC/00020/z1j/timers.csv,0.102,2408188100,385.97554427522215,0.22626121268817687,43343872,42415009,2732114,pepper_diagnostics/p_p__Z_j/PVC/00020/event_data.hdf5,7.179792336042336e-07,1392797.94344473
p p -> Z j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z1j.csv,process_file,16384,3704,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/PVC/00021,21,PVC,35.45846652984619,-11,16384,33.91,33.69,7.561e-06,0.1525,0.06091,0.04488,0.00577,3.048e-06,2.495,28.25,1.203,0.5207,0.1152,0.2951,0.582,0.3715,0.3607,0.04805,0.1532,0.02898,0.04815,1.037,0.1655,2.358,5.465,18.11,0.1874,0.1305,0.2015,pepper_diagnostics/p_p__Z_j/PVC/00021/z1j/timers.csv,0.07334,3375523692,386.41455384879174,0.19131124804456576,60686336,59385822,3829626,pepper_diagnostics/p_p__Z_j/PVC/00021/event_data.hdf5,5.551496798224892e-07,1801315.998812704
p p -> Z j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z1j.csv,process_file,32768,2963,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/PVC/00022,22,PVC,56.612385988235474,-11,32768,55.81,55.49,6.488e-06,0.1347,0.1669,0.008998,0.006338,3.495e-06,3.307,49.33,1.054,0.5229,0.09839,0.4595,0.8356,0.434,0.4653,0.04296,0.1533,0.02501,0.04182,0.8424,0.2116,2.56,8.253,32.95,0.2014,0.1102,0.2103,pepper_diagnostics/p_p__Z_j/PVC/00022/z1j/timers.csv,0.06538,5402746604,386.5821950085441,0.15128746989092184,97091584,95012462,6129615,pepper_diagnostics/p_p__Z_j/PVC/00022/event_data.hdf5,5.715222443996794e-07,1749713.1735447827
p p -> Z j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z1j.csv,process_file,65536,2370,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/PVC/00023,23,PVC,89.81775951385498,-11,65536,88.49,88.25,6.827e-06,0.1431,0.08995,0.009675,0.005575,3.277e-06,4.526,80.91,1.003,0.5884,0.07771,0.538,1.064,0.5887,0.6886,0.03419,0.1598,0.02063,0.03309,0.7195,0.2831,2.392,14.09,52.62,0.2345,0.0971,0.2556,pepper_diagnostics/p_p__Z_j/PVC/00023/z1j/timers.csv,0.05809,8596768260,384.51636022498496,0.11930831455095321,155320320,151992367,9753498,pepper_diagnostics/p_p__Z_j/PVC/00023/event_data.hdf5,5.681806475804325e-07,1760003.6260623229
p p -> Z j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z1j.csv,process_file,131072,1896,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/PVC/00024,24,PVC,127.21871256828308,-11,131072,126.4,126.0,6.52e-06,0.1911,0.283,0.009404,0.01209,3.329e-06,6.421,116.4,1.203,0.6406,0.066,0.6176,1.701,0.8626,1.017,0.02952,0.1973,0.01751,0.03,0.7818,0.4213,2.39,25.11,67.37,0.1747,0.1209,0.3441,pepper_diagnostics/p_p__Z_j/PVC/00024/z1j/timers.csv,0.05885,13778971276,385.17303654639153,0.09439867650976075,248512512,243197077,15632912,pepper_diagnostics/p_p__Z_j/PVC/00024/event_data.hdf5,5.070167251780063e-07,1972321.523809524
p p -> Z j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z1j.csv,process_file,262144,1517,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/PVC/00025,25,PVC,211.9226245880127,-11,262144,210.3,209.9,6.849e-06,0.27,0.1152,0.01176,0.005684,3.297e-06,9.996,195.7,1.493,0.9253,0.05251,1.051,2.682,1.278,1.603,0.02322,0.2584,0.01556,0.02452,0.8833,0.6096,2.798,39.8,118.4,0.2664,0.1429,0.515,pepper_diagnostics/p_p__Z_j/PVC/00025/z1j/timers.csv,0.06122,22251798292,388.7295527881735,0.07494884392771767,397672448,389121252,25245862,pepper_diagnostics/p_p__Z_j/PVC/00025/event_data.hdf5,5.278213289747446e-07,1894580.505002382
p p -> Z j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z1j.csv,process_file,524288,1365,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/PVC/00026,26,PVC,448.508784532547,-11,524288,420.8,420.2,7.594e-06,0.4363,0.113,0.01348,0.00579,3.229e-06,20.1,393.2,2.294,2.312,0.05258,1.631,6.65,2.194,3.383,0.02307,0.3849,0.01607,0.02336,0.9101,1.384,4.187,93.07,215.7,0.7608,0.1789,1.372,pepper_diagnostics/p_p__Z_j/PVC/00026/z1j/timers.csv,0.05882,39625103252,384.64452225035797,0.0555908768477648,715653120,700397650,44956852,pepper_diagnostics/p_p__Z_j/PVC/00026/event_data.hdf5,5.871559674049908e-07,1703124.9881009045
p p -> Z j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z1j.csv,process_file,1048576,1229,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/PVC/00027,27,PVC,836.7611799240112,0,1048576,835.1,834.2,9.013e-06,0.76,0.08396,0.02032,0.006301,3.677e-06,31.79,791.4,3.842,3.113,0.04511,2.977,8.735,3.907,5.006,0.02012,0.636,0.01447,0.02173,1.24,2.602,4.16,175.7,459.0,1.368,0.269,1.474,pepper_diagnostics/p_p__Z_j/PVC/00027/z1j/timers.csv,0.06553,71297818636,384.3322126488867,0.04141159529381919,1288699904,1261173881,80891331,pepper_diagnostics/p_p__Z_j/PVC/00027/event_data.hdf5,6.473190518682618e-07,1544833.25821146
p p -> Z j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z2j.csv,process_file,128,10000,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/PVC/00028,28,PVC,26.036349058151245,-11,128,24.77,22.12,7.031e-06,2.62,0.0261,0.01073,0.009173,4.052e-06,10.35,5.326,2.799,1.286,0.3497,0.225,3.973,2.475,1.218,0.3189,0.8969,0.1128,0.3079,2.515,0.2834,1.262,1.115,2.646,0.3489,0.4058,0.5291,pepper_diagnostics/p_p__Z_j_j/PVC/00028/z2j/timers.csv,0.1841,20636340,166.86108367533475,1.1815895644098116,1280000,1229566,19713,pepper_diagnostics/p_p__Z_j_j/PVC/00028/event_data.hdf5,1.728125e-05,57866.18444846293
p p -> Z j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z2j.csv,process_file,256,10000,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/PVC/00029,29,PVC,26.035059928894043,-11,256,24.87,24.57,6.215e-06,0.2497,0.04201,0.0139,0.005964,3.354e-06,10.93,6.841,2.99,1.307,0.3514,0.2743,4.102,2.474,1.282,0.3162,0.899,0.1143,0.3131,2.695,0.2955,1.388,2.329,2.716,0.3671,0.408,0.5291,pepper_diagnostics/p_p__Z_j_j/PVC/00029/z2j/timers.csv,0.1874,40526500,164.59498649657274,0.8304987723293589,2560000,2459053,38865,pepper_diagnostics/p_p__Z_j_j/PVC/00029/event_data.hdf5,9.59765625e-06,104192.10419210419
p p -> Z j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z2j.csv,process_file,512,10000,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/PVC/00030,30,PVC,30.038063287734985,-11,512,28.92,28.66,7.202e-06,0.2314,0.01503,0.01279,0.005824,3.142e-06,11.88,9.764,2.935,1.352,0.3539,0.3289,4.217,2.32,1.427,0.3211,0.9449,0.1169,0.3162,2.635,0.3001,1.427,4.358,3.507,0.3818,0.4208,0.5465,pepper_diagnostics/p_p__Z_j_j/PVC/00030/z2j/timers.csv,0.1932,81765436,166.0201827870116,0.5897763850941972,5120000,4918954,78443,pepper_diagnostics/p_p__Z_j_j/PVC/00030/event_data.hdf5,5.59765625e-06,178646.19678995115
p p -> Z j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z2j.csv,process_file,1024,9000,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/PVC/00031,31,PVC,30.034398555755615,-11,1024,28.71,28.45,6.972e-06,0.2286,0.02568,0.01177,0.005667,3.087e-06,11.15,10.6,2.766,1.214,0.3258,0.3239,3.854,2.412,1.335,0.2963,0.8735,0.1095,0.2801,2.498,0.2686,1.386,4.819,3.822,0.3382,0.375,0.4982,pepper_diagnostics/p_p__Z_j_j/PVC/00031/z2j/timers.csv,0.1802,147163764,166.09284493960018,0.4407992407512429,9216000,8852856,141205,pepper_diagnostics/p_p__Z_j_j/PVC/00031/event_data.hdf5,3.0870225694444444e-06,323936.7311072056
p p -> Z j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z2j.csv,process_file,2048,7200,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/PVC/00032,32,PVC,26.03618574142456,-11,2048,25.23,25.02,7.049e-06,0.167,0.03114,0.01197,0.005603,3.019e-06,9.449,10.22,2.263,0.9877,0.2569,0.2794,3.128,1.9,1.116,0.2319,0.6755,0.08614,0.2235,2.037,0.2265,1.112,4.327,4.031,0.2735,0.3019,0.4103,pepper_diagnostics/p_p__Z_j_j/PVC/00032/z2j/timers.csv,0.147,235582716,166.2714125040087,0.34780467860604897,14745600,14163040,226188,pepper_diagnostics/p_p__Z_j_j/PVC/00032/event_data.hdf5,1.69677734375e-06,589352.5179856116
p p -> Z j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z2j.csv,process_file,4096,5040,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/PVC/00033,33,PVC,23.032101154327393,-11,4096,21.49,21.31,7.431e-06,0.1299,0.04646,0.01131,0.006594,4.306e-06,7.846,9.7,1.568,0.7021,0.1755,0.2296,2.269,1.349,0.9336,0.1583,0.4757,0.05914,0.1568,1.408,0.1597,0.8677,3.522,4.379,0.1966,0.2125,0.2915,pepper_diagnostics/p_p__Z_j_j/PVC/00033/z2j/timers.csv,0.1057,325764436,164.2353076381439,0.2921004172462213,20643840,19826525,312717,pepper_diagnostics/p_p__Z_j_j/PVC/00033/event_data.hdf5,1.0322691902281745e-06,968739.5588925389
p p -> Z j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z2j.csv,process_file,8192,3528,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/PVC/00034,34,PVC,23.028379678726196,-11,8192,21.74,21.53,6.676e-06,0.127,0.06864,0.01038,0.005312,3.047e-06,7.385,11.35,1.134,0.5324,0.1222,0.2107,1.593,0.999,1.054,0.1099,0.3458,0.04171,0.1087,1.01,0.124,1.2,3.646,4.761,0.152,0.1512,0.2281,pepper_diagnostics/p_p__Z_j_j/PVC/00034/z2j/timers.csv,0.07723,461360788,166.12147238869187,0.2482074210851772,28901376,27757412,442957,pepper_diagnostics/p_p__Z_j_j/PVC/00034/event_data.hdf5,7.44947230194161e-07,1342376.9623780772
p p -> Z j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z2j.csv,process_file,16384,2469,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/PVC/00035,35,PVC,20.02677631378174,-11,16384,18.85,18.63,7.306e-06,0.1345,0.07507,0.01051,0.005407,3.632e-06,5.884,10.71,0.8077,0.3793,0.088,0.1864,1.446,0.7581,0.7809,0.07893,0.27,0.02988,0.07847,0.7022,0.1055,0.4911,4.086,4.166,0.1118,0.1061,0.1606,pepper_diagnostics/p_p__Z_j_j/PVC/00035/z2j/timers.csv,0.05702,648499924,166.86782661615572,0.21038451735967367,40452096,38857327,622632,pepper_diagnostics/p_p__Z_j_j/PVC/00035/event_data.hdf5,4.605447391403402e-07,2171341.706924316
p p -> Z j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z2j.csv,process_file,32768,1975,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/PVC/00036,36,PVC,30.034183502197266,-11,32768,29.18,28.97,7.329e-06,0.146,0.0531,0.01178,0.005357,3.504e-06,7.957,19.15,0.7168,0.3617,0.07179,0.2279,1.997,0.9355,1.07,0.06476,0.2666,0.02541,0.06426,0.5814,0.1353,1.513,6.217,6.93,0.1113,0.08725,0.1625,pepper_diagnostics/p_p__Z_j_j/PVC/00036/z2j/timers.csv,0.05217,1027363524,165.23107748455772,0.16554671719086833,64716800,62162932,986450,pepper_diagnostics/p_p__Z_j_j/PVC/00036/event_data.hdf5,4.4764265229430376e-07,2233924.749741112
p p -> Z j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z2j.csv,process_file,65536,1580,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/PVC/00037,37,PVC,70.19544410705566,-11,65536,44.92,44.64,7.68e-06,0.1756,0.08964,0.01018,0.006156,3.418e-06,11.54,31.16,0.6854,0.3997,0.05915,0.3681,2.785,1.252,1.612,0.05316,0.2844,0.02117,0.05134,0.5031,0.1823,1.492,10.51,10.06,0.1179,0.07937,0.2016,pepper_diagnostics/p_p__Z_j_j/PVC/00037/z2j/timers.csv,0.04917,1663037572,167.1905982935535,0.13163064267576444,103546880,99450602,1596896,pepper_diagnostics/p_p__Z_j_j/PVC/00037/event_data.hdf5,4.311090783227848e-07,2319598.5663082437
p p -> Z j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z2j.csv,process_file,131072,1264,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/PVC/00038,38,PVC,75.90011525154114,-11,131072,74.8,74.46,6.223e-06,0.2318,0.09932,0.01276,0.006039,3.009e-06,16.33,55.92,0.8121,0.507,0.04989,0.4439,4.265,1.829,2.389,0.04439,0.359,0.01853,0.04376,0.539,0.2731,1.336,18.94,18.39,0.1299,0.1015,0.2749,pepper_diagnostics/p_p__Z_j_j/PVC/00038/z2j/timers.csv,0.05249,2631332340,165.29881398719343,0.10345534008292757,165675008,159102608,2526625,pepper_diagnostics/p_p__Z_j_j/PVC/00038/event_data.hdf5,4.4943411138993273e-07,2225020.2524845554
p p -> Z j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z2j.csv,process_file,262144,1011,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/PVC/00039,39,PVC,124.97527551651001,-11,262144,123.8,123.3,6.144e-06,0.3741,0.1045,0.01224,0.005866,2.614e-06,25.25,95.02,1.038,0.6834,0.04248,0.8408,6.604,2.707,3.486,0.03633,0.5124,0.01533,0.03809,0.6121,0.426,1.352,33.37,29.59,0.1525,0.1207,0.4097,pepper_diagnostics/p_p__Z_j_j/PVC/00039/z2j/timers.csv,0.06314,4255084700,167.084698412779,0.08224885322352662,265027584,254591008,4085845,pepper_diagnostics/p_p__Z_j_j/PVC/00039/event_data.hdf5,4.6523459233586796e-07,2149453.2360097324
p p -> Z j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z2j.csv,process_file,524288,910,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/PVC/00040,40,PVC,205.15232253074646,-11,524288,203.6,202.9,7.311e-06,0.6383,0.0873,0.0117,0.004957,3.048e-06,46.47,152.3,1.338,1.016,0.03658,1.28,11.84,4.741,6.943,0.0314,0.8199,0.01374,0.03355,0.6333,0.7046,2.028,59.1,36.55,0.1812,0.1579,0.6763,pepper_diagnostics/p_p__Z_j_j/PVC/00040/z2j/timers.csv,0.05797,7520188964,164.05658510207306,0.06073638601260517,477102080,458218724,7221135,pepper_diagnostics/p_p__Z_j_j/PVC/00040/event_data.hdf5,4.2527586549192994e-07,2351414.884179399
p p -> Z j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z2j.csv,process_file,1048576,819,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/PVC/00041,41,PVC,362.9360992908478,-11,1048576,362.0,360.8,6.885e-06,1.001,0.229,0.01223,0.005412,3.452e-06,83.45,270.8,2.105,1.761,0.03475,2.104,21.17,8.244,13.29,0.02995,1.375,0.01274,0.03383,0.8746,1.23,2.08,106.4,63.74,0.3589,0.2406,1.161,pepper_diagnostics/p_p__Z_j_j/PVC/00041/z2j/timers.csv,0.08612,13783697716,167.04887854009294,0.04568696606113085,858783744,824835657,13235617,pepper_diagnostics/p_p__Z_j_j/PVC/00041/event_data.hdf5,4.201290517208486e-07,2380221.019955654
p p -> Z j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z3j.csv,process_file,128,1000,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/PVC/00042,42,PVC,9.020308256149292,-11,128,7.903,5.592,6.459e-06,1.952,0.001151,0.01321,0.005303,2.897e-06,4.544,0.282,0.3471,0.1487,0.04207,0.01911,2.081,1.043,0.448,0.111,0.3167,0.02977,0.1079,0.3186,0.02855,0.1086,0.04243,0.4553,0.0359,0.04673,0.0659,pepper_diagnostics/p_p__Z_j_j_j/PVC/00042/z3j/timers.csv,0.03684,495564,71.55861191795739,3.636798693245979,128000,119782,386,pepper_diagnostics/p_p__Z_j_j_j/PVC/00042/event_data.hdf5,4.36875e-05,22889.842632331904
p p -> Z j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z3j.csv,process_file,256,1000,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/PVC/00043,43,PVC,8.020777463912964,-11,256,6.431,6.076,5.927e-06,0.3443,0.001636,0.01158,0.006147,3.352e-06,4.913,0.3757,0.3553,0.1506,0.04154,0.02117,2.24,1.047,0.4568,0.1083,0.3211,0.02952,0.106,0.3258,0.02952,0.1236,0.06845,0.1549,0.03721,0.04672,0.06645,pepper_diagnostics/p_p__Z_j_j_j/PVC/00043/z3j/timers.csv,0.03751,1095564,76.47968628960177,2.661745900010269,256000,239374,827,pepper_diagnostics/p_p__Z_j_j_j/PVC/00043/event_data.hdf5,2.3734375e-05,42132.982225148124
p p -> Z j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z3j.csv,process_file,512,1000,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/PVC/00044,44,PVC,8.020792007446289,-11,512,7.098,6.801,6.651e-06,0.2854,0.001555,0.01485,0.005793,3.405e-06,5.438,0.5367,0.3673,0.1526,0.04242,0.02418,2.292,1.035,0.5177,0.1112,0.3244,0.03026,0.1081,0.3365,0.03075,0.1444,0.1263,0.2206,0.03888,0.04789,0.06559,pepper_diagnostics/p_p__Z_j_j_j/PVC/00044/z3j/timers.csv,0.03872,2055564,76.60159126316542,1.899185647020002,512000,479144,1645,pepper_diagnostics/p_p__Z_j_j_j/PVC/00044/event_data.hdf5,1.3283203125e-05,75283.04661079253
p p -> Z j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z3j.csv,process_file,1024,900,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/PVC/00045,45,PVC,8.021366119384766,-11,1024,6.782,6.454,8.036e-06,0.3168,0.001639,0.03966,0.005795,3.366e-06,4.931,0.7367,0.3218,0.1453,0.0383,0.0283,2.021,0.9844,0.4901,0.09953,0.2954,0.02718,0.09688,0.2934,0.02839,0.1511,0.2474,0.2703,0.03902,0.04565,0.06044,pepper_diagnostics/p_p__Z_j_j_j/PVC/00045/z3j/timers.csv,0.04126,3615564,74.6726997027571,1.3853834700392316,921600,862103,2901,pepper_diagnostics/p_p__Z_j_j_j/PVC/00045/event_data.hdf5,7.003038194444444e-06,142795.1657886582
p p -> Z j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z3j.csv,process_file,2048,720,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/PVC/00046,46,PVC,7.020028114318848,-11,2048,5.952,5.693,7.225e-06,0.2091,0.01622,0.01291,0.005916,3.376e-06,4.217,0.8427,0.2567,0.1186,0.0308,0.02815,1.685,0.8051,0.386,0.08012,0.235,0.02205,0.07793,0.2335,0.02319,0.1235,0.381,0.2626,0.03247,0.0371,0.04881,pepper_diagnostics/p_p__Z_j_j_j/PVC/00046/z3j/timers.csv,0.03135,5300796,69.26187189560244,1.055567505308652,1474560,1379509,4308,pepper_diagnostics/p_p__Z_j_j_j/PVC/00046/event_data.hdf5,3.860812717013889e-06,259012.82276479888
p p -> Z j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z3j.csv,process_file,4096,503,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/PVC/00047,47,PVC,6.016879081726074,-11,4096,4.932,4.772,6.887e-06,0.1383,0.01056,0.01447,0.005724,3.425e-06,3.476,0.8213,0.1902,0.08691,0.02169,0.02367,1.141,0.5714,0.3621,0.05541,0.1661,0.0152,0.05423,0.1734,0.01684,0.09241,0.3891,0.2182,0.02448,0.02658,0.03569,pepper_diagnostics/p_p__Z_j_j_j/PVC/00047/z3j/timers.csv,0.02675,7948644,75.28664587831166,0.9351548832837395,2060288,1927122,6529,pepper_diagnostics/p_p__Z_j_j_j/PVC/00047/event_data.hdf5,2.3161810387673957e-06,431745.180217938
p p -> Z j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z3j.csv,process_file,8192,352,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/PVC/00048,48,PVC,6.018907308578491,-11,8192,4.613,4.45,7.028e-06,0.133,0.01674,0.01293,0.006224,2.786e-06,3.259,0.8322,0.1346,0.06539,0.01535,0.02134,0.8694,0.4225,0.3682,0.03836,0.1214,0.0108,0.03746,0.1215,0.01314,0.06721,0.3969,0.1795,0.01894,0.01908,0.02727,pepper_diagnostics/p_p__Z_j_j_j/PVC/00048/z3j/timers.csv,0.02001,10951260,74.07708154710598,0.7813672391294647,2883584,2698082,9002,pepper_diagnostics/p_p__Z_j_j_j/PVC/00048/event_data.hdf5,1.5432184392755682e-06,647996.404494382
p p -> Z j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z3j.csv,process_file,16384,246,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/PVC/00049,49,PVC,5.016660928726196,-11,16384,3.981,3.803,7.633e-06,0.1462,0.01746,0.01009,0.005936,2.588e-06,2.572,0.9595,0.09591,0.04721,0.01083,0.01935,0.7647,0.3183,0.273,0.0268,0.09412,0.007616,0.02619,0.08555,0.01036,0.05682,0.4389,0.1778,0.01424,0.01331,0.01959,pepper_diagnostics/p_p__Z_j_j_j/PVC/00049/z3j/timers.csv,0.01632,15156492,74.12216468563483,0.6610466276199914,4030464,3768923,12591,pepper_diagnostics/p_p__Z_j_j_j/PVC/00049/event_data.hdf5,9.435638179623984e-07,1059811.7275834866
p p -> Z j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z3j.csv,process_file,32768,197,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/PVC/00050,50,PVC,7.018122911453247,-11,32768,5.54,5.346,6.324e-06,0.1678,0.0128,0.01196,0.006302,3.056e-06,3.472,1.625,0.08634,0.04296,0.008917,0.02166,1.036,0.3769,0.364,0.02116,0.0923,0.006056,0.02069,0.07361,0.01273,0.07386,0.7259,0.2111,0.0129,0.01082,0.01918,pepper_diagnostics/p_p__Z_j_j_j/PVC/00050/z3j/timers.csv,0.01579,24044340,73.39278161500064,0.5206413278885587,6455296,6037008,19951,pepper_diagnostics/p_p__Z_j_j_j/PVC/00050/event_data.hdf5,8.2815722160533e-07,1207500.1870557426
p p -> Z j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z3j.csv,process_file,65536,158,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/PVC/00051,51,PVC,11.049060344696045,-11,65536,9.376,9.15,7.142e-06,0.1987,0.01214,0.01327,0.006645,3.505e-06,5.559,3.33,0.08041,0.04862,0.007355,0.03914,1.572,0.5418,0.5816,0.01894,0.11,0.005404,0.01876,0.06147,0.01895,0.06473,1.516,0.3774,0.0143,0.009775,0.02449,pepper_diagnostics/p_p__Z_j_j_j/PVC/00051/z3j/timers.csv,0.01804,38462652,73.16941173495796,0.4098107935521936,10354688,9684007,31918,pepper_diagnostics/p_p__Z_j_j_j/PVC/00051/event_data.hdf5,8.836577210245254e-07,1131659.8907103825
p p -> Z j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z3j.csv,process_file,131072,126,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/PVC/00052,52,PVC,14.45918345451355,-11,131072,13.69,13.38,7.493e-06,0.2739,0.01424,0.01373,0.006044,3.576e-06,7.489,5.595,0.09438,0.06176,0.006052,0.05587,2.354,0.7542,0.8361,0.01494,0.1372,0.004431,0.01499,0.06708,0.0273,0.1397,2.54,0.4973,0.01559,0.01265,0.03344,pepper_diagnostics/p_p__Z_j_j_j/PVC/00052/z3j/timers.csv,0.02093,63091428,75.27611359924815,0.3295343436074091,16515072,15457020,52419,pepper_diagnostics/p_p__Z_j_j_j/PVC/00052/event_data.hdf5,8.101690383184524e-07,1234310.3139013452
p p -> Z j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z3j.csv,process_file,262144,101,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/PVC/00053,53,PVC,23.097017765045166,-11,262144,21.71,21.26,8.454e-06,0.4217,0.01293,0.01096,0.005916,3.943e-06,11.97,8.941,0.1105,0.0817,0.004717,0.08033,3.73,1.152,1.308,0.0112,0.1829,0.003376,0.01197,0.06917,0.04133,0.1392,4.216,0.6216,0.0179,0.01573,0.04801,pepper_diagnostics/p_p__Z_j_j_j/PVC/00053/z3j/timers.csv,0.02679,93125436,69.45623740683776,0.24979167678156924,26476544,24740760,77473,pepper_diagnostics/p_p__Z_j_j_j/PVC/00053/event_data.hdf5,8.029748897741337e-07,1245368.9557855127
p p -> Z j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z3j.csv,process_file,524288,91,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/PVC/00054,54,PVC,39.11748123168945,-11,524288,38.42,37.68,7.467e-06,0.7078,0.01698,0.01314,0.006054,3.458e-06,20.57,16.61,0.1473,0.1238,0.004642,0.1412,6.354,1.906,2.331,0.01093,0.2805,0.003394,0.01288,0.07594,0.0714,0.1624,7.647,1.581,0.02453,0.02046,0.07871,pepper_diagnostics/p_p__Z_j_j_j/PVC/00054/z3j/timers.csv,0.02034,177579612,73.49441349154246,0.1913475307038669,47710208,44618387,147703,pepper_diagnostics/p_p__Z_j_j_j/PVC/00054/event_data.hdf5,7.897680932348901e-07,1266194.4798301486
p p -> Z j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z3j.csv,process_file,1048576,81,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/PVC/00055,55,PVC,67.63672518730164,-11,1048576,66.41,65.06,7.963e-06,1.289,0.0334,0.01389,0.00587,3.09e-06,36.14,28.16,0.2294,0.2009,0.004013,0.2401,11.26,3.281,4.075,0.009032,0.5009,0.00302,0.01133,0.1063,0.1231,0.1989,13.42,1.742,0.03538,0.03115,0.1343,pepper_diagnostics/p_p__Z_j_j_j/PVC/00055/z3j/timers.csv,0.02529,305773956,71.12793547083814,0.141329674327524,84934656,79424404,254455,pepper_diagnostics/p_p__Z_j_j_j/PVC/00055/event_data.hdf5,7.660006299430941e-07,1305481.9551183523
p p -> Z j j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z4j.csv,process_file,128,100,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/PVC/00056,56,PVC,9.020248651504517,-11,128,7.603,2.373,5.702e-06,5.189,0.001486,0.01435,0.005886,3.228e-06,2.199,0.04152,0.04429,0.02045,0.005124,0.002532,1.183,0.4702,0.158,0.03987,0.1104,0.00982,0.03898,0.04121,0.003076,0.009697,0.00232,0.04775,0.006412,0.005171,0.00885,pepper_diagnostics/p_p__Z_j_j_j_j/PVC/00056/z4j/timers.csv,0.02052,151564,15.587181339416738,8.998560192369707,12800,11578,3,pepper_diagnostics/p_p__Z_j_j_j_j/PVC/00056/event_data.hdf5,0.000185390625,5394.016013485039
p p -> Z j j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z4j.csv,process_file,256,100,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/PVC/00057,57,PVC,4.0143842697143555,-11,256,3.18,2.442,7.248e-06,0.6854,0.0009043,0.01244,0.006009,2.985e-06,2.271,0.04281,0.04467,0.01984,0.004888,0.002685,1.194,0.4077,0.171,0.04002,0.1169,0.009674,0.03902,0.04172,0.002945,0.009757,0.002569,0.05449,0.006264,0.00519,0.008367,pepper_diagnostics/p_p__Z_j_j_j_j/PVC/00057/z4j/timers.csv,0.02294,151564,10.391454226277826,5.195422655190561,25600,23023,4,pepper_diagnostics/p_p__Z_j_j_j_j/PVC/00057/event_data.hdf5,9.5390625e-05,10483.210483210483
p p -> Z j j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z4j.csv,process_file,512,100,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/PVC/00058,58,PVC,5.018575191497803,-11,512,3.55,2.801,7.533e-06,0.6906,0.01472,0.0107,0.00604,3.666e-06,2.611,0.05552,0.04471,0.02084,0.005046,0.0032,1.282,0.4192,0.1903,0.04103,0.121,0.009872,0.03986,0.04157,0.003139,0.01151,0.004659,0.05615,0.00665,0.00536,0.008808,pepper_diagnostics/p_p__Z_j_j_j_j/PVC/00058/z4j/timers.csv,0.01988,151564,29.875430900548746,6.228119438874013,51200,46236,23,pepper_diagnostics/p_p__Z_j_j_j_j/PVC/00058/event_data.hdf5,5.470703125e-05,18279.186004998213
p p -> Z j j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z4j.csv,process_file,1024,90,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/PVC/00059,59,PVC,5.019294500350952,-11,1024,3.457,2.712,7.45e-06,0.7022,0.001464,0.01104,0.005815,3.351e-06,2.514,0.0672,0.04188,0.02037,0.004599,0.0029,1.207,0.4762,0.1889,0.0368,0.1078,0.008932,0.03605,0.03898,0.002895,0.01212,0.007408,0.06007,0.006851,0.005107,0.008382,pepper_diagnostics/p_p__Z_j_j_j_j/PVC/00059/z4j/timers.csv,0.02293,151564,22.370491737125867,4.017204916217089,92160,83051,31,pepper_diagnostics/p_p__Z_j_j_j_j/PVC/00059/event_data.hdf5,2.9427083333333335e-05,33982.30088495575
p p -> Z j j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z4j.csv,process_file,2048,72,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/PVC/00060,60,PVC,4.014506816864014,-11,2048,2.824,2.327,7.841e-06,0.4761,0.001121,0.0125,0.006074,3.601e-06,2.122,0.08316,0.03617,0.01768,0.003683,0.003359,0.963,0.3843,0.1535,0.02864,0.08637,0.007009,0.02784,0.03363,0.002539,0.01088,0.01806,0.03762,0.00652,0.00415,0.006987,pepper_diagnostics/p_p__Z_j_j_j_j/PVC/00060/z4j/timers.csv,0.0194,151564,19.84479105712779,2.99127857189653,147456,132797,44,pepper_diagnostics/p_p__Z_j_j_j_j/PVC/00060/event_data.hdf5,1.5780978732638888e-05,63367.42587021917
p p -> Z j j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z4j.csv,process_file,4096,50,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/PVC/00061,61,PVC,3.016103506088257,-11,4096,2.033,1.785,1.496e-05,0.1951,0.0127,0.01175,0.005789,3.094e-06,1.581,0.1026,0.03059,0.01341,0.002762,0.002958,0.6423,0.2562,0.1312,0.01844,0.05592,0.004854,0.01806,0.02864,0.001956,0.009322,0.03087,0.03839,0.005196,0.00295,0.005243,pepper_diagnostics/p_p__Z_j_j_j_j/PVC/00061/z4j/timers.csv,0.01609,151564,26.952834399408122,2.957865590878209,204800,184398,83,pepper_diagnostics/p_p__Z_j_j_j_j/PVC/00061/event_data.hdf5,8.715820312499999e-06,114733.89355742298
p p -> Z j j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z4j.csv,process_file,8192,35,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/PVC/00062,62,PVC,3.0164988040924072,-11,8192,1.984,1.762,6.785e-06,0.1995,0.00166,0.01295,0.006344,3.157e-06,1.549,0.1278,0.02066,0.01078,0.002018,0.002705,0.466,0.1914,0.158,0.01303,0.04216,0.003359,0.01281,0.01906,0.001595,0.006885,0.04512,0.03513,0.004531,0.002125,0.004109,pepper_diagnostics/p_p__Z_j_j_j_j/PVC/00062/z4j/timers.csv,0.01366,151564,19.020072467740665,2.1001189171066943,286720,257967,82,pepper_diagnostics/p_p__Z_j_j_j_j/PVC/00062/event_data.hdf5,6.145368303571428e-06,162724.17707150965
p p -> Z j j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z4j.csv,process_file,16384,24,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/PVC/00063,63,PVC,3.0163614749908447,-11,16384,1.9,1.664,7.388e-06,0.2112,0.001472,0.01274,0.006248,3.521e-06,1.415,0.1722,0.01582,0.009109,0.001483,0.002873,0.4666,0.1641,0.1416,0.01116,0.03977,0.00268,0.01096,0.01441,0.001411,0.005563,0.06886,0.03432,0.004342,0.001489,0.003261,pepper_diagnostics/p_p__Z_j_j_j_j/PVC/00063/z4j/timers.csv,0.01315,287564,29.724863543456348,2.250047026201515,393216,354754,175,pepper_diagnostics/p_p__Z_j_j_j_j/PVC/00063/event_data.hdf5,4.231770833333333e-06,236307.6923076923
p p -> Z j j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z4j.csv,process_file,32768,19,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/PVC/00064,64,PVC,4.016485691070557,-11,32768,2.4,2.137,7.049e-06,0.2359,0.001334,0.0129,0.006003,3.287e-06,1.792,0.2726,0.0137,0.008514,0.001258,0.00354,0.5819,0.1872,0.1783,0.008207,0.0365,0.002105,0.008218,0.01204,0.001666,0.005226,0.1179,0.03543,0.004103,0.00124,0.003155,pepper_diagnostics/p_p__Z_j_j_j_j/PVC/00064/z4j/timers.csv,0.0121,423564,25.76323767522805,1.6593514811697911,622592,560862,241,pepper_diagnostics/p_p__Z_j_j_j_j/PVC/00064/event_data.hdf5,3.432424444901316e-06,291339.26064576505
p p -> Z j j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z4j.csv,process_file,65536,15,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/PVC/00065,65,PVC,5.144571542739868,-11,65536,3.596,3.283,7.119e-06,0.2865,0.001485,0.01376,0.006177,3.333e-06,2.779,0.4295,0.0129,0.009101,0.001089,0.004766,0.8648,0.2602,0.2718,0.007459,0.04225,0.001854,0.007575,0.01079,0.002111,0.007333,0.1945,0.03647,0.004207,0.001112,0.003768,pepper_diagnostics/p_p__Z_j_j_j_j/PVC/00065/z4j/timers.csv,0.01389,695564,33.12528354015225,1.5060666555073714,983040,885095,490,pepper_diagnostics/p_p__Z_j_j_j_j/PVC/00065/event_data.hdf5,3.3396402994791665e-06,299433.445019799
p p -> Z j j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z4j.csv,process_file,131072,12,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/PVC/00066,66,PVC,6.073779106140137,-11,131072,4.455,3.99,6.388e-06,0.4255,0.01378,0.01426,0.005536,3.226e-06,3.251,0.6613,0.01522,0.01046,0.0008635,0.007759,1.138,0.312,0.3453,0.004283,0.04393,0.001213,0.004604,0.01241,0.002815,0.006379,0.3139,0.03469,0.004297,0.001444,0.004711,pepper_diagnostics/p_p__Z_j_j_j_j/PVC/00066/z4j/timers.csv,0.01511,831564,21.75113935227959,0.9594083204053308,1572864,1414697,514,pepper_diagnostics/p_p__Z_j_j_j_j/PVC/00066/event_data.hdf5,2.536773681640625e-06,394201.5037593985
p p -> Z j j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z4j.csv,process_file,262144,10,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/PVC/00067,67,PVC,9.076097249984741,-11,262144,7.944,7.339,7.56e-06,0.5767,0.001453,0.01442,0.005794,2.89e-06,6.18,1.072,0.01837,0.01296,0.0008796,0.009722,2.11,0.5648,0.6658,0.004657,0.07207,0.001219,0.005267,0.01406,0.004308,0.00703,0.5273,0.03414,0.004577,0.001934,0.006437,pepper_diagnostics/p_p__Z_j_j_j_j/PVC/00067/z4j/timers.csv,0.02099,1375564,23.17226439035316,0.7684791278430307,2621440,2360554,914,pepper_diagnostics/p_p__Z_j_j_j_j/PVC/00067/event_data.hdf5,2.7996063232421875e-06,357193.07807603216
p p -> Z j j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z4j.csv,process_file,524288,10,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/PVC/00068,68,PVC,16.080211400985718,-11,524288,14.77,13.77,7.769e-06,0.9729,0.001565,0.01316,0.005507,3.294e-06,11.57,2.098,0.02256,0.01893,0.0007838,0.01874,3.983,1.032,1.271,0.004352,0.1284,0.001187,0.005496,0.01475,0.007804,0.01428,1.041,0.04203,0.005482,0.002736,0.0107,pepper_diagnostics/p_p__Z_j_j_j_j/PVC/00068/z4j/timers.csv,0.01585,3551564,31.650660000028587,0.6371126605266098,5242880,4700022,2517,pepper_diagnostics/p_p__Z_j_j_j_j/PVC/00068/event_data.hdf5,2.6264190673828125e-06,380746.55047204066
p p -> Z j j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z4j.csv,process_file,1048576,10,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/PVC/00069,69,PVC,27.146371841430664,-11,1048576,25.78,23.95,7.536e-06,1.761,0.02527,0.01323,0.006616,3.066e-06,19.62,4.18,0.03656,0.03205,0.0008807,0.03653,6.95,1.681,2.226,0.00394,0.2193,0.001276,0.005084,0.02128,0.01528,0.01916,2.089,0.04805,0.007619,0.004711,0.01971,pepper_diagnostics/p_p__Z_j_j_j_j/PVC/00069/z4j/timers.csv,0.0209,4916796,22.199032260804636,0.3775193383120375,10485760,9470503,3524,pepper_diagnostics/p_p__Z_j_j_j_j/PVC/00069/event_data.hdf5,2.2840499877929688e-06,437818.7891440501
p p -> Z j j j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z5j.csv,process_file,128,25,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/PVC/00070,70,PVC,11.020642518997192,-11,128,9.782,3.912,7.897e-06,5.783,0.04694,0.01328,0.02437,3.676e-06,3.819,0.003575,0.01378,0.0094,0.001548,0.001269,2.291,0.7342,0.208,0.04645,0.1423,0.01004,0.04553,0.01286,0.0009235,0.002507,0.0005852,7.729e-05,0.004179,0.001745,0.003466,pepper_diagnostics/p_p__Z_j_j_j_j_j/PVC/00070/z5j/timers.csv,0.08355,8372,0.0,0.0,3200,2778,0,pepper_diagnostics/p_p__Z_j_j_j_j_j/PVC/00070/event_data.hdf5,0.0012225,817.9959100204499
p p -> Z j j j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z5j.csv,process_file,256,25,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/PVC/00071,71,PVC,6.069276571273804,-11,256,5.05,4.087,5.594e-06,0.9313,0.003954,0.009122,0.005073,2.626e-06,4.011,0.004943,0.01479,0.008929,0.001581,0.001309,2.377,0.6693,0.2227,0.04802,0.1455,0.01045,0.04709,0.01377,0.001017,0.002894,0.0007855,0.0001193,0.003971,0.001754,0.003189,pepper_diagnostics/p_p__Z_j_j_j_j_j/PVC/00071/z5j/timers.csv,0.07688,8372,0.0,0.0,6400,5486,0,pepper_diagnostics/p_p__Z_j_j_j_j_j/PVC/00071/event_data.hdf5,0.00063859375,1565.940787863959
p p -> Z j j j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z5j.csv,process_file,512,25,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/PVC/00072,72,PVC,7.12211799621582,-11,512,5.482,4.747,7.031e-06,0.6995,0.004635,0.01263,0.00563,2.715e-06,4.669,0.005734,0.01478,0.009282,0.001558,0.001458,2.613,0.6734,0.2554,0.04782,0.1445,0.01044,0.04674,0.01381,0.0009689,0.002984,0.001034,9.148e-05,0.004147,0.001781,0.003342,pepper_diagnostics/p_p__Z_j_j_j_j_j/PVC/00072/z5j/timers.csv,0.1081,8372,0.0,0.0,12800,10992,0,pepper_diagnostics/p_p__Z_j_j_j_j_j/PVC/00072/event_data.hdf5,0.000370859375,2696.4398567516328
p p -> Z j j j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z5j.csv,process_file,1024,22,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/PVC/00073,73,PVC,6.017759323120117,-11,1024,4.959,4.189,6.769e-06,0.6763,0.01306,0.01288,0.005382,3.066e-06,4.083,0.0363,0.01295,0.008827,0.001435,0.001521,2.207,0.6703,0.2444,0.04096,0.1285,0.009017,0.04011,0.01207,0.0008815,0.00316,0.002316,0.0738,0.003973,0.001642,0.0032,pepper_diagnostics/p_p__Z_j_j_j_j_j/PVC/00073/z5j/timers.csv,0.0921,167564,9.355745170193076,9.355745170193076,22528,19306,1,pepper_diagnostics/p_p__Z_j_j_j_j_j/PVC/00073/event_data.hdf5,0.0001859463778409091,5377.894485557412
p p -> Z j j j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z5j.csv,process_file,2048,18,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/PVC/00074,74,PVC,5.074915409088135,-11,2048,4.225,3.636,6.08e-06,0.5558,0.004355,0.01236,0.00583,3.16e-06,3.549,0.0191,0.01182,0.007877,0.001263,0.001279,1.809,0.5489,0.1976,0.03391,0.1055,0.007595,0.03336,0.01103,0.0007879,0.002649,0.00785,8.406e-05,0.00376,0.001413,0.002691,pepper_diagnostics/p_p__Z_j_j_j_j_j/PVC/00074/z5j/timers.csv,0.07504,8372,0.0,0.0,36864,31513,0,pepper_diagnostics/p_p__Z_j_j_j_j_j/PVC/00074/event_data.hdf5,9.86328125e-05,10138.613861386139
p p -> Z j j j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z5j.csv,process_file,4096,12,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/PVC/00075,75,PVC,4.072546720504761,-11,4096,2.72,2.391,6.887e-06,0.2692,0.001149,0.0125,0.005956,3.188e-06,2.278,0.05281,0.009571,0.006919,0.0009823,0.001315,0.9885,0.3107,0.1601,0.02014,0.0609,0.004455,0.01974,0.00894,0.0006311,0.002151,0.01115,0.04998,0.003643,0.0009813,0.002285,pepper_diagnostics/p_p__Z_j_j_j_j_j/PVC/00075/z5j/timers.csv,0.03741,167564,17.152199478687304,8.575838008231157,49152,42182,4,pepper_diagnostics/p_p__Z_j_j_j_j_j/PVC/00075/event_data.hdf5,4.864501953125e-05,20557.089084065243
p p -> Z j j j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z5j.csv,process_file,8192,10,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/PVC/00076,76,PVC,4.068876266479492,-11,8192,3.065,2.728,7.11e-06,0.2765,0.001728,0.01336,0.00614,2.959e-06,2.604,0.06439,0.008757,0.006501,0.0008948,0.001498,0.9575,0.2802,0.2069,0.01558,0.0531,0.003774,0.01556,0.008147,0.0006092,0.001681,0.01766,0.04829,0.003541,0.0008368,0.002113,pepper_diagnostics/p_p__Z_j_j_j_j_j/PVC/00076/z5j/timers.csv,0.03948,167564,5.145659843606191,3.6385087609237554,81920,70113,2,pepper_diagnostics/p_p__Z_j_j_j_j_j/PVC/00076/event_data.hdf5,3.3300781250000005e-05,30029.325513196476
p p -> Z j j j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z5j.csv,process_file,16384,10,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/PVC/00077,77,PVC,6.0718605518341064,-11,16384,4.661,4.327,4.888e-06,0.3,0.001602,0.01323,0.005916,2.175e-06,4.152,0.1099,0.009497,0.006902,0.0009319,0.001815,1.661,0.4202,0.3058,0.02423,0.08675,0.005403,0.02389,0.008737,0.00076,0.002271,0.03895,0.02865,0.003818,0.0008512,0.002223,pepper_diagnostics/p_p__Z_j_j_j_j_j/PVC/00077/z5j/timers.csv,0.06151,167564,12.86414960901548,4.067889559356402,163840,140315,10,pepper_diagnostics/p_p__Z_j_j_j_j_j/PVC/00077/event_data.hdf5,2.6409912109375e-05,37864.57129651029
p p -> Z j j j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z5j.csv,process_file,32768,10,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/PVC/00078,78,PVC,8.081014633178711,-11,32768,6.619,6.218,6.799e-06,0.3499,0.001193,0.01057,0.005304,3.275e-06,5.968,0.1858,0.01009,0.006932,0.0008412,0.002404,2.361,0.5574,0.447,0.01894,0.08812,0.00426,0.01913,0.0091,0.0009883,0.002806,0.07518,0.04621,0.00369,0.0008524,0.00238,pepper_diagnostics/p_p__Z_j_j_j_j_j/PVC/00078/z5j/timers.csv,0.0547,167564,7.075282284958513,2.1332453234202764,327680,281103,11,pepper_diagnostics/p_p__Z_j_j_j_j_j/PVC/00078/event_data.hdf5,1.8975830078125e-05,52698.61691862335
p p -> Z j j j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z5j.csv,process_file,65536,10,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/PVC/00079,79,PVC,12.084483861923218,-11,65536,10.48,10.02,6.831e-06,0.4185,0.001457,0.01261,0.006146,3.162e-06,9.61,0.3463,0.01069,0.007921,0.0008782,0.004014,3.694,0.807,0.7126,0.0177,0.1039,0.003927,0.0179,0.009254,0.001435,0.004261,0.1555,0.02915,0.003844,0.0009419,0.003126,pepper_diagnostics/p_p__Z_j_j_j_j_j/PVC/00079/z5j/timers.csv,0.06784,167564,15.758583271043964,2.2511437375772387,655360,562668,49,pepper_diagnostics/p_p__Z_j_j_j_j_j/PVC/00079/event_data.hdf5,1.5289306640625e-05,65405.18962075848
p p -> Z j j j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z5j.csv,process_file,131072,10,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/PVC/00080,80,PVC,31.096436500549316,-11,131072,29.86,29.18,7.182e-06,0.6437,0.001453,0.01203,0.006234,3.077e-06,28.43,0.673,0.01187,0.01023,0.0008414,0.007386,11.91,2.545,2.144,0.02692,0.2836,0.005719,0.02914,0.009492,0.002374,0.005362,0.3224,0.03016,0.004239,0.001493,0.004484,pepper_diagnostics/p_p__Z_j_j_j_j_j/PVC/00080/z5j/timers.csv,0.3097,319564,17.298102649723074,1.6736562912369295,1310720,1124302,107,pepper_diagnostics/p_p__Z_j_j_j_j_j/PVC/00080/event_data.hdf5,2.22625732421875e-05,44918.4372858122
p p -> Z j j j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z5j.csv,process_file,262144,10,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/PVC/00081,81,PVC,51.11745309829712,-11,262144,50.21,49.25,7.432e-06,0.9169,0.001668,0.01479,0.006095,3.135e-06,47.85,1.315,0.0168,0.01446,0.000911,0.01127,19.74,4.026,3.866,0.02548,0.4331,0.005314,0.02932,0.01251,0.004295,0.006034,0.647,0.0332,0.005014,0.002308,0.007131,pepper_diagnostics/p_p__Z_j_j_j_j_j/PVC/00081/z5j/timers.csv,0.4242,471564,20.743441244537458,1.2913669369133922,2621440,2248776,258,pepper_diagnostics/p_p__Z_j_j_j_j_j/PVC/00081/event_data.hdf5,1.8787384033203124e-05,53227.20812182741
p p -> Z j j j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z5j.csv,process_file,524288,10,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/PVC/00082,82,PVC,121.69006872177124,-11,524288,120.7,119.1,6.189e-06,1.573,0.001444,0.01134,0.005309,2.911e-06,116.4,2.563,0.02146,0.02075,0.000847,0.02008,48.02,9.547,9.712,0.03012,1.054,0.006638,0.0377,0.01356,0.007901,0.007665,1.28,0.03173,0.00564,0.003302,0.0118,pepper_diagnostics/p_p__Z_j_j_j_j_j/PVC/00082/z5j/timers.csv,0.7384,775564,18.854019270713316,0.8742637155450266,5242880,4477720,473,pepper_diagnostics/p_p__Z_j_j_j_j_j/PVC/00082/event_data.hdf5,2.2716522216796875e-05,44020.8228379513
p p -> Z j j j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z5j.csv,process_file,1048576,10,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/PVC/00083,83,PVC,216.75048446655273,-11,1048576,215.6,212.6,6.549e-06,2.908,0.001306,0.01166,0.005233,3.506e-06,207.3,5.16,0.0337,0.03615,0.000936,0.04013,87.66,16.54,17.42,0.02756,1.671,0.006025,0.03358,0.01863,0.01507,0.009029,2.593,0.04052,0.008519,0.005674,0.02195,pepper_diagnostics/p_p__Z_j_j_j_j_j/PVC/00083/z5j/timers.csv,1.054,1687564,19.978311677415856,0.6390402383909787,10485760,8976463,1001,pepper_diagnostics/p_p__Z_j_j_j_j_j/PVC/00083/event_data.hdf5,2.0275115966796873e-05,49321.54280338665


==> JLSE_Plots/pepper_results/pepper/pepper_zjets/2023-11-06_zjets/pepper_main_a100.csv <==
process_string,process,process_input_type,batch_size,n_batches,seed,verbosity,collision_energy,mu2,use_cached_results,cache_path,integrator,diagnostic_output_enabled,diagnostic_path,proc_id,label,run_time,return_code,thread_count,Total Runtime,Event Generation Runtime,Optimisation Runtime,Initialisation Runtime,HDF5 Close Runtime,HDF5 Open Runtime,HDF5 Init Runtime,Unweighting Setup Runtime,EG Recursion,EG Output,EG PDF and AlphaS evaluation,EG Phase space,EG External State,EG RNG,EG-R Calculate currents,EG-R Momenta preparation,EG-R Currents preparation,EG-R IP reset,EG-R ME update,EG-R ME reset,EG-R IC reset,EG-PDF PDF,EG-PDF AlphaS,EG-O Filter non-zero,EG-O Pull non-zero,EG-O HDF5 write,EG-PS Fill Mom Weights,EG-PS Update weights,EG-PS Cuts,CSV Timer Filename,EG-R ME2 update,event_data_size,xs_mean,xs_sigma,n_trials,n_nonzero_after_cuts,n_nonzero,HDF5 Filename,event_period,event_rate
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,128,20000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/A100/00000,0,A100,23.04167866706848,0,128,21.86,20.6,5.9e-07,1.091,0.02446,0.003972,0.002122,2.6e-07,2.207,9.273,4.414,1.254,0.2103,0.2431,0.4265,0.29,0.2659,0.0519,0.2224,0.6374,0.05204,4.026,0.3872,3.018,4.457,1.713,0.6566,0.3382,0.2568,pepper_diagnostics/p_p__Z/A100/00000/z0j/timers.csv,0,662847964,1554.5726999335648,1.303140359982906,2560000,2536540,918775,pepper_diagnostics/p_p__Z/A100/00000/event_data.hdf5,8.046875e-06,124271.84466019414
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,256,20000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/A100/00001,1,A100,25.034794092178345,0,256,23.75,23.43,4.9e-07,0.2274,0.001964,0.002717,0.001034,2.3e-07,2.439,11.19,4.825,1.362,0.2112,0.2773,0.4767,0.3121,0.2899,0.05305,0.2347,0.7308,0.05224,4.425,0.3997,3.205,4.655,3.2230000000000003,0.7232,0.3654,0.271,pepper_diagnostics/p_p__Z/A100/00001/z0j/timers.csv,0,1323433804,1552.2079349314902,0.9212094876443964,5120000,5073647,1834495,pepper_diagnostics/p_p__Z/A100/00001/event_data.hdf5,4.576171875e-06,218523.2607767819
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,512,20000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/A100/00002,2,A100,29.038891553878784,0,512,28.47,28.11,4.2e-07,0.2466,0.003163,0.002586,0.001036,1.8e-07,2.781,14.39,5.49,1.528,0.2129,0.3101,0.5615,0.3459,0.327,0.052529999999999986,0.2605,0.8531,0.05143,5.052,0.4384,3.423,5.1389999999999985,5.688,0.8064,0.4181,0.3012,pepper_diagnostics/p_p__Z/A100/00002/z0j/timers.csv,0,2650162564,1554.0564053209691,0.6515595292110667,10240000,10146978,3673525,pepper_diagnostics/p_p__Z/A100/00002/event_data.hdf5,2.7451171875e-06,364283.1732479545
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,1024,18000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/A100/00003,3,A100,34.04499411582947,0,1024,33.35,33.01,4.2e-07,0.239,0.003132,0.002742,0.001077,1.9e-07,2.949,18.79,5.7620000000000005,1.599,0.1913,0.3176,0.5909,0.3603,0.335,0.04807,0.2648,0.9551,0.04651,5.322,0.4398,3.415,5.4510000000000005,9.745,0.8393,0.4499,0.3069,pepper_diagnostics/p_p__Z/A100/00003/z0j/timers.csv,0,4768989532,1553.5691982466674,0.48559668422486,18432000,18263492,6610685,pepper_diagnostics/p_p__Z/A100/00003/event_data.hdf5,1.7909071180555557e-06,558376.2496213269
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,2048,14400,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/A100/00004,4,A100,36.046148777008064,0,2048,35.0,34.68,4.3e-07,0.2225,0.002057,0.0022670000000000004,0.001043,1.8e-07,2.411,23.12,4.718,1.307,0.1537,0.2635,0.4834,0.2958,0.2757,0.03862,0.2152,0.7808,0.03835,4.359,0.3592,2.78,4.814,15.29,0.6852,0.3696,0.2504,pepper_diagnostics/p_p__Z/A100/00004/z0j/timers.csv,0,7632380380,1553.9678652965495,0.3839084307393972,29491200,29223460,10579826,pepper_diagnostics/p_p__Z/A100/00004/event_data.hdf5,1.1759440104166668e-06,850380.6228373701
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,4096,10080,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/A100/00005,5,A100,37.04900026321411,0,4096,36.23,35.89,4.3e-07,0.2393,0.008793,0.002681,0.001056,2.3e-07,1.711,27.43,3.332,0.9232,0.1078,0.1912,0.3543,0.2108,0.1982,0.02678,0.1548,0.5432,0.026330000000000003,3.082,0.2507,1.977,3.687,21.47,0.48200000000000004,0.2617,0.1781,pepper_diagnostics/p_p__Z/A100/00005/z0j/timers.csv,0,10675465924,1552.5686816884229,0.3244111328619808,41287680,40911477,14798155,pepper_diagnostics/p_p__Z/A100/00005/event_data.hdf5,8.692665705605157e-07,1150395.096127055
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,8192,7056,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/A100/00006,6,A100,41.05141925811768,0,8192,40.27,39.92,4.3e-07,0.2288,0.01799,0.002256,0.001045,1.8e-07,1.257,33.9,2.363,0.6559999999999999,0.07674,0.1436,0.2819,0.149,0.1495,0.01913,0.1114,0.3868,0.01883,2.184,0.1794,1.44,2.914,29.16,0.3418,0.1871,0.1262,pepper_diagnostics/p_p__Z/A100/00006/z0j/timers.csv,0,14961022036,1554.219991946071,0.2742394268650128,57802752,57277551,20738759,pepper_diagnostics/p_p__Z/A100/00006/event_data.hdf5,6.906245571145125e-07,1447964.7294589174
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,16384,4939,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/A100/00007,7,A100,51.06131935119629,0,16384,50.38,50.02,4.3e-07,0.2406,0.02389,0.002169,0.001059,1.9e-07,0.9693,45.64,1.666,0.4631,0.05249,0.1114,0.2498,0.1047,0.1261,0.013369999999999998,0.07958,0.2824,0.01318,1.541,0.1255,1.082,3.115,40.92,0.2414,0.132,0.08907000000000001,pepper_diagnostics/p_p__Z/A100/00007/z0j/timers.csv,0,20939858308,1553.8067812248084,0.23176250491729936,80920576,80184192,29026508,pepper_diagnostics/p_p__Z/A100/00007/event_data.hdf5,6.181369742103665e-07,1617764.4142343062
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,32768,3951,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/A100/00008,8,A100,76.08854222297668,0,32768,75.1,74.68,4.3e-07,0.2284,0.09582,0.002165,0.001047,1.7e-07,1.105,70.6,1.483,0.4105,0.04354,0.11599999999999999,0.4051,0.1031,0.1375,0.01091,0.07468,0.2593,0.01087,1.379,0.10400000000000001,0.9422,3.02,65.83,0.2216,0.1124,0.0759,pepper_diagnostics/p_p__Z/A100/00008/z0j/timers.csv,0,33500316508,1553.7543352152468,0.18322826847865947,129466368,128286104,46437761,pepper_diagnostics/p_p__Z/A100/00008/event_data.hdf5,5.768293430460644e-07,1733614.9973219063
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,65536,3161,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/A100/00009,9,A100,124.14241766929626,0,65536,122.7,122.3,4.3e-07,0.2328,0.08313999999999999,0.0027370000000000003,0.001044,1.8e-07,1.236,118.2,1.315,0.3994,0.03661,0.1677,0.4402,0.1168,0.1876,0.01107,0.07553,0.2811,0.01121,1.223,0.09146,0.9476,6.2120000000000015,109.8,0.2357,0.09484,0.06797,pepper_diagnostics/p_p__Z/A100/00009/z0j/timers.csv,0,53643793252,1554.7852657306378,0.14486367676211193,207159296,205280243,74360482,pepper_diagnostics/p_p__Z/A100/00009/event_data.hdf5,5.903669415829642e-07,1693861.782502044
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,131072,2528,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/A100/00010,10,A100,199.21798753738403,0,131072,198.6,198.2,4.3e-07,0.2467,0.115,0.0027370000000000003,0.001091,1.8e-07,1.601,193.8,1.402,0.3962,0.02951,0.1814,0.6694,0.1372,0.2483,0.008814,0.08507999999999999,0.3073,0.008948999999999999,1.328,0.07437,0.8937,7.237999999999999,183.7,0.2424,0.08705,0.06576,pepper_diagnostics/p_p__Z/A100/00010/z0j/timers.csv,0,85773427012,1554.3154074937158,0.11453913648235918,331350016,328337580,118898233,pepper_diagnostics/p_p__Z/A100/00010/event_data.hdf5,5.98159017442148e-07,1671796.2462159437
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,262144,2023,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/A100/00011,11,A100,317.3522822856903,0,262144,316.1,315.7,5.71e-07,0.2306,0.1002,0.002927,0.001068,1.9e-07,2.515,310.3,1.484,0.5218,0.02338,0.2076,1.097,0.2247,0.5107,0.006987999999999999,0.1151,0.3734,0.007140000000000001,1.421,0.06389,0.9542,9.62,296.4,0.3121,0.1108,0.0981,pepper_diagnostics/p_p__Z/A100/00011/z0j/timers.csv,0,137316983644,1554.732846553533,0.09054251126320678,530317312,525501073,190347458,pepper_diagnostics/p_p__Z/A100/00011/event_data.hdf5,5.953039677497838e-07,1679814.1019955657
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,524288,1820,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/A100/00012,12,A100,567.6292536258698,0,524288,566.2,565.8,4.3e-07,0.2371,0.1092,0.002712,0.001046,1.9e-07,5.319,556.6,2.115,0.7702,0.02129,0.2801,3.152,0.3313,0.7924,0.00592,0.1673,0.5763,0.006166,2.051,0.06407,1.4380000000000002,15.52,533.8,0.4754,0.1405,0.1537,pepper_diagnostics/p_p__Z/A100/00012/z0j/timers.csv,0,246662682844,1552.2617999507545,0.06747882102256453,954204160,945508097,341921409,pepper_diagnostics/p_p__Z/A100/00012/event_data.hdf5,5.929548661787432e-07,1686468.9996465184
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,1048576,546,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/A100/00026,26,A100,345.37575006484985,0,1048576,344.8,344.3,6.4e-07,0.2509,0.1301,0.001526,0.001021,1.9e-07,2.307,340.0,1.1440000000000001,0.4061,0.006346,0.143,1.0859999999999999,0.1847,0.4771,0.0018859999999999999,0.08369,0.311,0.001935,1.12,0.02337,0.7375,9.354,326.4,0.2621,0.0716,0.0722,pepper_diagnostics/p_p__Z/A100/00026/z0j/timers.csv,0,148195211692,1554.2147013480462,0.08713586415892777,572522496,567320396,205426712,pepper_diagnostics/p_p__Z/A100/00026/event_data.hdf5,6.013737493382269e-07,1662859.4133023527
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,128,15000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/A100/00027,27,A100,18.02792191505432,0,128,16.58,16.14,4.3e-07,0.3443,0.0008397,0.002036,0.001027,2e-07,2.8289999999999997,6.697,2.929,1.056,0.196,0.1529,0.7123,0.4512,0.3852,0.07842,0.3081,0.483,0.07747000000000001,2.658,0.2709,2.59,3.7960000000000003,0.2564,0.5611,0.2882,0.2052,pepper_diagnostics/p_p__Z_j/A100/00027/z1j/timers.csv,0,106841604,386.2480852573132,1.0754014744062128,1920000,1878940,121128,pepper_diagnostics/p_p__Z_j/A100/00027/event_data.hdf5,8.406250000000001e-06,118959.10780669143
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,256,15000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/A100/00028,28,A100,18.025987148284912,0,256,16.82,16.59,4.3e-07,0.1681,0.0017289999999999999,0.0014609999999999998,0.001059,1.8e-07,2.9210000000000003,6.925,3.023,1.094,0.1962,0.1572,0.7448,0.4633,0.3961,0.0791,0.3074,0.4969,0.07693,2.7569999999999997,0.2668,2.628,3.772,0.4692,0.5931,0.2898,0.2096,pepper_diagnostics/p_p__Z_j/A100/00028/z1j/timers.csv,0,213227644,385.5983673758545,0.7598619627991166,3840000,3758001,241833,pepper_diagnostics/p_p__Z_j/A100/00028/event_data.hdf5,4.3203125e-06,231464.73779385173
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,512,15000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/A100/00029,29,A100,18.025632619857788,0,512,17.37,17.13,4.2e-07,0.1747,0.002656,0.0014759999999999999,0.001056,1.7e-07,2.944,7.354,3.053,1.0979999999999999,0.197,0.1656,0.7535,0.4637,0.4024,0.07961,0.3089,0.5023,0.0774,2.78,0.2733,2.634,3.7760000000000002,0.8824,0.5954,0.2913,0.2097,pepper_diagnostics/p_p__Z_j/A100/00029/z1j/timers.csv,0,425559724,384.9026903121795,0.5368077625007689,7680000,7515703,482708,pepper_diagnostics/p_p__Z_j/A100/00029/event_data.hdf5,2.23046875e-06,448336.2521891419
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,1024,13500,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/A100/00030,30,A100,18.02570867538452,0,1024,16.69,16.47,7.5e-07,0.1685,0.001105,0.0014320000000000001,0.00106,1.9e-07,2.707,7.473,2.7910000000000004,1.01,0.1773,0.1672,0.6932,0.4233,0.3689,0.07152,0.2837,0.47,0.06844,2.54,0.2507,2.399,3.4530000000000003,1.558,0.5473,0.2688,0.1922,pepper_diagnostics/p_p__Z_j/A100/00030/z1j/timers.csv,0,765521332,384.6796409583343,0.40002316617762135,13824000,13527663,868465,pepper_diagnostics/p_p__Z_j/A100/00030/event_data.hdf5,1.19140625e-06,839344.262295082
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,2048,10800,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/A100/00031,31,A100,17.024863481521606,0,2048,15.69,15.36,4.8e-07,0.2363,0.002629,0.00148,0.0010539999999999998,1.9e-07,2.4459999999999997,7.385,2.51,0.9126,0.1418,0.1585,0.6252,0.3815,0.3248,0.057260000000000005,0.248,0.4522,0.055060000000000005,2.295,0.2155,2.0469999999999997,3.0039999999999996,2.269,0.4945,0.2475,0.1691,pepper_diagnostics/p_p__Z_j/A100/00031/z1j/timers.csv,0,1224203196,384.50933680826154,0.31615004081768894,22118400,21644893,1388877,pepper_diagnostics/p_p__Z_j/A100/00031/event_data.hdf5,6.944444444444444e-07,1440000.0000000002
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,4096,7559,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/A100/00032,32,A100,14.020800590515137,0,4096,13.6,13.33,4.3e-07,0.2085,0.002834,0.001446,0.001052,1.7e-07,1.942,6.945,1.972,0.724,0.09991,0.1258,0.5045,0.3003,0.2583,0.04019,0.1893,0.3693,0.03936,1.81,0.1628,1.5230000000000001,2.336,3.022,0.391,0.2,0.132,pepper_diagnostics/p_p__Z_j/A100/00032/z1j/timers.csv,0,1715052148,384.79848850755843,0.26733545532653286,30961664,30299869,1945735,pepper_diagnostics/p_p__Z_j/A100/00032/event_data.hdf5,4.305324158288133e-07,2322705.4763690922
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,8192,5291,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/A100/00033,33,A100,14.020637273788452,0,8192,13.16,12.86,4.7e-07,0.2217,0.002345,0.001442,0.001024,2.1e-07,1.7269999999999999,7.439,1.702,0.6311,0.06985,0.1062,0.4683,0.2579,0.2258,0.02795,0.1588,0.3465,0.02758,1.5719999999999998,0.1296,1.253,1.9769999999999999,4.138999999999999,0.3396,0.1789,0.1118,pepper_diagnostics/p_p__Z_j/A100/00033/z1j/timers.csv,0,2407396100,385.82871037852226,0.22621416925305726,43343872,42418348,2731228,pepper_diagnostics/p_p__Z_j/A100/00033/event_data.hdf5,2.9669707404082405e-07,3370441.0575427683
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,16384,3704,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/A100/00034,34,A100,13.01984190940857,0,16384,12.55,12.21,4.6e-07,0.2403,0.00128,0.00146,0.001035,1.8e-07,1.351,8.206,1.219,0.4638,0.04924,0.08763,0.3935,0.1911,0.1862,0.01951,0.1156,0.2634,0.01909,1.126,0.09268,0.931,1.48,5.712000000000001,0.2552,0.1276,0.08052000000000001,pepper_diagnostics/p_p__Z_j/A100/00034/z1j/timers.csv,0,3370499844,385.83301135376496,0.19118029046479024,60686336,59388650,3823957,pepper_diagnostics/p_p__Z_j/A100/00034/event_data.hdf5,2.011985037290767e-07,4970215.888615888
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,32768,2963,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/A100/00035,35,A100,17.024149894714355,0,32768,15.79,15.41,4.3e-07,0.2376,0.056929999999999994,0.0014060000000000001,0.001057,1.9e-07,1.735,11.34,1.077,0.4201,0.03961,0.08645,0.6229,0.2332,0.2859,0.015819999999999997,0.1137,0.2454,0.01555,1.001,0.07562,0.8273,1.474,8.913,0.2418,0.1101,0.06771,pepper_diagnostics/p_p__Z_j/A100/00035/z1j/timers.csv,0,5386352444,385.39068198067656,0.15106411589738156,97091584,95018115,6111013,pepper_diagnostics/p_p__Z_j/A100/00035/event_data.hdf5,1.5871612517929465e-07,6300557.040882544
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,65536,2370,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/A100/00036,36,A100,22.029035091400146,0,65536,20.57,20.22,4.2e-07,0.2365,0.022180000000000002,0.001582,0.0010810000000000001,1.8e-07,1.974,16.24,0.9279,0.4067,0.03166,0.0919,0.7001,0.269,0.3448,0.01269,0.1142,0.2862,0.012459999999999999,0.8663,0.061579999999999996,0.7325,1.29,14.03,0.2535,0.093,0.0598,pepper_diagnostics/p_p__Z_j/A100/00036/z1j/timers.csv,0,8592888412,384.3416328045208,0.11928716807857291,155320320,151993116,9749074,pepper_diagnostics/p_p__Z_j/A100/00036/event_data.hdf5,1.301825801028481e-07,7681519.2878338285
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,131072,1896,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/A100/00037,37,A100,32.040107011795044,0,131072,30.63,30.29,7.3e-07,0.2211,0.02402,0.001497,0.0010279999999999998,2e-07,2.612,25.59,1.0090000000000001,0.4437,0.025769999999999998,0.1153,1.001,0.3236,0.4852,0.010459999999999999,0.131,0.3201,0.01018,0.9573,0.05142000000000001,0.8229,1.96,22.52,0.2861,0.09376,0.06348999999999999,pepper_diagnostics/p_p__Z_j/A100/00037/z1j/timers.csv,0,13767952964,384.85407885105155,0.09436084271269979,248512512,243215288,15620443,pepper_diagnostics/p_p__Z_j/A100/00037/event_data.hdf5,1.218852111558874e-07,8204440.805546385
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,262144,1517,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/A100/00038,38,A100,47.05611705780029,0,262144,45.65,45.28,4.2e-07,0.2474,0.0275,0.0014880000000000002,0.001053,1.8e-07,4.325,38.67,1.061,0.6296,0.02077,0.1568,1.75,0.5568,0.9372,0.008666,0.1709,0.4054,0.008865000000000001,1.016,0.04534,0.7977,1.7309999999999999,35.67,0.4045,0.1232,0.1016,pepper_diagnostics/p_p__Z_j/A100/00038/z1j/timers.csv,0,22004651276,384.39854042067935,0.07455480378472283,397672448,389138426,24965488,pepper_diagnostics/p_p__Z_j/A100/00038/event_data.hdf5,1.1386255252966382e-07,8782518.727915194
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,524288,1365,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/A100/00039,39,A100,87.10066270828247,0,524288,85.42,84.95,4.2e-07,0.2517,0.1207,0.001641,0.00108,1.8e-07,8.07,73.63,1.5390000000000001,0.9636,0.01907,0.2594,4.053999999999999,0.873,1.392,0.008152,0.2485,0.6517,0.008124,1.4909999999999999,0.047869999999999996,1.172,3.1180000000000003,68.51,0.653,0.1608,0.1494,pepper_diagnostics/p_p__Z_j/A100/00039/z1j/timers.csv,0,39773528076,386.1526236390567,0.0556949280473152,715653120,700232022,45125241,pepper_diagnostics/p_p__Z_j/A100/00039/event_data.hdf5,1.187027592362065e-07,8424404.002354326
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,1048576,409,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/A100/00040,40,A100,49.059908628463745,0,1048576,48.05,47.59,4.3e-07,0.247,0.1255,0.001463,0.0013039999999999998,1.8e-07,4.01,41.9,0.8417,0.5264,0.005867,0.1418,1.7519999999999998,0.5016,0.7877,0.002442,0.1248,0.3554,0.002477,0.8237,0.01797,0.5814,1.764,39.03,0.3666,0.08532999999999999,0.07433,pepper_diagnostics/p_p__Z_j/A100/00040/z1j/timers.csv,0,23900635524,387.10279336195754,0.07202621174981547,428867584,419763568,27116516,pepper_diagnostics/p_p__Z_j/A100/00040/event_data.hdf5,1.1096665212169546e-07,9011716.411010716
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,128,10000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/A100/00041,41,A100,16.0259690284729,0,128,15.55,14.71,4.4e-07,0.7408,0.000398,0.0018390000000000001,0.001056,1.8e-07,5.562,4.497,2.042,0.8457,0.1554,0.1009,1.8430000000000002,0.9644,0.749,0.1438,0.5666,0.5181,0.1391,1.865,0.1774,1.975,2.417,0.07418999999999999,0.4517,0.2333,0.1597,pepper_diagnostics/p_p__Z_j_j/A100/00041/z2j/timers.csv,0,20844340,168.73015681923806,1.1884744782838885,1280000,1229655,19938,pepper_diagnostics/p_p__Z_j_j/A100/00041/event_data.hdf5,1.14921875e-05,87015.63562202583
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,256,10000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/A100/00042,42,A100,17.026098489761353,0,256,15.98,15.73,4.2e-07,0.1938,0.00046639999999999995,0.001482,0.0010539999999999998,1.9e-07,5.87,5.032,2.151,0.8949,0.156,0.1014,1.9569999999999999,0.999,0.7762,0.1453,0.5714,0.5489,0.1422,1.973,0.1782,2.045,2.84,0.1124,0.4932,0.2375,0.1633,pepper_diagnostics/p_p__Z_j_j/A100/00042/z2j/timers.csv,0,40942500,166.2644574485867,0.8344372093324366,2560000,2458488,39250,pepper_diagnostics/p_p__Z_j_j/A100/00042/event_data.hdf5,6.14453125e-06,162746.3445645264
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,512,10000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/A100/00043,43,A100,17.024388313293457,0,512,16.19,15.93,4.4e-07,0.192,0.0006527,0.001341,0.0009988999999999998,1.8e-07,5.914,5.182,2.144,0.9,0.1556,0.1042,1.979,1.003,0.7831,0.1459,0.575,0.5524,0.1423,1.963,0.1815,2.04,2.9189999999999996,0.1859,0.4965,0.2379,0.1645,pepper_diagnostics/p_p__Z_j_j/A100/00043/z2j/timers.csv,0,81661436,165.8795967955845,0.5889305262954662,5120000,4917688,78374,pepper_diagnostics/p_p__Z_j_j/A100/00043/event_data.hdf5,3.111328125e-06,321406.1519146265
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,1024,9000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/A100/00044,44,A100,16.023714542388916,0,1024,14.85,14.59,6.6e-07,0.1934,0.0009535,0.001477,0.0010890000000000001,1.8e-07,5.376,4.813,1.952,0.8178,0.1403,0.09875,1.801,0.9038,0.7141,0.1306,0.5228,0.5089,0.1256,1.788,0.1648,1.8459999999999999,2.635,0.2982,0.4525,0.2154,0.1489,pepper_diagnostics/p_p__Z_j_j/A100/00044/z2j/timers.csv,0,146123764,165.02086023014215,0.4382019551465541,9216000,8852260,140262,pepper_diagnostics/p_p__Z_j_j/A100/00044/event_data.hdf5,1.5831163194444445e-06,631665.524331734
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,2048,7200,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/A100/00045,45,A100,13.019645690917969,0,2048,12.2,11.94,4.3e-07,0.1981,0.0013570000000000001,0.0015890000000000001,0.001027,1.9e-07,4.3069999999999995,4.088,1.565,0.6618,0.113,0.0844,1.4369999999999998,0.7357,0.5712,0.1058,0.4171,0.4049,0.1035,1.432,0.1334,1.493,2.116,0.449,0.3674,0.1754,0.1182,pepper_diagnostics/p_p__Z_j_j/A100/00045/z2j/timers.csv,0,235686716,166.29491408245153,0.3478510912806742,14745600,14164894,226251,pepper_diagnostics/p_p__Z_j_j/A100/00045/event_data.hdf5,8.097330729166666e-07,1234974.8743718592
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,4096,5040,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/A100/00046,46,A100,10.016937017440796,0,4096,9.071,8.818999999999999,4.8e-07,0.1911,0.001831,0.001501,0.00103,2.1e-07,3.037,3.1689999999999996,1.1059999999999999,0.4717,0.07875,0.06823,1.014,0.5165,0.4056,0.07327,0.2939,0.2853,0.07135,1.011,0.09452,1.053,1.4969999999999999,0.5948,0.2626,0.1251,0.08337,pepper_diagnostics/p_p__Z_j_j/A100/00046/z2j/timers.csv,0,330764284,166.7149536167292,0.2942414128225946,20643840,19827409,317520,pepper_diagnostics/p_p__Z_j_j/A100/00046/event_data.hdf5,4.2719765314980156e-07,2340836.829572514
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,8192,3528,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/A100/00047,47,A100,8.014684915542603,0,8192,6.94,6.6770000000000005,4.3e-07,0.1909,0.01264,0.001465,0.001023,6.33e-06,2.169,2.636,0.7795,0.3348,0.05532,0.05687999999999999,0.7252,0.3699,0.2904,0.05161,0.2098,0.2023,0.05055,0.7131,0.06647,0.7565,1.073,0.7849,0.1877,0.08797,0.05875,pepper_diagnostics/p_p__Z_j_j/A100/00047/z2j/timers.csv,0,458030172,164.93557942194903,0.24739545789496575,28901376,27759709,439769,pepper_diagnostics/p_p__Z_j_j/A100/00047/event_data.hdf5,2.3102706251771544e-07,4328497.229294593
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,16384,2469,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/A100/00048,48,A100,7.013258218765259,0,16384,5.9239999999999995,5.67,4.4e-07,0.1913,0.002875,0.001519,0.001031,1.8e-07,1.84,2.47,0.5585,0.2469,0.038669999999999996,0.04698,0.5965,0.3486,0.2655,0.03557,0.172,0.149,0.03507,0.5119,0.046610000000000006,0.5581,0.8026,1.088,0.1417,0.06192999999999999,0.042960000000000005,pepper_diagnostics/p_p__Z_j_j/A100/00048/z2j/timers.csv,0,644020076,165.6611339804386,0.20952355554646587,40452096,38855649,618315,pepper_diagnostics/p_p__Z_j_j/A100/00048/event_data.hdf5,1.4016579017314703e-07,7134408.4656084655
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,32768,1975,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/A100/00049,49,A100,7.0130956172943115,0,32768,6.654,6.399,4.3e-07,0.1919,0.00305,0.001507,0.0010279999999999998,1.8e-07,2.484,2.766,0.4823,0.2268,0.03102,0.045630000000000004,0.9435,0.4641,0.3104,0.02868,0.1724,0.1378,0.02833,0.4445,0.03778,0.4839,0.6788,1.574,0.1382,0.05304,0.03528,pepper_diagnostics/p_p__Z_j_j/A100/00049/z2j/timers.csv,0,1035797988,166.55212461461835,0.16609840842488297,64716800,62167482,994537,pepper_diagnostics/p_p__Z_j_j/A100/00049/event_data.hdf5,9.8876953125e-08,10113580.24691358
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,65536,1580,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/A100/00050,50,A100,9.01548147201538,0,65536,7.899,7.643,4.3e-07,0.1933,0.002025,0.001492,0.001031,1.9e-07,3.1,3.5389999999999997,0.4145,0.2231,0.02521,0.04773,1.146,0.5442,0.4623,0.02333,0.18,0.1615,0.02301,0.3837,0.0308,0.4187,0.5874,2.496,0.1422,0.04838,0.03227,pepper_diagnostics/p_p__Z_j_j/A100/00050/z2j/timers.csv,0,1633878332,164.2230398889875,0.13041022965007631,103546880,99458205,1568804,pepper_diagnostics/p_p__Z_j_j/A100/00050/event_data.hdf5,7.381197772448575e-08,13547936.67408086
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,131072,1264,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/A100/00051,51,A100,11.018435001373291,0,131072,10.61,10.34,4.4e-07,0.2023,0.001725,0.00155,0.001068,1.8e-07,4.413,4.914,0.4401,0.2566,0.01995,0.05615,1.6880000000000002,0.7667,0.7024,0.01851,0.2149,0.1763,0.01838,0.4149,0.02516,0.3975,0.5314,3.924,0.1613,0.05354,0.04162,pepper_diagnostics/p_p__Z_j_j/A100/00051/z2j/timers.csv,0,2607276948,163.78755377717013,0.10299002170065648,165675008,159128297,2503521,pepper_diagnostics/p_p__Z_j_j/A100/00051/event_data.hdf5,6.241134450405458e-08,16022728.046421666
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,262144,1011,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/A100/00052,52,A100,16.022767066955566,0,262144,15.57,15.28,4.2e-07,0.2036,0.02597,0.0015789999999999999,0.0010810000000000001,1.9e-07,6.792999999999999,7.358,0.4495,0.3773,0.01605,0.07297999999999999,2.484,1.4,1.087,0.014780000000000001,0.2874,0.2203,0.01462,0.4286,0.020919999999999998,0.39,0.5415,6.337999999999999,0.24,0.06538,0.07174,pepper_diagnostics/p_p__Z_j_j/A100/00052/z2j/timers.csv,0,4262060548,167.36109861104947,0.08228262643040471,265027584,254611806,4092575,pepper_diagnostics/p_p__Z_j_j/A100/00052/event_data.hdf5,5.765437608184965e-08,17344737.17277487
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,524288,910,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/A100/00053,53,A100,26.03431534767151,0,524288,25.47,25.18,7e-07,0.2001,0.025490000000000002,0.001551,0.001048,1.9e-07,11.12,12.47,0.6546,0.5902,0.0147,0.1159,4.209,2.416,1.464,0.0135,0.4158,0.3419,0.013040000000000001,0.6324,0.022109999999999998,0.5114,0.8374,10.95,0.3956,0.08725,0.1072,pepper_diagnostics/p_p__Z_j_j/A100/00053/z2j/timers.csv,0,7600688220,165.80058796098447,0.061054568637102256,477102080,458343988,7298465,pepper_diagnostics/p_p__Z_j_j/A100/00053/event_data.hdf5,5.277696546617445e-08,18947660.04765687
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,1048576,273,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/A100/00054,54,A100,16.023135662078857,0,1048576,15.4,15.11,4.9e-07,0.2052,0.02516,0.0015140000000000002,0.001047,1.8e-07,6.646,7.615,0.3611,0.329,0.004534000000000001,0.06817000000000001,2.543,1.484,0.858,0.004168,0.2213,0.1868,0.004109000000000001,0.3528,0.008309,0.271,0.5892,6.611000000000001,0.2268,0.04492,0.057210000000000004,pepper_diagnostics/p_p__Z_j_j/A100/00054/z2j/timers.csv,0,4522515092,164.4186372991021,0.07848927808833205,286261248,274965761,4342635,pepper_diagnostics/p_p__Z_j_j/A100/00054/event_data.hdf5,5.2783952091203064e-08,18945152.084712114
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,128,1000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/A100/00055,55,A100,5.014028787612915,0,128,4.015,3.1489999999999996,5.3e-07,0.8059,0.0004053,0.001786,0.00103,1.7e-07,2.2769999999999997,0.3373,0.2403,0.1023,0.01832,0.0128,0.957,0.3878,0.2737,0.04919,0.1962,0.1158,0.04844,0.2222,0.01813,0.2263,0.108,0.001424,0.05512,0.02833,0.018690000000000002,pepper_diagnostics/p_p__Z_j_j_j/A100/00055/z3j/timers.csv,0,495564,73.77579136876511,3.6923736368673628,128000,119978,398,pepper_diagnostics/p_p__Z_j_j_j/A100/00055/event_data.hdf5,2.4601562499999996e-05,40647.82470625596
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,256,1000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/A100/00056,56,A100,5.0122692584991455,0,256,3.62,3.3480000000000003,4.4e-07,0.2121,0.0003403,0.0014470000000000002,0.001031,2e-07,2.406,0.4042,0.241,0.1063,0.01826,0.0127,1.0170000000000001,0.4104,0.2798,0.0489,0.1941,0.1157,0.04727,0.2232,0.01771,0.2292,0.1705,0.002384,0.05922,0.02804,0.01892,pepper_diagnostics/p_p__Z_j_j_j/A100/00056/z3j/timers.csv,0,975564,73.32778171822972,2.6067748307955694,256000,239363,793,pepper_diagnostics/p_p__Z_j_j_j/A100/00056/event_data.hdf5,1.3078125000000001e-05,76463.56033452807
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,512,1000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/A100/00057,57,A100,5.0110392570495605,0,512,3.782,3.503,4.2e-07,0.2178,0.001098,0.0014349999999999999,0.001051,1.8e-07,2.475,0.4847,0.2427,0.1081,0.01823,0.01289,1.053,0.4117,0.2891,0.05042,0.2003,0.1194,0.04916,0.2245,0.0182,0.233,0.2445,0.004292,0.06045,0.028460000000000003,0.019119999999999998,pepper_diagnostics/p_p__Z_j_j_j/A100/00057/z3j/timers.csv,0,2055564,76.75190664944671,1.883173571395385,512000,479127,1656,pepper_diagnostics/p_p__Z_j_j_j/A100/00057/event_data.hdf5,6.841796875e-06,146160.43391378818
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,1024,900,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/A100/00058,58,A100,4.0097551345825195,0,1024,3.498,3.2239999999999998,4.2e-07,0.2143,0.0003011,0.001492,0.001032,1.8e-07,2.248,0.4852,0.2179,0.09747,0.01646,0.01207,0.9507,0.3819,0.2606,0.04568,0.1817,0.1088,0.04467,0.2015,0.01644,0.2086,0.2665,0.007083,0.054729999999999994,0.02555,0.01709,pepper_diagnostics/p_p__Z_j_j_j/A100/00058/z3j/timers.csv,0,3615564,75.10416454728167,1.3929160832911676,921600,861624,2919,pepper_diagnostics/p_p__Z_j_j_j/A100/00058/event_data.hdf5,3.4982638888888886e-06,285856.07940446655
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,2048,720,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/A100/00059,59,A100,4.011006832122803,0,2048,2.872,2.597,4.3e-07,0.2151,0.00024639999999999997,0.0014789999999999998,0.0010550000000000002,1.9e-07,1.7930000000000001,0.41,0.1746,0.0786,0.01317,0.010459999999999999,0.7574,0.3081,0.2078,0.03645,0.1437,0.08607999999999999,0.035660000000000004,0.1615,0.013130000000000001,0.1672,0.23,0.009770000000000001,0.044219999999999995,0.02071,0.013590000000000001,pepper_diagnostics/p_p__Z_j_j_j/A100/00059/z3j/timers.csv,0,5420796,72.22095313900599,1.079177331653255,1474560,1378871,4489,pepper_diagnostics/p_p__Z_j_j_j/A100/00059/event_data.hdf5,1.7612033420138888e-06,567793.6080092414
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,4096,503,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/A100/00060,60,A100,3.009521722793579,0,4096,2.177,1.906,4.2e-07,0.2105,0.0003197,0.001544,0.001067,1.8e-07,1.32,0.2996,0.1243,0.05587999999999999,0.009238,0.008517,0.5428,0.2531,0.1515,0.025789999999999997,0.1042,0.06114,0.02528,0.1151,0.009216,0.1182,0.1654,0.01326,0.03149,0.01475,0.009585,pepper_diagnostics/p_p__Z_j_j_j/A100/00060/z3j/timers.csv,0,7703412,72.70408339431631,0.9167901684077518,2060288,1927577,6317,pepper_diagnostics/p_p__Z_j_j_j/A100/00060/event_data.hdf5,9.251133822067594e-07,1080948.5834207765
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,8192,352,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/A100/00061,61,A100,3.009054183959961,0,8192,1.67,1.3969999999999998,4.3e-07,0.2132,0.0002585,0.0014320000000000001,0.001068,1.9e-07,0.9339,0.2548,0.08874,0.04021,0.006489,0.007654,0.3937,0.157,0.1141,0.01793,0.0779,0.04381,0.0177,0.08217,0.006573000000000001,0.08613,0.1177,0.047560000000000005,0.02292,0.010459999999999999,0.006793,pepper_diagnostics/p_p__Z_j_j_j/A100/00061/z3j/timers.csv,0,10708644,72.7840699662423,0.7741601370555736,2883584,2698010,8842,pepper_diagnostics/p_p__Z_j_j_j/A100/00061/event_data.hdf5,4.844665527343749e-07,2064125.984251969
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,16384,246,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/A100/00062,62,A100,2.0077948570251465,0,16384,1.495,1.2209999999999999,4.5e-07,0.2124,0.0003543,0.0015300000000000001,0.001072,2e-07,0.8655,0.2041,0.06318,0.02949,0.004579,0.007044,0.3384,0.1621,0.1131,0.012620000000000001,0.06472,0.03153,0.012459999999999999,0.05849,0.004682,0.06318,0.08336,0.053279999999999994,0.01704,0.007444,0.00498,pepper_diagnostics/p_p__Z_j_j_j/A100/00062/z3j/timers.csv,0,15036492,73.0780577664792,0.6560560550815739,4030464,3766996,12407,pepper_diagnostics/p_p__Z_j_j_j/A100/00062/event_data.hdf5,3.029427877286585e-07,3300953.3169533173
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,32768,197,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/A100/00063,63,A100,3.008972406387329,0,32768,1.778,1.5,4.3e-07,0.2176,0.0002925,0.001429,0.001065,1.9e-07,1.176,0.1921,0.0537,0.0275,0.003703,0.007095000000000001,0.5088,0.2345,0.1219,0.0096,0.059660000000000005,0.02665,0.009557,0.049960000000000004,0.003743,0.05397999999999999,0.0674,0.06538,0.01705,0.0062759999999999995,0.004149,pepper_diagnostics/p_p__Z_j_j_j/A100/00063/z3j/timers.csv,0,24044340,73.21722738959662,0.5190968675267879,6455296,6037327,19907,pepper_diagnostics/p_p__Z_j_j_j/A100/00063/event_data.hdf5,2.3236734612944163e-07,4303530.666666667
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,65536,158,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/A100/00064,64,A100,3.0088400840759277,0,65536,2.049,1.77,4.3e-07,0.2163,0.00039380000000000003,0.0014210000000000002,0.001048,1.9e-07,1.453,0.1976,0.04761,0.0279,0.0029850000000000002,0.007587999999999999,0.6339,0.2645,0.1609,0.007883,0.06425,0.027860000000000003,0.007731999999999999,0.04455,0.003062,0.050460000000000005,0.05637,0.08296,0.0179,0.005953,0.00403,pepper_diagnostics/p_p__Z_j_j_j/A100/00064/z3j/timers.csv,0,37140036,70.70647083484096,0.40374745168922244,10354688,9681279,30831,pepper_diagnostics/p_p__Z_j_j_j/A100/00064/event_data.hdf5,1.7093706734572785e-07,5850106.214689266
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,131072,126,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/A100/00065,65,A100,4.009941577911377,0,131072,2.762,2.458,4.21e-07,0.2166,0.025939999999999998,0.001492,0.001029,2.3e-07,2.114,0.223,0.04774,0.032889999999999996,0.002396,0.00868,0.8892,0.4149,0.2346,0.00655,0.07902,0.02865,0.006385,0.04523,0.0025039999999999997,0.04457,0.04802,0.1167,0.02084,0.006525,0.0055130000000000005,pepper_diagnostics/p_p__Z_j_j_j/A100/00065/z3j/timers.csv,0,60206196,71.95397516698416,0.321910036941045,16515072,15450619,50091,pepper_diagnostics/p_p__Z_j_j_j/A100/00065/event_data.hdf5,1.4883374410962302e-07,6718906.427990235
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,262144,101,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/A100/00066,66,A100,5.011155366897583,0,262144,3.9419999999999997,3.661,4.2e-07,0.2183,0.0007024,0.0015689999999999999,0.001076,1.9e-07,3.236,0.2846,0.05245,0.04905,0.001945,0.01094,1.321,0.7239,0.3424,0.0050409999999999995,0.1007,0.0323,0.005028,0.05033,0.002117,0.04434,0.04166,0.173,0.032189999999999996,0.008326,0.008516,pepper_diagnostics/p_p__Z_j_j_j/A100/00066/z3j/timers.csv,0,102973284,76.76373824450744,0.26245087457048105,26476544,24788552,85666,pepper_diagnostics/p_p__Z_j_j_j/A100/00066/event_data.hdf5,1.3827333355894182e-07,7232052.4446872445
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,524288,91,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/A100/00067,67,A100,8.014612436294556,0,524288,6.89,6.6,6.4e-07,0.2248,0.001034,0.001662,0.001044,1.9e-07,5.992999999999999,0.4163,0.06888,0.07662000000000001,0.0017670000000000001,0.016069999999999997,2.398,1.401,0.6425,0.004883,0.1561,0.04871,0.004869,0.06669,0.0021899999999999997,0.05735,0.04233,0.2669,0.05244,0.011059999999999999,0.01311,pepper_diagnostics/p_p__Z_j_j_j/A100/00067/z3j/timers.csv,0,174456996,72.21850443856357,0.1899162450927941,47710208,44586677,145156,pepper_diagnostics/p_p__Z_j_j_j/A100/00067/event_data.hdf5,1.3833517556662086e-07,7228819.3939393945
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,1048576,27,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/A100/00068,68,A100,5.011006593704224,0,1048576,4.189,3.8930000000000002,4.3e-07,0.2296,0.0006206,0.001544,0.0010539999999999998,1.9e-07,3.485,0.3071,0.034789999999999995,0.04261,0.0005968,0.01031,1.403,0.8263,0.3669,0.001446,0.07934,0.02471,0.001438,0.034,0.0007912,0.029589999999999998,0.01567,0.1668,0.02995,0.0056890000000000005,0.006973999999999999,pepper_diagnostics/p_p__Z_j_j_j/A100/00068/z3j/timers.csv,0,103093284,71.88905103511715,0.24586451623199265,28311552,26481000,85733,pepper_diagnostics/p_p__Z_j_j_j/A100/00068/event_data.hdf5,1.3750570791739005e-07,7272425.378885178
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,128,100,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00069,69,A100,5.012483835220337,0,128,3.8789999999999996,1.66,4.3e-07,2.157,0.0002706,0.00203,0.001027,1.9e-07,1.5659999999999998,0.02665,0.02425,0.012490000000000001,0.00214,0.003979,0.7965,0.2474,0.1573,0.02613,0.1075,0.04258,0.02531,0.02238,0.001866,0.02598,0.0005151,0.00029739999999999996,0.006744,0.0034659999999999995,0.002269,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00069/z4j/timers.csv,0,151564,7.976550466747957,7.976550466747957,12800,11573,1,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00069/event_data.hdf5,0.0001296875,7710.843373493975
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,256,100,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00070,70,A100,3.0092527866363525,0,256,2.1519999999999997,1.7269999999999999,5.2e-07,0.3455,0.00035360000000000003,0.001715,0.001092,2.7e-07,1.633,0.028569999999999998,0.02324,0.01253,0.002176,0.003776,0.834,0.2537,0.1572,0.02648,0.1042,0.04147,0.02565,0.021419999999999998,0.001819,0.025960000000000004,0.002384,0.00031039999999999996,0.007035,0.003274,0.002207,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00070/z4j/timers.csv,0,151564,23.896431855116944,9.754724666418133,25600,23042,6,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00070/event_data.hdf5,6.746093749999999e-05,14823.393167342214
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,512,100,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00071,71,A100,3.009752035140991,0,512,2.15,1.7469999999999999,4.2e-07,0.3423,0.000285,0.001504,0.001034,2.9e-07,1.652,0.028560000000000002,0.02332,0.0126,0.00217,0.003721,0.8382,0.2663,0.1578,0.026510000000000002,0.1051,0.041510000000000005,0.02598,0.021480000000000003,0.001836,0.02588,0.0023870000000000002,0.0003103,0.007098,0.003275,0.002216,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00071/z4j/timers.csv,0,151564,11.94821592755847,4.877600540332469,51200,46188,6,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00071/event_data.hdf5,3.412109375e-05,29307.384087006296
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,1024,90,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00072,72,A100,3.0088300704956055,0,1024,1.9780000000000002,1.5730000000000002,4.2e-07,0.3424,0.0010539999999999998,0.001483,0.001033,2.9e-07,1.48,0.032,0.021419999999999998,0.01141,0.0019760000000000003,0.0036520000000000003,0.7518,0.2396,0.14,0.02367,0.09389,0.03718,0.02314,0.01976,0.001662,0.02348,0.007991,0.0003616,0.006447,0.002956,0.002001,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00072/z4j/timers.csv,0,151564,29.870539818896173,5.74777711218253,92160,83078,27,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00072/event_data.hdf5,1.7068142361111113e-05,58588.68404322949
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,2048,72,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00073,73,A100,3.0088369846343994,0,2048,1.659,1.247,4.2e-07,0.3492,0.0003273,0.0014119999999999998,0.001026,1.9e-07,1.165,0.031760000000000004,0.01772,0.009323999999999999,0.001611,0.0034799999999999996,0.5864,0.1911,0.1106,0.01847,0.07352,0.02955,0.01798,0.01637,0.001343,0.01914,0.01169,0.000407,0.005268999999999999,0.002424,0.001622,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00073/z4j/timers.csv,0,151564,35.95527941163429,4.985237794854229,147456,133078,52,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00073/event_data.hdf5,8.45675998263889e-06,118248.59663191659
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,4096,50,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00074,74,A100,2.0085747241973877,0,4096,1.396,0.9639,4.4e-07,0.3502,0.00030950000000000004,0.001549,0.001049,2e-07,0.9026,0.02505,0.01135,0.00662,0.001134,0.0032719999999999997,0.4575,0.142,0.08689,0.01411,0.05732999999999999,0.02169,0.01399,0.01042,0.0009308999999999999,0.01346,0.01015,0.0003116,0.0037579999999999996,0.001716,0.0011380000000000001,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00074/z4j/timers.csv,0,151564,22.90074719448707,3.3761599848020016,204800,184500,46,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00074/event_data.hdf5,4.70654296875e-06,212470.173254487
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,8192,35,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00075,75,A100,2.007661819458008,0,8192,1.117,0.7081,4.5e-07,0.3459,0.0002877,0.001425,0.0010630000000000001,2.1e-07,0.6571,0.02195,0.009184000000000001,0.004944,0.0008302,0.003258,0.3156,0.1249,0.06939,0.008924,0.04158,0.014509999999999999,0.008851999999999999,0.008509000000000001,0.0006747999999999999,0.010020000000000001,0.009163,0.0004481,0.002873,0.001225,0.0008402999999999999,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00075/z4j/timers.csv,0,151564,33.42655646400287,3.4471268626030422,286720,258517,94,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00075/event_data.hdf5,2.469656808035714e-06,404914.56009038276
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,16384,24,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00076,76,A100,2.008160352706909,0,16384,1.037,0.6265,4.2e-07,0.3469,0.0009396000000000001,0.0014349999999999999,0.0010539999999999998,1.8e-07,0.5853,0.019459999999999998,0.00639,0.00349,0.000603,0.003139,0.2574,0.1158,0.06059,0.0061329999999999996,0.03284,0.01015,0.006097,0.005919,0.000471,0.0072120000000000005,0.008428,0.0006579,0.002046,0.0008487,0.0005917,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00076/z4j/timers.csv,0,287564,28.033727952523012,2.7250228371787157,393216,354429,107,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00076/event_data.hdf5,1.5932718912760415e-06,627639.2657621709
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,32768,19,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00077,77,A100,2.007737159729004,0,32768,1.2309999999999999,0.8242,7.4e-07,0.3445,0.0003196,0.0013650000000000001,0.001072,1.8e-07,0.7849,0.0194,0.005567,0.003315,0.0005175,0.0031190000000000002,0.3834,0.1546,0.06547,0.004582999999999999,0.0294,0.008041,0.0045049999999999995,0.005193,0.00037349999999999997,0.006123,0.007268999999999999,0.0009109999999999999,0.002078,0.0007201000000000001,0.0005141,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00077/z4j/timers.csv,0,423564,38.64828616918584,2.5153143005864935,622592,562046,236,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00077/event_data.hdf5,1.3238204152960526e-06,755389.4685755884
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,65536,15,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00078,78,A100,2.007662534713745,0,65536,1.4609999999999999,1.051,4.6e-07,0.3474,0.00046819999999999994,0.001568,0.001038,2.1e-07,1.012,0.02019,0.004064,0.003428,0.0004212,0.003295,0.4879,0.1786,0.09347000000000001,0.003901,0.0316,0.007348,0.003912,0.003759,0.0003048,0.005208,0.005829,0.001085,0.0021739999999999997,0.0007391,0.0005119,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00078/z4j/timers.csv,0,559564,35.3851734961992,1.9159373109579099,983040,888666,341,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00078/event_data.hdf5,1.0691324869791667e-06,935337.773549001
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,131072,12,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00079,79,A100,3.008974552154541,0,131072,2.133,1.72,4.2e-07,0.3494,0.001045,0.001358,0.001077,1.9e-07,1.671,0.0275,0.004242,0.004017,0.00034989999999999994,0.0034219999999999997,0.7493,0.3272,0.1547,0.0035700000000000003,0.04395,0.007278,0.0035340000000000002,0.003988,0.0002539,0.005627,0.004675,0.0012490000000000001,0.00259,0.0007409,0.0006843,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00079/z4j/timers.csv,0,695564,31.93145363922096,1.4530961038945558,1572864,1417944,489,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00079/event_data.hdf5,1.0935465494791667e-06,914455.8139534884
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,262144,10,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00080,80,A100,4.010040998458862,0,262144,2.9010000000000002,2.485,4.2e-07,0.3505,0.0002523,0.0015630000000000002,0.001073,1.9e-07,2.406,0.05322999999999999,0.004803,0.006171,0.00033360000000000003,0.003626,1.048,0.5299,0.2158,0.00259,0.05171,0.006931999999999999,0.002564,0.004579,0.0002245,0.005155,0.003948,0.002026,0.004111999999999999,0.001009,0.001048,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00080/z4j/timers.csv,0,1239564,34.86231408012017,1.1658178036644464,2621440,2366295,895,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00080/event_data.hdf5,9.479522705078125e-07,1054905.4325955734
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,524288,10,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00081,81,A100,6.012219190597534,0,524288,5.027,4.604,4.3e-07,0.3573,0.00024819999999999996,0.001513,0.001026,2e-07,4.482,0.08237,0.008883,0.01051,0.0003089,0.004414,1.9180000000000001,1.023,0.4052,0.002457,0.079,0.009481,0.002437,0.008629000000000001,0.00025320000000000003,0.007178,0.004058,0.01078,0.007268000000000001,0.001477,0.001766,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00081/z4j/timers.csv,0,2735564,38.66640797198424,0.8870552486319444,5242880,4726367,1974,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00081/event_data.hdf5,8.781433105468751e-07,1138766.2901824499
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,1048576,10,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00082,82,A100,9.015920877456665,0,1048576,8.184,7.755,4.4e-07,0.3604,0.00034449999999999997,0.002264,0.001031,1.8e-07,7.545,0.1407,0.01904,0.01966,0.000308,0.005947999999999999,3.2960000000000003,1.71,0.6623,0.002048,0.1153,0.01376,0.00205,0.01873,0.00030260000000000004,0.01227,0.00427,0.005247,0.013930000000000001,0.002553,0.00317,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00082/z4j/timers.csv,0,3687564,25.58771212861044,0.5025242837867643,10485760,9444331,2623,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00082/event_data.hdf5,7.395744323730468e-07,1352128.9490651193
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,128,25,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/A100/00083,83,A100,7.014457941055298,0,128,6.454,1.8090000000000002,4.3e-07,4.581,0.00031560000000000003,0.001443,0.001143,1.9e-07,1.757,0.007258,0.007314,0.003682,0.000688,0.00314,1.031,0.2471,0.1447,0.022940000000000002,0.09268,0.03425,0.0226,0.0068379999999999995,0.0004758,0.007168000000000001,1.822e-05,1.13e-06,0.0020329999999999997,0.0009674,0.0006784,pepper_diagnostics/p_p__Z_j_j_j_j_j/A100/00083/z5j/timers.csv,0,8372,0.0,0.0,3200,2723,0,pepper_diagnostics/p_p__Z_j_j_j_j_j/A100/00083/event_data.hdf5,0.0005653125000000001,1768.933112216694
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,256,25,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/A100/00084,84,A100,3.009229898452759,0,256,2.523,1.965,4.1e-07,0.4966,0.0002694,0.001546,0.001049,1.8e-07,1.91,0.007449,0.007426,0.003773,0.0006917999999999999,0.0029649999999999998,1.103,0.2879,0.1469,0.02276,0.09086,0.03358,0.02252,0.006959,0.0004666,0.007309,1.699e-05,1.01e-06,0.0021550000000000002,0.0009404999999999999,0.0006746,pepper_diagnostics/p_p__Z_j_j_j_j_j/A100/00084/z5j/timers.csv,0,8372,0.0,0.0,6400,5463,0,pepper_diagnostics/p_p__Z_j_j_j_j_j/A100/00084/event_data.hdf5,0.00030703125,3256.997455470738
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,512,25,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/A100/00085,85,A100,3.008852958679199,0,512,2.5269999999999997,1.972,4.2e-07,0.4925,0.0003224,0.001482,0.001017,1.8e-07,1.9169999999999998,0.0076,0.007509999999999999,0.003786,0.0006883999999999999,0.002997,1.1079999999999999,0.289,0.147,0.02304,0.0912,0.0337,0.02264,0.00704,0.0004705,0.007337000000000001,1.669e-05,1.12e-06,0.002164,0.0009404999999999999,0.0006783,pepper_diagnostics/p_p__Z_j_j_j_j_j/A100/00085/z5j/timers.csv,0,8372,0.0,0.0,12800,11020,0,pepper_diagnostics/p_p__Z_j_j_j_j_j/A100/00085/event_data.hdf5,0.0001540625,6490.872210953346
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,1024,22,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/A100/00086,86,A100,3.009273052215576,0,1024,2.146,1.591,4.3e-07,0.4926,0.0002803,0.0022199999999999998,0.001033,1.9e-07,1.544,0.006965000000000001,0.006939,0.0033759999999999997,0.0006198,0.003002,0.8891,0.2387,0.1168,0.0182,0.07257999999999999,0.027739999999999997,0.01782,0.006520000000000001,0.00041900000000000005,0.006546,1.45e-05,9.8e-07,0.001939,0.0008333,0.0006006000000000001,pepper_diagnostics/p_p__Z_j_j_j_j_j/A100/00086/z5j/timers.csv,0,8372,0.0,0.0,22528,19247,0,pepper_diagnostics/p_p__Z_j_j_j_j_j/A100/00086/event_data.hdf5,7.062322443181819e-05,14159.648020113136
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,2048,18,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/A100/00087,87,A100,3.0090575218200684,0,2048,2.083,1.524,4.2e-07,0.4954,0.0007785,0.001498,0.001033,1.9e-07,1.48,0.008167,0.004888,0.002834,0.0005372,0.0029219999999999997,0.8447,0.2329,0.1118,0.01733,0.06974,0.02503,0.01696,0.004541,0.0003469,0.005575,0.001773,0.00023199999999999997,0.001629,0.0007017999999999999,0.0004999,pepper_diagnostics/p_p__Z_j_j_j_j_j/A100/00087/z5j/timers.csv,0,167564,40.021798783603714,15.125586979027007,36864,31587,7,pepper_diagnostics/p_p__Z_j_j_j_j_j/A100/00087/event_data.hdf5,4.1341145833333334e-05,24188.976377952757
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,4096,12,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/A100/00088,88,A100,2.0077898502349854,0,4096,1.514,0.9317,4.2e-07,0.5026,0.00028930000000000004,0.0015300000000000001,0.001065,1.7e-07,0.8988,0.008076,0.003972,0.002027,0.0003968,0.002939,0.5141,0.1381,0.06871000000000001,0.01038,0.04245,0.01515,0.01024,0.0037340000000000003,0.0002372,0.003788,0.002175,0.000322,0.001187,0.0004801,0.0003588,pepper_diagnostics/p_p__Z_j_j_j_j_j/A100/00088/z5j/timers.csv,0,167564,21.44024934835913,9.587980831804433,49152,41978,5,pepper_diagnostics/p_p__Z_j_j_j_j_j/A100/00088/event_data.hdf5,1.8955485026041666e-05,52755.17870559193
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,8192,10,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/A100/00089,89,A100,2.0078580379486084,0,8192,1.5030000000000001,0.9444,4.4e-07,0.4948,0.0002963,0.001507,0.001025,1.9e-07,0.9143,0.007855,0.003153,0.0017579999999999998,0.00034139999999999995,0.002876,0.4861,0.1846,0.07622000000000001,0.008485,0.04069,0.01305,0.008437,0.00295,0.0002031,0.0033049999999999998,0.001791,0.0002414,0.001039,0.00040869999999999996,0.00030839999999999996,pepper_diagnostics/p_p__Z_j_j_j_j_j/A100/00089/z5j/timers.csv,0,167564,10.291319687212383,5.145565621747618,81920,69931,4,pepper_diagnostics/p_p__Z_j_j_j_j_j/A100/00089/event_data.hdf5,1.15283203125e-05,86742.9055484964
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,16384,10,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/A100/00090,90,A100,3.0086941719055176,0,16384,1.93,1.3719999999999999,4.2e-07,0.4943,0.00029769999999999997,0.0014550000000000001,0.001045,1.8e-07,1.334,0.010759999999999999,0.002682,0.001759,0.0003409,0.002957,0.6589,0.2545,0.1146,0.01026,0.0555,0.01515,0.01026,0.0024760000000000003,0.0002061,0.003621,0.002634,0.00035239999999999995,0.001042,0.00040760000000000004,0.0003076,pepper_diagnostics/p_p__Z_j_j_j_j_j/A100/00090/z5j/timers.csv,0,167564,18.00980945262167,4.8131330776699395,163840,140277,14,pepper_diagnostics/p_p__Z_j_j_j_j_j/A100/00090/event_data.hdf5,8.3740234375e-06,119416.90962099127
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,32768,10,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/A100/00091,91,A100,4.009910821914673,0,32768,3.025,2.461,4.3e-07,0.4997,0.00116,0.0015019999999999999,0.00105,1.8e-07,2.41,0.01208,0.002888,0.002097,0.00034260000000000003,0.002956,1.286,0.4385,0.1653,0.01027,0.06556000000000001,0.0154,0.01027,0.002682,0.0002056,0.003803,0.002628,0.0003601,0.001324,0.0004351,0.0003372,pepper_diagnostics/p_p__Z_j_j_j_j_j/A100/00091/z5j/timers.csv,0,167564,10.934527167663155,2.6519476337019485,327680,280088,17,pepper_diagnostics/p_p__Z_j_j_j_j_j/A100/00091/event_data.hdf5,7.5103759765624996e-06,133149.12637139374
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,65536,10,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/A100/00092,92,A100,6.0121777057647705,0,65536,4.815,4.253,4.8e-07,0.498,0.0003409,0.001491,0.0010630000000000001,1.9e-07,4.18,0.020419999999999997,0.003604,0.0027670000000000004,0.0003391,0.003102,2.1959999999999997,0.6948,0.3126,0.01143,0.09312999999999999,0.016909999999999998,0.011470000000000001,0.003393,0.0002109,0.004225,0.003906,0.00036889999999999997,0.001731,0.0006047,0.00042889999999999996,pepper_diagnostics/p_p__Z_j_j_j_j_j/A100/00092/z5j/timers.csv,0,167564,23.477073036453252,2.7476326163584894,655360,562775,73,pepper_diagnostics/p_p__Z_j_j_j_j_j/A100/00092/event_data.hdf5,6.48956298828125e-06,154093.58100164589
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,131072,10,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/A100/00093,93,A100,11.01836633682251,0,131072,9.674,9.111,4.2e-07,0.4987,0.0003591,0.00155,0.001046,1.7e-07,8.992,0.02932,0.0045,0.003948,0.0003379,0.0034049999999999996,4.401,1.7169999999999999,0.6813,0.01351,0.1655,0.01945,0.01356,0.004287,0.000213,0.004854,0.0043159999999999995,0.0006692,0.002564,0.0007084,0.0006741000000000001,pepper_diagnostics/p_p__Z_j_j_j_j_j/A100/00093/z5j/timers.csv,0,319564,17.2058001020582,1.66328021800631,1310720,1119236,107,pepper_diagnostics/p_p__Z_j_j_j_j_j/A100/00093/event_data.hdf5,6.951141357421875e-06,143861.2666008122
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,262144,10,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/A100/00094,94,A100,17.02430033683777,0,262144,16.51,15.93,4.3e-07,0.5087,0.000309,0.001493,0.001073,1.8e-07,15.71,0.04891,0.005257,0.007435,0.00034219999999999997,0.003981,7.486000000000001,3.273,1.173,0.01182,0.2372,0.02102,0.01188,0.005027,0.0002306,0.006069,0.004344,0.0007174999999999999,0.005023,0.001193,0.001217,pepper_diagnostics/p_p__Z_j_j_j_j_j/A100/00094/z5j/timers.csv,0,319564,15.795145618758232,1.1509434012864546,2621440,2240619,194,pepper_diagnostics/p_p__Z_j_j_j_j_j/A100/00094/event_data.hdf5,6.076812744140625e-06,164559.94978028876
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,524288,10,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/A100/00095,95,A100,39.04882836341858,0,524288,37.77,37.18,4.3e-07,0.5152,0.00042860000000000006,0.002325,0.0010199999999999999,1.9e-07,36.73,0.08952,0.008347,0.01317,0.0003388,0.004758,17.25,7.864,2.803,0.01429,0.4484,0.02827,0.014209999999999999,0.008086,0.0002617,0.008826,0.004519,0.001596,0.00923,0.001816,0.002125,pepper_diagnostics/p_p__Z_j_j_j_j_j/A100/00095/z5j/timers.csv,0,927564,21.026454852141814,0.9193783116847181,5242880,4487809,523,pepper_diagnostics/p_p__Z_j_j_j_j_j/A100/00095/event_data.hdf5,7.091522216796875e-06,141013.44809037118
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,1048576,10,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/A100/00096,96,A100,58.07051873207092,0,1048576,57.4,56.81,4.3e-07,0.5208,0.00027360000000000004,0.001518,0.001062,1.8e-07,56.13,0.1687,0.0183,0.025639999999999996,0.0003418,0.00707,26.27,12.04,4.237,0.010790000000000001,0.6039,0.03225,0.01067,0.01798,0.0003238,0.01495,0.0046,0.002227,0.01842,0.0033090000000000003,0.0039109999999999995,pepper_diagnostics/p_p__Z_j_j_j_j_j/A100/00096/z5j/timers.csv,0,1383564,17.67358835048482,0.5966570170444566,10485760,8970995,878,pepper_diagnostics/p_p__Z_j_j_j_j_j/A100/00096/event_data.hdf5,5.417823791503906e-06,184575.954937511


==> JLSE_Plots/pepper_results/pepper/pepper_zjets/2023-11-06_zjets/pepper_main_skylake_vcldisabled.csv <==
process_string,process,process_input_type,batch_size,n_batches,seed,verbosity,collision_energy,mu2,use_cached_results,cache_path,integrator,diagnostic_output_enabled,diagnostic_path,proc_id,label,run_time,return_code,thread_count,Total Runtime,Event Generation Runtime,Optimisation Runtime,Initialisation Runtime,HDF5 Close Runtime,HDF5 Open Runtime,HDF5 Init Runtime,Unweighting Setup Runtime,EG Recursion,EG Output,EG PDF and AlphaS evaluation,EG Phase space,EG External State,EG RNG,EG-R Calculate currents,EG-R Momenta preparation,EG-R Currents preparation,EG-R IP reset,EG-R ME update,EG-R ME reset,EG-R IC reset,EG-PDF PDF,EG-PDF AlphaS,EG-O Filter non-zero,EG-O Pull non-zero,EG-O HDF5 write,EG-PS Fill Mom Weights,EG-PS Update weights,EG-PS Cuts,CSV Timer Filename,EG-R ME2 update,event_data_size,xs_mean,xs_sigma,n_trials,n_nonzero_after_cuts,n_nonzero,HDF5 Filename,event_period,event_rate
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,50,15000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/2xSkylake8180/00000,0,2xSkylake8180,15.026926040649414,255,16,13.32,13.21,1.9e-07,0.09066,0.01407,0.01826,0.00451,1.75e-07,0.3071,11.94,0.3775,0.3782,0.09215,0.07402,0.1942,0.02143,0.0248,0.0009365,0.02009,0.001645,0.01523,0.3726,0.004847,0.0,0.0,11.92,0.2829,0.0722,0.02135,pepper_diagnostics/p_p__Z/2xSkylake8180/00000/z0j/timers.csv,0.0,3109265236,1555.7605245744155,0.6020066545412881,12000000,11890790,4309934,pepper_diagnostics/p_p__Z/2xSkylake8180/00000/event_data.hdf5,1.7613333333333333e-05,56775.170325510975
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,50,15000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/2xSkylake8180/00001,1,2xSkylake8180,29.04545497894287,255,32,25.06,24.96,3.4e-07,0.056,0.04175,0.01923,0.006329,8.9e-08,0.2597,23.72,0.3892,0.3728,0.08773,0.08163,0.1569,0.02101,0.02356,0.0009465,0.01666,0.001661,0.01441,0.384,0.005234,0.0,0.0,23.69,0.2776,0.07251,0.02107,pepper_diagnostics/p_p__Z/2xSkylake8180/00001/z0j/timers.csv,0.0,6212295268,1554.2393833613028,0.4255855615535382,24000000,23781605,8611357,pepper_diagnostics/p_p__Z/2xSkylake8180/00001/event_data.hdf5,3.328e-05,30048.07692307692
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,50,15000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/2xSkylake8180/00002,2,2xSkylake8180,43.06114435195923,255,48,38.88,38.78,7.38e-07,0.07838,0.01432,0.04784,0.008438,1.58e-07,0.2877,37.35,0.4466,0.4332,0.1023,0.104,0.1737,0.02398,0.0284,0.001249,0.01658,0.001959,0.01661,0.441,0.005557,0.0,0.0,37.32,0.3249,0.08228,0.02392,pepper_diagnostics/p_p__Z/2xSkylake8180/00002/z0j/timers.csv,0.0,9319807612,1554.481902611865,0.3475015070947604,36000000,35672211,12918995,pepper_diagnostics/p_p__Z/2xSkylake8180/00002/event_data.hdf5,5.170666666666667e-05,19339.86591026302
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,50,15000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/2xSkylake8180/00003,3,2xSkylake8180,56.07294130325317,255,56,51.67,51.57,1.31e-07,0.08525,0.01759,0.04986,0.009189,1.77e-07,0.3103,50.05,0.4807,0.4596,0.1063,0.1005,0.1883,0.02627,0.02876,0.001161,0.01905,0.001993,0.01752,0.4749,0.005814,0.0,0.0,50.03,0.3455,0.08669,0.02546,pepper_diagnostics/p_p__Z/2xSkylake8180/00003/z0j/timers.csv,0.0,10873706476,1554.5564935508105,0.3217247765343034,42000000,41618174,15072948,pepper_diagnostics/p_p__Z/2xSkylake8180/00003/event_data.hdf5,6.876000000000001e-05,14543.339150668991
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,50,15000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/2xSkylake8180/00004,4,2xSkylake8180,201.2132053375244,255,112,194.3,194.1,2.61e-07,0.1932,0.05376,0.1396,0.02392,1.35e-07,0.654,191.1,0.9977,0.6794,0.238,0.1209,0.3461,0.07149,0.09369,0.001724,0.02988,0.007591,0.06184,0.9889,0.008754,0.0,0.0,191.1,0.5223,0.1084,0.04566,pepper_diagnostics/p_p__Z/2xSkylake8180/00004/z0j/timers.csv,0.0,21740902828,1554.0825719343622,0.2274794482152588,84000000,83238263,30136951,pepper_diagnostics/p_p__Z/2xSkylake8180/00004/event_data.hdf5,0.0002588,3863.987635239567
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,100,12000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/2xSkylake8180/00005,5,2xSkylake8180,22.036455392837524,255,16,3.58,3.516,3.07e-07,0.02525,0.03748,0.003388,0.003129,2.54e-07,0.3286,1.716,0.5625,0.6275,0.1337,0.1167,0.2163,0.03288,0.03276,0.001186,0.01447,0.002091,0.0136,0.5596,0.002985,0.0,0.0,1.692,0.4131,0.181,0.03248,pepper_diagnostics/p_p__Z/2xSkylake8180/00005/z0j/timers.csv,0.0,4964995468,1552.7776384504386,0.4757428443801739,19200000,19026043,6882378,pepper_diagnostics/p_p__Z/2xSkylake8180/00005/event_data.hdf5,2.93e-06,341296.92832764506
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,100,12000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/2xSkylake8180/00006,6,2xSkylake8180,45.06315732002258,255,32,6.456,4.306,2.52e-07,0.03712,2.11,0.01169,0.002633,2.02e-07,0.3497,1.037,0.6067,0.6605,0.1408,0.1225,0.2308,0.03474,0.03484,0.001287,0.01522,0.002232,0.01426,0.6033,0.003366,0.0,0.0,1.011,0.4365,0.189,0.03404,pepper_diagnostics/p_p__Z/2xSkylake8180/00006/z0j/timers.csv,0.0,9929536660,1552.6841896967337,0.3363927852774688,38400000,38051181,13764135,pepper_diagnostics/p_p__Z/2xSkylake8180/00006/event_data.hdf5,3.588333333333333e-06,278680.9103576405
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,100,12000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/2xSkylake8180/00007,7,2xSkylake8180,68.0901243686676,255,48,63.43,63.32,2.6e-07,0.08127,0.02443,0.05054,0.006398,1.48e-07,0.4712,61.03,0.7141,0.6337,0.2735,0.1223,0.2845,0.04848,0.04579,0.001604,0.02423,0.004209,0.03107,0.7067,0.00741,0.0,0.0,61.0,0.4771,0.1203,0.03427,pepper_diagnostics/p_p__Z/2xSkylake8180/00007/z0j/timers.csv,0.0,14897680468,1553.0412447763172,0.2746759073442672,57600000,57077096,20650946,pepper_diagnostics/p_p__Z/2xSkylake8180/00007/event_data.hdf5,5.276666666666666e-05,18951.358180669617
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,100,12000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/2xSkylake8180/00008,8,2xSkylake8180,80.09314775466919,255,56,75.81,75.66,6.29e-07,0.106,0.03579,0.0767,0.008123,1.44e-07,0.5026,73.27,0.7503,0.6697,0.2646,0.13,0.2966,0.05577,0.05406,0.001603,0.02533,0.003937,0.03325,0.7427,0.007581,0.0,0.0,73.23,0.5029,0.1282,0.03656,pepper_diagnostics/p_p__Z/2xSkylake8180/00008/z0j/timers.csv,0.0,17378517604,1552.856968535535,0.2542945216521871,67200000,66589667,24089855,pepper_diagnostics/p_p__Z/2xSkylake8180/00008/event_data.hdf5,6.305e-05,15860.428231562251
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,100,12000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/2xSkylake8180/00009,9,2xSkylake8180,362.3725266456604,255,112,354.6,354.4,3.74e-07,0.2019,0.0424,0.1315,0.02599,2.1e-07,1.144,349.6,1.729,1.054,0.3234,0.1874,0.5445,0.1388,0.1868,0.002011,0.045,0.01142,0.1629,1.719,0.009541,0.0,0.0,349.6,0.8156,0.1667,0.06718,pepper_diagnostics/p_p__Z/2xSkylake8180/00009/z0j/timers.csv,0.0,34762484932,1553.1018979871606,0.1798171517885748,134400000,133179458,48187396,pepper_diagnostics/p_p__Z/2xSkylake8180/00009/event_data.hdf5,0.0002953333333333,3386.0045146726866
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,250,7680,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/2xSkylake8180/00010,10,2xSkylake8180,30.045398473739624,255,16,27.74,27.66,3.28e-07,0.0641,0.01154,0.03636,0.005843,1.16e-07,0.5775,24.8,0.9911,0.8581,0.2085,0.1759,0.3712,0.05214,0.05761,0.001086,0.03132,0.002916,0.03521,0.9861,0.004919,0.0,0.0,24.76,0.6392,0.1702,0.04753,pepper_diagnostics/p_p__Z/2xSkylake8180/00010/z0j/timers.csv,0.0,7948493908,1553.644419277054,0.3761499248068856,30720000,30439886,11018002,pepper_diagnostics/p_p__Z/2xSkylake8180/00010/event_data.hdf5,1.440625e-05,69414.31670281995
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,250,7680,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/2xSkylake8180/00011,11,2xSkylake8180,57.06985855102539,255,32,53.49,53.4,7.12e-07,0.06759,0.01648,0.04168,0.004945,1.5e-07,0.6123,50.41,1.035,0.8767,0.2162,0.1776,0.3859,0.05914,0.06146,0.001258,0.03372,0.003339,0.03848,1.03,0.005415,0.0,0.0,50.37,0.6563,0.1717,0.04753,pepper_diagnostics/p_p__Z/2xSkylake8180/00011/z0j/timers.csv,0.0,15897624004,1553.6965837270686,0.2659770126318432,61440000,60881372,22037009,pepper_diagnostics/p_p__Z/2xSkylake8180/00011/event_data.hdf5,2.78125e-05,35955.05617977528
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,250,7680,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/2xSkylake8180/00012,12,2xSkylake8180,98.1204583644867,255,48,93.73,93.46,4.55e-07,0.09995,0.1666,0.06914,0.006065,3.08e-07,0.7548,89.91,1.262,0.9974,0.2503,0.1987,0.4293,0.09586,0.08208,0.001286,0.03733,0.007678,0.06818,1.256,0.005994,0.0,0.0,89.86,0.7525,0.1901,0.05322,pepper_diagnostics/p_p__Z/2xSkylake8180/00012/z0j/timers.csv,0.0,23851431484,1554.0008294229262,0.2171756406960709,92160000,91321997,33062541,pepper_diagnostics/p_p__Z/2xSkylake8180/00012/event_data.hdf5,4.8677083333333325e-05,20543.54804194308
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,250,7680,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/2xSkylake8180/00013,13,2xSkylake8180,115.1381528377533,255,56,110.7,110.6,2.38e-07,0.08636,0.03016,0.05397,0.007993,1.6e-07,0.821,106.8,1.349,1.073,0.2643,0.2141,0.4535,0.1246,0.09586,0.001407,0.03945,0.01061,0.05954,1.342,0.007367,0.0,0.0,106.8,0.8106,0.2037,0.05743,pepper_diagnostics/p_p__Z/2xSkylake8180/00013/z0j/timers.csv,0.0,27826716532,1553.994913321453,0.2010657581134145,107520000,106542271,38573010,pepper_diagnostics/p_p__Z/2xSkylake8180/00013/event_data.hdf5,5.760416666666666e-05,17359.855334538883
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,250,7680,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/2xSkylake8180/00014,14,2xSkylake8180,444.4550747871399,255,112,437.9,437.6,2.16e-07,0.1879,0.09016,0.1249,0.02362,1.89e-07,1.718,431.0,2.222,1.551,0.4995,0.2877,0.8823,0.262,0.2171,0.002034,0.06863,0.01498,0.2108,2.213,0.009577,0.0,0.0,431.0,1.187,0.2594,0.1028,pepper_diagnostics/p_p__Z/2xSkylake8180/00014/z0j/timers.csv,0.0,55664589100,1554.3163269787692,0.1421819896254838,215040000,213086190,77161649,pepper_diagnostics/p_p__Z/2xSkylake8180/00014/event_data.hdf5,0.0002279166666666,4387.568555758683
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,500,6144,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/2xSkylake8180/00016,16,2xSkylake8180,90.10965085029602,255,32,85.84,85.73,6.54e-07,0.06369,0.04018,0.03713,0.007197,1.6e-07,1.006,80.95,1.638,1.394,0.3534,0.2876,0.6081,0.104,0.1124,0.001284,0.05174,0.007889,0.08347,1.631,0.006652,0.0,0.0,80.89,1.048,0.2701,0.07483,pepper_diagnostics/p_p__Z/2xSkylake8180/00016/z0j/timers.csv,0.0,25459218988,1555.0810287045235,0.2103109961084996,98304000,97412057,35291297,pepper_diagnostics/p_p__Z/2xSkylake8180/00016/event_data.hdf5,2.7906901041666667e-05,35833.43053773475
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,500,6144,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/2xSkylake8180/00017,17,2xSkylake8180,152.18022465705872,255,48,147.5,147.4,1.79e-07,0.07584,0.03474,0.03147,0.008827,1.05e-07,1.295,141.7,1.91,1.625,0.4062,0.3342,0.6826,0.1721,0.1782,0.00141,0.05899,0.0126,0.1462,1.902,0.008164,0.0,0.0,141.6,1.229,0.3091,0.08578,pepper_diagnostics/p_p__Z/2xSkylake8180/00017/z0j/timers.csv,0.0,38179759108,1554.7114116240705,0.1717090719496811,147456000,146115523,52924393,pepper_diagnostics/p_p__Z/2xSkylake8180/00017/event_data.hdf5,4.798177083333333e-05,20841.24830393487
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,500,6144,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/2xSkylake8180/00018,18,2xSkylake8180,190.21908140182492,255,56,185.5,185.3,1.65e-07,0.08394,0.03707,0.04699,0.008103,1.72e-07,1.446,179.3,1.973,1.713,0.4289,0.3544,0.7152,0.2057,0.2143,0.001469,0.06152,0.01668,0.1837,1.964,0.008647,0.0,0.0,179.2,1.29,0.3293,0.09256,pepper_diagnostics/p_p__Z/2xSkylake8180/00018/z0j/timers.csv,0.0,44539202476,1554.5803868073751,0.1589691750539198,172032000,170468809,61739783,pepper_diagnostics/p_p__Z/2xSkylake8180/00018/event_data.hdf5,6.031901041666667e-05,16578.521316783594
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,500,6144,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/2xSkylake8180/00019,19,2xSkylake8180,673.6836659908295,255,112,666.4,666.2,3.23e-07,0.2013,0.07208,0.1324,0.03964,2.4e-07,2.843,655.7,3.319,2.682,0.8132,0.4642,1.414,0.5446,0.3889,0.002309,0.1171,0.02322,0.2702,3.307,0.0122,0.0,0.0,655.6,2.103,0.4148,0.1622,pepper_diagnostics/p_p__Z/2xSkylake8180/00019/z0j/timers.csv,0.0,89062007284,1554.297641729173,0.1124041885177713,344064000,340936335,123456868,pepper_diagnostics/p_p__Z/2xSkylake8180/00019/event_data.hdf5,0.0002168619791666,4611.227859501651
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,1000,3932,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/2xSkylake8180/00020,20,2xSkylake8180,55.075023889541626,255,16,53.73,53.65,3.39e-07,0.06479,0.01673,0.03232,0.005492,7.1e-08,1.214,47.92,1.882,1.736,0.4261,0.3622,0.7539,0.1135,0.1306,0.001183,0.06395,0.0108,0.1001,1.875,0.006529,0.0,0.0,47.85,1.297,0.3437,0.09455,pepper_diagnostics/p_p__Z/2xSkylake8180/00020/z0j/timers.csv,0.0,16285446796,1554.3647952790468,0.2628693679783055,62912000,62339827,22574693,pepper_diagnostics/p_p__Z/2xSkylake8180/00020/event_data.hdf5,1.3644455747711088e-05,73289.84156570364
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,1000,3932,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/2xSkylake8180/00021,21,2xSkylake8180,121.14956951141356,255,32,117.4,117.3,2.6e-07,0.05972,0.02404,0.0223,0.006751,1.97e-07,1.44,111.1,2.004,1.797,0.4527,0.3716,0.7806,0.1481,0.1834,0.001242,0.06718,0.01144,0.2038,1.995,0.008168,0.0,0.0,111.0,1.357,0.3447,0.09468,pepper_diagnostics/p_p__Z/2xSkylake8180/00021/z0j/timers.csv,0.0,32571295468,1554.349882838574,0.1858767755893141,125824000,124679345,45149926,pepper_diagnostics/p_p__Z/2xSkylake8180/00021/event_data.hdf5,2.983214649033571e-05,33520.88661551577
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,1000,3932,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/2xSkylake8180/00022,22,2xSkylake8180,205.2369453907013,255,48,201.2,201.0,6.96e-07,0.07628,0.06113,0.04026,0.007114,1.15e-07,1.747,193.9,2.279,2.072,0.5144,0.4282,0.8759,0.2158,0.2385,0.002143,0.07466,0.0166,0.2736,2.27,0.009118,0.0,0.0,193.8,1.562,0.3987,0.11,pepper_diagnostics/p_p__Z/2xSkylake8180/00022/z0j/timers.csv,0.0,48857226604,1554.3529310710464,0.1517665400395763,188736000,187019078,67725314,pepper_diagnostics/p_p__Z/2xSkylake8180/00022/event_data.hdf5,5.111902339776196e-05,19562.18905472637
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,1000,3932,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/2xSkylake8180/00023,23,2xSkylake8180,254.29094076156616,255,56,249.2,249.1,2.42e-07,0.08365,0.04156,0.04747,0.006888,1.22e-07,1.91,241.5,2.349,2.19,0.5375,0.453,0.9015,0.2639,0.2842,0.001924,0.07709,0.02154,0.3074,2.339,0.009511,0.0,0.0,241.4,1.65,0.421,0.1177,pepper_diagnostics/p_p__Z/2xSkylake8180/00023/z0j/timers.csv,0.0,56998386940,1554.310730498135,0.1405077944577074,220192000,218189757,79010582,pepper_diagnostics/p_p__Z/2xSkylake8180/00023/event_data.hdf5,6.335198372329603e-05,15784.825371336814
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,50,10000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00038,38,2xSkylake8180,7.017806529998779,255,16,5.456,5.209,3.66e-07,0.1749,0.07027,0.01581,0.005796,1.07e-07,0.4829,3.867,0.2055,0.4468,0.1104,0.06943,0.3305,0.04043,0.04151,0.001349,0.017,0.001229,0.03409,0.2027,0.002765,0.0,0.0,3.861,0.3111,0.08366,0.05103,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00038/z1j/timers.csv,0.0,444508500,385.96050467713104,0.5266342572915926,8000000,7828622,504241,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00038/event_data.hdf5,1.0418e-05,95987.7135726627
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,50,10000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00039,39,2xSkylake8180,11.023622989654541,255,32,6.907,6.828,3.6e-07,0.0657,0.008421,0.03832,0.007889,6.7e-08,0.4779,5.506,0.2059,0.4384,0.1027,0.0673,0.3257,0.04337,0.03935,0.001274,0.01664,0.001178,0.03416,0.2033,0.00258,0.0,0.0,5.502,0.3056,0.08112,0.05063,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00039/z1j/timers.csv,0.0,887682916,385.42583278415657,0.3721463780504294,16000000,15657653,1007069,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00039/event_data.hdf5,1.3656000000000001e-05,73227.88517867604
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,50,10000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00040,40,2xSkylake8180,14.02710223197937,255,48,9.817,9.724,1.64e-07,0.0768,0.01056,0.04278,0.008979,4.19e-07,0.5275,8.267,0.2274,0.4793,0.1155,0.07351,0.3583,0.04432,0.04566,0.001582,0.01841,0.001406,0.03945,0.2245,0.002891,0.0,0.0,8.263,0.3344,0.08853,0.05523,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00040/z1j/timers.csv,0.0,1330498620,385.13292519763996,0.3037432759093104,24000000,23486608,1509486,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00040/event_data.hdf5,1.9448e-05,51419.169066227885
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,50,10000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00041,41,2xSkylake8180,16.02919864654541,255,56,11.5,11.4,2.88e-07,0.08245,0.01329,0.04763,0.008055,1.57e-07,0.5468,9.846,0.2495,0.5098,0.1299,0.07752,0.3638,0.05006,0.04995,0.001471,0.01956,0.001406,0.04115,0.2463,0.003248,0.0,0.0,9.842,0.3557,0.09342,0.05934,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00041/z1j/timers.csv,0.0,1552433164,385.1816588767913,0.2812307636574361,28000000,27400704,1761259,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00041/event_data.hdf5,2.2800000000000002e-05,43859.649122807015
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,50,10000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00042,42,2xSkylake8180,43.05688977241516,255,112,36.11,35.88,3.01e-07,0.1815,0.03191,0.1048,0.02673,6.37e-07,1.122,32.94,0.4555,0.7893,0.2495,0.1108,0.7828,0.08674,0.09973,0.002733,0.03816,0.003352,0.07546,0.4508,0.004724,0.0,0.0,32.94,0.5605,0.1287,0.09847,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00042/z1j/timers.csv,0.0,3107665284,385.523925022315,0.19894204827984488,56000000,54802253,3525778,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00042/event_data.hdf5,7.176e-05,13935.340022296543
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,100,8000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00043,43,2xSkylake8180,9.023685455322266,255,16,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,710256388,385.4601510278078,0.41607841456399286,12800000,12526334,805733,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00043/event_data.hdf5,0.0,0.0
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,100,8000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00044,44,2xSkylake8180,15.028372764587402,255,32,10.85,10.76,1.74e-07,0.06331,0.02652,0.0229,0.007691,1.19e-07,0.7497,8.642,0.3472,0.7038,0.1728,0.1089,0.5122,0.06563,0.0636,0.001737,0.02662,0.001621,0.05799,0.3439,0.003281,0.0,0.0,8.633,0.4913,0.1303,0.081,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00044/z1j/timers.csv,0.0,1419253268,385.1469307133314,0.29409665513428,25600000,25052911,1610179,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00044/event_data.hdf5,1.345e-05,74349.44237918216
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,100,8000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00045,45,2xSkylake8180,21.037421226501465,255,48,16.32,16.23,2.52e-07,0.07575,0.01335,0.02874,0.00829,1.92e-07,0.8222,13.91,0.3892,0.7611,0.1879,0.1172,0.5593,0.07425,0.06976,0.001828,0.02927,0.001774,0.06399,0.3858,0.003425,0.0,0.0,13.9,0.5317,0.1397,0.08829,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00045/z1j/timers.csv,0.0,2132044612,385.73824075363194,0.24030612008605168,38400000,37579229,2418897,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00045/event_data.hdf5,2.02875e-05,49291.43561306223
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,100,8000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00046,46,2xSkylake8180,23.03587770462036,255,56,18.37,18.27,1.84e-07,0.08385,0.01349,0.04707,0.008406,1.93e-07,0.8473,15.84,0.4178,0.8073,0.1906,0.123,0.5769,0.07486,0.07179,0.001957,0.03019,0.001923,0.06654,0.414,0.003793,0.0,0.0,15.84,0.5633,0.1485,0.0937,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00046/z1j/timers.csv,0.0,2487692284,385.78334656553704,0.22249312094755153,44800000,43842500,2822334,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00046/event_data.hdf5,2.28375e-05,43787.62999452655
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,100,8000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00047,47,2xSkylake8180,66.0756630897522,255,112,60.29,60.07,2.21e-07,0.1753,0.02815,0.1109,0.02283,1.75e-07,1.689,55.68,0.746,1.144,0.4194,0.1651,1.201,0.1298,0.1449,0.003094,0.05677,0.003304,0.113,0.7412,0.004764,0.0,0.0,55.68,0.8067,0.19,0.1451,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00047/z1j/timers.csv,0.0,4973151828,385.6116351842236,0.1572979779031294,89600000,87684199,5642238,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00047/event_data.hdf5,7.50875e-05,13317.795904777759
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,250,5120,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00048,48,2xSkylake8180,10.021902084350586,255,16,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1136059316,385.3850667138093,0.32893223138634753,20480000,20041248,1288892,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00048/event_data.hdf5,0.0,0.0
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,250,5120,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00049,49,2xSkylake8180,17.028892278671265,255,32,13.62,13.54,4.03e-07,0.06499,0.0142,0.02779,0.005412,1.12e-07,1.115,10.41,0.5009,1.052,0.2526,0.1688,0.7768,0.09814,0.09684,0.001602,0.03967,0.002042,0.08052,0.4982,0.002706,0.0,0.0,10.4,0.7342,0.2005,0.1165,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00049/z1j/timers.csv,0.0,2270421740,385.0756120642167,0.232501832716954,40960000,40083185,2575807,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00049/event_data.hdf5,1.0578125e-05,94534.71196454948
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,250,5120,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00050,50,2xSkylake8180,23.034425973892212,255,48,18.61,18.51,1.99e-07,0.07827,0.01711,0.04534,0.008779,1.44e-07,1.213,15.09,0.5638,1.148,0.2738,0.1839,0.8446,0.1076,0.1058,0.001699,0.04354,0.002116,0.08686,0.5599,0.00391,0.0,0.0,15.08,0.804,0.2177,0.1251,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00050/z1j/timers.csv,0.0,3409546628,385.5284991346934,0.1899383062372768,61440000,60125247,3868279,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00050/event_data.hdf5,1.4460937500000002e-05,69151.80983252295
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,250,5120,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00051,51,2xSkylake8180,28.038418292999268,255,56,22.94,22.84,2.74e-07,0.08074,0.01302,0.03244,0.009272,1.38e-07,1.298,19.19,0.6021,1.22,0.2919,0.1936,0.9044,0.1154,0.1103,0.001873,0.04689,0.002628,0.09348,0.5988,0.00329,0.0,0.0,19.18,0.856,0.2309,0.132,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00051/z1j/timers.csv,0.0,3977433148,385.48853629137,0.17584079178224013,71680000,70146525,4512544,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00051/event_data.hdf5,1.784375e-05,56042.031523642734
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,250,5120,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00052,52,2xSkylake8180,87.09578013420105,255,112,80.8,80.59,3.3e-07,0.1659,0.03694,0.109,0.02445,2.56e-07,3.169,73.24,1.203,1.875,0.603,0.2726,1.943,0.355,0.3325,0.003148,0.1023,0.007458,0.3755,1.198,0.004892,0.0,0.0,73.22,1.343,0.3064,0.2236,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00052/z1j/timers.csv,0.0,7953078788,385.3932921882224,0.12432281813570266,143360000,140291583,9023108,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00052/event_data.hdf5,6.29609375e-05,15882.863878893162
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,50,5000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00053,53,2xSkylake8180,5.0180957317352295,255,16,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,63853892,165.9350845718841,0.666873867316145,4000000,3842151,61269,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00053/event_data.hdf5,0.0,0.0
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,50,5000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00054,54,2xSkylake8180,8.020548105239868,255,32,3.777,3.681,1.6e-07,0.08988,0.002704,0.04026,0.005392,1.72e-07,1.017,2.106,0.09998,0.3232,0.07282,0.04418,0.7755,0.06847,0.06472,0.001952,0.02268,0.001174,0.06968,0.09856,0.001419,0.0,0.0,2.106,0.2222,0.05745,0.04304,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00054/z2j/timers.csv,0.0,127585604,165.90198286262722,0.4716273909400799,8000000,7684758,122481,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00054/event_data.hdf5,1.4724000000000002e-05,67916.32708503124
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,50,5000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00055,55,2xSkylake8180,9.02117919921875,255,48,4.777,4.655,2.99e-07,0.1121,0.004519,0.02951,0.007659,1.91e-07,1.123,2.925,0.1074,0.3489,0.08158,0.04765,0.8547,0.0796,0.07157,0.002155,0.02479,0.001268,0.07522,0.106,0.001386,0.0,0.0,2.925,0.2403,0.06204,0.04607,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00055/z2j/timers.csv,0.0,191637164,166.089515041399,0.3851740314337589,12000000,11526488,183938,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00055/event_data.hdf5,1.862e-05,53705.69280343716
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,50,5000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00056,56,2xSkylake8180,9.021384954452515,255,56,5.582,5.444,1.87e-07,0.1269,0.005468,0.03641,0.008859,2.72e-07,1.176,3.621,0.1158,0.3716,0.08531,0.05024,0.8987,0.08013,0.07424,0.002356,0.02615,0.001314,0.07826,0.1142,0.001616,0.0,0.0,3.621,0.2559,0.06559,0.04951,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00056/z2j/timers.csv,0.0,223607020,166.11854479176583,0.3566999822432422,14000000,13447627,214613,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00056/event_data.hdf5,2.1776e-05,45922.11609110948
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,50,5000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00057,57,2xSkylake8180,22.03365921974182,255,112,15.8,15.48,5.53e-07,0.288,0.01832,0.08365,0.02545,2.3e-07,2.307,11.99,0.2205,0.5579,0.1657,0.0698,1.843,0.1366,0.1311,0.003853,0.04889,0.002446,0.1146,0.2181,0.002424,0.0,0.0,11.99,0.3841,0.0887,0.08424,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00057/z2j/timers.csv,0.0,445843860,165.69589321722418,0.25188126664790006,28000000,26894772,428063,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00057/event_data.hdf5,6.192e-05,16149.87080103359
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,100,4000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00058,58,2xSkylake8180,7.020397424697876,255,16,4.437,4.355,1.76e-07,0.07738,0.001921,0.01778,0.005009,1.23e-07,1.649,1.814,0.1653,0.5191,0.1175,0.07162,1.269,0.1116,0.1023,0.00269,0.03604,0.001531,0.1119,0.1637,0.001519,0.0,0.0,1.812,0.3576,0.09256,0.06831,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00058/z2j/timers.csv,0.0,101970212,165.7523547918932,0.5269084270586185,6400000,6147719,97872,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00058/event_data.hdf5,1.0887500000000002e-05,91848.45005740527
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,100,4000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00059,59,2xSkylake8180,10.023780584335327,255,32,5.738,5.637,2.46e-07,0.09292,0.004263,0.04342,0.006325,1.58e-07,1.576,3.198,0.1572,0.4998,0.1151,0.06891,1.204,0.1088,0.09954,0.002548,0.03457,0.00146,0.1106,0.1557,0.001526,0.0,0.0,3.197,0.3441,0.08905,0.06594,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00059/z2j/timers.csv,0.0,203404860,165.40768557260395,0.37229457400129173,12800000,12295769,195298,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00059/event_data.hdf5,1.40925e-05,70959.73035302466
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,100,4000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00060,60,2xSkylake8180,12.026525020599365,255,48,7.567,7.443,5.62e-07,0.1131,0.006305,0.02894,0.007785,1.38e-07,1.749,4.734,0.1748,0.5512,0.132,0.07589,1.34,0.1185,0.1112,0.002812,0.03843,0.001664,0.1215,0.1731,0.001703,0.0,0.0,4.734,0.3788,0.09804,0.07366,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00060/z2j/timers.csv,0.0,305146276,165.43030318178458,0.3039904907026463,19200000,18442829,292999,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00060/event_data.hdf5,1.8607499999999998e-05,53741.77079134758
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,100,4000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00061,61,2xSkylake8180,13.026644945144653,255,56,9.096,8.96,4.29e-07,0.1234,0.006719,0.03156,0.007698,1.58e-07,1.825,6.127,0.1832,0.5843,0.1353,0.07937,1.394,0.1257,0.1154,0.002953,0.03976,0.001689,0.1289,0.1815,0.001739,0.0,0.0,6.127,0.404,0.103,0.07655,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00061/z2j/timers.csv,0.0,356275676,165.51504708472692,0.28148638491497296,22400000,21516470,342025,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00061/event_data.hdf5,2.2400000000000002e-05,44642.85714285714
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,100,4000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00062,62,2xSkylake8180,31.042253017425537,255,112,24.46,24.13,7.451e-06,0.284,0.02629,0.08165,0.02309,1.32e-07,3.757,18.61,0.3474,0.8506,0.2843,0.1093,3.009,0.2233,0.2085,0.005466,0.07654,0.003046,0.2026,0.345,0.002405,0.0,0.0,18.62,0.5853,0.1359,0.1284,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00062/z2j/timers.csv,0.0,713066252,165.64781744735257,0.19911184382474956,44800000,43034532,684637,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00062/event_data.hdf5,6.0324999999999996e-05,16576.875259013676
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,250,2560,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00063,63,2xSkylake8180,7.019528388977051,255,16,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,163827308,166.4068859780463,0.41742708008553414,10240000,9835964,157228,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00063/event_data.hdf5,0.0,0.0
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,250,2560,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00064,64,2xSkylake8180,11.023817777633667,255,32,6.799,6.697,1.78e-07,0.09479,0.005453,0.02279,0.008426,1.28e-07,2.555,2.828,0.2358,0.7721,0.173,0.1089,1.938,0.1766,0.155,0.002705,0.05425,0.001921,0.2122,0.2344,0.001395,0.0,0.0,2.824,0.5325,0.1403,0.09894,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00064/z2j/timers.csv,0.0,326804436,166.0312565769044,0.2948117809986692,20480000,19673733,313738,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00064/event_data.hdf5,1.04640625e-05,95565.17843810662
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,250,2560,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00065,65,2xSkylake8180,13.026671886444092,255,48,8.742,8.615,2.93e-07,0.1123,0.009742,0.04508,0.008074,9.7e-08,2.793,4.362,0.2701,0.8541,0.1899,0.1206,2.131,0.191,0.1712,0.003033,0.05891,0.002211,0.2186,0.2684,0.001631,0.0,0.0,4.36,0.5906,0.155,0.1082,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00065/z2j/timers.csv,0.0,489997412,165.98846214044102,0.24098996930371028,30720000,29510299,470427,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00065/event_data.hdf5,1.34609375e-05,74289.0307603018
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,250,2560,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00066,66,2xSkylake8180,14.028798580169678,255,56,9.642,9.49,2.6e-07,0.1293,0.01628,0.03633,0.009072,1.93e-07,3.043,4.879,0.2928,0.9115,0.2069,0.1279,2.295,0.2106,0.1849,0.003255,0.06336,0.002307,0.2667,0.2912,0.00169,0.0,0.0,4.878,0.6286,0.1648,0.1176,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00066/z2j/timers.csv,0.0,571021900,165.80446666509008,0.22294713968646454,35840000,34428309,548205,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00066/event_data.hdf5,1.4828125e-05,67439.40990516334
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,250,2560,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00067,67,2xSkylake8180,34.046600341796875,255,112,27.32,27.02,2.06e-07,0.2632,0.02986,0.07767,0.02831,3.26e-07,6.446,17.68,0.6089,1.486,0.4324,0.1948,4.877,0.4625,0.4152,0.005773,0.1277,0.004752,0.5174,0.6062,0.002717,0.0,0.0,17.68,1.03,0.2374,0.218,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00067/z2j/timers.csv,0.0,1142544484,165.89714675714944,0.15762639587260427,71680000,68855686,1097082,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00067/event_data.hdf5,4.221875e-05,23686.158401184308
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,50,1000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00068,68,2xSkylake8180,4.014202833175659,255,16,2.518,1.735,5.73e-07,0.7796,0.0006491,0.01465,0.003408,9.7e-08,1.139,0.4591,0.01892,0.0827,0.01813,0.01051,0.9437,0.0587,0.04904,0.001604,0.01478,0.0005386,0.06395,0.01867,0.000249,0.0,0.0,0.4599,0.0558,0.01443,0.01237,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00068/z3j/timers.csv,0.0,3015564,74.08892441697755,1.4824802301919988,800000,748343,2500,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00068/event_data.hdf5,3.47e-05,28818.44380403458
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,50,1000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00069,69,2xSkylake8180,6.014672517776489,255,32,2.074,1.962,1.47e-07,0.1069,0.001207,0.04626,0.006624,1.59e-07,1.18,0.6342,0.02041,0.08646,0.01859,0.01098,0.9778,0.061,0.05087,0.001696,0.0152,0.0005387,0.06567,0.02013,0.0002842,0.0,0.0,0.6363,0.05846,0.01509,0.0128,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00069/z3j/timers.csv,0.0,6020796,74.11249287591014,1.0485958818777843,1600000,1496334,4998,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00069/event_data.hdf5,3.924e-05,25484.199796126402
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,50,1000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00070,70,2xSkylake8180,7.015948295593262,255,48,2.232,2.089,1.65e-07,0.1377,0.001662,0.05717,0.006298,1.12e-07,1.257,0.6753,0.02122,0.09225,0.01929,0.01159,1.041,0.06583,0.0542,0.001761,0.01628,0.0005763,0.07034,0.02092,0.0003046,0.0,0.0,0.6774,0.06243,0.0161,0.01362,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00070/z3j/timers.csv,0.0,9028644,74.08715119991894,0.8561778156679973,2400000,2244514,7497,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00070/event_data.hdf5,4.1779999999999996e-05,23934.89707994256
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,50,1000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00071,71,2xSkylake8180,7.015826940536499,255,56,2.502,2.34,1.65e-07,0.1541,0.001618,0.03286,0.008318,3.53e-07,1.414,0.7523,0.02385,0.09976,0.02213,0.01252,1.177,0.0714,0.05979,0.001986,0.01795,0.0006554,0.07805,0.02353,0.0003104,0.0,0.0,0.7545,0.06743,0.01724,0.01496,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00071/z3j/timers.csv,0.0,10588644,74.13994031187869,0.7927510759199025,2800000,2618723,8752,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00071/event_data.hdf5,4.679999999999999e-05,21367.52136752137
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,50,1000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00072,72,2xSkylake8180,13.021048784255981,255,112,6.104,5.736,1.79e-07,0.3495,0.005131,0.09721,0.02525,2.52e-07,2.818,2.525,0.0436,0.1485,0.04527,0.01757,2.418,0.1237,0.1115,0.003715,0.03489,0.001156,0.1115,0.04311,0.0004934,0.0,0.0,2.535,0.1001,0.02309,0.02515,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00072/z3j/timers.csv,0.0,20919108,73.57065813284363,0.5587984930189923,5600000,5236930,17359,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00072/event_data.hdf5,0.00011471999999999999,8716.87587168759
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,100,800,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00073,73,2xSkylake8180,4.014516353607178,255,16,2.947,2.852,5.29e-07,0.09113,0.0006241,0.04205,0.004431,9.9e-08,1.821,0.815,0.03165,0.1306,0.02824,0.01674,1.515,0.09443,0.07767,0.002121,0.02303,0.0007009,0.1016,0.03137,0.0002863,0.0,0.0,0.8157,0.08834,0.02278,0.01933,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00073/z3j/timers.csv,0.0,4940796,74.19209674307383,1.1735670628689856,1280000,1197478,4005,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00073/event_data.hdf5,3.565e-05,28050.490883590464
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,100,800,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00074,74,2xSkylake8180,7.015641450881958,255,32,3.026,2.912,1.63e-07,0.11,0.0008361,0.04799,0.005443,1.49e-07,1.808,0.8848,0.03081,0.1313,0.02892,0.01682,1.497,0.09445,0.07923,0.002143,0.02309,0.0007027,0.1037,0.03049,0.000319,0.0,0.0,0.8861,0.08902,0.0228,0.01935,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00074/z3j/timers.csv,0.0,9508644,73.12296477656598,0.8235816588377248,2560000,2394698,7889,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00074/event_data.hdf5,3.64e-05,27472.527472527476
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,100,800,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00075,75,2xSkylake8180,8.023279428482056,255,48,3.549,3.399,2.17e-07,0.1432,0.00146,0.0318,0.007969,2.32e-07,2.061,1.086,0.03719,0.1481,0.03372,0.01888,1.713,0.1047,0.08871,0.002407,0.02603,0.0007997,0.1163,0.03685,0.0003404,0.0,0.0,1.088,0.1006,0.0255,0.02183,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00075/z3j/timers.csv,0.0,14313876,73.36697177354417,0.6736923232138177,3840000,3592016,11871,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00075/event_data.hdf5,4.2487499999999996e-05,23536.33421594587
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,100,800,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00076,76,2xSkylake8180,9.02268123626709,255,56,4.305,4.144,2.24e-07,0.1528,0.001682,0.0634,0.00702,1.49e-07,2.121,1.763,0.03749,0.1544,0.03444,0.01967,1.763,0.1102,0.08965,0.002521,0.02689,0.0008525,0.1186,0.03712,0.0003709,0.0,0.0,1.765,0.105,0.02678,0.02255,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00076/z3j/timers.csv,0.0,16716492,73.42089469957874,0.623860747786405,4480000,4190483,13858,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00076/event_data.hdf5,5.1800000000000005e-05,19305.019305019305
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,100,800,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00077,77,2xSkylake8180,18.03056311607361,255,112,10.64,10.26,1.73e-07,0.3597,0.005269,0.09556,0.02608,1.35e-07,4.625,5.057,0.08205,0.2536,0.07961,0.02937,3.974,0.2046,0.1727,0.004975,0.055,0.001739,0.194,0.08152,0.0005333,0.0,0.0,5.067,0.1677,0.03913,0.04658,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00077/z3j/timers.csv,0.0,33414804,73.50244623189073,0.4415219292256741,8960000,8380534,27757,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00077/event_data.hdf5,0.00012825,7797.270955165692
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,250,512,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00078,78,2xSkylake8180,7.018415212631226,255,16,4.355,4.257,3.2e-07,0.09433,0.0006492,0.0385,0.003417,9.4e-08,3.02,0.907,0.04763,0.2044,0.04319,0.02683,2.495,0.1695,0.125,0.002572,0.03774,0.001037,0.1806,0.04734,0.0002893,0.0,0.0,0.9073,0.1387,0.03632,0.02927,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00078/z3j/timers.csv,0.0,7703412,73.94222379316419,0.9256397722751237,2048000,1915667,6385,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00078/event_data.hdf5,3.3257812499999996e-05,30068.123091378908
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,250,512,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00079,79,2xSkylake8180,9.021030902862549,255,32,4.868,4.752,2.37e-07,0.1101,0.002014,0.04563,0.006096,9.3e-08,2.973,1.446,0.04669,0.2036,0.04326,0.02665,2.457,0.1667,0.126,0.002466,0.03706,0.001022,0.1744,0.04641,0.0002808,0.0,0.0,1.448,0.1381,0.03608,0.02941,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00079/z3j/timers.csv,0.0,15276492,73.01834242214771,0.6506447953571084,4096000,3831173,12609,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00079/event_data.hdf5,3.7125e-05,26936.026936026934
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,250,512,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00080,80,2xSkylake8180,10.023718118667603,255,48,5.269,5.128,1.8e-07,0.1346,0.001621,0.0304,0.008964,1.2e-07,3.408,1.32,0.05706,0.2469,0.0494,0.03047,2.821,0.1858,0.1434,0.002823,0.04186,0.001219,0.202,0.05672,0.0003382,0.0,0.0,1.322,0.1729,0.04052,0.03334,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00080/z3j/timers.csv,0.0,22964340,73.40731650663783,0.5328099188499033,6144000,5746124,19011,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00080/event_data.hdf5,4.00625e-05,24960.998439937597
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,250,512,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00081,81,2xSkylake8180,10.023948669433594,255,56,5.637,5.476,3.6e-07,0.1522,0.002091,0.0546,0.008109,1.48e-07,3.502,1.58,0.05794,0.2386,0.05064,0.0315,2.9,0.1909,0.1477,0.002976,0.04374,0.001265,0.206,0.05761,0.000336,0.0,0.0,1.582,0.1624,0.04218,0.03393,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00081/z3j/timers.csv,0.0,26926956,73.92589512429196,0.4949123895377521,7168000,6703815,22336,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00081/event_data.hdf5,4.278125e-05,23374.72607742878
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,250,512,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00082,82,2xSkylake8180,23.034159660339355,255,112,16.85,16.46,2.34e-07,0.3687,0.005405,0.13,0.02654,2.59e-07,7.859,7.844,0.1065,0.3668,0.09842,0.04499,6.393,0.4775,0.3801,0.00594,0.09228,0.003153,0.4838,0.106,0.0005505,0.0,0.0,7.859,0.2491,0.05739,0.0602,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00082/z3j/timers.csv,0.0,53598348,73.76448986474594,0.34951679908903294,14336000,13408233,44571,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00082/event_data.hdf5,0.00012859375000000002,7776.427703523693
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,50,100,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00083,83,2xSkylake8180,5.018948793411255,255,16,3.222,1.279,1.62e-07,1.937,0.0006389,0.02659,0.003541,1.04e-07,0.9512,0.3061,0.002001,0.01062,0.002278,0.001249,0.8316,0.03641,0.02733,0.0009917,0.007234,0.0001869,0.04298,0.001973,2.781e-05,0.0,0.0,0.3071,0.007113,0.001771,0.001729,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00083/z4j/timers.csv,0.0,151564,40.78324369939958,7.2081300459825,80000,72127,32,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00083/event_data.hdf5,0.0002558,3909.3041438623927
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,50,100,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00084,84,2xSkylake8180,5.015995264053345,255,32,1.506,1.26,2.4e-07,0.2404,0.001009,0.08761,0.005967,1.68e-07,0.9563,0.2794,0.001868,0.0106,0.002352,0.00128,0.8355,0.03734,0.02711,0.001002,0.00723,0.0001845,0.04336,0.001841,2.763e-05,0.0,0.0,0.281,0.007055,0.001764,0.001767,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00084/z4j/timers.csv,0.0,151564,31.861909140155923,4.505264371495561,160000,144353,50,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00084/event_data.hdf5,0.000252,3968.253968253968
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,50,100,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00085,85,2xSkylake8180,4.0142903327941895,255,48,1.702,1.39,3.97e-07,0.3047,0.001298,0.05379,0.006428,1.59e-07,1.024,0.3383,0.002041,0.0114,0.002525,0.001362,0.8955,0.03907,0.0303,0.001076,0.00785,0.000196,0.04558,0.002013,2.76e-05,0.0,0.0,0.3405,0.007638,0.001891,0.001859,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00085/z4j/timers.csv,0.0,151564,28.888130953741367,3.50271142393279,240000,216472,68,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00085/event_data.hdf5,0.000278,3597.1223021582737
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,50,100,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00086,86,2xSkylake8180,6.016276121139526,255,56,2.011,1.659,4.3e-07,0.3405,0.002027,0.1133,0.007121,1.56e-07,1.074,0.5549,0.002167,0.01212,0.002635,0.00142,0.9379,0.04104,0.03239,0.001134,0.008357,0.0002116,0.04798,0.002135,3.162e-05,0.0,0.0,0.5578,0.008168,0.002003,0.001941,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00086/z4j/timers.csv,0.0,151564,29.13088835671399,3.2564728363777675,280000,252588,80,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00086/event_data.hdf5,0.0003318,3013.863773357444
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,50,100,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00087,87,2xSkylake8180,12.022470951080322,255,112,4.46,3.649,2.85e-07,0.7562,0.007394,0.1017,0.02292,2.37e-07,2.348,1.165,0.004887,0.02006,0.005508,0.002097,2.108,0.07761,0.05905,0.002293,0.01693,0.0004512,0.07333,0.004834,5.296e-05,0.0,0.0,1.176,0.01325,0.002853,0.003935,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00087/z4j/timers.csv,0.0,287564,30.18493421914896,2.3737505274955275,560000,505500,164,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00087/event_data.hdf5,0.0007298000000000001,1370.2384214853382
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,100,80,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00088,88,2xSkylake8180,4.016644716262817,255,16,2.303,2.092,3.67e-07,0.2054,0.0006699,0.07982,0.004516,1.48e-07,1.572,0.4884,0.003044,0.01649,0.003511,0.002017,1.379,0.05899,0.04556,0.001441,0.01169,0.0002669,0.06939,0.003017,2.691e-05,0.0,0.0,0.4894,0.01104,0.00284,0.002608,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00088/z4j/timers.csv,0.0,151564,27.879170497636434,4.711813995492338,128000,115487,35,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00088/event_data.hdf5,0.0002615,3824.091778202677
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,100,80,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00089,89,2xSkylake8180,6.017434120178223,255,32,2.423,2.167,4.57e-07,0.2477,0.0008208,0.03259,0.004926,9.5e-08,1.581,0.5535,0.003137,0.01668,0.003601,0.002049,1.385,0.05915,0.04677,0.001466,0.01178,0.0002566,0.07009,0.003108,2.898e-05,0.0,0.0,0.5552,0.01118,0.002811,0.002674,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00089/z4j/timers.csv,0.0,151564,29.87053981889618,3.448654292706303,256000,231059,75,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00089/event_data.hdf5,0.00027087499999999996,3691.73973234887
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,100,80,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00090,90,2xSkylake8180,7.016937732696533,255,48,2.697,2.38,4.03e-07,0.3086,0.001443,0.106,0.00636,1.6e-07,1.731,0.6104,0.003372,0.01816,0.004076,0.002213,1.518,0.06486,0.04992,0.00155,0.01291,0.0003116,0.07695,0.00334,3.248e-05,0.0,0.0,0.6127,0.01216,0.003058,0.002922,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00090/z4j/timers.csv,0.0,287564,29.73778186414553,2.8095501057841843,384000,346648,112,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00090/event_data.hdf5,0.00029749999999999997,3361.3445378151264
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,100,80,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00091,91,2xSkylake8180,8.019291400909424,255,56,2.879,2.522,2.43e-07,0.3468,0.001685,0.1167,0.008248,1.47e-07,1.822,0.6573,0.00358,0.01926,0.004284,0.002299,1.6,0.06834,0.05169,0.001632,0.01357,0.0003128,0.08007,0.003542,3.786e-05,0.0,0.0,0.6601,0.01293,0.003265,0.003058,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00091/z4j/timers.csv,0.0,287564,31.861909140155927,2.6924050258354604,448000,404425,140,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00091/event_data.hdf5,0.00031525,3172.0856463124505
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,100,80,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00092,92,2xSkylake8180,14.024263143539429,255,112,6.899,6.083,1.79e-07,0.7904,0.00701,0.1439,0.02484,1.51e-07,3.875,2.064,0.007519,0.0293,0.008596,0.003277,3.48,0.1282,0.09798,0.003251,0.02747,0.0007144,0.1226,0.007456,6.239e-05,0.0,0.0,2.076,0.01937,0.004237,0.005669,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00092/z4j/timers.csv,0.0,423564,32.098689983444565,1.9111714627923797,896000,808610,282,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00092/event_data.hdf5,0.000760375,1315.1405556468849
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,250,51,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00093,93,2xSkylake8180,5.018470764160156,255,16,3.441,3.229,1.95e-07,0.207,0.0009093,0.01412,0.003496,1.76e-07,2.375,0.8102,0.004348,0.02547,0.005271,0.00318,2.056,0.11,0.06681,0.001516,0.01777,0.0004489,0.1142,0.004322,2.621e-05,0.0,0.0,0.8112,0.01705,0.004446,0.003966,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00093/z4j/timers.csv,0.0,151564,33.486241762987405,4.0903337142937675,204000,184280,67,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00093/event_data.hdf5,0.00025325490196078434,3948.590895013936
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,250,51,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00094,94,2xSkylake8180,6.016224145889282,255,32,3.474,3.245,2.56e-07,0.222,0.0007489,0.06077,0.005919,1.08e-07,2.405,0.7928,0.004481,0.02538,0.005308,0.003192,2.074,0.1125,0.07002,0.001581,0.01787,0.0004423,0.1209,0.004453,2.767e-05,0.0,0.0,0.7949,0.017,0.004417,0.003961,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00094/z4j/timers.csv,0.0,287564,33.73613908957686,2.9244999146776145,408000,368198,137,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00094/event_data.hdf5,0.0002545098039215686,3929.1217257318954
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,250,51,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00095,95,2xSkylake8180,8.019979476928711,255,48,4.083,3.762,2.34e-07,0.3123,0.001666,0.04031,0.008696,1.56e-07,2.727,0.978,0.005413,0.02921,0.006175,0.003701,2.363,0.1246,0.07813,0.001776,0.0202,0.0005333,0.1294,0.00538,3.327e-05,0.0,0.0,0.9803,0.0196,0.005022,0.004576,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00095/z4j/timers.csv,0.0,423564,36.984804335239815,2.4929676053758865,612000,552260,224,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00095/event_data.hdf5,0.00029505882352941177,3389.154704944179
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,250,51,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00096,96,2xSkylake8180,9.02199387550354,255,56,4.311,3.942,3.17e-07,0.358,0.001911,0.09347,0.008451,1.59e-07,2.792,1.092,0.005404,0.02982,0.006143,0.003725,2.406,0.1306,0.08096,0.001784,0.0208,0.0005288,0.1416,0.005371,3.302e-05,0.0,0.0,1.095,0.02004,0.005141,0.00463,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00096/z4j/timers.csv,0.0,423564,35.98521502888198,2.275436256272627,714000,644273,254,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00096/event_data.hdf5,0.0003091764705882353,3234.398782343988
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,250,51,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00097,97,2xSkylake8180,17.023986101150513,255,112,10.57,9.764,3.24e-07,0.7894,0.003709,0.1087,0.02651,2.29e-07,6.241,3.352,0.01066,0.04838,0.01305,0.005692,5.33,0.3051,0.2177,0.003703,0.04547,0.001775,0.3165,0.0106,5.47e-05,0.0,0.0,3.362,0.03257,0.007026,0.008776,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00097/z4j/timers.csv,0.0,695564,35.86013046662983,1.6389421508138127,1428000,1288888,499,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00097/event_data.hdf5,0.0007658039215686274,1305.8172879967228
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,50,25,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00098,98,2xSkylake8180,8.017833709716797,255,16,6.502,2.702,1.44e-07,3.791,0.001252,0.02019,0.004359,1.01e-07,1.641,0.9508,0.0007288,0.003332,0.0006321,0.0003657,1.474,0.04882,0.03393,0.001369,0.007867,0.0002289,0.06307,0.0007217,7.118e-06,0.0,0.0,0.952,0.00224,0.0005219,0.000568,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00098/z5j/timers.csv,0.0,167564,10.53831135970548,10.53831135970548,20000,17195,1,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00098/event_data.hdf5,0.0021616,462.620281273131
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,50,25,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00099,99,2xSkylake8180,7.015945911407471,255,32,3.298,2.946,2.46e-07,0.3441,0.0007572,0.111,0.005461,1.08e-07,1.661,1.169,0.0006652,0.003298,0.0006466,0.0003811,1.49,0.04888,0.03445,0.00137,0.007938,0.0001936,0.06526,0.000658,7.12e-06,0.0,0.0,1.17,0.002202,0.0005234,0.0005705,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00099/z5j/timers.csv,0.0,167564,5.26915567985274,5.26915567985274,40000,34407,1,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00099/event_data.hdf5,0.0023568,424.3041412084182
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,50,25,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00100,100,2xSkylake8180,8.016404628753662,255,48,3.805,3.332,5.42e-07,0.4617,0.001691,0.1196,0.006785,3.05e-07,1.834,1.362,0.0007486,0.003743,0.0007147,0.0004012,1.646,0.0543,0.03646,0.001553,0.008778,0.0002371,0.07326,0.00074,8.559e-06,0.0,0.0,1.365,0.002538,0.0005774,0.000625,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00100/z5j/timers.csv,0.0,167564,17.5638522661758,7.854531687607892,60000,51468,5,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00100/event_data.hdf5,0.0026655999999999997,375.15006002400963
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,50,25,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00101,101,2xSkylake8180,9.01823353767395,255,56,4.093,3.584,1.62e-07,0.4986,0.001631,0.218,0.00725,1.47e-07,1.929,1.51,0.000908,0.003948,0.000795,0.0004298,1.735,0.05717,0.03878,0.001618,0.009194,0.0002803,0.07336,0.0008968,1.121e-05,0.0,0.0,1.513,0.002664,0.0006046,0.0006766,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00101/z5j/timers.csv,0.0,167564,18.06567661663797,7.375018183434456,70000,60018,6,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00101/event_data.hdf5,0.0028672000000000003,348.7723214285714
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,50,25,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00102,102,2xSkylake8180,16.023746490478516,255,112,9.518,8.571,3.95e-07,0.8784,0.003329,0.1033,0.0283,3.33e-07,4.222,3.905,0.002214,0.006755,0.001382,0.0006253,3.862,0.1087,0.07415,0.003244,0.01937,0.0005361,0.1241,0.0022,1.379e-05,0.0,0.0,3.915,0.004239,0.0008281,0.001682,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00102/z5j/timers.csv,0.0,167564,16.560203565251467,4.992910914366324,140000,119940,11,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00102/event_data.hdf5,0.0068568,145.84062536460158
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,100,20,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00103,103,2xSkylake8180,6.016927242279053,255,16,5.043,4.677,2.11e-07,0.3584,0.0006141,0.1499,0.004699,1.77e-07,3.556,1.107,0.0009641,0.005092,0.00108,0.0005883,3.209,0.1053,0.07075,0.002624,0.01643,0.0003536,0.126,0.0009564,7.766e-06,0.0,0.0,1.108,0.003385,0.0008245,0.0008809,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00103/z5j/timers.csv,0.0,167564,13.172889199631852,9.314493733954516,32000,27279,2,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00103/event_data.hdf5,0.0023385,427.6245456489203
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,100,20,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00104,104,2xSkylake8180,9.019040584564209,255,32,5.021,4.736,2.51e-07,0.2769,0.001157,0.03263,0.005757,1.49e-07,3.552,1.168,0.0008937,0.005085,0.001055,0.0005898,3.202,0.1056,0.07092,0.002622,0.01635,0.000425,0.128,0.000886,7.717e-06,0.0,0.0,1.169,0.00339,0.0008297,0.0008627,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00104/z5j/timers.csv,0.0,167564,13.172889199631852,6.586290225799432,64000,54684,4,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00104/event_data.hdf5,0.002368,422.2972972972973
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,100,20,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00105,105,2xSkylake8180,10.01908802986145,255,48,5.76,5.36,2.43e-07,0.3883,0.001654,0.06213,0.007404,1.51e-07,3.975,1.365,0.00108,0.005725,0.001162,0.000653,3.587,0.1177,0.07741,0.00296,0.01841,0.0005097,0.1414,0.001071,8.954e-06,0.0,0.0,1.368,0.00382,0.0009355,0.0009658,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00105/z5j/timers.csv,0.0,167564,17.563852266175804,6.209533116617682,96000,82035,8,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00105/event_data.hdf5,0.00268,373.13432835820896
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,100,20,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00106,106,2xSkylake8180,11.019730567932129,255,56,6.336,5.83,2.29e-07,0.4942,0.001567,0.1251,0.007059,9.2e-08,4.189,1.62,0.001207,0.006146,0.001262,0.0006937,3.779,0.1249,0.08183,0.002995,0.01932,0.000548,0.1503,0.001197,1.028e-05,0.0,0.0,1.623,0.004155,0.0009649,0.001023,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00106/z5j/timers.csv,0.0,167564,15.054730513864975,5.322484680716472,112000,95739,8,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00106/event_data.hdf5,0.002915,343.0531732418525
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,100,20,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00107,107,2xSkylake8180,22.033380031585693,255,112,15.41,14.44,4.9e-07,0.901,0.003647,0.1435,0.02456,2.01e-07,9.355,4.984,0.002971,0.009873,0.002649,0.001109,8.553,0.254,0.1728,0.006347,0.04261,0.001817,0.2528,0.002958,1.324e-05,0.0,0.0,4.994,0.006335,0.001261,0.002272,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00107/z5j/timers.csv,0.0,167564,15.995651170981532,3.879376697408082,224000,191569,17,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00107/event_data.hdf5,0.00722,138.50415512465375
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,250,12,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00108,108,2xSkylake8180,9.020570755004883,255,16,7.58,7.268,5.76e-07,0.3041,0.0007208,0.0948,0.003447,9.9e-08,4.626,2.625,0.001443,0.00739,0.001538,0.000906,4.063,0.1833,0.09779,0.002431,0.02134,0.0009516,0.2272,0.001436,7.365e-06,0.0,0.0,2.626,0.004898,0.001237,0.001254,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00108/z5j/timers.csv,0.0,167564,8.7819261330879,6.209694833906252,48000,40889,2,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00108/event_data.hdf5,0.0024226666666666667,412.76829939460646
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,250,12,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00109,109,2xSkylake8180,11.02034306526184,255,32,7.694,7.363,6.13e-07,0.3226,0.001098,0.01798,0.004624,8.6e-08,4.642,2.701,0.001536,0.007547,0.001587,0.0009566,4.093,0.1747,0.09083,0.002435,0.0211,0.0008423,0.2287,0.001529,6.759e-06,0.0,0.0,2.703,0.004998,0.001266,0.001281,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00109/z5j/timers.csv,0.0,167564,8.781926133087898,4.390894456495327,96000,81962,4,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00109/event_data.hdf5,0.0024543333333333335,407.44261849789484
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,250,12,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00110,110,2xSkylake8180,13.022793292999268,255,48,8.698,8.32,3.27e-07,0.3668,0.001152,0.02947,0.007438,1.16e-07,5.078,3.218,0.001858,0.008405,0.00184,0.00104,4.483,0.2006,0.1057,0.002664,0.02366,0.00149,0.2276,0.00185,8.541e-06,0.0,0.0,3.22,0.005591,0.001367,0.001445,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00110/z5j/timers.csv,0.0,167564,13.17288919963185,4.390841092806514,144000,122976,9,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00110/event_data.hdf5,0.002773333333333334,360.57692307692304
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,250,12,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00111,111,2xSkylake8180,14.02463960647583,255,56,9.44,8.95,1.69e-07,0.479,0.001943,0.05939,0.007104,1.86e-07,5.354,3.57,0.001983,0.008813,0.001849,0.001079,4.741,0.2109,0.1152,0.002873,0.02519,0.001206,0.2211,0.001974,8.441e-06,0.0,0.0,3.573,0.005878,0.001438,0.001494,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00111/z5j/timers.csv,0.0,167564,13.800169637709557,4.160783863748253,168000,143500,11,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00111/event_data.hdf5,0.002983333333333333,335.195530726257
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,250,12,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00112,112,2xSkylake8180,30.038482904434204,255,112,22.96,22.01,2.29e-07,0.8776,0.003811,0.12,0.0266,1.73e-07,11.63,10.28,0.003756,0.01425,0.004702,0.001655,10.1,0.5071,0.3169,0.005577,0.05544,0.004368,0.5536,0.003742,1.376e-05,0.0,0.0,10.29,0.009301,0.00189,0.003055,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00112/z5j/timers.csv,0.0,167564,15.682010951942678,3.136290173690877,336000,287508,25,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00112/event_data.hdf5,0.0073366666666666676,136.3016810540663


==> JLSE_Plots/pepper_results/pepper/pepper_zjets/2023-11-06_zjets/pepper_main_skylake_vclenabled.csv <==
process_string,process,process_input_type,batch_size,n_batches,seed,verbosity,collision_energy,mu2,use_cached_results,cache_path,integrator,diagnostic_output_enabled,diagnostic_path,proc_id,label,run_time,return_code,thread_count,Total Runtime,Event Generation Runtime,Optimisation Runtime,Initialisation Runtime,HDF5 Close Runtime,HDF5 Open Runtime,HDF5 Init Runtime,Unweighting Setup Runtime,EG Recursion,EG Output,EG PDF and AlphaS evaluation,EG Phase space,EG External State,EG RNG,EG-R Calculate currents,EG-R Momenta preparation,EG-R Currents preparation,EG-R IP reset,EG-R ME update,EG-R ME reset,EG-R IC reset,EG-PDF PDF,EG-PDF AlphaS,EG-O Filter non-zero,EG-O Pull non-zero,EG-O HDF5 write,EG-PS Fill Mom Weights,EG-PS Update weights,EG-PS Cuts,CSV Timer Filename,EG-R ME2 update,event_data_size,xs_mean,xs_sigma,n_trials,n_nonzero_after_cuts,n_nonzero,HDF5 Filename,event_period,event_rate
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,50,15000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/2xSkylake8180/00000,0,2xSkylake8180,3.011373281478882,0.0,16,1.85,1.8,5.14e-07,0.02524,0.002737,0.00156,0.002993,2.43e-07,0.2163,0.534,0.3698,0.4056,0.08664,0.07603,0.1401,0.02054,0.02266,0.0009085,0.009736,0.001556,0.008302,0.3672,0.002666,0.0,0.0,0.5383,0.2667,0.1162,0.02161,pepper_diagnostics/p_p__Z/2xSkylake8180/00000/z0j/timers.csv,0.0,194074884,1555.7605245744155,0.6020066545412881,12000000.0,11890790.0,4309934.0,pepper_diagnostics/p_p__Z/2xSkylake8180/00000/event_data.6.hdf5,2.4000000000000003e-06,416666.6666666666
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,50,15000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/2xSkylake8180/00001,1,2xSkylake8180,5.013902902603149,0.0,32,2.694,2.619,1.71e-07,0.02784,0.04501,0.003619,0.002033,2.08e-07,0.2188,0.6597,0.3582,0.4102,0.08767,0.07693,0.1422,0.02068,0.02181,0.0008605,0.009849,0.001629,0.008701,0.3555,0.002673,0.0,0.0,0.6432,0.27,0.1176,0.02157,pepper_diagnostics/p_p__Z/2xSkylake8180/00001/z0j/timers.csv,0.0,193858884,1554.2393833613028,0.4255855615535382,24000000.0,23781605.0,8611357.0,pepper_diagnostics/p_p__Z/2xSkylake8180/00001/event_data.26.hdf5,3.492e-06,286368.843069874
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,50,15000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/2xSkylake8180/00002,2,2xSkylake8180,7.018841981887817,0.0,48,4.373,4.307,2.04e-07,0.03291,0.02868,0.003985,0.003103,2.43e-07,0.2482,2.366,0.4094,0.4461,0.09889,0.0844,0.1619,0.02314,0.0251,0.001013,0.01115,0.001765,0.009728,0.4064,0.002996,0.0,0.0,2.348,0.2936,0.1278,0.02356,pepper_diagnostics/p_p__Z/2xSkylake8180/00002/z0j/timers.csv,0.0,195226884,1554.4819026118653,0.3475015070947604,36000000.0,35672211.0,12918995.0,pepper_diagnostics/p_p__Z/2xSkylake8180/00002/event_data.37.hdf5,5.742666666666668e-06,174135.12885999534
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,50,15000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/2xSkylake8180/00003,3,2xSkylake8180,11.02080488204956,0.0,56,5.828,5.404,2.67e-07,0.06913,0.3395,0.009986,0.002457,3.49e-07,0.2639,2.813,0.4445,0.4728,0.1128,0.08931,0.1721,0.02465,0.02603,0.001012,0.01197,0.001951,0.01037,0.4411,0.003429,0.0,0.0,2.806,0.3131,0.1328,0.02567,pepper_diagnostics/p_p__Z/2xSkylake8180/00003/z0j/timers.csv,0.0,195226884,1554.5564935508105,0.3217247765343033,42000000.0,41618174.0,15072948.0,pepper_diagnostics/p_p__Z/2xSkylake8180/00003/event_data.37.hdf5,7.205333333333333e-06,138786.08438193932
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,50,15000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/2xSkylake8180/00004,4,2xSkylake8180,26.03451418876648,0.0,112,20.03,13.4,2.63e-07,0.07464,6.502,0.01744,0.002236,1.29e-07,0.3142,11.29,0.5779,0.5363,0.1494,0.09992,0.1951,0.03075,0.03421,0.001181,0.01432,0.002674,0.01437,0.5736,0.004294,0.0,0.0,11.32,0.362,0.1421,0.03044,pepper_diagnostics/p_p__Z/2xSkylake8180/00004/z0j/timers.csv,0.0,194218884,1554.0825719343622,0.2274794482152588,84000000.0,83238263.0,30136951.0,pepper_diagnostics/p_p__Z/2xSkylake8180/00004/event_data.66.hdf5,1.7866666666666666e-05,55970.14925373135
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,100,12000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/2xSkylake8180/00005,5,2xSkylake8180,5.01672625541687,0.0,16,3.58,3.516,3.07e-07,0.02525,0.03748,0.003388,0.003129,2.54e-07,0.3286,1.716,0.5625,0.6275,0.1337,0.1167,0.2163,0.03288,0.03276,0.001186,0.01447,0.002091,0.0136,0.5596,0.002985,0.0,0.0,1.692,0.4131,0.181,0.03248,pepper_diagnostics/p_p__Z/2xSkylake8180/00005/z0j/timers.csv,0.0,309862476,1552.7776384504386,0.4757428443801739,19200000.0,19026043.0,6882378.0,pepper_diagnostics/p_p__Z/2xSkylake8180/00005/event_data.6.hdf5,2.93e-06,341296.92832764506
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,100,12000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/2xSkylake8180/00006,6,2xSkylake8180,10.020638942718506,0.0,32,6.456,4.306,2.52e-07,0.03712,2.11,0.01169,0.002633,2.02e-07,0.3497,1.037,0.6067,0.6605,0.1408,0.1225,0.2308,0.03474,0.03484,0.001287,0.01522,0.002232,0.01426,0.6033,0.003366,0.0,0.0,1.011,0.4365,0.189,0.03404,pepper_diagnostics/p_p__Z/2xSkylake8180/00006/z0j/timers.csv,0.0,309934476,1552.6841896967337,0.3363927852774688,38400000.0,38051181.0,13764135.0,pepper_diagnostics/p_p__Z/2xSkylake8180/00006/event_data.26.hdf5,3.588333333333333e-06,278680.9103576405
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,100,12000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/2xSkylake8180/00007,7,2xSkylake8180,16.030420780181885,0.0,48,11.47,7.486,1.89e-07,0.05188,3.905,0.009342,0.003285,2.86e-07,0.4285,3.605,0.755,0.7662,0.1842,0.142,0.2833,0.04014,0.04279,0.001452,0.01937,0.002876,0.01773,0.751,0.004017,0.0,0.0,3.599,0.5072,0.2151,0.04269,pepper_diagnostics/p_p__Z/2xSkylake8180/00007/z0j/timers.csv,0.0,310222476,1553.0412447763172,0.2746759073442672,57600000.0,57077096.0,20650946.0,pepper_diagnostics/p_p__Z/2xSkylake8180/00007/event_data.37.hdf5,6.238333333333333e-06,160299.22522041146
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,100,12000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/2xSkylake8180/00008,8,2xSkylake8180,17.0285906791687,0.0,56,13.87,8.677,2.58e-07,0.03279,5.139,0.004724,0.002991,1.92e-07,0.4076,4.698,0.7204,0.7431,0.1766,0.1382,0.2691,0.03868,0.04108,0.001423,0.01807,0.002659,0.01707,0.7167,0.003725,0.0,0.0,4.69,0.491,0.211,0.03989,pepper_diagnostics/p_p__Z/2xSkylake8180/00008/z0j/timers.csv,0.0,310222476,1552.856968535535,0.2542945216521871,67200000.0,66589667.0,24089855.0,pepper_diagnostics/p_p__Z/2xSkylake8180/00008/event_data.37.hdf5,7.230833333333334e-06,138296.64630632708
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,100,12000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/2xSkylake8180/00009,9,2xSkylake8180,39.049647092819214,0.0,112,32.62,21.85,4.29e-07,0.05355,10.67,0.0122,0.003146,3.12e-07,0.496,18.42,0.929,0.8533,0.2322,0.1554,0.3063,0.05088,0.05668,0.001609,0.02193,0.003894,0.0272,0.9241,0.004837,0.0,0.0,18.43,0.5806,0.2238,0.04718,pepper_diagnostics/p_p__Z/2xSkylake8180/00009/z0j/timers.csv,0.0,311089092,1553.1018979871606,0.1798171517885748,134400000.0,133179458.0,48187396.0,pepper_diagnostics/p_p__Z/2xSkylake8180/00009/event_data.66.hdf5,1.8208333333333337e-05,54919.908466819215
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,250,7680,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/2xSkylake8180/00010,10,2xSkylake8180,7.0201637744903564,0.0,16,5.013,4.976,1.63e-07,0.02948,0.006516,0.005135,0.001667,1.68e-07,0.5233,1.336,0.9234,1.009,0.2123,0.1869,0.3482,0.0513,0.05401,0.001374,0.02293,0.003036,0.02164,0.92,0.003379,0.0,0.0,1.297,0.6632,0.2927,0.05171,pepper_diagnostics/p_p__Z/2xSkylake8180/00010/z0j/timers.csv,0.0,495332868,1553.644419277054,0.3761499248068856,30720000.0,30439886.0,11018002.0,pepper_diagnostics/p_p__Z/2xSkylake8180/00010/event_data.6.hdf5,2.5916666666666667e-06,385852.0900321544
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,250,7680,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/2xSkylake8180/00011,11,2xSkylake8180,14.026431560516356,0.0,32,9.119,7.487,1.9e-07,0.04138,1.571,0.002397,0.003158,1.25e-07,0.5524,2.747,0.9896,1.058,0.2294,0.1953,0.3692,0.05369,0.0563,0.001411,0.02427,0.003318,0.02273,0.9861,0.003458,0.0,0.0,2.724,0.6969,0.305,0.05514,pepper_diagnostics/p_p__Z/2xSkylake8180/00011/z0j/timers.csv,0.0,497207484,1553.6965837270686,0.2659770126318432,61440000.0,60881372.0,22037009.0,pepper_diagnostics/p_p__Z/2xSkylake8180/00011/event_data.26.hdf5,3.899479166666666e-06,256444.5038065981
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,250,7680,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/2xSkylake8180/00012,12,2xSkylake8180,19.02749991416931,0.0,48,16.46,10.69,3.26e-07,0.04584,5.562,0.005949,0.003422,2.73e-07,0.594,4.149,1.077,1.125,0.2504,0.208,0.3953,0.05774,0.06004,0.001508,0.02633,0.003599,0.02474,1.073,0.003825,0.0,0.0,4.256,0.7439,0.3217,0.05791,pepper_diagnostics/p_p__Z/2xSkylake8180/00012/z0j/timers.csv,0.0,498002100,1554.0008294229262,0.2171756406960709,92160000.0,91321997.0,33062541.0,pepper_diagnostics/p_p__Z/2xSkylake8180/00012/event_data.37.hdf5,5.567708333333333e-06,179607.1094480823
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,250,7680,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/2xSkylake8180/00013,13,2xSkylake8180,25.03529381752014,0.0,56,20.35,13.9,5.01e-07,0.04948,6.372,0.005314,0.003125,2.34e-07,0.6193,7.72,1.118,1.124,0.2629,0.2078,0.4122,0.05953,0.06382,0.001647,0.02758,0.003781,0.0258,1.115,0.003817,0.0,0.0,7.696,0.7437,0.3206,0.05914,pepper_diagnostics/p_p__Z/2xSkylake8180/00013/z0j/timers.csv,0.0,498002100,1553.994913321453,0.2010657581134145,107520000.0,106542271.0,38573010.0,pepper_diagnostics/p_p__Z/2xSkylake8180/00013/event_data.37.hdf5,7.239583333333333e-06,138129.4964028777
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,250,7680,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/2xSkylake8180/00014,14,2xSkylake8180,63.07657051086426,0.0,112,54.33,39.74,2.6e-07,0.06751,14.32,0.0102,0.004562,4.06e-07,0.7711,32.72,1.463,1.256,0.3528,0.2327,0.4724,0.09755,0.08261,0.001743,0.03345,0.007496,0.04199,1.458,0.004852,0.0,0.0,32.87,0.8515,0.3352,0.06826,pepper_diagnostics/p_p__Z/2xSkylake8180/00014/z0j/timers.csv,0.0,495332868,1554.3163269787694,0.1421819896254838,215040000.0,213086190.0,77161649.0,pepper_diagnostics/p_p__Z/2xSkylake8180/00014/event_data.66.hdf5,2.069791666666667e-05,48314.04126824357
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,500,6144,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/2xSkylake8180/00015,15,2xSkylake8180,12.024580955505373,0.0,16,9.211,9.047,3.9e-07,0.02521,0.1214,0.001721,0.001985,2.1e-07,0.8,3.394,1.433,1.564,0.3251,0.2888,0.5376,0.07774,0.08195,0.00144,0.03483,0.004376,0.03433,1.429,0.003517,0.0,0.0,3.352,1.042,0.444,0.07677,pepper_diagnostics/p_p__Z/2xSkylake8180/00015/z0j/timers.csv,0.0,794648332,1555.431633134105,0.2974406139582725,49152000.0,48706196.0,17649723.0,pepper_diagnostics/p_p__Z/2xSkylake8180/00015/event_data.6.hdf5,2.944986979166667e-06,339560.07516303746
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,500,6144,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/2xSkylake8180/00016,16,2xSkylake8180,19.03146529197693,0.0,32,16.6,14.75,1.66e-07,0.03515,1.79,0.007358,0.001892,1.92e-07,0.8267,9.644,1.484,1.577,0.3375,0.296,0.5545,0.08019,0.08487,0.001507,0.03664,0.005051,0.03547,1.48,0.00351,0.0,0.0,9.605,1.05,0.4468,0.07926,pepper_diagnostics/p_p__Z/2xSkylake8180/00016/z0j/timers.csv,0.0,795368332,1555.0810287045235,0.2103109961084996,98304000.0,97412057.0,35291297.0,pepper_diagnostics/p_p__Z/2xSkylake8180/00016/event_data.26.hdf5,4.801432291666666e-06,208271.186440678
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,500,6144,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/2xSkylake8180/00017,17,2xSkylake8180,29.040995597839355,0.0,48,25.32,22.09,5.267e-06,0.03403,3.137,0.00561,0.00413,2.08e-07,0.9634,14.69,1.751,1.713,0.4133,0.3253,0.6461,0.09281,0.09822,0.001714,0.04302,0.005762,0.04089,1.747,0.003924,0.0,0.0,14.68,1.143,0.478,0.09088,pepper_diagnostics/p_p__Z/2xSkylake8180/00017/z0j/timers.csv,0.0,795152332,1554.7114116240705,0.1717090719496811,147456000.0,146115523.0,52924393.0,pepper_diagnostics/p_p__Z/2xSkylake8180/00017/event_data.37.hdf5,7.190755208333333e-06,139067.45133544592
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,500,6144,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/2xSkylake8180/00018,18,2xSkylake8180,35.04789137840271,0.0,56,31.87,28.11,2.18e-07,0.05351,3.663,0.01021,0.003641,2.89e-07,0.9908,18.79,1.822,1.738,0.434,0.3307,0.6613,0.09531,0.1024,0.001816,0.04461,0.006338,0.04328,1.818,0.004195,0.0,0.0,18.76,1.161,0.4828,0.09318,pepper_diagnostics/p_p__Z/2xSkylake8180/00018/z0j/timers.csv,0.0,795152332,1554.5803868073751,0.1589691750539198,172032000.0,170468809.0,61739783.0,pepper_diagnostics/p_p__Z/2xSkylake8180/00018/event_data.37.hdf5,9.150390625e-06,109284.95197438632
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,500,6144,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/2xSkylake8180/00019,19,2xSkylake8180,85.09491515159607,0.0,112,77.84,69.05,5.02e-07,0.09264,8.64,0.02805,0.005165,3.18e-07,1.258,53.4,2.343,2.016,0.603,0.3732,0.7704,0.1391,0.1491,0.001899,0.05413,0.01065,0.08534,2.337,0.006253,0.0,0.0,53.37,1.382,0.5239,0.1088,pepper_diagnostics/p_p__Z/2xSkylake8180/00019/z0j/timers.csv,0.0,794864332,1554.297641729173,0.1124041885177713,344064000.0,340936335.0,123456868.0,pepper_diagnostics/p_p__Z/2xSkylake8180/00019/event_data.66.hdf5,2.2477213541666668e-05,44489.50036205648
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,1000,3932,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/2xSkylake8180/00020,20,2xSkylake8180,14.030404329299929,0.0,16,12.31,10.79,1.69e-07,0.0349,1.444,0.008595,0.001815,1.97e-07,1.064,3.961,1.926,1.939,0.444,0.3619,0.712,0.1057,0.1096,0.001388,0.04622,0.005629,0.04964,1.922,0.003362,0.0,0.0,3.93,1.286,0.5534,0.09844,pepper_diagnostics/p_p__Z/2xSkylake8180/00020/z0j/timers.csv,0.0,1019794588,1554.3647952790468,0.2628693679783055,62912000.0,62339827.0,22574693.0,pepper_diagnostics/p_p__Z/2xSkylake8180/00020/event_data.6.hdf5,2.7441505595116988e-06,364411.49212233553
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,1000,3932,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/2xSkylake8180/00021,21,2xSkylake8180,24.037865161895752,0.0,32,21.92,18.34,1.89e-07,0.04061,3.537,0.00227,0.003225,2.05e-07,1.08,8.161,1.907,1.921,0.4391,0.3594,0.7242,0.1059,0.1111,0.001436,0.0473,0.006079,0.04986,1.904,0.003289,0.0,0.0,8.084,1.269,0.5543,0.09712,pepper_diagnostics/p_p__Z/2xSkylake8180/00021/z0j/timers.csv,0.0,1019290588,1554.349882838574,0.1858767755893141,125824000.0,124679345.0,45149926.0,pepper_diagnostics/p_p__Z/2xSkylake8180/00021/event_data.26.hdf5,4.664292980671413e-06,214394.7655398037
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,1000,3932,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/2xSkylake8180/00022,22,2xSkylake8180,35.048511028289795,0.0,48,30.21,25.53,2.77e-07,0.04544,4.603,0.003493,0.004331,2.35e-07,1.202,17.34,2.143,2.051,0.4972,0.3829,0.7979,0.1214,0.1269,0.001623,0.05253,0.006676,0.05707,2.139,0.003696,0.0,0.0,17.29,1.359,0.5862,0.1057,pepper_diagnostics/p_p__Z/2xSkylake8180/00022/z0j/timers.csv,0.0,1015322740,1554.3529310710464,0.1517665400395763,188736000.0,187019078.0,67725314.0,pepper_diagnostics/p_p__Z/2xSkylake8180/00022/event_data.37.hdf5,6.492878942014242e-06,154014.88444966706
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,1000,3932,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/2xSkylake8180/00023,23,2xSkylake8180,45.05739736557007,0.0,56,42.03,32.33,1.82e-07,0.04258,9.514,0.009515,0.003543,1.92e-07,1.24,23.47,2.2,2.122,0.5181,0.3979,0.8148,0.1269,0.1314,0.001493,0.05413,0.007233,0.0643,2.196,0.003896,0.0,0.0,23.54,1.409,0.6025,0.1101,pepper_diagnostics/p_p__Z/2xSkylake8180/00023/z0j/timers.csv,0.0,1015322740,1554.310730498135,0.1405077944577074,220192000.0,218189757.0,79010582.0,pepper_diagnostics/p_p__Z/2xSkylake8180/00023/event_data.37.hdf5,8.222278738555442e-06,121620.78564800497
p p -> Z,/projects/AtlasESP/data/multiprocess/pepper_data/z0j.csv,process_file,1000,3932,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/2xSkylake8180/00024,24,2xSkylake8180,107.11591529846191,0.0,112,99.86,89.66,6e-07,0.05679,9.929,0.005145,0.004638,4.37e-07,1.621,76.85,2.882,2.585,0.7476,0.4741,0.9535,0.2006,0.1995,0.001809,0.06743,0.0135,0.1313,2.874,0.008258,0.0,0.0,76.96,1.791,0.6573,0.1357,pepper_diagnostics/p_p__Z/2xSkylake8180/00024/z0j/timers.csv,0.0,1020229204,1554.1463293608078,0.0993521176320469,440384000.0,436374957.0,158003156.0,pepper_diagnostics/p_p__Z/2xSkylake8180/00024/event_data.66.hdf5,2.2802644964394703e-05,43854.56167744815
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,50,10000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00025,25,2xSkylake8180,4.016531467437744,0.0,16,2.909,2.742,2.03e-07,0.1648,0.001201,0.00246,0.001705,1.58e-07,0.4807,0.1081,0.2228,0.5346,0.1211,0.07699,0.3458,0.04265,0.04021,0.001718,0.01495,0.001288,0.02135,0.221,0.001853,0.0,0.0,0.1036,0.3487,0.134,0.05127,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00025/z1j/timers.csv,0.0,27604036,385.96050467713104,0.5266342572915926,8000000.0,7828622.0,504241.0,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00025/event_data.6.hdf5,5.484e-06,182348.6506199854
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,50,10000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00026,26,2xSkylake8180,12.023366689682009,0.0,32,8.541,5.236,3.92e-07,0.03659,0.0007036,0.00742,0.001735,2.06e-07,0.399,0.1053,0.1897,0.4902,0.09585,0.0702,0.2807,0.0384,0.03436,0.001621,0.01217,0.001083,0.01982,0.188,0.001683,0.0,0.0,3.366,0.3209,0.1253,0.04342,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00026/z1j/timers.csv,0.0,27604036,385.42583278415657,0.3721463780504294,16000000.0,15657653.0,1007069.0,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00026/event_data.26.hdf5,1.0472e-05,95492.74255156609
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,50,10000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00027,27,2xSkylake8180,4.015284299850464,0.0,48,1.668,1.613,2.44e-07,0.04947,0.002183,0.00193,0.005368,1.62e-07,0.4795,0.1076,0.225,0.5643,0.1138,0.07904,0.3406,0.04494,0.0406,0.001866,0.01456,0.001283,0.02279,0.2231,0.001924,0.0,0.0,0.1046,0.3669,0.1447,0.05188,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00027/z1j/timers.csv,0.0,27340036,385.13292519764,0.3037432759093104,24000000.0,23486608.0,1509486.0,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00027/event_data.37.hdf5,3.226e-06,309981.4011159331
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,50,10000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00028,28,2xSkylake8180,5.015477418899536,0.0,56,1.921,1.857,2.04e-07,0.05762,0.002572,0.007386,0.003437,1.44e-07,0.5312,0.1112,0.2512,0.6102,0.1301,0.08507,0.3775,0.04784,0.04748,0.002239,0.01654,0.001418,0.0238,0.249,0.002149,0.0,0.0,0.1077,0.3995,0.1518,0.05812,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00028/z1j/timers.csv,0.0,27340036,385.1816588767913,0.2812307636574361,28000000.0,27400704.0,1761259.0,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00028/event_data.37.hdf5,3.714e-06,269251.4808831449
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,50,10000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00029,29,2xSkylake8180,8.019060134887695,0.0,112,2.973,2.844,3.14e-07,0.06959,0.05104,0.002968,0.004796,1.5e-07,0.8978,0.2496,0.4205,0.8598,0.2251,0.1163,0.6659,0.06947,0.07159,0.002657,0.02866,0.002377,0.03319,0.417,0.00344,0.0,0.0,0.2463,0.5651,0.1981,0.09546,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00029/z1j/timers.csv,0.0,27868036,385.523925022315,0.1989420482798448,56000000.0,54802253.0,3525778.0,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00029/event_data.66.hdf5,5.688e-06,175808.7201125176
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,100,8000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00030,30,2xSkylake8180,4.014168739318848,0.0,16,2.24,2.197,2.78e-07,0.03986,0.001308,0.002216,0.002015,1.22e-07,0.6482,0.1348,0.3152,0.7875,0.1543,0.1102,0.4629,0.06304,0.05489,0.002267,0.01936,0.001547,0.0317,0.3135,0.001619,0.0,0.0,0.1292,0.5108,0.2029,0.07322,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00030/z1j/timers.csv,0.0,44438196,385.4601510278078,0.4160784145639928,12800000.0,12526334.0,805733.0,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00030/event_data.6.hdf5,2.74625e-06,364132.9085116067
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,100,8000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00031,31,2xSkylake8180,4.014211893081665,0.0,32,2.265,2.222,3.45e-07,0.0382,0.002103,0.01088,0.00314,5.09e-07,0.6177,0.141,0.3038,0.7758,0.1477,0.1083,0.4394,0.05986,0.05338,0.002296,0.01833,0.001483,0.03112,0.3023,0.001511,0.0,0.0,0.1359,0.5043,0.2011,0.06981,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00031/z1j/timers.csv,0.0,44262196,385.1469307133314,0.29409665513428,25600000.0,25052911.0,1610179.0,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00031/event_data.26.hdf5,2.7775e-06,360036.00360036
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,100,8000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00032,32,2xSkylake8180,5.015065670013428,0.0,48,2.461,2.416,1.38e-07,0.03721,0.004313,0.005797,0.001698,2.07e-07,0.688,0.1925,0.3331,0.8355,0.1619,0.1204,0.4923,0.0654,0.05859,0.002489,0.02028,0.001675,0.03404,0.3314,0.001645,0.0,0.0,0.1873,0.5464,0.2151,0.07335,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00032/z1j/timers.csv,0.0,44526196,385.738240753632,0.2403061200860516,38400000.0,37579229.0,2418897.0,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00032/event_data.37.hdf5,3.0200000000000003e-06,331125.8278145695
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,100,8000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00033,33,2xSkylake8180,5.01444673538208,0.0,56,2.604,2.553,2.62e-07,0.03659,0.01028,0.002982,0.001782,1.95e-07,0.713,0.1867,0.3436,0.8643,0.1675,0.1225,0.5061,0.06983,0.06242,0.002218,0.02111,0.001684,0.036,0.3419,0.001643,0.0,0.0,0.1818,0.5657,0.2223,0.07574,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00033/z1j/timers.csv,0.0,44526196,385.783346565537,0.2224931209475515,44800000.0,43842500.0,2822334.0,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00033/event_data.37.hdf5,3.19125e-06,313356.83509596554
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,100,8000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00034,34,2xSkylake8180,9.01754355430603,0.0,112,4.55,4.38,2.83e-07,0.09343,0.06495,0.01347,0.003376,2.52e-07,1.403,0.2901,0.6648,1.337,0.3542,0.1845,1.047,0.1104,0.1119,0.003553,0.04422,0.003243,0.05521,0.6617,0.003188,0.0,0.0,0.2837,0.8691,0.3168,0.1501,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00034/z1j/timers.csv,0.0,44878196,385.6116351842236,0.1572979779031294,89600000.0,87684199.0,5642238.0,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00034/event_data.66.hdf5,5.475e-06,182648.401826484
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,250,5120,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00035,35,2xSkylake8180,5.020177364349365,0.0,16,3.552,3.443,2.7e-07,0.1057,0.001457,0.001717,0.001865,1.56e-07,1.011,0.2078,0.4967,1.226,0.2369,0.1716,0.7223,0.09793,0.09284,0.002274,0.02947,0.00212,0.04996,0.4953,0.001382,0.0,0.0,0.1995,0.7992,0.317,0.1098,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00035/z1j/timers.csv,0.0,70968052,385.3850667138093,0.3289322313863476,20480000.0,20041248.0,1288892.0,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00035/event_data.6.hdf5,2.68984375e-06,371768.8062735986
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,250,5120,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00036,36,2xSkylake8180,5.016027688980103,0.0,32,3.43,3.382,2.67e-07,0.04322,0.003017,0.001884,0.003018,1.58e-07,1.006,0.198,0.4916,1.224,0.2365,0.1718,0.7221,0.09594,0.08897,0.002063,0.02958,0.002149,0.05147,0.4902,0.001352,0.0,0.0,0.1899,0.7991,0.3167,0.108,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00036/z1j/timers.csv,0.0,71058668,385.0756120642167,0.232501832716954,40960000.0,40083185.0,2575807.0,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00036/event_data.26.hdf5,2.6421875e-06,378474.275576582
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,250,5120,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00037,37,2xSkylake8180,6.017623901367188,0.0,48,3.81,3.766,2.65e-07,0.03443,0.006387,0.001637,0.002252,1.36e-07,1.061,0.2205,0.5353,1.314,0.2485,0.1848,0.7557,0.104,0.09739,0.002266,0.03071,0.002231,0.05372,0.5339,0.001423,0.0,0.0,0.2124,0.8596,0.338,0.1158,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00037/z1j/timers.csv,0.0,71410668,385.5284991346934,0.1899383062372768,61440000.0,60125247.0,3868279.0,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00037/event_data.37.hdf5,2.9421875e-06,339883.1651619756
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,250,5120,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00038,38,2xSkylake8180,7.018266677856445,0.0,56,4.301,4.191,2.25e-07,0.06221,0.0444,0.01148,0.001888,2.57e-07,1.167,0.2369,0.5806,1.412,0.2718,0.1981,0.8407,0.1118,0.1012,0.0026,0.03418,0.002441,0.0576,0.579,0.001596,0.0,0.0,0.2283,0.9245,0.3619,0.1251,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00038/z1j/timers.csv,0.0,71410668,385.48853629137,0.1758407917822401,71680000.0,70146525.0,4512544.0,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00038/event_data.37.hdf5,3.2742187499999995e-06,305416.36840849445
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,250,5120,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00039,39,2xSkylake8180,13.023740530014038,0.0,112,7.345,7.116,4.27e-07,0.06112,0.1628,0.004018,0.003381,7.31e-07,2.199,0.5037,1.034,2.079,0.5379,0.2866,1.638,0.1835,0.1773,0.003388,0.06797,0.004439,0.09157,1.031,0.002954,0.0,0.0,0.4894,1.352,0.4929,0.234,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00039/z1j/timers.csv,0.0,71146668,385.3932921882224,0.1243228181357026,143360000.0,140291583.0,9023108.0,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00039/event_data.66.hdf5,5.559375e-06,179876.33501967398
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,500,4096,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00040,40,2xSkylake8180,7.017321586608887,0.0,16,5.458,5.386,1.74e-07,0.0495,0.02104,0.004327,0.002679,1.33e-07,1.54,0.3144,0.752,1.896,0.3594,0.268,1.097,0.1605,0.1334,0.002393,0.04416,0.003019,0.0808,0.7503,0.001662,0.0,0.0,0.3019,1.24,0.4879,0.1676,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00040/z1j/timers.csv,0.0,114596068,385.3674628705431,0.2600355692815718,32768000.0,32067503.0,2062343.0,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00040/event_data.6.hdf5,2.6298828125e-06,380245.07983661344
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,500,4096,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00041,41,2xSkylake8180,7.017890453338623,0.0,32,5.35,5.288,2.7e-07,0.04326,0.01553,0.002093,0.003098,1.31e-07,1.559,0.3129,0.7495,1.917,0.3644,0.2704,1.114,0.1603,0.1317,0.002412,0.04494,0.003228,0.08306,0.7478,0.001695,0.0,0.0,0.3008,1.256,0.4888,0.1717,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00041/z1j/timers.csv,0.0,114068068,385.46810355958496,0.1838955609517213,65536000.0,64135734.0,4125597.0,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00041/event_data.26.hdf5,2.58203125e-06,387291.9818456884
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,500,4096,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00042,42,2xSkylake8180,9.02011489868164,0.0,48,6.165,6.087,1.77e-07,0.03331,0.042,0.001563,0.002831,1.5e-07,1.76,0.6611,0.8293,2.077,0.4118,0.2958,1.259,0.1848,0.1474,0.00257,0.04975,0.003761,0.09113,0.8273,0.001904,0.0,0.0,0.6478,1.356,0.5325,0.1881,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00042/z1j/timers.csv,0.0,113540068,385.531744278195,0.1501623973607769,98304000.0,96203992.0,6189299.0,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00042/event_data.37.hdf5,2.97216796875e-06,336454.73960900283
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,500,4096,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00043,43,2xSkylake8180,10.022892236709597,0.0,56,6.788,6.514,2.25e-07,0.04252,0.2257,0.002806,0.003009,2.02e-07,1.805,0.6183,0.8862,2.199,0.4197,0.3122,1.281,0.1916,0.1543,0.002726,0.05225,0.003687,0.09692,0.8842,0.002081,0.0,0.0,0.6043,1.437,0.5628,0.1991,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00043/z1j/timers.csv,0.0,113540068,385.4713085120401,0.1390136236902455,114688000.0,112237805.0,7219721.0,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00043/event_data.37.hdf5,3.1806640625e-06,314399.754375192
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,500,4096,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00044,44,2xSkylake8180,20.03098773956299,0.0,112,14.36,12.62,4.09e-07,0.1058,1.592,0.03056,0.00345,2.34e-07,3.926,0.8215,1.745,3.445,0.8936,0.4665,2.681,0.5216,0.3341,0.004471,0.1132,0.007793,0.2133,1.74,0.004511,0.0,0.0,0.8336,2.248,0.8114,0.3845,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00044/z1j/timers.csv,0.0,112921452,385.5011202176817,0.0983001429757187,229376000.0,224472458.0,14440543.0,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00044/event_data.66.hdf5,6.162109375e-06,162282.09191759114
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,1000,2621,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00045,45,2xSkylake8180,8.019754886627197,0.0,16,6.81,6.729,1.69e-07,0.06365,0.01543,0.0045,0.001663,1.29e-07,2.003,0.3908,0.9197,2.407,0.451,0.3392,1.393,0.2426,0.1684,0.002595,0.05571,0.003787,0.1152,0.918,0.001701,0.0,0.0,0.3754,1.577,0.6207,0.2094,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00045/z1j/timers.csv,0.0,145531156,385.22484900068855,0.2298202127107833,41936000.0,41039271.0,2638053.0,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00045/event_data.6.hdf5,2.567340709652804e-06,389508.0992718086
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,1000,2621,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00046,46,2xSkylake8180,9.01994276046753,0.0,32,6.867,6.805,1.54e-07,0.03664,0.02242,0.007556,0.003049,4.13e-07,2.025,0.4137,0.9342,2.417,0.4562,0.34,1.393,0.2585,0.1734,0.002416,0.05623,0.003802,0.1155,0.9325,0.001727,0.0,0.0,0.3987,1.585,0.6223,0.2098,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00046/z1j/timers.csv,0.0,145707156,385.5560667749198,0.1625718867465645,83872000.0,82078288.0,5280843.0,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00046/event_data.26.hdf5,2.5963372758489123e-06,385157.9720793535
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,1000,2621,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00047,47,2xSkylake8180,11.022833585739136,0.0,48,8.203,8.018,2.05e-07,0.03373,0.1483,0.001884,0.003227,1.45e-07,2.365,0.8592,1.051,2.673,0.509,0.376,1.545,0.3934,0.1982,0.002516,0.06254,0.004478,0.134,1.048,0.002746,0.0,0.0,0.8427,1.754,0.6861,0.233,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00047/z1j/timers.csv,0.0,146325772,385.7752446677151,0.1327743224340619,125808000.0,123116112.0,7925884.0,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00047/event_data.37.hdf5,3.059137733689432e-06,326889.4986280868
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,1000,2621,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00048,48,2xSkylake8180,12.023478269577026,0.0,56,8.906,8.559,3.21e-07,0.05738,0.2866,0.003884,0.00325,2.82e-07,2.657,0.5978,1.132,2.855,0.5497,0.401,1.659,0.5145,0.2276,0.002952,0.06723,0.004912,0.1543,1.128,0.003415,0.0,0.0,0.5793,1.876,0.7287,0.2506,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00048/z1j/timers.csv,0.0,146325772,385.7995574551551,0.1229290553334166,146776000.0,143636721.0,9247468.0,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00048/event_data.37.hdf5,3.265547500953834e-06,306227.36300969747
p p -> Z j,/projects/AtlasESP/data/multiprocess/pepper_data/z1j.csv,process_file,1000,2621,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00049,49,2xSkylake8180,27.04070234298706,0.0,112,21.58,17.34,2.04e-07,0.071,4.144,0.002973,0.003147,2.57e-07,6.637,1.15,2.172,4.398,1.141,0.5833,3.511,1.339,0.8536,0.005064,0.1398,0.01119,0.7171,2.165,0.006891,0.0,0.0,1.13,2.889,1.01,0.4983,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00049/z1j/timers.csv,0.0,144299156,385.8821173238943,0.0869325463336853,293552000.0,287271022.0,18498924.0,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00049/event_data.66.hdf5,6.615795497901564e-06,151153.40253748558
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,50,5000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00050,50,2xSkylake8180,4.015082120895386,0.0,16,2.314,1.563,2.01e-07,0.7496,0.0005144,0.001718,0.00198,1.53e-07,0.9122,0.01139,0.09839,0.3752,0.07255,0.04591,0.6993,0.07357,0.06014,0.003428,0.01765,0.001228,0.04552,0.09757,0.0008192,0.0,0.0,0.0105,0.2431,0.09056,0.0412,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00050/z2j/timers.csv,0.0,3972796,165.93508457188415,0.6668738673161452,4000000.0,3842151.0,61269.0,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00050/event_data.6.hdf5,6.252e-06,159948.8163787588
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,50,5000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00051,51,2xSkylake8180,3.0124735832214355,0.0,32,1.499,1.435,1.71e-07,0.05915,0.001512,0.009483,0.002935,2.14e-07,0.8496,0.01092,0.09183,0.3618,0.06666,0.04441,0.6445,0.07089,0.05816,0.003309,0.01633,0.001152,0.04455,0.09106,0.0007637,0.0,0.0,0.01081,0.2345,0.08847,0.03849,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00051/z2j/timers.csv,0.0,4076796,165.90198286262722,0.4716273909400799,8000000.0,7684758.0,122481.0,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00051/event_data.26.hdf5,5.74e-06,174216.02787456446
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,50,5000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00052,52,2xSkylake8180,4.016873836517334,0.0,48,1.722,1.643,2.75e-07,0.07276,0.003194,0.005962,0.003061,2.29e-07,0.9192,0.0111,0.09962,0.3904,0.07218,0.04736,0.6933,0.07657,0.0666,0.004276,0.01753,0.001293,0.04818,0.09878,0.0008405,0.0,0.0,0.01116,0.2526,0.09593,0.04161,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00052/z2j/timers.csv,0.0,3972796,166.089515041399,0.3851740314337589,12000000.0,11526488.0,183938.0,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00052/event_data.37.hdf5,6.572e-06,152160.68167985394
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,50,5000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00053,53,2xSkylake8180,5.015139818191528,0.0,56,1.915,1.811,1.77e-07,0.09389,0.004146,0.001562,0.003301,1.44e-07,1.042,0.01256,0.1146,0.4281,0.08337,0.05175,0.7985,0.08426,0.0693,0.003793,0.02021,0.001375,0.05169,0.1136,0.0009693,0.0,0.0,0.01405,0.2768,0.1041,0.04689,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00053/z2j/timers.csv,0.0,3972796,166.11854479176583,0.3566999822432422,14000000.0,13447627.0,214613.0,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00053/event_data.37.hdf5,7.244e-06,138045.27885146328
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,50,5000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00054,54,2xSkylake8180,9.020706415176392,0.0,112,3.846,3.598,5.37e-07,0.2085,0.02714,0.01678,0.002079,3.1e-07,1.943,0.02316,0.1997,0.629,0.148,0.07466,1.556,0.1294,0.1171,0.004691,0.03864,0.002301,0.07371,0.198,0.001678,0.0,0.0,0.02601,0.4076,0.1404,0.08052,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00054/z2j/timers.csv,0.0,4076796,165.69589321722418,0.2518812666479,28000000.0,26894772.0,428063.0,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00054/event_data.66.hdf5,1.4392e-05,69483.04613674265
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,100,4000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00055,55,2xSkylake8180,4.014402866363525,0.0,16,2.348,2.304,3.02e-07,0.04078,0.001191,0.003053,0.002776,1.37e-07,1.305,0.01623,0.1479,0.5614,0.09774,0.0684,0.9971,0.1102,0.08653,0.003831,0.02443,0.001573,0.07006,0.1472,0.0007099,0.0,0.0,0.01499,0.3641,0.1381,0.05894,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00055/z2j/timers.csv,0.0,6471412,165.7523547918932,0.5269084270586185,6400000.0,6147719.0,97872.0,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00055/event_data.6.hdf5,5.76e-06,173611.11111111112
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,100,4000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00056,56,2xSkylake8180,4.015307903289795,0.0,32,2.357,2.294,5.14e-07,0.05804,0.002079,0.009079,0.00295,2.02e-07,1.314,0.01718,0.1476,0.5636,0.09827,0.06853,1.003,0.1106,0.08893,0.004357,0.0246,0.001556,0.07034,0.1469,0.0007308,0.0,0.0,0.01638,0.366,0.1381,0.05926,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00056/z2j/timers.csv,0.0,6156796,165.40768557260395,0.3722945740012917,12800000.0,12295769.0,195298.0,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00056/event_data.26.hdf5,5.735e-06,174367.91630340018
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,100,4000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00057,57,2xSkylake8180,5.019011974334717,0.0,48,2.595,2.523,2.77e-07,0.0653,0.002418,0.003006,0.001845,5.97e-07,1.426,0.01768,0.1615,0.6124,0.1109,0.0745,1.087,0.1186,0.09953,0.004871,0.02636,0.001698,0.07582,0.1607,0.0008115,0.0,0.0,0.01802,0.3976,0.1502,0.06432,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00057/z2j/timers.csv,0.0,6367412,165.43030318178458,0.3039904907026462,19200000.0,18442829.0,292999.0,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00057/event_data.37.hdf5,6.307500000000001e-06,158541.41894569955
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,100,4000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00058,58,2xSkylake8180,6.016801834106445,0.0,56,2.82,2.724,3.65e-07,0.08392,0.006385,0.001323,0.001877,1.18e-07,1.489,0.01874,0.1694,0.6413,0.1133,0.07786,1.137,0.1242,0.09837,0.004281,0.02761,0.001773,0.08355,0.1686,0.0008098,0.0,0.0,0.02001,0.4166,0.1574,0.06702,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00058/z2j/timers.csv,0.0,6367412,165.51504708472692,0.2814863849149729,22400000.0,21516470.0,342025.0,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00058/event_data.37.hdf5,6.81e-06,146842.87812041116
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,100,4000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00059,59,2xSkylake8180,10.02061128616333,0.0,112,5.231,4.978,3.75e-07,0.2112,0.03115,0.01901,0.003234,2.59e-07,3.041,0.0362,0.3161,0.9756,0.2311,0.1165,2.448,0.2051,0.1801,0.006027,0.05905,0.00315,0.1167,0.3145,0.001554,0.0,0.0,0.03885,0.6325,0.2183,0.1244,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00059/z2j/timers.csv,0.0,6471412,165.64781744735257,0.1991118438247495,44800000.0,43034532.0,684637.0,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00059/event_data.66.hdf5,1.2445e-05,80353.55564483728
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,250,2560,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00060,60,2xSkylake8180,5.015500545501709,0.0,16,3.657,3.614,1.86e-07,0.04013,0.001869,0.002367,0.001646,1.12e-07,2.098,0.05314,0.227,0.8875,0.1544,0.1085,1.609,0.1753,0.1388,0.003638,0.03846,0.002171,0.1192,0.2263,0.0006582,0.0,0.0,0.05067,0.5773,0.2167,0.09338,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00060/z2j/timers.csv,0.0,10535260,166.4068859780463,0.4174270800855341,10240000.0,9835964.0,157228.0,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00060/event_data.6.hdf5,5.646875e-06,177089.0979524073
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,250,2560,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00061,61,2xSkylake8180,6.0169432163238525,0.0,32,3.677,3.62,2.64e-07,0.05132,0.002513,0.0049,0.00302,2.33e-07,2.094,0.05453,0.2276,0.8882,0.1534,0.1087,1.605,0.1769,0.1384,0.003297,0.03809,0.002126,0.1184,0.2269,0.0006729,0.0,0.0,0.05272,0.5785,0.216,0.09361,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00061/z2j/timers.csv,0.0,10431260,166.0312565769044,0.2948117809986692,20480000.0,19673733.0,313738.0,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00061/event_data.26.hdf5,5.65625e-06,176795.58011049722
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,250,2560,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00062,62,2xSkylake8180,7.01797890663147,0.0,48,4.091,4.01,1.68e-07,0.0731,0.004346,0.007972,0.002,2.05e-07,2.296,0.05836,0.2506,0.9702,0.168,0.1189,1.769,0.1899,0.1492,0.003687,0.04177,0.002336,0.1274,0.2498,0.0007677,0.0,0.0,0.05684,0.634,0.2362,0.09983,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00062/z2j/timers.csv,0.0,10327260,165.98846214044102,0.2409899693037102,30720000.0,29510299.0,470427.0,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00062/event_data.37.hdf5,6.265625e-06,159600.99750623442
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,250,2560,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00063,63,2xSkylake8180,7.018012762069702,0.0,56,4.495,4.371,3.41e-07,0.09358,0.008645,0.001756,0.002075,3.2e-07,2.455,0.06084,0.2654,1.032,0.1796,0.1256,1.893,0.2024,0.1607,0.003981,0.04438,0.00248,0.1341,0.2647,0.0007831,0.0,0.0,0.07659,0.6746,0.2503,0.107,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00063/z2j/timers.csv,0.0,10327260,165.80446666509008,0.2229471396864645,35840000.0,34428309.0,548205.0,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00063/event_data.37.hdf5,6.829687500000001e-06,146419.5836193091
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,250,2560,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00064,64,2xSkylake8180,13.023341178894045,0.0,112,8.288,8.042,1.59e-07,0.2019,0.03132,0.01979,0.001906,2.18e-07,5.093,0.0718,0.5135,1.603,0.3731,0.1906,4.004,0.3865,0.3156,0.006325,0.09528,0.004644,0.252,0.5119,0.001629,0.0,0.0,0.07243,1.04,0.36,0.2028,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00064/z2j/timers.csv,0.0,10223260,165.89714675714944,0.1576263958726043,71680000.0,68855686.0,1097082.0,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00064/event_data.66.hdf5,1.2565625e-05,79582.1934842079
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,500,2048,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00065,65,2xSkylake8180,7.017169713973999,0.0,16,5.914,5.791,1.69e-07,0.1183,0.002315,0.003029,0.002891,1.42e-07,3.401,0.07269,0.3529,1.41,0.2415,0.1721,2.562,0.3381,0.2199,0.004356,0.05996,0.003178,0.1972,0.352,0.0008638,0.0,0.0,0.06857,0.9214,0.3433,0.1453,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00065/z2j/timers.csv,0.0,16159108,166.32399973834077,0.3298324775671616,16384000.0,15738263.0,251419.0,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00065/event_data.6.hdf5,5.6552734375e-06,176826.10948022793
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,500,2048,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00066,66,2xSkylake8180,8.020079612731934,0.0,32,5.852,5.781,2.38e-07,0.0656,0.003989,0.001193,0.001623,1.45e-07,3.408,0.07243,0.3488,1.411,0.2414,0.1722,2.569,0.3404,0.2214,0.00429,0.06009,0.003186,0.1946,0.348,0.0008144,0.0,0.0,0.06838,0.9213,0.3436,0.1454,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00066/z2j/timers.csv,0.0,16263108,165.44512090801564,0.2326098491477849,32768000.0,31476952.0,500224.0,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00066/event_data.26.hdf5,5.6455078125e-06,177131.98408579832
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,500,2048,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00067,67,2xSkylake8180,9.021464824676514,0.0,48,6.527,6.431,3.82e-07,0.08549,0.008036,0.001806,0.002386,2.56e-07,3.852,0.08133,0.398,1.566,0.2701,0.1913,2.868,0.3874,0.2506,0.004812,0.06732,0.003544,0.2528,0.3971,0.0009021,0.0,0.0,0.07675,1.023,0.3806,0.1625,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00067/z2j/timers.csv,0.0,16159108,165.55553966932192,0.1900062089807308,49152000.0,47214531.0,750785.0,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00067/event_data.37.hdf5,6.2802734375e-06,159228.73581091588
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,500,2048,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00068,68,2xSkylake8180,10.02159571647644,0.0,56,7.159,7.056,2.97e-07,0.0707,0.009557,0.001317,0.0034,2.77e-07,3.989,0.08926,0.4157,1.645,0.2869,0.2004,2.998,0.4035,0.2593,0.005444,0.06998,0.003719,0.2308,0.4148,0.0009762,0.0,0.0,0.1039,1.075,0.4,0.1704,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00068/z2j/timers.csv,0.0,16159108,165.50736261445897,0.1758831100410088,57344000.0,55082003.0,875677.0,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00068/event_data.37.hdf5,6.890625e-06,145124.716553288
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,500,2048,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00069,69,2xSkylake8180,20.03071570396424,0.0,112,14.57,14.3,1.76e-07,0.2193,0.03741,0.01563,0.00299,2.31e-07,9.524,0.1505,0.8335,2.543,0.608,0.3032,6.317,1.203,0.8572,0.01076,0.15,0.009814,0.9336,0.8305,0.003043,0.0,0.0,0.1429,1.661,0.5651,0.3171,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00069/z2j/timers.csv,0.0,16263108,165.49065435452917,0.1244251660357692,114688000.0,110164438.0,1751137.0,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00069/event_data.66.hdf5,1.396484375e-05,71608.39160839161
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,1000,1310,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00070,70,2xSkylake8180,9.021095275878906,0.0,16,7.915,7.87,1.59e-07,0.04193,0.001395,0.003659,0.002993,1.29e-07,4.835,0.08109,0.4347,1.79,0.3089,0.22,3.515,0.4883,0.3118,0.004832,0.07758,0.003979,0.4154,0.4339,0.0008147,0.0,0.0,0.07612,1.168,0.4371,0.1844,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00070/z2j/timers.csv,0.0,20532340,165.19696167580673,0.2906586832675109,20960000.0,20133521.0,319463.0,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00070/event_data.6.hdf5,6.00763358778626e-06,166454.8919949174
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,1000,1310,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00071,71,2xSkylake8180,10.02451467514038,0.0,32,8.216,8.147,2.47e-07,0.05303,0.000632,0.005005,0.00197,2.33e-07,5.148,0.09478,0.4592,1.812,0.3196,0.2238,3.648,0.5741,0.3555,0.005317,0.07963,0.004368,0.4625,0.4582,0.00105,0.0,0.0,0.102,1.183,0.4413,0.1871,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00071/z2j/timers.csv,0.0,21052340,165.59024052263126,0.205855304332935,41920000.0,40265505.0,640398.0,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00071/event_data.26.hdf5,6.219083969465649e-06,160795.3848042224
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,1000,1310,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00072,72,2xSkylake8180,12.02417492866516,0.0,48,9.533,9.436,1.67e-07,0.08985,0.00376,0.005567,0.003196,2.19e-07,6.01,0.1177,0.5134,1.979,0.3464,0.2454,3.968,0.8183,0.456,0.00576,0.08861,0.005924,0.6468,0.5114,0.00198,0.0,0.0,0.1114,1.296,0.4799,0.2026,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00072/z2j/timers.csv,0.0,20844340,165.60937450653535,0.1681131773789446,62880000.0,60398643.0,960698.0,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00072/event_data.37.hdf5,7.203053435114504e-06,138830.01271725306
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,1000,1310,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00073,73,2xSkylake8180,13.025139093399048,0.0,56,10.32,10.21,2.79e-07,0.09991,0.002082,0.003895,0.003165,1.47e-07,6.746,0.1213,0.5456,2.11,0.3778,0.2628,4.344,1.013,0.4741,0.006158,0.09632,0.006809,0.7819,0.5437,0.001881,0.0,0.0,0.1142,1.381,0.5109,0.2179,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00073/z2j/timers.csv,0.0,20844340,165.67591349339065,0.1556624440783381,73360000.0,70465462.0,1121269.0,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00073/event_data.37.hdf5,7.793893129770993e-06,128305.58276199804
p p -> Z j j,/projects/AtlasESP/data/multiprocess/pepper_data/z2j.csv,process_file,1000,1310,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00074,74,2xSkylake8180,30.040112733840942,0.0,112,25.12,24.86,2.15e-07,0.2357,0.01938,0.02826,0.003823,2.55e-07,16.77,0.1836,1.003,3.277,1.081,0.3674,8.926,2.996,2.3,0.009951,0.2292,0.01462,2.241,0.9994,0.003274,0.0,0.0,0.1717,2.16,0.6874,0.4287,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00074/z2j/timers.csv,0.0,20948340,165.67684657326328,0.1100466677405587,146720000.0,140930720.0,2242779.0,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00074/event_data.66.hdf5,1.897709923664122e-05,52695.092518101366
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,50,1000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00075,75,2xSkylake8180,3.014195680618286,0.0,16,1.979,1.138,3.66e-07,0.8383,0.000682,0.001669,0.003912,1.45e-07,0.9788,0.0007651,0.01989,0.09877,0.01829,0.01094,0.7977,0.06488,0.04669,0.00293,0.01165,0.0005998,0.04784,0.01972,0.0001647,0.0,0.0,0.001156,0.06346,0.02317,0.01208,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00075/z3j/timers.csv,0.0,255564,74.08892441697755,1.4824802301919988,800000.0,748343.0,2500.0,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00075/event_data.6.hdf5,2.276e-05,43936.731107205625
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,50,1000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00076,76,2xSkylake8180,3.0139851570129395,0.0,32,1.193,1.118,2.81e-07,0.06837,0.002682,0.007312,0.00184,2.83e-07,0.9048,0.0008412,0.01812,0.0949,0.01611,0.01051,0.7293,0.06225,0.04392,0.002665,0.01073,0.000549,0.04907,0.01796,0.0001593,0.0,0.0,0.001809,0.06096,0.02256,0.01132,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00076/z3j/timers.csv,0.0,255564,74.11249287591014,1.0485958818777843,1600000.0,1496334.0,4998.0,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00076/event_data.26.hdf5,2.2360000000000003e-05,44722.71914132379
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,50,1000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00077,77,2xSkylake8180,4.016149044036865,0.0,48,1.435,1.319,2.3e-07,0.1082,0.002927,0.002168,0.003118,1.66e-07,1.02,0.0008429,0.02036,0.1043,0.01868,0.01153,0.8258,0.06832,0.0493,0.003041,0.01196,0.0006338,0.05369,0.02019,0.0001754,0.0,0.0,0.003259,0.06698,0.02461,0.01265,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00077/z3j/timers.csv,0.0,255564,74.08715119991894,0.8561778156679973,2400000.0,2244514.0,7497.0,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00077/event_data.37.hdf5,2.638e-05,37907.50568612585
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,50,1000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00078,78,2xSkylake8180,4.014646291732788,0.0,56,1.405,1.304,2.53e-07,0.09089,0.005863,0.001583,0.002673,2.28e-07,1.003,0.0006894,0.02009,0.1055,0.01784,0.01172,0.8097,0.06893,0.04999,0.003589,0.0118,0.0006119,0.05147,0.01992,0.000171,0.0,0.0,0.002547,0.06761,0.02507,0.01273,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00078/z3j/timers.csv,0.0,255564,74.13994031187869,0.7927510759199025,2800000.0,2618723.0,8752.0,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00078/event_data.37.hdf5,2.608e-05,38343.558282208585
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,50,1000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00079,79,2xSkylake8180,8.018143892288208,0.0,112,2.766,2.466,2.12e-07,0.2637,0.02266,0.02643,0.003469,2.76e-07,2.123,0.001623,0.04022,0.168,0.03767,0.01814,1.795,0.1176,0.09116,0.004,0.02591,0.001206,0.0759,0.03988,0.0003434,0.0,0.0,0.00888,0.1077,0.03631,0.02391,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00079/z3j/timers.csv,0.0,255564,73.57065813284363,0.5587984930189923,5600000.0,5236930.0,17359.0,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00079/event_data.66.hdf5,4.932e-05,20275.750202757503
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,100,800,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00080,80,2xSkylake8180,3.013700723648072,0.0,16,1.826,1.743,3.07e-07,0.07867,0.001772,0.00283,0.00285,1.8e-07,1.481,0.001162,0.03114,0.1509,0.02493,0.01684,1.207,0.09963,0.0709,0.003092,0.01688,0.0008153,0.07547,0.03099,0.0001519,0.0,0.0,0.001361,0.09713,0.0357,0.01804,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00080/z3j/timers.csv,0.0,375564,74.19209674307383,1.1735670628689856,1280000.0,1197478.0,4005.0,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00080/event_data.6.hdf5,2.17875e-05,45897.87722317842
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,100,800,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00081,81,2xSkylake8180,4.013829231262207,0.0,32,1.811,1.734,2.94e-07,0.07332,0.0008526,0.001655,0.004698,1.4e-07,1.449,0.001128,0.03058,0.1486,0.02458,0.01658,1.177,0.09755,0.07076,0.003289,0.01635,0.0007899,0.0766,0.03044,0.000141,0.0,0.0,0.001722,0.09562,0.03531,0.01757,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00081/z3j/timers.csv,0.0,375564,73.12296477656598,0.8235816588377249,2560000.0,2394698.0,7889.0,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00081/event_data.26.hdf5,2.1675e-05,46136.1014994233
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,100,800,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00082,82,2xSkylake8180,4.013696908950806,0.0,48,2.054,1.939,2.09e-07,0.1072,0.002983,0.001647,0.001901,2.62e-07,1.576,0.001026,0.03333,0.1627,0.02703,0.01815,1.282,0.1066,0.07467,0.003428,0.01786,0.0008855,0.08259,0.03317,0.0001651,0.0,0.0,0.002941,0.1048,0.0386,0.01923,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00082/z3j/timers.csv,0.0,375564,73.36697177354417,0.6736923232138177,3840000.0,3592016.0,11871.0,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00082/event_data.37.hdf5,2.42375e-05,41258.38060856112
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,100,800,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00083,83,2xSkylake8180,5.014893054962158,0.0,56,2.451,2.319,3.95e-07,0.1212,0.006138,0.003742,0.002073,2.33e-07,1.727,0.001313,0.03615,0.1743,0.02979,0.01942,1.411,0.1155,0.08091,0.003991,0.01972,0.0009386,0.08693,0.03597,0.0001779,0.0,0.0,0.003202,0.1122,0.04111,0.02088,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00083/z3j/timers.csv,0.0,375564,73.42089469957874,0.6238607477864051,4480000.0,4190483.0,13858.0,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00083/event_data.37.hdf5,2.89875e-05,34497.628288055195
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,100,800,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00084,84,2xSkylake8180,10.019062519073486,0.0,112,4.564,4.275,2.94e-07,0.259,0.01809,0.008423,0.003097,2.34e-07,3.376,0.002481,0.06548,0.2635,0.06488,0.02892,2.858,0.1899,0.1474,0.005256,0.04022,0.001729,0.119,0.06514,0.0003319,0.0,0.0,0.008751,0.1687,0.05764,0.037,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00084/z3j/timers.csv,0.0,375564,73.50244623189073,0.4415219292256741,8960000.0,8380534.0,27757.0,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00084/event_data.66.hdf5,5.3437500000000005e-05,18713.45029239765
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,250,512,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00085,85,2xSkylake8180,4.014901161193848,0.0,16,3.05,2.996,4.51e-07,0.0509,0.0005652,0.001971,0.001823,2.72e-07,2.375,0.001811,0.0457,0.2368,0.03821,0.02648,1.933,0.1702,0.1117,0.00315,0.02585,0.001155,0.1215,0.04556,0.0001441,0.0,0.0,0.001981,0.1533,0.05595,0.02748,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00085/z3j/timers.csv,0.0,495564,73.94222379316419,0.9256397722751236,2048000.0,1915667.0,6385.0,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00085/event_data.6.hdf5,2.340625e-05,42723.63150867824
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,250,512,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00086,86,2xSkylake8180,5.015841722488403,0.0,32,2.909,2.839,3.91e-07,0.06411,0.002125,0.002566,0.001745,2.07e-07,2.364,0.001908,0.04644,0.2371,0.03825,0.02651,1.929,0.1665,0.1125,0.003439,0.02587,0.00116,0.1183,0.0463,0.0001448,0.0,0.0,0.003147,0.1533,0.05595,0.02776,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00086/z3j/timers.csv,0.0,495564,73.01834242214771,0.6506447953571084,4096000.0,3831173.0,12609.0,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00086/event_data.26.hdf5,2.21796875e-05,45086.2979922508
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,250,512,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00087,87,2xSkylake8180,6.019042253494263,0.0,48,3.199,3.109,2.56e-07,0.07821,0.006477,0.001927,0.001805,2.07e-07,2.59,0.00205,0.05078,0.2594,0.0422,0.02896,2.108,0.1871,0.122,0.003797,0.02843,0.001305,0.1311,0.05062,0.0001587,0.0,0.0,0.004582,0.168,0.06119,0.03017,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00087/z3j/timers.csv,0.0,495564,73.40731650663783,0.5328099188499033,6144000.0,5746124.0,19011.0,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00087/event_data.37.hdf5,2.42890625e-05,41170.794467674496
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,250,512,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00088,88,2xSkylake8180,6.017995834350586,0.0,56,3.492,3.358,3.21e-07,0.1234,0.004443,0.003895,0.002074,1.64e-07,2.798,0.002098,0.05419,0.275,0.0451,0.0309,2.265,0.2062,0.13,0.003708,0.03049,0.001411,0.1517,0.054,0.0001852,0.0,0.0,0.00417,0.1777,0.06505,0.03215,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00088/z3j/timers.csv,0.0,495564,73.92589512429196,0.4949123895377521,7168000.0,6703815.0,22336.0,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00088/event_data.37.hdf5,2.6234375e-05,38117.92733770101
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,250,512,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00089,89,2xSkylake8180,12.02391266822815,0.0,112,6.944,6.657,1.22e-07,0.2598,0.01845,0.01209,0.005332,3.41e-07,5.885,0.00461,0.1057,0.4302,0.09115,0.04683,4.667,0.4473,0.3374,0.006007,0.0668,0.002715,0.3381,0.1053,0.0003913,0.0,0.0,0.009023,0.2764,0.09423,0.05947,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00089/z3j/timers.csv,0.0,615564,73.76448986474594,0.3495167990890329,14336000.0,13408233.0,44571.0,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00089/event_data.66.hdf5,5.20078125e-05,19227.8804266186
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,500,409,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00090,90,2xSkylake8180,6.016296625137329,0.0,16,4.948,4.889,3.12e-07,0.05578,0.001706,0.00264,0.002879,1.16e-07,4.253,0.00319,0.07121,0.3796,0.06006,0.0423,3.22,0.3801,0.1957,0.004254,0.0417,0.001852,0.3983,0.07104,0.0001741,0.0,0.0,0.003129,0.2462,0.08866,0.04468,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00090/z3j/timers.csv,0.0,855564,73.6601080455752,0.7311185035515889,3272000.0,3061169.0,10162.0,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00090/event_data.6.hdf5,2.390709046454768e-05,41828.59480466353
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,500,409,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00091,91,2xSkylake8180,7.016213417053223,0.0,32,4.995,4.921,2.68e-07,0.068,0.002056,0.006223,0.005355,1.23e-07,4.309,0.003446,0.07165,0.3772,0.06054,0.04236,3.256,0.3819,0.1988,0.004247,0.04214,0.00189,0.4116,0.07148,0.0001668,0.0,0.0,0.004103,0.2446,0.08886,0.04366,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00091/z3j/timers.csv,0.0,855564,73.85234122426094,0.519860209158147,6544000.0,6121632.0,20348.0,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00091/event_data.26.hdf5,2.406356968215159e-05,41556.594188173134
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,500,409,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00092,92,2xSkylake8180,8.01952314376831,0.0,48,5.722,5.623,1.68e-07,0.08614,0.00606,0.005267,0.003011,2.08e-07,4.785,0.004155,0.08065,0.4144,0.06618,0.04708,3.576,0.4485,0.2238,0.004885,0.04617,0.002275,0.4701,0.08044,0.0002043,0.0,0.0,0.007176,0.269,0.09744,0.04793,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00092/z3j/timers.csv,0.0,855564,73.6408257257678,0.4232596184779831,9816000.0,9181471.0,30441.0,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00092/event_data.37.hdf5,2.749633251833741e-05,36368.48657300373
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,500,409,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00093,93,2xSkylake8180,9.01781678199768,0.0,56,5.991,5.874,1.96e-07,0.1087,0.002301,0.001859,0.001912,2.28e-07,5.04,0.004682,0.08624,0.4396,0.07112,0.04941,3.786,0.4631,0.2323,0.004822,0.0495,0.002312,0.4884,0.08598,0.0002556,0.0,0.0,0.006869,0.2854,0.1032,0.05097,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00093/z3j/timers.csv,0.0,855564,73.57571671616202,0.3915732234314791,11452000.0,10711569.0,35490.0,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00093/event_data.37.hdf5,2.872371638141809e-05,34814.43649982976
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,500,409,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00094,94,2xSkylake8180,20.030824661254883,0.0,112,14.27,13.98,2.73e-07,0.2527,0.02468,0.01029,0.002029,2.89e-07,12.06,0.009686,0.1788,0.7266,0.2122,0.07786,7.849,1.669,1.169,0.008576,0.1283,0.007001,1.192,0.1782,0.0006435,0.0,0.0,0.01478,0.4744,0.1519,0.1002,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00094/z3j/timers.csv,0.0,855564,73.43124378118335,0.2766809025965662,22904000.0,21422003.0,70842.0,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00094/event_data.66.hdf5,6.836185819070905e-05,14628.040057224604
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,1000,262,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00095,95,2xSkylake8180,8.02321481704712,0.0,16,6.988,6.929,1.6e-07,0.05482,0.001304,0.004417,0.00162,1.4e-07,5.696,0.004229,0.09166,0.4793,0.076,0.05423,4.243,0.4695,0.3213,0.004775,0.05279,0.002411,0.5896,0.09145,0.0002048,0.0,0.0,0.00411,0.3111,0.1131,0.05512,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00095/z3j/timers.csv,0.0,975564,72.26965210490043,0.6399382345871721,4192000.0,3920839.0,12776.0,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00095/event_data.6.hdf5,2.6446564885496185e-05,37812.09409727233
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,1000,262,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00096,96,2xSkylake8180,9.020071029663086,0.0,32,7.483,7.39,2.53e-07,0.08825,0.001121,0.001892,0.001668,1.96e-07,6.316,0.005421,0.09591,0.4881,0.0773,0.05522,4.353,0.7059,0.4718,0.004864,0.05516,0.003292,0.7075,0.09548,0.0004368,0.0,0.0,0.005212,0.3185,0.1136,0.05594,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00096/z3j/timers.csv,0.0,1095564,73.26257417060745,0.4559430784650212,8384000.0,7842143.0,25886.0,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00096/event_data.26.hdf5,2.820610687022901e-05,35453.31529093369
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,1000,262,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00097,97,2xSkylake8180,12.024274826049805,0.0,48,9.523,9.436,2.61e-07,0.08033,0.00166,0.002351,0.001687,2.13e-07,8.026,0.006274,0.1043,0.5407,0.08532,0.05987,4.933,1.152,0.8229,0.005265,0.06972,0.003801,1.023,0.1038,0.0004773,0.0,0.0,0.007374,0.3561,0.1234,0.06118,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00097/z3j/timers.csv,0.0,975564,73.517495117571,0.3728198587908869,12576000.0,11763665.0,38966.0,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00097/event_data.37.hdf5,3.601526717557252e-05,27766.002543450613
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,1000,262,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00098,98,2xSkylake8180,14.027092933654783,0.0,56,10.7,10.59,2.63e-07,0.1014,0.001553,0.00215,0.00172,1.19e-07,9.162,0.007009,0.1087,0.5684,0.08839,0.06223,5.376,1.367,1.026,0.005677,0.07618,0.004001,1.291,0.1082,0.0005158,0.0,0.0,0.008549,0.3771,0.1272,0.0641,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00098/z3j/timers.csv,0.0,975564,73.43956738334555,0.3451376934418209,14672000.0,13724779.0,45399.0,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00098/event_data.37.hdf5,4.041984732824428e-05,24740.321057601508
p p -> Z j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z3j.csv,process_file,1000,262,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00099,99,2xSkylake8180,28.039659023284912,0.0,112,22.92,22.67,5.54e-07,0.2228,0.021,0.001916,0.002045,1.91e-07,19.79,0.01238,0.2031,0.8863,0.2798,0.09293,11.79,3.331,2.062,0.009334,0.186,0.009203,2.358,0.2023,0.0007597,0.0,0.0,0.01696,0.5748,0.1786,0.1327,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00099/z3j/timers.csv,0.0,1095564,73.77335136314579,0.2444488154725111,29344000.0,27449506.0,91244.0,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00099/event_data.66.hdf5,8.652671755725192e-05,11557.123952359943
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,50,100,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00200,200,2xSkylake8180,6.015902757644653,255.0,16,3.44,1.184,1.7e-07,2.25,0.0008217,0.03779,0.00475,9.7e-08,0.762,0.3992,0.001914,0.01027,0.002024,0.001378,0.6425,0.03604,0.02861,0.0009667,0.007246,0.0001766,0.04201,0.001888,2.559e-05,0.0,0.0,0.4002,0.006787,0.001754,0.001722,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00200/z4j/timers.csv,0.0,151564,40.78324369939958,7.2081300459825,80000.0,72127.0,32.0,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00200/event_data.hdf5,0.0002368,4222.9729729729725
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,50,100,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00201,201,2xSkylake8180,4.015002250671387,255.0,32,1.382,1.102,1.75e-07,0.2752,0.0007995,0.1166,0.005819,1.64e-07,0.7748,0.3034,0.001801,0.01011,0.002011,0.001357,0.6548,0.03678,0.02718,0.0009784,0.007251,0.0001727,0.04309,0.001777,2.394e-05,0.0,0.0,0.3049,0.006617,0.001753,0.001732,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00201/z4j/timers.csv,0.0,151564,31.861909140155923,4.505264371495561,160000.0,144353.0,50.0,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00201/event_data.hdf5,0.0002204,4537.205081669691
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,50,100,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00202,202,2xSkylake8180,6.0165650844573975,255.0,48,1.556,1.198,1.74e-07,0.3521,0.001556,0.1436,0.00773,1.48e-07,0.8255,0.3443,0.001926,0.01096,0.002152,0.001459,0.6973,0.03865,0.02983,0.001048,0.007701,0.0001876,0.04589,0.001899,2.716e-05,0.0,0.0,0.3465,0.007275,0.001853,0.001827,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00202/z4j/timers.csv,0.0,151564,28.888130953741367,3.50271142393279,240000.0,216472.0,68.0,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00202/event_data.hdf5,0.0002396,4173.622704507513
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,50,100,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00203,203,2xSkylake8180,7.016892433166504,255.0,56,2.29,1.899,1.73e-07,0.3801,0.001702,0.1381,0.008271,1.49e-07,0.8824,0.9851,0.002159,0.01233,0.00237,0.001645,0.7458,0.04095,0.03208,0.001116,0.008175,0.0002033,0.04884,0.002126,3.283e-05,0.0,0.0,0.9885,0.008286,0.002,0.00203,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00203/z4j/timers.csv,0.0,151564,29.13088835671399,3.2564728363777675,280000.0,252588.0,80.0,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00203/event_data.hdf5,0.0003798,2632.964718272775
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,50,100,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00204,204,2xSkylake8180,10.019731283187866,255.0,112,3.66,2.831,2.19e-07,0.7729,0.006065,0.1087,0.02422,1.94e-07,1.852,0.8397,0.004792,0.0188,0.004797,0.00223,1.61,0.07805,0.06079,0.002279,0.01816,0.0004292,0.07187,0.004742,5.043e-05,0.0,0.0,0.8504,0.01215,0.002793,0.003841,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00204/z4j/timers.csv,0.0,287564,30.184934219148957,2.373750527495527,560000.0,505500.0,164.0,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00204/event_data.hdf5,0.0005662,1766.1603673613563
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,100,80,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00205,205,2xSkylake8180,3.015204906463623,255.0,16,1.828,1.631,2.1e-07,0.1918,0.000562,0.07139,0.003403,1.39e-07,1.303,0.2978,0.002934,0.01595,0.003156,0.002171,1.11,0.05897,0.04592,0.001452,0.01185,0.0002582,0.06936,0.002909,2.547e-05,0.0,0.0,0.2988,0.01053,0.002771,0.002642,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00205/z4j/timers.csv,0.0,151564,27.879170497636437,4.711813995492338,128000.0,115487.0,35.0,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00205/event_data.hdf5,0.000203875,4904.9662783568365
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,100,80,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00206,206,2xSkylake8180,6.018004179000855,255.0,32,1.959,1.687,2.47e-07,0.2663,0.0008569,0.06135,0.00631,1.44e-07,1.303,0.3501,0.00291,0.01613,0.003223,0.002225,1.107,0.06028,0.04724,0.001443,0.01177,0.000249,0.06928,0.002883,2.755e-05,0.0,0.0,0.3517,0.01063,0.002799,0.002686,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00206/z4j/timers.csv,0.0,151564,29.87053981889618,3.448654292706303,256000.0,231059.0,75.0,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00206/event_data.hdf5,0.000210875,4742.145820983996
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,100,80,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00207,207,2xSkylake8180,7.019578218460083,255.0,48,2.118,1.806,1.73e-07,0.3044,0.001399,0.09027,0.008223,9.4e-08,1.374,0.3944,0.003053,0.0174,0.003494,0.002574,1.161,0.06357,0.05129,0.001515,0.01276,0.0002795,0.0763,0.003019,3.4e-05,0.0,0.0,0.3967,0.01148,0.002994,0.002921,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00207/z4j/timers.csv,0.0,287564,29.73778186414553,2.8095501057841843,384000.0,346648.0,112.0,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00207/event_data.hdf5,0.0002257499999999,4429.6788482835
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,100,80,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00208,208,2xSkylake8180,7.017453193664551,255.0,56,2.395,2.024,2.26e-07,0.3596,0.002106,0.1309,0.007137,1.44e-07,1.475,0.5084,0.003552,0.01883,0.003772,0.002512,1.255,0.06696,0.05172,0.001653,0.01345,0.0002823,0.07899,0.003516,3.666e-05,0.0,0.0,0.5113,0.01244,0.003216,0.003164,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00208/z4j/timers.csv,0.0,287564,31.861909140155927,2.6924050258354604,448000.0,404425.0,140.0,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00208/event_data.hdf5,0.000253,3952.569169960474
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,100,80,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00209,209,2xSkylake8180,12.022791862487791,255.0,112,5.576,4.769,2.07e-07,0.7554,0.00857,0.08784,0.02509,2.64e-07,3.054,1.564,0.008252,0.02885,0.007935,0.003405,2.648,0.1309,0.1047,0.00328,0.02954,0.0007519,0.1206,0.008203,4.885e-05,0.0,0.0,1.575,0.01853,0.004345,0.00595,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00209/z4j/timers.csv,0.0,423564,32.098689983444565,1.91117146279238,896000.0,808610.0,282.0,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00209/event_data.hdf5,0.000596125,1677.5005242189136
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,250,51,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00211,211,2xSkylake8180,4.025424003601074,0.0,16,2.248,2.11,2.25e-07,0.1327,0.0006907,0.001364,0.002797,1.43e-07,1.79,3.302e-05,0.004289,0.03012,0.004668,0.003163,1.508,0.1131,0.06183,0.001906,0.01242,0.0004691,0.08368,0.004273,1.638e-05,0.0,0.0,0.0006577,0.01947,0.006864,0.003786,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00211/z4j/timers.csv,0.0,151564,33.486241762987405,4.090333714293768,204000.0,184280.0,67.0,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00211/event_data.6.hdf5,0.0001654901960784,6042.654028436019
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,250,51,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00212,212,2xSkylake8180,4.014485120773315,0.0,32,2.267,2.062,2.21e-07,0.1977,0.002748,0.001235,0.002849,1.37e-07,1.782,2.302e-05,0.004132,0.02968,0.004657,0.00313,1.505,0.1124,0.06064,0.001872,0.01215,0.0004333,0.08126,0.004116,1.532e-05,0.0,0.0,0.0007689,0.0191,0.006832,0.003744,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00212/z4j/timers.csv,0.0,151564,33.73613908957686,2.9244999146776145,408000.0,368198.0,137.0,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00212/event_data.26.hdf5,0.000161725490196,6183.317167798255
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,250,51,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00213,213,2xSkylake8180,5.015429258346558,0.0,48,2.541,2.321,3.59e-07,0.2069,0.005985,0.001862,0.002242,2.47e-07,1.938,2.829e-05,0.004581,0.03217,0.005116,0.003413,1.64,0.1201,0.06686,0.00207,0.01321,0.0004841,0.08723,0.004564,1.732e-05,0.0,0.0,0.001574,0.02068,0.007417,0.004067,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00213/z4j/timers.csv,0.0,151564,36.984804335239815,2.4929676053758865,612000.0,552260.0,224.0,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00213/event_data.37.hdf5,0.0001820392156862,5493.321844032744
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,250,51,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00214,214,2xSkylake8180,6.016156435012817,0.0,56,2.768,2.469,1.85e-07,0.2877,0.003519,0.001346,0.002808,1.56e-07,2.049,3.095e-05,0.004977,0.03395,0.005285,0.003618,1.729,0.1289,0.07074,0.002095,0.01405,0.0005188,0.09476,0.004957,1.96e-05,0.0,0.0,0.002479,0.02183,0.007841,0.004277,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00214/z4j/timers.csv,0.0,151564,35.98521502888198,2.275436256272627,714000.0,644273.0,254.0,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00214/event_data.37.hdf5,0.0001936470588235,5164.034021871203
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,250,51,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00215,215,2xSkylake8180,12.022391319274902,0.0,112,6.149,5.418,3.79e-07,0.6954,0.02149,0.02772,0.003509,3.98e-07,4.429,0.0001056,0.01065,0.05491,0.01122,0.005639,3.549,0.3048,0.2401,0.003693,0.03349,0.001594,0.2757,0.01059,5.49e-05,0.0,0.0,0.006332,0.03518,0.01128,0.008433,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00215/z4j/timers.csv,0.0,151564,35.86013046662983,1.638942150813813,1428000.0,1288888.0,499.0,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00215/event_data.66.hdf5,0.0004249411764705,2353.266888150609
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,500,40,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00216,216,2xSkylake8180,5.014861822128296,0.0,16,3.827,3.696,2.53e-07,0.1259,0.0009443,0.002876,0.00291,1.93e-07,3.626,5.665e-05,0.006539,0.04638,0.007751,0.004953,2.87,0.2428,0.1642,0.002973,0.02172,0.0008707,0.3108,0.006522,1.767e-05,0.0,0.0,0.0006461,0.02985,0.01064,0.005887,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00216/z4j/timers.csv,0.0,151564,28.67571822614033,3.022265731695736,320000.0,289074.0,90.0,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00216/event_data.6.hdf5,0.0001848,5411.255411255412
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,500,40,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00217,217,2xSkylake8180,6.016085863113403,0.0,32,3.904,3.732,3.38e-07,0.1643,0.002017,0.002408,0.002407,4.4e-07,3.576,5.648e-05,0.006668,0.04647,0.008135,0.004973,2.831,0.2404,0.1633,0.002917,0.02159,0.0008665,0.3024,0.00664,2.763e-05,0.0,0.0,0.001013,0.02991,0.01063,0.005917,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00217/z4j/timers.csv,0.0,151564,29.81515000518249,2.191727634748207,640000.0,577978.0,189.0,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00217/event_data.26.hdf5,0.0001866,5359.056806002143
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,500,40,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00218,218,2xSkylake8180,7.016151666641235,0.0,48,4.446,4.226,2.76e-07,0.2091,0.004783,0.001811,0.003008,2.17e-07,4.019,8.341e-05,0.00765,0.05133,0.008462,0.005473,3.13,0.2892,0.1903,0.003534,0.02368,0.001172,0.3664,0.007614,3.639e-05,0.0,0.0,0.001692,0.03321,0.01164,0.006479,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00218/z4j/timers.csv,0.0,151564,31.55946668817884,1.8372048186302787,960000.0,866322.0,299.0,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00218/event_data.37.hdf5,0.0002112999999999,4732.60766682442
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,500,40,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00219,219,2xSkylake8180,8.018476486206055,0.0,56,4.837,4.552,5.91e-07,0.2687,0.008472,0.001494,0.001957,1.98e-07,4.413,8.11e-05,0.008201,0.05445,0.008906,0.005818,3.356,0.379,0.2349,0.003624,0.02647,0.001468,0.3945,0.008166,3.478e-05,0.0,0.0,0.002829,0.03535,0.0122,0.006895,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00219/z4j/timers.csv,0.0,151564,32.14887690943538,1.7157361133352322,1120000.0,1010614.0,355.0,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00219/event_data.37.hdf5,0.0002275999999999,4393.673110720563
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,1000,26,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00221,221,2xSkylake8180,7.029639482498169,0.0,16,5.396,5.26,1.53e-07,0.1309,0.0005537,0.002106,0.003718,1.47e-07,4.478,0.0001069,0.008728,0.06049,0.009551,0.006538,3.503,0.3292,0.212,0.003557,0.02604,0.001375,0.3871,0.008688,3.991e-05,0.0,0.0,0.0007016,0.03912,0.01375,0.007621,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00221/z4j/timers.csv,0.0,151564,36.558857615943374,2.99475361645402,416000.0,375027.0,149.0,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00221/event_data.6.hdf5,0.0002023076923076,4942.9657794676805
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,1000,26,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00222,222,2xSkylake8180,9.02150011062622,0.0,32,6.669,6.502,2.43e-07,0.1598,0.001145,0.001697,0.001739,2.15e-07,5.66,0.0001453,0.009024,0.06295,0.009975,0.006638,3.773,0.667,0.5229,0.003369,0.03398,0.001557,0.6412,0.008969,5.53e-05,0.0,0.0,0.001121,0.04123,0.01383,0.007872,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00222/z4j/timers.csv,0.0,151564,34.33548302491098,2.051693148865069,832000.0,750293.0,280.0,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00222/event_data.26.hdf5,0.0002500769230769,3998.769609350969
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,1000,26,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00223,223,2xSkylake8180,11.021419048309326,0.0,48,8.242,8.001,1.76e-07,0.2091,0.001398,0.001843,0.003041,2.05e-07,7.185,0.0001723,0.009894,0.06878,0.01078,0.007264,4.549,0.9093,0.682,0.003811,0.04085,0.002049,0.979,0.009829,6.53e-05,0.0,0.0,0.02503,0.04534,0.01494,0.008489,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00223/z4j/timers.csv,0.0,151564,33.91944441127667,1.6648184999490334,1248000.0,1125643.0,415.0,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00223/event_data.37.hdf5,0.0003077307692307,3249.5938007749032
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,1000,26,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00224,224,2xSkylake8180,12.023080587387083,0.0,56,9.206,8.938,5.4e-07,0.2552,0.004174,0.001708,0.003043,1.81e-07,7.71,0.0001621,0.01057,0.07108,0.01115,0.007368,4.884,0.9586,0.7235,0.004114,0.04312,0.002111,1.075,0.0105,6.694e-05,0.0,0.0,0.003263,0.04676,0.01539,0.008916,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00224/z4j/timers.csv,0.0,151564,34.18572019259183,1.5472992383843884,1456000.0,1313009.0,488.0,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00224/event_data.37.hdf5,0.0003437692307692,2908.928171850526
p p -> Z j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z4j.csv,process_file,1000,26,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00225,225,2xSkylake8180,23.03294610977173,0.0,112,18.34,17.63,2.96e-07,0.6717,0.0205,0.00611,0.002509,3.51e-07,15.01,0.0003823,0.01955,0.1141,0.03394,0.01121,9.806,2.067,1.262,0.006397,0.1031,0.005189,1.725,0.01945,0.0001049,0.0,0.0,0.005911,0.07461,0.0215,0.01795,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00225/z4j/timers.csv,0.0,151564,33.803176510801315,1.1282703234227105,2912000.0,2626978.0,954.0,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00225/event_data.66.hdf5,0.0006780769230769,1474.758933635848
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,50,25,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00249,249,2xSkylake8180,5.016430854797363,255.0,16,2.343,2.025,1.67e-07,0.3109,0.0005681,0.07129,0.003801,1.01e-07,1.311,0.6337,0.0006524,0.003248,0.000626,0.000399,1.139,0.04917,0.0329,0.001359,0.007904,0.000205,0.06727,0.0006456,6.818e-06,0.0,0.0,0.6348,0.002147,0.0005281,0.0005703,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00249/z5j/timers.csv,0.0,167564,10.53831135970548,10.53831135970548,20000.0,17195.0,1.0,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00249/event_data.hdf5,0.0016200000000000001,617.283950617284
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,50,25,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00250,250,2xSkylake8180,6.017483711242676,255.0,32,2.58,2.206,1.72e-07,0.3653,0.001124,0.1149,0.0075,1.1e-07,1.31,0.8069,0.0006446,0.003208,0.0005756,0.0003968,1.142,0.04902,0.03293,0.001372,0.007937,0.0002009,0.06388,0.000638,6.56e-06,0.0,0.0,0.809,0.002112,0.0005178,0.0005758,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00250/z5j/timers.csv,0.0,167564,5.26915567985274,5.26915567985274,40000.0,34407.0,1.0,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00250/event_data.hdf5,0.0017648,566.6364460562104
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,50,25,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00251,251,2xSkylake8180,7.0186851024627686,255.0,48,2.808,2.424,3.55e-07,0.3723,0.001789,0.03169,0.006383,9.9e-08,1.418,0.9063,0.0007078,0.00352,0.0006615,0.0004312,1.234,0.05314,0.03655,0.001483,0.00867,0.0001973,0.07015,0.0007002,7.586e-06,0.0,0.0,0.9087,0.00232,0.0005593,0.000638,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00251/z5j/timers.csv,0.0,167564,17.5638522661758,7.854531687607892,60000.0,51468.0,5.0,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00251/event_data.hdf5,0.0019391999999999999,515.6765676567658
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,50,25,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00252,252,2xSkylake8180,8.016130447387695,255.0,56,3.198,2.685,2.85e-07,0.5006,0.002026,0.2134,0.007337,1.82e-07,1.5,1.078,0.0007852,0.003747,0.0007076,0.0004588,1.307,0.05635,0.03856,0.001551,0.009106,0.0002307,0.07259,0.0007772,7.991e-06,0.0,0.0,1.081,0.002449,0.0006077,0.0006863,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00252/z5j/timers.csv,0.0,167564,18.06567661663797,7.375018183434456,70000.0,60018.0,6.0,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00252/event_data.hdf5,0.0021479999999999997,465.5493482309125
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,50,25,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00253,253,2xSkylake8180,15.023965835571289,255.0,112,7.088,6.129,2.78e-07,0.924,0.00498,0.152,0.03958,1.83e-07,3.142,2.619,0.001715,0.006204,0.001276,0.0006591,2.8,0.1055,0.07515,0.003216,0.02017,0.0005534,0.1027,0.001702,1.315e-05,0.0,0.0,2.639,0.003692,0.0008241,0.001682,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00253/z5j/timers.csv,0.0,167564,16.560203565251467,4.992910914366324,140000.0,119940.0,11.0,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00253/event_data.hdf5,0.0049032,203.94844183390438
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,100,20,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00254,254,2xSkylake8180,5.0164031982421875,255.0,16,3.831,3.544,2.89e-07,0.2794,0.000692,0.06525,0.004326,9.3e-08,2.814,0.7166,0.0009398,0.005002,0.0009388,0.0006382,2.462,0.1063,0.07055,0.002742,0.01679,0.0004019,0.1288,0.0009314,8.412e-06,0.0,0.0,0.7177,0.003269,0.0008215,0.0009085,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00254/z5j/timers.csv,0.0,167564,13.172889199631852,9.314493733954516,32000.0,27279.0,2.0,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00254/event_data.hdf5,0.001772,564.3340857787811
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,100,20,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00255,255,2xSkylake8180,8.016624689102173,255.0,32,4.121,3.696,1.8e-07,0.4163,0.001167,0.03061,0.006867,1.87e-07,2.847,0.832,0.0008196,0.005089,0.0009921,0.0006507,2.491,0.108,0.07255,0.002719,0.01739,0.0003437,0.1271,0.0008121,7.461e-06,0.0,0.0,0.8337,0.003337,0.000843,0.0009068,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00255/z5j/timers.csv,0.0,167564,13.172889199631852,6.586290225799432,64000.0,54684.0,4.0,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00255/event_data.hdf5,0.001848,541.1255411255411
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,100,20,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00256,256,2xSkylake8180,9.019532918930054,255.0,48,4.38,3.985,1.72e-07,0.3846,0.001812,0.1143,0.006378,1.42e-07,3.043,0.923,0.001024,0.005533,0.001037,0.0007172,2.659,0.1175,0.07733,0.002875,0.01841,0.0004229,0.1383,0.001016,8.403e-06,0.0,0.0,0.9254,0.003662,0.0008994,0.0009687,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00256/z5j/timers.csv,0.0,167564,17.563852266175804,6.209533116617683,96000.0,82035.0,8.0,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00256/event_data.hdf5,0.0019925,501.88205771643663
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,100,20,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00257,257,2xSkylake8180,9.018785953521729,255.0,56,4.762,4.26,3.51e-07,0.4908,0.001749,0.09916,0.007193,1.61e-07,3.246,0.9927,0.001129,0.006006,0.001112,0.000746,2.84,0.1224,0.08356,0.003047,0.01945,0.0004109,0.1459,0.001117,1.229e-05,0.0,0.0,0.9955,0.004019,0.0009561,0.001027,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00257/z5j/timers.csv,0.0,167564,15.054730513864975,5.322484680716473,112000.0,95739.0,8.0,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00257/event_data.hdf5,0.00213,469.4835680751174
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,100,20,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00258,258,2xSkylake8180,18.026244401931763,255.0,112,11.25,10.3,2.98e-07,0.8819,0.004578,0.1228,0.02219,2.37e-07,7.093,3.113,0.002902,0.009948,0.002415,0.001138,6.286,0.2562,0.1769,0.006538,0.04542,0.001633,0.2389,0.002889,1.304e-05,0.0,0.0,3.122,0.006199,0.001316,0.002427,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00258/z5j/timers.csv,0.0,167564,15.995651170981532,3.879376697408082,224000.0,191569.0,17.0,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00258/event_data.hdf5,0.00515,194.17475728155338
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,250,12,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00259,259,2xSkylake8180,7.015697717666626,255.0,16,5.983,5.682,1.87e-07,0.2943,0.0006963,0.08396,0.00487,1.01e-07,3.75,1.914,0.00143,0.007251,0.001372,0.0009865,3.182,0.1938,0.09376,0.002461,0.02145,0.0008623,0.2251,0.001423,7.158e-06,0.0,0.0,1.915,0.004747,0.001227,0.001275,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00259/z5j/timers.csv,0.0,167564,8.781926133087902,6.209694833906252,48000.0,40889.0,2.0,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00259/event_data.hdf5,0.001894,527.9831045406547
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,250,12,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00260,260,2xSkylake8180,10.019279718399048,255.0,32,6.082,5.741,1.95e-07,0.3328,0.0008303,0.1046,0.004718,1.52e-07,3.646,2.077,0.001429,0.007338,0.00142,0.0009882,3.097,0.1768,0.09218,0.002407,0.02129,0.0006602,0.2246,0.001422,7.196e-06,0.0,0.0,2.079,0.004829,0.00123,0.001277,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00260/z5j/timers.csv,0.0,167564,8.7819261330879,4.390894456495327,96000.0,81962.0,4.0,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00260/event_data.hdf5,0.0019136666666666666,522.5570458108343
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,250,12,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00261,261,2xSkylake8180,11.020814657211304,255.0,48,6.828,6.436,1.72e-07,0.3809,0.001188,0.02771,0.006476,1.41e-07,4.073,2.341,0.001615,0.008123,0.001494,0.001067,3.483,0.1981,0.1068,0.002711,0.02355,0.0009692,0.223,0.001606,9.319e-06,0.0,0.0,2.343,0.005315,0.001386,0.001419,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00261/z5j/timers.csv,0.0,167564,13.172889199631852,4.390841092806514,144000.0,122976.0,9.0,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00261/event_data.hdf5,0.0021453333333333333,466.12802983219393
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,250,12,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00262,262,2xSkylake8180,12.022274017333984,255.0,56,7.378,6.873,2.84e-07,0.4927,0.001782,0.2151,0.008481,1.15e-07,4.256,2.591,0.001841,0.008522,0.001594,0.001153,3.609,0.2113,0.1107,0.002865,0.02508,0.001062,0.2605,0.001831,9.527e-06,0.0,0.0,2.594,0.005569,0.001432,0.001519,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00262/z5j/timers.csv,0.0,167564,13.800169637709557,4.160783863748253,168000.0,143500.0,11.0,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00262/event_data.hdf5,0.002291,436.4906154517678
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,250,12,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00263,263,2xSkylake8180,24.032538890838623,255.0,112,17.16,16.25,2.15e-07,0.8698,0.01604,0.1232,0.02653,2.17e-07,9.081,7.048,0.003277,0.0144,0.00393,0.001776,7.581,0.4922,0.3273,0.005725,0.05617,0.00333,0.5297,0.003259,1.756e-05,0.0,0.0,7.066,0.009286,0.002022,0.003083,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00263/z5j/timers.csv,0.0,167564,15.682010951942678,3.136290173690877,336000.0,287508.0,25.0,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00263/event_data.hdf5,0.005416666666666667,184.6153846153846
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,500,10,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00264,264,2xSkylake8180,12.024038791656494,255.0,16,10.56,10.27,2.62e-07,0.2805,0.0009883,0.06863,0.00463,1.58e-07,5.008,5.237,0.002529,0.01203,0.002,0.001696,4.141,0.262,0.167,0.002943,0.02712,0.001899,0.365,0.002519,1.063e-05,0.0,0.0,5.238,0.007886,0.002042,0.002104,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00264/z5j/timers.csv,0.0,167564,5.26915567985274,3.7258324253894246,80000.0,68431.0,2.0,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00264/event_data.hdf5,0.002054,486.85491723466413
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,500,10,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00265,265,2xSkylake8180,14.02341079711914,255.0,32,10.69,10.38,2.55e-07,0.3052,0.001209,0.06345,0.005893,1.66e-07,5.021,5.328,0.002595,0.01227,0.002134,0.001702,4.144,0.2683,0.1709,0.002922,0.02697,0.002193,0.3632,0.002582,1.265e-05,0.0,0.0,5.33,0.008124,0.002056,0.002088,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00265/z5j/timers.csv,0.0,167564,7.903733519779111,3.2266352800587237,160000.0,136882.0,6.0,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00265/event_data.hdf5,0.002076,481.6955684007707
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,500,10,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00266,266,2xSkylake8180,17.02835440635681,255.0,48,12.14,11.75,1.87e-07,0.3732,0.001044,0.07929,0.007083,1.72e-07,5.746,5.972,0.003079,0.01382,0.002548,0.001929,4.604,0.3664,0.253,0.003244,0.03066,0.003067,0.4379,0.003065,1.379e-05,0.0,0.0,5.975,0.00922,0.002235,0.002362,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00266/z5j/timers.csv,0.0,167564,12.29469658632306,3.285806884007805,240000.0,205382.0,14.0,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00266/event_data.hdf5,0.00235,425.531914893617
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,500,10,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00267,267,2xSkylake8180,18.027873277664185,255.0,56,13.22,12.71,1.82e-07,0.5017,0.001603,0.1229,0.00803,1.66e-07,6.314,6.358,0.003266,0.01453,0.00254,0.002075,4.939,0.4418,0.3373,0.003451,0.03385,0.002954,0.5046,0.003251,1.459e-05,0.0,0.0,6.361,0.009707,0.002378,0.002447,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00267/z5j/timers.csv,0.0,167564,11.29104788539873,2.9152631435199106,280000.0,239644.0,15.0,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00267/event_data.hdf5,0.002542,393.3910306845004
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,500,10,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00268,268,2xSkylake8180,41.048869609832764,255.0,112,33.27,32.35,1.75e-07,0.8836,0.004119,0.1164,0.02377,1.52e-07,14.5,17.75,0.005417,0.0241,0.006804,0.00279,10.65,1.226,0.9182,0.006624,0.08545,0.006137,1.493,0.005386,3.176e-05,0.0,0.0,17.76,0.01484,0.004025,0.005232,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00268/z5j/timers.csv,0.0,167564,13.17288919963185,2.2265570757172966,560000.0,478993.0,35.0,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00268/event_data.hdf5,0.006470000000000001,154.55950540958267
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,1000,10,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00269,269,2xSkylake8180,23.033987760543823,255.0,16,21.67,21.37,5.88e-07,0.2851,0.0009969,0.07233,0.004572,1.44e-07,9.414,11.92,0.005074,0.02479,0.004349,0.003581,7.606,0.5948,0.3739,0.004977,0.04898,0.004665,0.7083,0.005043,3.102e-05,0.0,0.0,11.92,0.01637,0.004173,0.004239,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00269/z5j/timers.csv,0.0,167564,11.855600279668664,3.95176796136807,160000.0,137011.0,9.0,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00269/event_data.hdf5,0.002137,467.94571829667757
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,1000,10,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00270,270,2xSkylake8180,29.04057741165161,255.0,32,24.77,24.42,1.71e-07,0.3433,0.001004,0.1151,0.004626,1.48e-07,11.6,12.77,0.004928,0.02484,0.004417,0.003496,8.371,1.109,0.7624,0.005013,0.05582,0.005187,1.222,0.004898,3.041e-05,0.0,0.0,12.77,0.01654,0.004121,0.00417,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00270/z5j/timers.csv,0.0,167564,12.514244739650257,2.8708838935142995,320000.0,273993.0,19.0,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00270/event_data.hdf5,0.002442,409.5004095004095
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,1000,10,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00271,271,2xSkylake8180,35.048259258270264,255.0,48,30.34,29.95,1.73e-07,0.374,0.001154,0.09272,0.006237,1.66e-07,14.47,15.43,0.005704,0.02707,0.004931,0.003955,10.17,1.425,0.9983,0.00549,0.06362,0.005104,1.713,0.005669,3.442e-05,0.0,0.0,15.44,0.01802,0.004445,0.004604,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00271/z5j/timers.csv,0.0,167564,10.977407666359875,2.1954266454331868,480000.0,410893.0,25.0,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00271/event_data.hdf5,0.0029950000000000003,333.88981636060095
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,1000,10,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00272,272,2xSkylake8180,38.05034279823303,255.0,56,33.32,32.81,2.33e-07,0.4978,0.00173,0.03155,0.009645,1.97e-07,15.89,16.86,0.006135,0.03007,0.005527,0.004195,11.15,1.594,1.069,0.00582,0.06771,0.006447,1.91,0.006098,3.766e-05,0.0,0.0,16.86,0.01999,0.004909,0.005168,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00272/z5j/timers.csv,0.0,167564,12.4201526739386,2.162009289639334,560000.0,479603.0,33.0,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00272/event_data.hdf5,0.003281,304.7851264858275
p p -> Z j j j j j,/projects/AtlasESP/data/multiprocess/pepper_data/z5j.csv,process_file,1000,10,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/multiprocess/pepper_grids/Z+5j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00273,273,2xSkylake8180,85.09392833709717,255.0,112,78.43,77.48,6.24e-07,0.8861,0.003382,0.1094,0.02518,1.45e-07,29.07,48.24,0.0109,0.04775,0.01976,0.005722,20.52,2.9,1.783,0.01121,0.1452,0.01485,3.507,0.01083,7.225e-05,0.0,0.0,48.25,0.03023,0.007442,0.01007,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00273/z5j/timers.csv,0.0,167564,13.549257462478474,1.5967446917378185,1120000.0,959200.0,72.0,pepper_diagnostics/p_p__Z_j_j_j_j_j/2xSkylake8180/00273/event_data.hdf5,0.0077480000000000005,129.06556530717603


==> JLSE_Plots/pepper_results_old/plots_2023-11-03_zjets/2023-11-03_pepper_runs_xpu_zjets.csv <==
process_string,process,process_input_type,batch_size,n_batches,seed,verbosity,collision_energy,mu2,use_cached_results,cache_path,integrator,diagnostic_output_enabled,diagnostic_path,proc_id,label,run_time,return_code,thread_count,Total Runtime,Event Generation Runtime,Optimisation Runtime,Initialisation Runtime,HDF5 Close Runtime,HDF5 Open Runtime,HDF5 Init Runtime,Unweighting Setup Runtime,EG Recursion,EG Output,EG PDF and AlphaS evaluation,EG Phase space,EG External State,EG RNG,EG-R Calculate currents,EG-R Momenta preparation,EG-R Currents preparation,EG-R IP reset,EG-R ME update,EG-R ME reset,EG-R IC reset,EG-PDF PDF,EG-PDF AlphaS,EG-O Filter non-zero,EG-O Pull non-zero,EG-O HDF5 write,EG-PS Fill Mom Weights,EG-PS Update weights,EG-PS Cuts,CSV Timer Filename,EG-R ME2 update,event_data_size,xs_mean,xs_sigma,n_trials,n_nonzero_after_cuts,n_nonzero,HDF5 Filename,event_period,event_rate
p p -> Z,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z0j.csv,process_file,128,20000,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/PVC/00000,0,PVC,41.112847089767456,-11,128,39.83,38.69,1.435e-05,1.074,0.06499,0.71,0.3163,3.273e-06,2.961,23.81,5.265,1.71,0.4721,0.6882,0.7688,0.5493,0.4028,0.1339,0.3142,0.1351,0.1322,4.731,0.5347,2.241,10.43,10.49,0.6516,0.5343,0.5188,pepper_diagnostics/p_p__Z/PVC/00000/z0j/timers.csv,0.3393,660248116,1548.4167539043458,1.3020740608694812,2560000,2536629,915127,pepper_diagnostics/p_p__Z/PVC/00000/event_data.hdf5,1.5113281249999998e-05,66166.9682088395
p p -> Z,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z0j.csv,process_file,256,20000,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/PVC/00001,1,PVC,47.854366064071655,-11,256,46.52,45.38,1.021e-05,1.069,0.06323,0.7093,0.3163,6.77e-06,3.127,30.05,5.279,1.751,0.4848,0.7868,0.8029,0.6059,0.424,0.1364,0.3283,0.1346,0.1349,4.736,0.5432,2.403,11.25,15.64,0.6608,0.5367,0.5484,pepper_diagnostics/p_p__Z/PVC/00001/z0j/timers.csv,0.3403,1323937804,1552.579434585901,0.921201522076412,5120000,5073081,1835143,pepper_diagnostics/p_p__Z/PVC/00001/event_data.hdf5,8.86328125e-06,112825.03305420889
p p -> Z,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z0j.csv,process_file,512,20000,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/PVC/00002,2,PVC,64.17815637588501,-11,512,62.9,61.65,2.043e-05,0.9847,0.2602,0.7094,0.3163,2.615e-06,3.332,45.29,5.525,1.87,0.4704,0.9189,0.8637,0.6373,0.4488,0.1334,0.3517,0.1357,0.131,4.961,0.564,4.158,15.97,23.15,0.7188,0.5512,0.5941,pepper_diagnostics/p_p__Z/PVC/00002/z0j/timers.csv,0.3367,2647637332,1552.5413013931288,0.6513975694327753,10240000,10146520,3670083,pepper_diagnostics/p_p__Z/PVC/00002/event_data.hdf5,6.0205078124999995e-06,166098.94566098947
p p -> Z,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z0j.csv,process_file,1024,18000,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/PVC/00003,3,PVC,80.71054553985596,-11,1024,78.91,77.47,2.021e-05,0.9707,0.4663,0.7091,0.3163,2.962e-06,3.204,61.43,5.32,1.785,0.4351,0.9159,0.7995,0.6195,0.4732,0.1243,0.3354,0.1224,0.1203,4.777,0.5427,4.368,16.22,38.48,0.6933,0.5112,0.575,pepper_diagnostics/p_p__Z/PVC/00003/z0j/timers.csv,0.3181,4766104300,1552.6568227932637,0.48554732931917705,18432000,18264146,6606676,pepper_diagnostics/p_p__Z/PVC/00003/event_data.hdf5,4.203016493055556e-06,237924.35781592873
p p -> Z,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z0j.csv,process_file,2048,14400,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/PVC/00004,4,PVC,82.4322018623352,-11,2048,80.58,79.54,2.523e-05,0.9735,0.05934,0.7094,0.3163,2.708e-06,2.682,66.34,4.356,1.491,0.3651,0.84,0.6535,0.4997,0.385,0.1053,0.2732,0.1018,0.1021,3.906,0.4495,4.973,13.69,46.08,0.6288,0.3986,0.459,pepper_diagnostics/p_p__Z/PVC/00004/z0j/timers.csv,0.2661,7635553612,1554.6168111556071,0.38395815681564927,29491200,29223469,10584260,pepper_diagnostics/p_p__Z/PVC/00004/event_data.hdf5,2.6970757378472226e-06,370771.9386472215
p p -> Z,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z0j.csv,process_file,4096,10080,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/PVC/00005,5,PVC,89.61032724380493,0,4096,87.0,85.94,8.975e-06,0.9721,0.08455,0.7091,0.3163,1.134e-05,2.098,76.19,3.063,1.133,0.258,0.7043,0.4872,0.3529,0.2932,0.07299,0.1943,0.07319,0.0726,2.729,0.3337,6.526,10.2,57.58,0.5133,0.2863,0.3304,pepper_diagnostics/p_p__Z/PVC/00005/z0j/timers.csv,0.1954,10685060236,1553.9867711263435,0.3244786594031082,41287680,40912930,14811401,pepper_diagnostics/p_p__Z/PVC/00005/event_data.hdf5,2.0814925905257935e-06,480424.4821968816
p p -> Z,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z0j.csv,process_file,8192,7056,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/PVC/00006,6,PVC,108.65990781784058,-11,8192,107.7,107.5,4.96e-06,0.1147,0.08014,0.0131,0.004785,2.324e-06,1.932,99.99,2.138,0.9377,0.1773,0.8267,0.5422,0.2507,0.2666,0.04993,0.1411,0.05033,0.05055,1.889,0.2481,5.887,8.381,82.15,0.4791,0.1956,0.2604,pepper_diagnostics/p_p__Z/PVC/00006/z0j/timers.csv,0.1311,14957342188,1553.759907506746,0.2742145569456582,57802752,57277491,20733606,pepper_diagnostics/p_p__Z/PVC/00006/event_data.hdf5,1.8597730433319161e-06,537700.0186046512
p p -> Z,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z0j.csv,process_file,16384,4939,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/PVC/00007,7,PVC,159.04033541679382,-11,16384,157.5,157.3,5.943e-06,0.116,0.07926,0.01077,0.005844,2.492e-06,1.51,151.4,1.575,0.7965,0.1276,0.7871,0.4721,0.1918,0.2012,0.03769,0.1128,0.03678,0.03689,1.341,0.2339,4.305,8.633,134.2,0.4565,0.1423,0.1958,pepper_diagnostics/p_p__Z/PVC/00007/z0j/timers.csv,0.09754,20949236620,1554.4997418430496,0.23178458454652975,80920576,80185006,29039553,pepper_diagnostics/p_p__Z/PVC/00007/event_data.hdf5,1.9438813683184856e-06,514434.6853146853
p p -> Z,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z0j.csv,process_file,32768,3951,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/PVC/00008,8,PVC,270.63919496536255,-11,32768,269.3,269.1,7.03e-06,0.1331,0.0884,0.01114,0.005492,2.91e-06,1.9,263.0,1.525,0.689,0.1145,0.8047,0.6254,0.2257,0.2396,0.04117,0.1234,0.0394,0.04058,1.1,0.4256,5.047,18.49,227.6,0.3477,0.1276,0.2118,pepper_diagnostics/p_p__Z/PVC/00008/z0j/timers.csv,0.09659,33515539900,1554.3945934853073,0.18324195424198722,129466368,128289471,46458839,pepper_diagnostics/p_p__Z/PVC/00008/event_data.hdf5,2.0785320864179957e-06,481108.762541806
p p -> Z,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z0j.csv,process_file,65536,3161,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/PVC/00009,9,PVC,418.82304525375366,-11,65536,417.9,417.6,6.561e-06,0.1449,0.1223,0.01123,0.005856,2.797e-06,2.66,410.4,1.573,1.031,0.09626,0.912,1.013,0.3174,0.2992,0.03349,0.1288,0.03488,0.03244,0.9459,0.6274,5.626,30.12,350.4,0.647,0.1129,0.2691,pepper_diagnostics/p_p__Z/PVC/00009/z0j/timers.csv,0.08844,53544167668,1552.0689853014899,0.1448167568901483,207159296,205270690,74222366,pepper_diagnostics/p_p__Z/PVC/00009/event_data.hdf5,2.01584002293578e-06,496071.11111111107
p p -> Z,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z0j.csv,process_file,131072,2528,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/PVC/00010,10,PVC,639.9282176494598,-11,131072,638.4,638.1,5.708e-06,0.1668,0.07491,0.01263,0.006822,2.764e-06,3.707,628.8,1.569,1.933,0.07304,1.26,1.573,0.4818,0.4117,0.02283,0.1387,0.02419,0.02318,1.007,0.5625,5.83,35.58,559.2,1.458,0.1107,0.3604,pepper_diagnostics/p_p__Z/PVC/00010/z0j/timers.csv,0.07755,85710160060,1553.2340365004047,0.11452412425695511,331350016,328331958,118810582,pepper_diagnostics/p_p__Z/PVC/00010/event_data.hdf5,1.9257581686671775e-06,519276.000626861
p p -> Z,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z0j.csv,process_file,262144,2023,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/PVC/00011,11,PVC,1164.961033821106,0,262144,1164.0,1164.0,7.5e-06,0.222,0.09034,0.009987,0.005525,2.846e-06,6.159,1148.0,2.604,3.144,0.06515,1.696,2.791,0.7189,0.7616,0.02326,0.1838,0.02341,0.02299,1.191,1.413,5.635,87.34,989.4,2.481,0.1345,0.5268,pepper_diagnostics/p_p__Z/PVC/00011/z0j/timers.csv,0.08386,137509091116,1556.804182106518,0.09056463752989106,530317312,525511845,190613786,pepper_diagnostics/p_p__Z/PVC/00011/event_data.hdf5,2.1949123169488384e-06,455599.06529209623
p p -> Z,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z0j.csv,process_file,524288,1820,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/PVC/00012,12,PVC,2596.7738468647003,-11,524288,2595.0,2595.0,5.756e-06,0.3355,0.107,0.0117,0.006812,2.602e-06,14.3,2568.0,2.593,3.013,0.05184,3.394,7.913,1.226,1.963,0.01553,0.2579,0.01731,0.01671,1.206,1.387,5.575,103.2,2381.0,1.976,0.1544,0.8807,pepper_diagnostics/p_p__Z/PVC/00012/z0j/timers.csv,0.06417,247363595164,1556.487681684713,0.0675140920167032,954204160,945555615,342893099,pepper_diagnostics/p_p__Z/PVC/00012/event_data.hdf5,2.7195437923892515e-06,367708.73217726394
p p -> Z j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z1j.csv,process_file,128,15000,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/PVC/00014,14,PVC,27.03642702102661,-11,128,26.04,24.97,7.569e-06,1.044,0.02454,0.01203,0.005506,4.235e-06,4.661,11.15,4.071,1.607,0.4497,0.4134,1.474,1.043,0.622,0.1909,0.4848,0.105,0.1866,3.659,0.4123,1.891,4.312,4.466,0.4796,0.4818,0.642,pepper_diagnostics/p_p__Z_j/PVC/00014/z1j/timers.csv,0.2496,106577604,385.4027655857106,1.074232536851197,1920000,1878776,120868,pepper_diagnostics/p_p__Z_j/PVC/00014/event_data.hdf5,1.3005208333333332e-05,76892.27072486986
p p -> Z j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z1j.csv,process_file,256,15000,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/PVC/00015,15,PVC,32.04405999183655,-11,256,31.33,31.16,6.892e-06,0.1229,0.03949,0.01364,0.005951,3.414e-06,4.813,16.86,4.131,1.638,0.4587,0.4871,1.411,1.078,0.6337,0.191,0.5136,0.1077,0.1882,3.701,0.4291,1.964,7.019,7.327,0.4967,0.4838,0.6534,pepper_diagnostics/p_p__Z_j/PVC/00015/z1j/timers.csv,0.2552,213315644,385.82666674371137,0.7599604851586123,3840000,3758301,241950,pepper_diagnostics/p_p__Z_j/PVC/00015/event_data.hdf5,8.114583333333333e-06,123234.9165596919
p p -> Z j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z1j.csv,process_file,512,15000,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/PVC/00016,16,PVC,37.052226305007935,-11,512,35.92,35.71,6.891e-06,0.1237,0.07582,0.009024,0.005329,3.146e-06,4.909,21.18,4.0,1.704,0.4577,0.5318,1.414,0.9425,0.6774,0.1921,0.4943,0.1074,0.1846,3.588,0.4117,1.925,7.604,11.02,0.5373,0.512,0.6507,pepper_diagnostics/p_p__Z_j/PVC/00016/z1j/timers.csv,0.2535,425823724,385.1573008805961,0.5370109364669018,7680000,7515923,483031,pepper_diagnostics/p_p__Z_j/PVC/00016/event_data.hdf5,4.6497395833333336e-06,215065.80789694763
p p -> Z j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z1j.csv,process_file,1024,13500,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/PVC/00017,17,PVC,40.04958939552307,-11,1024,38.83,38.63,6.564e-06,0.1282,0.06463,0.00957,0.005304,3.338e-06,4.984,24.26,3.776,1.559,0.4279,0.5626,1.458,1.083,0.7046,0.1791,0.4728,0.1009,0.1752,3.383,0.3929,1.959,7.711,13.8,0.4962,0.4565,0.6021,pepper_diagnostics/p_p__Z_j/PVC/00017/z1j/timers.csv,0.2327,766225332,384.9887325069148,0.4001329172763734,13824000,13528564,869246,pepper_diagnostics/p_p__Z_j/PVC/00017/event_data.hdf5,2.7944155092592595e-06,357856.58814392955
p p -> Z j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z1j.csv,process_file,2048,10800,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/PVC/00018,18,PVC,38.37901282310486,-11,2048,36.9,36.64,7.145e-06,0.1439,0.06153,0.01628,0.005799,3.671e-06,4.273,24.49,3.251,1.34,0.3338,0.5252,1.226,0.9012,0.5886,0.1423,0.3889,0.08092,0.1386,2.911,0.3396,2.598,7.968,12.2,0.4302,0.3769,0.5294,pepper_diagnostics/p_p__Z_j/PVC/00018/z1j/timers.csv,0.2039,1226405812,385.1723977291094,0.31641198928626335,22118400,21646067,1391362,pepper_diagnostics/p_p__Z_j/PVC/00018/event_data.hdf5,1.6565393518518518e-06,603668.1222707424
p p -> Z j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z1j.csv,process_file,4096,7559,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/PVC/00019,19,PVC,34.30716824531555,-11,4096,32.63,32.3,7.44e-06,0.1147,0.2088,0.01334,0.00567,2.935e-06,3.476,23.17,2.308,0.9686,0.2515,0.404,0.8846,0.647,0.5196,0.1067,0.2846,0.05951,0.1037,2.044,0.2639,1.921,7.824,11.7,0.3213,0.2709,0.3742,pepper_diagnostics/p_p__Z_j/PVC/00019/z1j/timers.csv,0.1507,1713286916,384.41114400168925,0.26719320112234723,30961664,30301057,1943718,pepper_diagnostics/p_p__Z_j/PVC/00019/event_data.hdf5,1.0432255837412355e-06,958565.4489164087
p p -> Z j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z1j.csv,process_file,8192,5291,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/PVC/00020,20,PVC,32.53054475784302,-11,8192,31.17,30.99,8.024e-06,0.1133,0.06375,0.01344,0.005328,3.53e-06,2.856,24.17,1.63,0.7027,0.1684,0.3204,0.6228,0.4788,0.5262,0.07057,0.1966,0.0416,0.06907,1.441,0.189,2.171,5.989,14.41,0.2433,0.1848,0.2729,pepper_diagnostics/p_p__Z_j/PVC/00020/z1j/timers.csv,0.09908,2408188100,385.97554427522215,0.22626121268817687,43343872,42415009,2732114,pepper_diagnostics/p_p__Z_j/PVC/00020/event_data.hdf5,7.14979963026838e-07,1398640.593739916
p p -> Z j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z1j.csv,process_file,16384,3704,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/PVC/00021,21,PVC,42.61709117889404,-11,16384,41.28,40.7,7.896e-06,0.129,0.4383,0.008639,0.005756,3.365e-06,2.489,35.1,1.233,0.5372,0.1253,0.3365,0.5668,0.3611,0.3559,0.05333,0.1614,0.03087,0.05228,1.048,0.1852,2.491,6.223,23.46,0.1995,0.1361,0.2,pepper_diagnostics/p_p__Z_j/PVC/00021/z1j/timers.csv,0.07784,3375523692,386.41455384879174,0.19131124804456576,60686336,59385822,3829626,pepper_diagnostics/p_p__Z_j/PVC/00021/event_data.hdf5,6.706616790969223e-07,1491064.7665847666
p p -> Z j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z1j.csv,process_file,32768,2963,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/PVC/00022,22,PVC,63.70749855041504,-11,32768,62.59,62.35,7.149e-06,0.1352,0.08758,0.008973,0.005651,3.066e-06,3.276,56.09,1.04,0.5445,0.09883,0.5356,0.7789,0.429,0.4796,0.04341,0.1549,0.02718,0.04362,0.8106,0.2295,2.689,9.704,36.48,0.2211,0.1124,0.2093,pepper_diagnostics/p_p__Z_j/PVC/00022/z1j/timers.csv,0.06728,5402746604,386.5821950085441,0.15128746989092184,97091584,95012462,6129615,pepper_diagnostics/p_p__Z_j/PVC/00022/event_data.hdf5,6.421771839668411e-07,1557202.6303127506
p p -> Z j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z1j.csv,process_file,65536,2370,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/PVC/00023,23,PVC,99.03413462638855,-11,65536,97.58,97.3,8.115e-06,0.1811,0.08768,0.01284,0.008555,4.061e-06,4.546,89.71,1.037,0.6223,0.08484,0.6077,1.096,0.5785,0.6634,0.03735,0.1644,0.02315,0.03714,0.7278,0.3095,2.439,16.11,57.73,0.2641,0.1007,0.2561,pepper_diagnostics/p_p__Z_j/PVC/00023/z1j/timers.csv,0.06447,8596768260,384.51636022606147,0.1193083145513711,155320320,151992367,9753498,pepper_diagnostics/p_p__Z_j/PVC/00023/event_data.hdf5,6.264473315532701e-07,1596303.3915724563
p p -> Z j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z1j.csv,process_file,131072,1896,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/PVC/00024,24,PVC,129.39089107513428,-11,131072,127.9,127.6,7.763e-06,0.192,0.08076,0.0132,0.006372,3.644e-06,6.389,118.0,1.178,0.6525,0.0626,0.6839,1.705,0.8603,0.9612,0.02831,0.1955,0.01831,0.02806,0.7564,0.4216,2.365,25.82,67.9,0.1874,0.1213,0.3425,pepper_diagnostics/p_p__Z_j/PVC/00024/z1j/timers.csv,0.05942,13778971276,385.1730365498484,0.09439867651074024,248512512,243197077,15632912,pepper_diagnostics/p_p__Z_j/PVC/00024/event_data.hdf5,5.134550327993144e-07,1947590.2194357365
p p -> Z j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z1j.csv,process_file,262144,1517,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/PVC/00025,25,PVC,214.88539624214172,-11,262144,213.8,213.4,8.122e-06,0.2772,0.09948,0.01262,0.005918,3.128e-06,11.03,198.2,1.521,0.9981,0.05595,1.09,3.572,1.271,1.749,0.02456,0.2622,0.01652,0.02528,0.8741,0.6467,3.096,40.56,119.4,0.3365,0.1455,0.5149,pepper_diagnostics/p_p__Z_j/PVC/00025/z1j/timers.csv,0.06476,21913603396,382.7989234401947,0.07440742258718509,397672448,389192570,24862142,pepper_diagnostics/p_p__Z_j/PVC/00025/event_data.hdf5,5.3662254217823e-07,1863507.2539831304
p p -> Z j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z1j.csv,process_file,524288,1365,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/PVC/00026,26,PVC,372.85077834129333,-11,524288,372.0,371.5,8.486e-06,0.4676,0.07655,0.04535,0.005798,3.399e-06,17.96,347.5,1.954,1.728,0.04942,1.657,4.844,2.193,3.02,0.02185,0.3828,0.01436,0.02259,0.8853,1.068,3.568,73.24,207.4,0.6967,0.1764,0.8532,pepper_diagnostics/p_p__Z_j/PVC/00026/z1j/timers.csv,0.05604,39711391284,385.49602955196576,0.055649563812926885,715653120,700330006,45054745,pepper_diagnostics/p_p__Z_j/PVC/00026/event_data.hdf5,5.191062396262591e-07,1926387.9407806194
p p -> Z j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z1j.csv,process_file,1048576,1229,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/PVC/00027,27,PVC,726.5672657489777,-11,1048576,725.1,724.2,8.592e-06,0.7664,0.0982,0.01535,0.005343,3.138e-06,32.1,682.2,3.03,3.228,0.04317,2.899,8.805,3.92,5.189,0.01882,0.6373,0.01241,0.02091,1.233,1.797,4.04,127.1,439.3,1.475,0.2689,1.482,pepper_diagnostics/p_p__Z_j/PVC/00027/z1j/timers.csv,0.06266,71257803852,384.1589470570723,0.041403216430084794,1288699904,1261061259,80845995,pepper_diagnostics/p_p__Z_j/PVC/00027/event_data.hdf5,5.619617086585894e-07,1779480.6738470034
p p -> Z j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z2j.csv,process_file,128,10000,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/PVC/00028,28,PVC,26.03684425354004,-11,128,24.42,21.72,7.579e-06,2.63,0.06623,0.01251,0.02345,3.712e-06,10.36,4.827,2.756,1.292,0.3709,0.2224,4.003,2.43,1.238,0.336,0.9121,0.1199,0.3288,2.487,0.2689,1.319,1.168,2.028,0.3572,0.4081,0.5245,pepper_diagnostics/p_p__Z_j_j/PVC/00028/z2j/timers.csv,0.1801,20636340,166.86108367533475,1.1815895644098116,1280000,1229566,19713,pepper_diagnostics/p_p__Z_j_j/PVC/00028/event_data.hdf5,1.696875e-05,58931.86003683242
p p -> Z j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z2j.csv,process_file,256,10000,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/PVC/00029,29,PVC,26.032756328582764,-11,256,24.35,24.09,7.083e-06,0.2118,0.03243,0.01278,0.005876,2.865e-06,10.7,6.704,2.896,1.296,0.3524,0.2596,4.064,2.416,1.247,0.3197,0.8707,0.1158,0.3128,2.627,0.2685,1.393,2.249,2.691,0.3626,0.4071,0.5244,pepper_diagnostics/p_p__Z_j_j/PVC/00029/z2j/timers.csv,0.1788,40526500,164.59498649657274,0.8304987723293589,2560000,2459053,38865,pepper_diagnostics/p_p__Z_j_j/PVC/00029/event_data.hdf5,9.41015625e-06,106268.16106268161
p p -> Z j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z2j.csv,process_file,512,10000,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/PVC/00030,30,PVC,30.036011934280396,-11,512,29.01,28.74,7.904e-06,0.2157,0.04099,0.01355,0.006046,3.447e-06,11.72,10.0,2.855,1.351,0.375,0.3254,4.176,2.251,1.413,0.3411,0.9497,0.125,0.3331,2.574,0.2805,1.469,4.525,3.538,0.3892,0.4229,0.5361,pepper_diagnostics/p_p__Z_j_j/PVC/00030/z2j/timers.csv,0.1871,81765436,166.0201827870116,0.5897763850941972,5120000,4918954,78443,pepper_diagnostics/p_p__Z_j_j/PVC/00030/event_data.hdf5,5.61328125e-06,178148.9213639527
p p -> Z j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z2j.csv,process_file,1024,9000,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/PVC/00031,31,PVC,31.07842993736267,-11,1024,29.42,29.17,8.166e-06,0.2202,0.02224,0.0095,0.005968,3.382e-06,11.26,11.06,2.761,1.239,0.3434,0.3341,3.927,2.42,1.39,0.3097,0.8807,0.1143,0.3037,2.5,0.2611,1.447,5.058,3.937,0.3488,0.3818,0.5053,pepper_diagnostics/p_p__Z_j_j/PVC/00031/z2j/timers.csv,0.1864,147163764,166.09284493960018,0.4407992407512429,9216000,8852856,141205,pepper_diagnostics/p_p__Z_j_j/PVC/00031/event_data.hdf5,3.1651475694444446e-06,315941.03531025024
p p -> Z j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z2j.csv,process_file,2048,7200,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/PVC/00032,32,PVC,26.032888174057007,-11,2048,25.36,25.12,9.026e-06,0.1803,0.04889,0.01315,0.005921,3.497e-06,9.446,10.27,2.195,0.9985,0.2736,0.2923,3.138,1.873,1.132,0.2472,0.7014,0.09079,0.241,1.977,0.2183,1.161,4.478,3.856,0.2819,0.3088,0.4059,pepper_diagnostics/p_p__Z_j_j/PVC/00032/z2j/timers.csv,0.1501,235582716,166.2714125040087,0.34780467860604897,14745600,14163040,226188,pepper_diagnostics/p_p__Z_j_j/PVC/00032/event_data.hdf5,1.7035590277777778e-06,587006.3694267516
p p -> Z j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z2j.csv,process_file,4096,5040,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/PVC/00033,33,PVC,23.030996084213257,-11,4096,21.72,21.53,7.892e-06,0.1222,0.05021,0.01025,0.01474,3.254e-06,7.866,9.834,1.547,0.7129,0.1919,0.2403,2.295,1.337,0.9323,0.1738,0.4864,0.06447,0.1701,1.387,0.1599,0.9046,3.741,4.184,0.2028,0.2167,0.2919,pepper_diagnostics/p_p__Z_j_j/PVC/00033/z2j/timers.csv,0.1095,325764436,164.2353076381439,0.2921004172462213,20643840,19826525,312717,pepper_diagnostics/p_p__Z_j_j/PVC/00033/event_data.hdf5,1.0429261222718255e-06,958840.6874129121
p p -> Z j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z2j.csv,process_file,8192,3528,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/PVC/00034,34,PVC,23.044500589370728,-11,8192,21.78,21.58,8.706e-06,0.1303,0.06309,0.01088,0.006043,3.884e-06,7.45,11.25,1.141,0.5455,0.1358,0.2089,1.626,0.9923,1.071,0.1224,0.3572,0.04624,0.1201,1.011,0.1302,1.265,3.848,4.289,0.1601,0.1559,0.2286,pepper_diagnostics/p_p__Z_j_j/PVC/00034/z2j/timers.csv,0.08039,461360788,166.12147238869187,0.2482074210851772,28901376,27757412,442957,pepper_diagnostics/p_p__Z_j_j/PVC/00034/event_data.hdf5,7.466772516298185e-07,1339266.7284522709
p p -> Z j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z2j.csv,process_file,16384,2469,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/PVC/00035,35,PVC,22.21067976951599,-11,16384,20.66,20.37,8.725e-06,0.1413,0.09976,0.01079,0.006164,3.616e-06,5.925,12.35,0.8112,0.3904,0.09492,0.1942,1.462,0.7529,0.7934,0.08461,0.2791,0.03214,0.08308,0.7017,0.1094,0.5154,4.494,5.024,0.1183,0.1089,0.1625,pepper_diagnostics/p_p__Z_j_j/PVC/00035/z2j/timers.csv,0.05873,648499924,166.86782661615572,0.21038451735967367,40452096,38857327,622632,pepper_diagnostics/p_p__Z_j_j/PVC/00035/event_data.hdf5,5.035585795109356e-07,1985866.2739322532
p p -> Z j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z2j.csv,process_file,32768,1975,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/PVC/00036,36,PVC,35.22630858421326,-11,32768,33.55,33.33,7.638e-06,0.1542,0.05307,0.01348,0.006168,2.896e-06,7.992,23.4,0.7225,0.3753,0.07836,0.2467,2.011,0.9358,1.074,0.07019,0.273,0.02786,0.06848,0.5759,0.1466,1.549,7.214,9.166,0.1213,0.09025,0.1629,pepper_diagnostics/p_p__Z_j_j/PVC/00036/z2j/timers.csv,0.05339,1027363524,165.23107748455772,0.16554671719086833,64716800,62162932,986450,pepper_diagnostics/p_p__Z_j_j/PVC/00036/event_data.hdf5,5.150131032436709e-07,1941698.1698169818
p p -> Z j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z2j.csv,process_file,65536,1580,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/PVC/00037,37,PVC,54.426494121551514,-11,65536,53.21,52.9,6.979e-06,0.217,0.08181,0.01196,0.005756,2.842e-06,11.63,39.24,0.6998,0.4068,0.06343,0.3906,2.84,1.252,1.598,0.05594,0.2907,0.02358,0.05599,0.5004,0.1994,1.519,13.12,13.28,0.1253,0.0808,0.1999,pepper_diagnostics/p_p__Z_j_j/PVC/00037/z2j/timers.csv,0.0506,1663037572,167.1905982935535,0.13163064267576444,103546880,99450602,1596896,pepper_diagnostics/p_p__Z_j_j/PVC/00037/event_data.hdf5,5.108797097507911e-07,1957407.9395085068
p p -> Z j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z2j.csv,process_file,131072,1264,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/PVC/00038,38,PVC,84.43935132026672,-11,131072,83.26,82.92,7.742e-06,0.2298,0.08517,0.01036,0.007011,3.534e-06,16.31,64.26,0.9183,0.5186,0.05039,0.445,4.298,1.833,2.274,0.04498,0.36,0.01931,0.04384,0.5353,0.3831,1.405,23.47,17.77,0.1411,0.1033,0.2736,pepper_diagnostics/p_p__Z_j_j/PVC/00038/z2j/timers.csv,0.05567,2631332340,165.2988139651488,0.1034553400653758,165675008,159102608,2526625,pepper_diagnostics/p_p__Z_j_j/PVC/00038/event_data.hdf5,5.00497938711432e-07,1998010.2267245536
p p -> Z j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z2j.csv,process_file,262144,1011,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/PVC/00039,39,PVC,142.2456865310669,-11,262144,140.9,140.4,7.417e-06,0.3738,0.1081,0.01105,0.006295,3.359e-06,25.9,111.3,1.191,0.6951,0.04242,0.8441,6.658,2.702,4.024,0.03567,0.514,0.01582,0.037,0.5988,0.5923,1.379,43.23,26.71,0.1607,0.1214,0.4124,pepper_diagnostics/p_p__Z_j_j/PVC/00039/z2j/timers.csv,0.06518,4226861460,166.0274047808484,0.08198195601769658,265027584,254498516,4058752,pepper_diagnostics/p_p__Z_j_j/PVC/00039/event_data.hdf5,5.29756178134273e-07,1887660.8547008547
p p -> Z j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z2j.csv,process_file,524288,910,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/PVC/00040,40,PVC,1476.415939092636,-11,524288,1475.0,1474.0,7.978e-06,0.5596,0.08269,0.01266,0.005714,2.997e-06,46.24,187.6,1.566,1237.0,0.03945,1.317,11.86,4.728,6.741,0.03345,0.8212,0.01501,0.03611,0.6489,0.9167,2.494,75.85,38.29,0.1969,0.1597,1237.0,pepper_diagnostics/p_p__Z_j_j/PVC/00040/z2j/timers.csv,0.06344,7553721436,,,477102080,458203426,7253302,pepper_diagnostics/p_p__Z_j_j/PVC/00040/event_data.hdf5,3.089485587654533e-06,323678.4803256445
p p -> Z j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z2j.csv,process_file,1048576,819,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/PVC/00041,41,PVC,367.43767189979553,0,1048576,365.8,364.7,7.668e-06,0.9934,0.09263,0.01208,0.005691,3.509e-06,84.31,273.8,2.137,1.786,0.03516,2.158,21.65,8.403,12.53,0.03233,1.419,0.01464,0.04717,0.881,1.256,2.05,106.9,66.22,0.3754,0.2429,1.167,pepper_diagnostics/p_p__Z_j_j/PVC/00041/z2j/timers.csv,0.0853,13699865228,166.00823996960082,0.0455320699470586,858783744,825056642,13155178,pepper_diagnostics/p_p__Z_j_j/PVC/00041/event_data.hdf5,4.2467035798944976e-07,2354767.6007677545
p p -> Z j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z3j.csv,process_file,128,1000,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/PVC/00042,42,PVC,9.019241094589233,-11,128,8.159,5.593,8.022e-06,2.177,0.001747,0.01143,0.005722,3.365e-06,4.52,0.2978,0.3436,0.1488,0.04267,0.0199,2.09,1.039,0.443,0.1131,0.3152,0.03061,0.1111,0.3152,0.02834,0.1122,0.04371,0.4951,0.03637,0.04721,0.06508,pepper_diagnostics/p_p__Z_j_j_j/PVC/00042/z3j/timers.csv,0.0375,495564,71.55861191795739,3.636798693245979,128000,119782,386,pepper_diagnostics/p_p__Z_j_j_j/PVC/00042/event_data.hdf5,4.36953125e-05,22885.750044698732
p p -> Z j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z3j.csv,process_file,256,1000,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/PVC/00043,43,PVC,8.020273923873901,-11,256,6.395,6.023,6.573e-06,0.2703,0.08977,0.01163,0.005511,2.832e-06,4.827,0.4141,0.3361,0.1492,0.04303,0.02312,2.226,1.033,0.4452,0.1129,0.3157,0.03062,0.1107,0.3075,0.02858,0.1278,0.07043,0.1809,0.03729,0.04666,0.06512,pepper_diagnostics/p_p__Z_j_j_j/PVC/00043/z3j/timers.csv,0.03735,1095564,76.47968628960177,2.661745900010269,256000,239374,827,pepper_diagnostics/p_p__Z_j_j_j/PVC/00043/event_data.hdf5,2.352734375e-05,42503.73567989374
p p -> Z j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z3j.csv,process_file,512,1000,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/PVC/00044,44,PVC,8.019144535064697,-11,512,7.017,6.725,6.585e-06,0.2804,0.001657,0.01207,0.005753,2.65e-06,5.334,0.5735,0.3505,0.1511,0.0434,0.02649,2.291,1.028,0.498,0.1117,0.3189,0.03076,0.109,0.3205,0.02998,0.1477,0.1266,0.2412,0.03937,0.04753,0.06399,pepper_diagnostics/p_p__Z_j_j_j/PVC/00044/z3j/timers.csv,0.03749,2055564,76.60159126316542,1.899185647020002,512000,479144,1645,pepper_diagnostics/p_p__Z_j_j_j/PVC/00044/event_data.hdf5,1.3134765625e-05,76133.82899628252
p p -> Z j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z3j.csv,process_file,1024,900,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/PVC/00045,45,PVC,8.0196213722229,-11,1024,6.739,6.457,7.506e-06,0.2708,0.001615,0.01014,0.005956,3.17e-06,4.901,0.7689,0.3127,0.1477,0.03957,0.02936,2.029,0.9961,0.4856,0.1018,0.2974,0.02857,0.1007,0.285,0.02769,0.1548,0.2606,0.2672,0.03955,0.04665,0.06125,pepper_diagnostics/p_p__Z_j_j_j/PVC/00045/z3j/timers.csv,0.03812,3615564,74.6726997027571,1.3853834700392316,921600,862103,2901,pepper_diagnostics/p_p__Z_j_j_j/PVC/00045/event_data.hdf5,7.0062934027777776e-06,142728.82143410252
p p -> Z j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z3j.csv,process_file,2048,720,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/PVC/00046,46,PVC,7.01623272895813,-11,2048,5.991,5.747,7.403e-06,0.2034,0.006906,0.01113,0.005624,3.209e-06,4.196,0.9068,0.2598,0.1201,0.0311,0.02894,1.661,0.8144,0.3818,0.0806,0.2382,0.02233,0.07877,0.2373,0.02251,0.1275,0.4031,0.2749,0.03317,0.03729,0.0494,pepper_diagnostics/p_p__Z_j_j_j/PVC/00046/z3j/timers.csv,0.03149,5300796,69.26187189560244,1.055567505308652,1474560,1379509,4308,pepper_diagnostics/p_p__Z_j_j_j/PVC/00046/event_data.hdf5,3.897433810763889e-06,256579.08473986428
p p -> Z j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z3j.csv,process_file,4096,503,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/PVC/00047,47,PVC,6.017038583755493,-11,4096,4.991,4.84,6.896e-06,0.1276,0.01384,0.01106,0.005757,3.063e-06,3.463,0.9067,0.1822,0.08722,0.02185,0.02369,1.14,0.5735,0.3622,0.05557,0.1618,0.01544,0.05445,0.1657,0.01655,0.09442,0.4293,0.2098,0.02498,0.02672,0.03536,pepper_diagnostics/p_p__Z_j_j_j/PVC/00047/z3j/timers.csv,0.0256,7948644,75.28664587831166,0.9351548832837395,2060288,1927122,6529,pepper_diagnostics/p_p__Z_j_j_j/PVC/00047/event_data.hdf5,2.349186133200795e-06,425679.33884297527
p p -> Z j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z3j.csv,process_file,8192,352,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/PVC/00048,48,PVC,6.0141215324401855,-11,8192,4.864,4.676,7.247e-06,0.1531,0.0117,0.0128,0.005852,3.154e-06,3.244,1.073,0.1318,0.06501,0.01545,0.02159,0.8683,0.4222,0.3674,0.03868,0.1179,0.01093,0.03791,0.1185,0.01331,0.06966,0.4851,0.2204,0.01901,0.0191,0.02679,pepper_diagnostics/p_p__Z_j_j_j/PVC/00048/z3j/timers.csv,0.02129,10951260,74.07708154710598,0.7813672391294647,2883584,2698082,9002,pepper_diagnostics/p_p__Z_j_j_j/PVC/00048/event_data.hdf5,1.6215931285511365e-06,616677.50213858
p p -> Z j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z3j.csv,process_file,16384,246,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/PVC/00049,49,PVC,6.015370845794678,-11,16384,4.412,4.216,7.649e-06,0.1493,0.03439,0.00988,0.005941,3.648e-06,2.612,1.328,0.09619,0.04792,0.01115,0.01998,0.8015,0.3181,0.2732,0.02738,0.0947,0.00782,0.02677,0.08411,0.01208,0.0622,0.6011,0.1921,0.01466,0.0135,0.01968,pepper_diagnostics/p_p__Z_j_j_j/PVC/00049/z3j/timers.csv,0.01707,15156492,74.12216468563483,0.6610466276199914,4030464,3768923,12591,pepper_diagnostics/p_p__Z_j_j_j/PVC/00049/event_data.hdf5,1.0460334095528457e-06,955992.4098671725
p p -> Z j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z3j.csv,process_file,32768,197,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/PVC/00050,50,PVC,7.016370058059692,-11,32768,6.295,6.105,8.353e-06,0.1666,0.01099,0.009451,0.006096,3.062e-06,3.51,2.326,0.08903,0.04497,0.009168,0.02643,1.063,0.3792,0.3669,0.02162,0.09237,0.006365,0.02155,0.07322,0.01581,0.08067,1.052,0.2505,0.01458,0.01128,0.01904,pepper_diagnostics/p_p__Z_j_j_j/PVC/00050/z3j/timers.csv,0.0172,24044340,73.39278161500064,0.5206413278885587,6455296,6037008,19951,pepper_diagnostics/p_p__Z_j_j_j/PVC/00050/event_data.hdf5,9.457350987468275e-07,1057378.5421785421
p p -> Z j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z3j.csv,process_file,65536,158,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/PVC/00051,51,PVC,11.018089056015015,-11,65536,9.792,9.55,6.786e-06,0.2032,0.02377,0.01075,0.005797,2.849e-06,5.577,3.703,0.08162,0.05037,0.007698,0.043,1.58,0.5454,0.5846,0.01959,0.1111,0.005741,0.02012,0.06136,0.02026,0.07222,1.742,0.3246,0.01526,0.01006,0.02495,pepper_diagnostics/p_p__Z_j_j_j/PVC/00051/z3j/timers.csv,0.01813,38462652,73.16941173495796,0.4098107935521936,10354688,9684007,31918,pepper_diagnostics/p_p__Z_j_j_j/PVC/00051/event_data.hdf5,9.222875667523735e-07,1084260.5235602094
p p -> Z j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z3j.csv,process_file,131072,126,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/PVC/00052,52,PVC,15.028847694396973,-11,131072,14.17,13.85,7.691e-06,0.2756,0.03443,0.01072,0.006151,3.357e-06,7.517,6.017,0.09489,0.06242,0.006205,0.06288,2.358,0.7502,0.8349,0.01537,0.1404,0.004684,0.01715,0.06691,0.02798,0.1585,2.713,0.6312,0.01644,0.01284,0.03304,pepper_diagnostics/p_p__Z_j_j_j/PVC/00052/z3j/timers.csv,0.02124,63091428,75.27611359924815,0.3295343436074091,16515072,15457020,52419,pepper_diagnostics/p_p__Z_j_j_j/PVC/00052/event_data.hdf5,8.386278909350198e-07,1192423.9711191335
p p -> Z j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z3j.csv,process_file,262144,101,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/PVC/00053,53,PVC,24.033674001693726,-11,262144,22.4,21.9,7.461e-06,0.4259,0.05574,0.01273,0.006022,2.972e-06,12.4,9.137,0.1096,0.08214,0.005131,0.08307,3.82,1.197,1.35,0.01314,0.1958,0.004012,0.01603,0.06808,0.04154,0.1553,4.318,0.642,0.01838,0.01603,0.04764,pepper_diagnostics/p_p__Z_j_j_j/PVC/00053/z3j/timers.csv,0.02615,98650668,73.52332135692119,0.2569134859236668,26476544,24770880,82026,pepper_diagnostics/p_p__Z_j_j_j/PVC/00053/event_data.hdf5,8.271472288830445e-07,1208974.6118721461
p p -> Z j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z3j.csv,process_file,524288,91,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/PVC/00054,54,PVC,38.0387921333313,-11,524288,37.29,36.54,7.14e-06,0.7066,0.02214,0.01303,0.00621,2.957e-06,19.79,16.24,0.1524,0.1237,0.004795,0.1417,6.058,1.845,2.275,0.01097,0.2745,0.00363,0.01565,0.08086,0.07155,0.1624,7.643,1.263,0.0247,0.02045,0.07848,pepper_diagnostics/p_p__Z_j_j_j/PVC/00054/z3j/timers.csv,0.0215,188632692,78.09545040676007,0.19763648213262883,47710208,44656469,156937,pepper_diagnostics/p_p__Z_j_j_j/PVC/00054/event_data.hdf5,7.658738356370192e-07,1305698.0842911878
p p -> Z j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z3j.csv,process_file,1048576,81,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/PVC/00055,55,PVC,83.45203185081482,-11,1048576,82.23,80.85,7.789e-06,1.297,0.04091,0.01261,0.006013,3.313e-06,37.5,42.52,0.2951,0.2025,0.004135,0.2513,11.54,3.412,4.341,0.009226,0.5175,0.003002,0.0113,0.1056,0.1895,0.1932,20.47,2.165,0.03564,0.03155,0.1352,pepper_diagnostics/p_p__Z_j_j_j/PVC/00055/z3j/timers.csv,0.02662,319829652,74.36360003657424,0.1443280669748263,84934656,79452995,266140,pepper_diagnostics/p_p__Z_j_j_j/PVC/00055/event_data.hdf5,9.519082528573495e-07,1050521.4100185528
p p -> Z j j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z4j.csv,process_file,128,100,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/PVC/00056,56,PVC,9.021522521972656,-11,128,8.234,3.153,7.546e-06,5.041,0.001162,0.01338,0.005649,3.365e-06,2.993,0.03938,0.03704,0.02015,0.004614,0.002697,1.626,0.6668,0.2138,0.05261,0.1399,0.01108,0.05147,0.03432,0.002714,0.009092,0.002193,0.04581,0.006292,0.005108,0.008728,pepper_diagnostics/p_p__Z_j_j_j_j/PVC/00056/z4j/timers.csv,0.02182,151564,15.930954570077962,11.264445929690794,12800,11595,2,pepper_diagnostics/p_p__Z_j_j_j_j/PVC/00056/event_data.hdf5,0.000246328125,4059.625753250872
p p -> Z j j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z4j.csv,process_file,256,100,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/PVC/00057,57,PVC,5.014990568161011,-11,256,3.91,3.227,7.537e-06,0.6438,0.001406,0.01385,0.005461,2.96e-06,3.061,0.0442,0.03902,0.01981,0.004491,0.002825,1.633,0.568,0.2283,0.05239,0.1581,0.01103,0.05141,0.03615,0.002866,0.009776,0.002884,0.04887,0.006272,0.00518,0.008338,pepper_diagnostics/p_p__Z_j_j_j_j/PVC/00057/z4j/timers.csv,0.02832,151564,23.896431855116944,9.754724666418133,25600,23123,6,pepper_diagnostics/p_p__Z_j_j_j_j/PVC/00057/event_data.hdf5,0.0001260546875,7933.064766036567
p p -> Z j j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z4j.csv,process_file,512,100,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/PVC/00058,58,PVC,5.017499685287476,-11,512,4.118,3.495,7.806e-06,0.5845,0.001196,0.01022,0.005379,3.04e-06,3.316,0.05146,0.03935,0.0204,0.004603,0.003073,1.679,0.5515,0.2343,0.0507,0.1531,0.01078,0.0498,0.03652,0.002827,0.01119,0.004282,0.05239,0.006606,0.0053,0.008472,pepper_diagnostics/p_p__Z_j_j_j_j/PVC/00058/z4j/timers.csv,0.02447,151564,29.870539818896173,7.711485675840269,51200,46316,15,pepper_diagnostics/p_p__Z_j_j_j_j/PVC/00058/event_data.hdf5,6.826171875e-05,14649.499284692416
p p -> Z j j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z4j.csv,process_file,1024,90,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/PVC/00059,59,PVC,5.015769720077515,-11,1024,4.315,3.632,7.159e-06,0.6429,0.001191,0.0125,0.005814,3.261e-06,3.434,0.07442,0.03494,0.01996,0.004236,0.0031,1.69,0.671,0.2526,0.04841,0.1483,0.01011,0.04752,0.03204,0.002901,0.0131,0.008128,0.06028,0.006539,0.005125,0.008261,pepper_diagnostics/p_p__Z_j_j_j_j/PVC/00059/z4j/timers.csv,0.0295,151564,34.48945102040271,6.196408921320056,92160,83312,31,pepper_diagnostics/p_p__Z_j_j_j_j/PVC/00059/event_data.hdf5,3.940972222222222e-05,25374.44933920705
p p -> Z j j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z4j.csv,process_file,2048,72,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/PVC/00060,60,PVC,5.017124891281128,-11,2048,3.619,3.164,7.208e-06,0.4142,0.001363,0.0102,0.005507,2.989e-06,2.95,0.1011,0.03084,0.01715,0.003509,0.003432,1.344,0.5416,0.2097,0.03736,0.1169,0.007883,0.03676,0.02838,0.002456,0.01125,0.02485,0.05773,0.006145,0.004181,0.006797,pepper_diagnostics/p_p__Z_j_j_j_j/PVC/00060/z4j/timers.csv,0.02411,151564,22.126325791774942,4.031400070415862,147456,133043,34,pepper_diagnostics/p_p__Z_j_j_j_j/PVC/00060/event_data.hdf5,2.145724826388889e-05,46604.29835651074
p p -> Z j j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z4j.csv,process_file,4096,50,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/PVC/00061,61,PVC,4.012777805328369,-11,4096,2.734,2.518,7.038e-06,0.1959,0.001365,0.01795,0.005491,3.151e-06,2.294,0.1278,0.02415,0.01342,0.002536,0.003085,0.925,0.3827,0.1798,0.02579,0.07987,0.005544,0.02566,0.02217,0.001983,0.0094,0.03975,0.03838,0.005386,0.002939,0.005068,pepper_diagnostics/p_p__Z_j_j_j_j/PVC/00061/z4j/timers.csv,0.01992,151564,33.85327846141567,4.1046414440029375,204800,185019,68,pepper_diagnostics/p_p__Z_j_j_j_j/PVC/00061/event_data.hdf5,1.2294921874999999e-05,81334.39237490072
p p -> Z j j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z4j.csv,process_file,8192,35,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/PVC/00062,62,PVC,4.013302564620972,-11,8192,2.689,2.471,7.564e-06,0.1961,0.001471,0.01188,0.006195,2.99e-06,2.232,0.1545,0.01916,0.01102,0.001944,0.003105,0.6569,0.2821,0.2178,0.01794,0.06068,0.003884,0.01789,0.01751,0.001654,0.007299,0.05535,0.03574,0.00473,0.002153,0.004115,pepper_diagnostics/p_p__Z_j_j_j_j/PVC/00062/z4j/timers.csv,0.01594,151564,25.60331984476815,3.017006561651425,286720,258641,72,pepper_diagnostics/p_p__Z_j_j_j_j/PVC/00062/event_data.hdf5,8.6181640625e-06,116033.99433427762
p p -> Z j j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z4j.csv,process_file,16384,24,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/PVC/00063,63,PVC,3.014064073562622,-11,16384,2.222,1.911,7.032e-06,0.2086,0.079,0.01012,0.005867,3.592e-06,1.642,0.1961,0.01473,0.009127,0.001439,0.002787,0.5401,0.1917,0.1595,0.01227,0.04611,0.002768,0.01239,0.01322,0.001514,0.005994,0.07856,0.03474,0.004349,0.001518,0.003243,pepper_diagnostics/p_p__Z_j_j_j_j/PVC/00063/z4j/timers.csv,0.0136,287564,27.485045319470444,2.6692271419378217,393216,355843,106,pepper_diagnostics/p_p__Z_j_j_j_j/PVC/00063/event_data.hdf5,4.85992431640625e-06,205764.52119309263
p p -> Z j j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z4j.csv,process_file,32768,19,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/PVC/00064,64,PVC,4.015109062194824,-11,32768,3.03,2.774,6.688e-06,0.2317,0.001281,0.01389,0.00616,2.75e-06,2.408,0.2941,0.01229,0.008612,0.001176,0.003893,0.7537,0.2564,0.2342,0.01067,0.04939,0.00238,0.01082,0.0106,0.001689,0.005234,0.1293,0.03796,0.004269,0.001248,0.00308,pepper_diagnostics/p_p__Z_j_j_j_j/PVC/00064/z4j/timers.csv,0.01445,287564,25.874700062421034,2.058221049130391,622592,562480,158,pepper_diagnostics/p_p__Z_j_j_j_j/PVC/00064/event_data.hdf5,4.45556640625e-06,224438.3561643836
p p -> Z j j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z4j.csv,process_file,65536,15,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/PVC/00065,65,PVC,5.019149303436279,-11,65536,4.239,3.939,6.877e-06,0.278,0.001315,0.01042,0.005763,3.043e-06,3.432,0.4347,0.01218,0.009011,0.0009989,0.004745,1.039,0.3249,0.3333,0.008235,0.05163,0.001869,0.008652,0.01011,0.002074,0.006203,0.2029,0.03497,0.004121,0.001134,0.003745,pepper_diagnostics/p_p__Z_j_j_j_j/PVC/00065/z4j/timers.csv,0.01589,423564,27.981430846432414,1.7077647757367478,983040,888569,269,pepper_diagnostics/p_p__Z_j_j_j_j/PVC/00065/event_data.hdf5,4.0069580078125e-06,249565.87966488957
p p -> Z j j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z4j.csv,process_file,131072,12,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/PVC/00066,66,PVC,8.023569107055664,-11,131072,6.373,5.965,7.174e-06,0.3819,0.001255,0.01096,0.005548,3.749e-06,5.221,0.6689,0.01288,0.01011,0.0008537,0.007768,1.739,0.515,0.5447,0.007196,0.07453,0.001648,0.008071,0.0101,0.002773,0.006447,0.322,0.03568,0.004064,0.00143,0.004609,pepper_diagnostics/p_p__Z_j_j_j_j/PVC/00066/z4j/timers.csv,0.02023,559564,26.03060738975138,1.3038921016596623,1572864,1422843,400,pepper_diagnostics/p_p__Z_j_j_j_j/PVC/00066/event_data.hdf5,3.792444864908854e-06,263682.1458507963
p p -> Z j j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z4j.csv,process_file,262144,10,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/PVC/00067,67,PVC,11.14330244064331,-11,262144,9.956,9.357,7.911e-06,0.5741,0.001746,0.01144,0.00565,3.02e-06,8.2,1.076,0.01565,0.01274,0.0007606,0.009825,2.67,0.771,0.889,0.006078,0.09847,0.001474,0.007609,0.01146,0.004193,0.007007,0.5306,0.03305,0.004488,0.001924,0.006322,pepper_diagnostics/p_p__Z_j_j_j_j/PVC/00067/z4j/timers.csv,0.02469,1103564,30.53166736451529,1.095162665710774,2621440,2365125,781,pepper_diagnostics/p_p__Z_j_j_j_j/PVC/00067/event_data.hdf5,3.5694122314453124e-06,280158.17035374587
p p -> Z j j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z4j.csv,process_file,524288,10,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/PVC/00068,68,PVC,21.08473038673401,-11,524288,19.39,18.35,6.531e-06,1.001,0.001604,0.01035,0.005284,2.817e-06,16.11,2.132,0.02138,0.01947,0.0008683,0.01883,5.221,1.479,1.803,0.007501,0.188,0.001866,0.01283,0.01319,0.008188,0.01298,1.062,0.038,0.005858,0.002735,0.01086,pepper_diagnostics/p_p__Z_j_j_j_j/PVC/00068/z4j/timers.csv,0.01891,2735564,37.68439924649572,0.8578989721678112,5242880,4724306,1936,pepper_diagnostics/p_p__Z_j_j_j_j/PVC/00068/event_data.hdf5,3.499984741210938e-06,285715.53133514983
p p -> Z j j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/z4j.csv,process_file,1048576,10,12345,info,13000,m_Z^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/PVC/00069,69,PVC,39.08190155029297,-11,1048576,38.38,36.57,6.71e-06,1.769,0.002668,0.01432,0.005566,2.591e-06,32.22,4.203,0.03063,0.03218,0.0008037,0.03461,10.4,2.909,3.681,0.006735,0.3673,0.001786,0.01296,0.01563,0.01499,0.02077,2.102,0.05692,0.007367,0.005035,0.01976,pepper_diagnostics/p_p__Z_j_j_j_j/PVC/00069/z4j/timers.csv,0.0284,7092796,50.58856715134923,0.7093923842667283,10485760,9447734,5175,pepper_diagnostics/p_p__Z_j_j_j_j/PVC/00069/event_data.hdf5,3.4875869750976563e-06,286731.2004375171


==> JLSE_Plots/pepper_results_old/plots_2023-11-03_zjets/pepper_runs_a100_zjets.csv <==
process_string,process,process_input_type,batch_size,n_batches,seed,verbosity,collision_energy,mu2,use_cached_results,cache_path,integrator,diagnostic_output_enabled,diagnostic_path,proc_id,label,run_time,return_code,thread_count,Total Runtime,Event Generation Runtime,Optimisation Runtime,Initialisation Runtime,HDF5 Close Runtime,HDF5 Open Runtime,HDF5 Init Runtime,Unweighting Setup Runtime,EG Recursion,EG Output,EG PDF and AlphaS evaluation,EG Phase space,EG External State,EG RNG,EG-R Calculate currents,EG-R Momenta preparation,EG-R Currents preparation,EG-R IP reset,EG-R ME update,EG-R ME reset,EG-R IC reset,EG-PDF PDF,EG-PDF AlphaS,EG-O Filter non-zero,EG-O Pull non-zero,EG-O HDF5 write,EG-PS Fill Mom Weights,EG-PS Update weights,EG-PS Cuts,CSV Timer Filename,EG-R ME2 update,event_data_size,xs_mean,xs_sigma,n_trials,n_nonzero_after_cuts,n_nonzero,HDF5 Filename,event_period,event_rate
p p -> Z,/projects/AtlasESP/data/pp_ttjets/pepper_data/z0j.csv,process_file,128,20000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/A100/00000,0,A100,29.039713859558105,0,128,27.7,27.61,3.3e-06,0.0852,0.001211,0.001384,0.001778,1.04e-06,3.56,10.21,6.298,2.014,1.349,0.2922,0.6032,0.5166,0.4808,0.3256,0.4472,0.3371,0.257,5.648,0.6501,4.106,3.071,1.789,0.8459,0.5204,0.644,pepper_diagnostics/p_p__Z/A100/00000/z0j/timers.csv,0.4267,660248116,1548.4167539043526,1.3020740608694894,2560000,2536629,915127,pepper_diagnostics/p_p__Z/A100/00000/event_data.hdf5,1.078515625e-05,92720.02897500906
p p -> Z,/projects/AtlasESP/data/pp_ttjets/pepper_data/z0j.csv,process_file,256,20000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/A100/00001,1,A100,31.040658950805664,0,256,30.38,30.33,2.64e-06,0.04741,0.001821,0.001334,0.001046,1.07e-06,3.687,12.35,6.404,2.127,1.396,0.3317,0.633,0.5379,0.4955,0.3371,0.459,0.3484,0.2602,5.731,0.6732,4.316,3.211,3.503,0.8878,0.5442,0.6913,pepper_diagnostics/p_p__Z/A100/00001/z0j/timers.csv,0.443,1323937804,1552.5794345859065,0.9212015220764164,5120000,5073081,1835143,pepper_diagnostics/p_p__Z/A100/00001/event_data.hdf5,5.923828124999999e-06,168809.75931421036
p p -> Z,/projects/AtlasESP/data/pp_ttjets/pepper_data/z0j.csv,process_file,512,20000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/A100/00002,2,A100,38.049248695373535,0,512,37.06,37.01,2.81e-06,0.04854,0.002817,0.001454,0.00105,1.14e-06,4.172,16.2,7.831,2.432,1.586,0.374,0.7399,0.6336,0.5529,0.3812,0.5088,0.3987,0.262,7.098,0.7329,4.67,3.555,6.537,0.9475,0.645,0.8354,pepper_diagnostics/p_p__Z/A100/00002/z0j/timers.csv,0.4796,2647637332,1552.5413013931268,0.6513975694327754,10240000,10146520,3670083,pepper_diagnostics/p_p__Z/A100/00002/event_data.hdf5,3.6142578125e-06,276681.977843826
p p -> Z,/projects/AtlasESP/data/pp_ttjets/pepper_data/z0j.csv,process_file,1024,18000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/A100/00003,3,A100,42.052783250808716,0,1024,41.09,41.04,2.82e-06,0.05014,0.00288,0.002074,0.001026,1.13e-06,4.265,20.28,7.638,2.472,1.63,0.3708,0.7738,0.6746,0.5555,0.3914,0.5077,0.4139,0.235,6.918,0.7197,4.593,3.696,10.52,0.8924,0.684,0.8921,pepper_diagnostics/p_p__Z/A100/00003/z0j/timers.csv,0.4752,4766104300,1552.656822793264,0.4855473293191769,18432000,18264146,6606676,pepper_diagnostics/p_p__Z/A100/00003/event_data.hdf5,2.2265625e-06,449122.8070175439
p p -> Z,/projects/AtlasESP/data/pp_ttjets/pepper_data/z0j.csv,process_file,2048,14400,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/A100/00004,4,A100,44.054750204086304,0,2048,43.0,42.94,2.89e-06,0.05098,0.002066,0.001516,0.001076,1.28e-06,3.645,24.88,6.9,2.125,1.399,0.3133,0.6585,0.5904,0.4732,0.3368,0.4309,0.3551,0.188,6.29,0.6098,3.851,3.616,16.03,0.7406,0.5997,0.7824,pepper_diagnostics/p_p__Z/A100/00004/z0j/timers.csv,0.4033,7635553612,1554.6168111555967,0.383958156815647,29491200,29223469,10584260,pepper_diagnostics/p_p__Z/A100/00004/event_data.hdf5,1.4560275607638888e-06,686800.1863064743
p p -> Z,/projects/AtlasESP/data/pp_ttjets/pepper_data/z0j.csv,process_file,4096,10080,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/A100/00005,5,A100,42.05192589759827,0,4096,41.07,41.01,3.18e-06,0.05208,0.002784,0.002248,0.001053,1.39e-06,2.591,28.3,4.832,1.497,0.9827,0.2231,0.492,0.4144,0.3331,0.2361,0.3045,0.2491,0.1314,4.4,0.4324,2.708,3.35,21.03,0.5283,0.4209,0.5461,pepper_diagnostics/p_p__Z/A100/00005/z0j/timers.csv,0.2817,10685060236,1553.9867711263453,0.3244786594031091,41287680,40912930,14811401,pepper_diagnostics/p_p__Z/A100/00005/event_data.hdf5,9.932745070684524e-07,1006771.0314557425
p p -> Z,/projects/AtlasESP/data/pp_ttjets/pepper_data/z0j.csv,process_file,8192,7056,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/A100/00006,6,A100,47.05897760391235,0,8192,45.07,44.99,3.96e-06,0.05386,0.02548,0.001478,0.001086,1.11e-06,1.862,35.96,3.431,1.06,0.6932,0.1646,0.3812,0.2924,0.2347,0.1668,0.215,0.1763,0.09221,3.121,0.3099,1.934,3.51,29.27,0.3713,0.2979,0.3894,pepper_diagnostics/p_p__Z/A100/00006/z0j/timers.csv,0.1995,14957342188,1553.759907506746,0.2742145569456585,57802752,57277491,20733606,pepper_diagnostics/p_p__Z/A100/00006/event_data.hdf5,7.783366439023526e-07,1284791.1091353635
p p -> Z,/projects/AtlasESP/data/pp_ttjets/pepper_data/z0j.csv,process_file,16384,4939,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/A100/00007,7,A100,55.06532692909241,0,16384,54.34,54.25,3.27e-06,0.05669,0.03107,0.001353,0.001038,1.01e-06,1.432,47.59,2.497,0.7747,0.4914,0.1485,0.3309,0.2122,0.1854,0.133,0.1561,0.1289,0.06411,2.257,0.2396,1.393,4.23,40.25,0.2777,0.2112,0.2849,pepper_diagnostics/p_p__Z/A100/00007/z0j/timers.csv,0.1497,20949236620,1554.4997418430492,0.2317845845465293,80920576,80185006,29039553,pepper_diagnostics/p_p__Z/A100/00007/event_data.hdf5,6.704104528371128e-07,1491623.5207373272
p p -> Z,/projects/AtlasESP/data/pp_ttjets/pepper_data/z0j.csv,process_file,32768,3951,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/A100/00008,8,A100,90.10498380661011,0,32768,88.94,88.8,3.52e-06,0.0619,0.0774,0.001562,0.001052,1.46e-06,1.403,82.79,2.145,0.6957,0.4071,0.1909,0.4216,0.1838,0.1914,0.1233,0.1364,0.106,0.05531,1.903,0.2415,2.485,7.639,68.25,0.27,0.1749,0.249,pepper_diagnostics/p_p__Z/A100/00008/z0j/timers.csv,0.1253,33471173572,1552.3930591908504,0.1831943672244372,129466368,128286761,46397338,pepper_diagnostics/p_p__Z/A100/00008/event_data.hdf5,6.858924164768413e-07,1457954.5945945946
p p -> Z,/projects/AtlasESP/data/pp_ttjets/pepper_data/z0j.csv,process_file,65536,3161,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/A100/00009,9,A100,144.1628189086914,0,65536,142.6,142.4,3.08e-06,0.07145,0.09036,0.001483,0.001084,1.33e-06,1.56,136.8,1.856,0.6091,0.3374,0.2013,0.6201,0.1692,0.2345,0.1259,0.1217,0.09158,0.04476,1.614,0.2421,2.524,12.29,115.0,0.2277,0.1494,0.2305,pepper_diagnostics/p_p__Z/A100/00009/z0j/timers.csv,0.1039,53611258468,1553.9120916969148,0.14485176245180703,207159296,205275521,74315368,pepper_diagnostics/p_p__Z/A100/00009/event_data.hdf5,6.873937242961088e-07,1454770.3370786516
p p -> Z,/projects/AtlasESP/data/pp_ttjets/pepper_data/z0j.csv,process_file,131072,2528,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/A100/00010,10,A100,232.25832748413086,0,131072,231.1,230.9,2.96e-06,0.08789,0.1623,0.001351,0.001059,1.3e-06,1.876,225.3,1.773,0.5941,0.3073,0.1949,0.7203,0.1912,0.4483,0.1487,0.1225,0.08638,0.03489,1.505,0.2686,2.218,19.55,193.3,0.1953,0.1458,0.2519,pepper_diagnostics/p_p__Z/A100/00010/z0j/timers.csv,0.08452,85716005140,1553.3199787976819,0.11452526059758868,331350016,328336914,118818647,pepper_diagnostics/p_p__Z/A100/00010/event_data.hdf5,6.968462014500099e-07,1435036.8817669987
p p -> Z,/projects/AtlasESP/data/pp_ttjets/pepper_data/z0j.csv,process_file,262144,2023,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/A100/00029,29,A100,373.40330958366394,0,262144,372.2,372.0,3.3e-06,0.1206,0.1201,0.001945,0.00107,1.55e-06,2.423,365.7,1.964,0.6752,0.2915,0.2104,1.051,0.2755,0.5393,0.1936,0.1435,0.08598,0.02818,1.618,0.3463,2.27,30.66,317.1,0.1741,0.1612,0.339,pepper_diagnostics/p_p__Z/A100/00029/z0j/timers.csv,0.07465,137201993284,1553.5085157721157,0.09052933929445967,530317312,525485408,190188026,pepper_diagnostics/p_p__Z/A100/00029/event_data.hdf5,7.014668229424123e-07,1425584.1720430108
p p -> Z,/projects/AtlasESP/data/pp_ttjets/pepper_data/z0j.csv,process_file,524288,1820,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/A100/00030,30,A100,652.7041628360748,0,524288,651.8,651.5,3.771e-06,0.1805,0.08559,0.00149,0.001072,1.54e-06,3.834,642.6,2.764,0.9281,0.3443,0.2794,1.811,0.3873,0.8791,0.3142,0.1947,0.1099,0.02551,2.217,0.547,2.925,53.03,559.1,0.1876,0.2046,0.5352,pepper_diagnostics/p_p__Z/A100/00030/z0j/timers.csv,0.08213,247269737428,1555.922183583412,0.0675097762332048,954204160,945543885,342762962,pepper_diagnostics/p_p__Z/A100/00030/event_data.hdf5,6.827679309216175e-07,1464626.4927091328
p p -> Z,/projects/AtlasESP/data/pp_ttjets/pepper_data/z0j.csv,process_file,1048576,1638,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/A100/00031,31,A100,1169.2499723434448,0,1048576,1168.0,1168.0,3.27e-06,0.2945,0.08391,0.001529,0.001187,1.13e-06,6.43,1154.0,4.273,1.374,0.459,0.4032,3.216,0.6242,1.457,0.5431,0.2773,0.1577,0.02306,3.36,0.9126,3.609,98.74,1004.0,0.2113,0.3,0.8621,pepper_diagnostics/p_p__Z/A100/00031/z0j/timers.csv,0.1012,444642364396,1554.432111381556,0.05030925750698731,1717567488,1701956112,616359014,pepper_diagnostics/p_p__Z/A100/00031/event_data.hdf5,6.800315027854091e-07,1470520.109589041
p p -> Z j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z1j.csv,process_file,128,15000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/A100/00032,32,A100,24.035407781600952,0,128,22.65,22.46,2.84e-06,0.1922,0.001582,0.002517,0.001374,1.54e-06,4.921,6.529,4.705,1.684,1.328,0.2023,1.03,0.7871,0.7204,0.5032,0.6594,0.2653,0.3771,4.217,0.488,3.118,2.23,0.2697,0.644,0.449,0.5881,pepper_diagnostics/p_p__Z_j/A100/00032/z1j/timers.csv,0.3253,106577604,385.4027655857103,1.0742325368511958,1920000,1878776,120868,pepper_diagnostics/p_p__Z_j/A100/00032/event_data.hdf5,1.1697916666666667e-05,85485.3072128228
p p -> Z j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z1j.csv,process_file,256,15000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/A100/00033,33,A100,24.033597946166992,0,256,22.92,22.87,3.5e-06,0.05086,0.00141,0.00141,0.001066,1.29e-06,4.934,6.902,4.681,1.711,1.326,0.2062,1.038,0.7872,0.7268,0.5049,0.6634,0.2654,0.3754,4.191,0.4897,3.188,2.268,0.4957,0.6541,0.4547,0.6001,pepper_diagnostics/p_p__Z_j/A100/00033/z1j/timers.csv,0.3219,213315644,385.8266667437112,0.7599604851586124,3840000,3758301,241950,pepper_diagnostics/p_p__Z_j/A100/00033/event_data.hdf5,5.955729166666667e-06,167905.5531263664
p p -> Z j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z1j.csv,process_file,512,15000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/A100/00034,34,A100,25.034781217575073,0,512,23.48,23.42,2.74e-06,0.05158,0.002532,0.001372,0.001058,1.28e-06,4.937,7.437,4.665,1.716,1.328,0.2141,1.042,0.7848,0.7266,0.5006,0.6649,0.2637,0.3809,4.173,0.4911,3.182,2.34,0.934,0.6598,0.4546,0.5991,pepper_diagnostics/p_p__Z_j/A100/00034/z1j/timers.csv,0.323,425823724,385.1573008805962,0.5370109364669016,7680000,7515923,483031,pepper_diagnostics/p_p__Z_j/A100/00034/event_data.hdf5,3.049479166666667e-06,327924.8505550811
p p -> Z j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z1j.csv,process_file,1024,13500,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/A100/00035,35,A100,24.0344660282135,0,1024,22.5,22.44,3.31e-06,0.05234,0.005633,0.001437,0.001045,1.26e-06,4.466,7.873,4.299,1.552,1.193,0.2088,0.9451,0.7109,0.6592,0.451,0.6005,0.237,0.3448,3.853,0.4459,2.91,2.232,1.769,0.6013,0.411,0.5373,pepper_diagnostics/p_p__Z_j/A100/00035/z1j/timers.csv,0.2914,766225332,384.9887325069147,0.4001329172763733,13824000,13528564,869246,pepper_diagnostics/p_p__Z_j/A100/00035/event_data.hdf5,1.623263888888889e-06,616042.7807486631
p p -> Z j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z1j.csv,process_file,2048,10800,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/A100/00088,88,A100,21.03038454055786,0,2048,20.0,19.93,3.16e-06,0.05203,0.01751,0.001506,0.001062,1.21e-06,3.68,7.958,3.482,1.297,0.9895,0.1878,0.7879,0.5894,0.5391,0.3748,0.49,0.1974,0.273,3.116,0.3659,2.384,2.011,2.682,0.4966,0.345,0.4532,pepper_diagnostics/p_p__Z_j/A100/00088/z1j/timers.csv,0.2394,1226405812,385.17239772910926,0.3164119892862631,22118400,21646067,1391362,pepper_diagnostics/p_p__Z_j/A100/00088/event_data.hdf5,9.010597511574074e-07,1109804.31510286
p p -> Z j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z1j.csv,process_file,4096,7559,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/A100/00089,89,A100,19.027976512908936,0,4096,17.44,17.37,3.76e-06,0.05468,0.009351,0.001499,0.001097,1.38e-06,2.957,7.561,3.063,1.057,0.796,0.1462,0.6632,0.4844,0.4274,0.2988,0.3818,0.1599,0.1916,2.78,0.2824,1.827,1.73,3.214,0.3717,0.291,0.3932,pepper_diagnostics/p_p__Z_j/A100/00089/z1j/timers.csv,0.1833,1713286916,384.4111440016889,0.2671932011223464,30961664,30301057,1943718,pepper_diagnostics/p_p__Z_j/A100/00089/event_data.hdf5,5.610163588106893e-07,1782479.217040875
p p -> Z j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z1j.csv,process_file,8192,5291,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/A100/00090,90,A100,18.028124809265137,0,8192,16.4,16.32,4.62e-06,0.05999,0.02397,0.001968,0.001085,1.47e-06,2.5,8.183,2.504,0.8992,0.6784,0.1231,0.5858,0.4176,0.3531,0.2556,0.3127,0.1385,0.1342,2.276,0.2281,1.469,1.648,4.263,0.2862,0.2581,0.3541,pepper_diagnostics/p_p__Z_j/A100/00090/z1j/timers.csv,0.1478,2408188100,385.9755442752223,0.22626121268817703,43343872,42415009,2732114,pepper_diagnostics/p_p__Z_j/A100/00090/event_data.hdf5,3.76523814023814e-07,2655874.5098039214
p p -> Z j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z1j.csv,process_file,16384,3704,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/A100/00091,91,A100,17.02580761909485,0,16384,16.18,16.1,3.74e-06,0.06179,0.01052,0.00155,0.001068,1.41e-06,1.964,9.952,1.864,0.6739,0.4986,0.1085,0.4762,0.3237,0.2877,0.2222,0.2326,0.1041,0.09652,1.686,0.1781,1.086,1.887,5.836,0.214,0.1894,0.2698,pepper_diagnostics/p_p__Z_j/A100/00091/z1j/timers.csv,0.1098,3375523692,386.414553848792,0.19131124804456587,60686336,59385822,3829626,pepper_diagnostics/p_p__Z_j/A100/00091/event_data.hdf5,2.6529860033072357e-07,3769337.6397515526
p p -> Z j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z1j.csv,process_file,32768,2963,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/A100/00092,92,A100,25.03381085395813,0,32768,23.9,23.82,3.53e-06,0.06592,0.0193,0.00145,0.001059,1.34e-06,2.163,18.03,1.557,0.6079,0.4107,0.139,0.6934,0.3225,0.3607,0.2291,0.2065,0.08706,0.07823,1.37,0.1864,1.059,4.193,9.703,0.206,0.1557,0.2452,pepper_diagnostics/p_p__Z_j/A100/00092/z1j/timers.csv,0.09438,5378861980,384.8516368679252,0.15096613353721136,97091584,95011592,6102504,pepper_diagnostics/p_p__Z_j/A100/00092/event_data.hdf5,2.4533537324924066e-07,4076053.064651553
p p -> Z j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z1j.csv,process_file,65536,2370,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/A100/00093,93,A100,35.04632115364075,0,65536,34.15,34.04,3.07e-06,0.07945,0.02532,0.001388,0.001198,1.22e-06,2.417,28.47,1.378,0.5472,0.3529,0.1372,0.9042,0.3323,0.444,0.2627,0.1851,0.07709,0.06131,1.19,0.188,1.07,7.149,14.95,0.1669,0.132,0.2473,pepper_diagnostics/p_p__Z_j/A100/00093/z1j/timers.csv,0.07613,8641721508,386.52347376156246,0.11960116253252091,155320320,151995542,9804460,pepper_diagnostics/p_p__Z_j/A100/00093/event_data.hdf5,2.191599914293249e-07,4562876.6157461805
p p -> Z j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z1j.csv,process_file,131072,1896,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/A100/00094,94,A100,51.062666177749634,0,131072,50.35,50.23,2.88e-06,0.09933,0.01775,0.001395,0.001078,1.66e-06,3.078,44.17,1.316,0.5731,0.3373,0.1429,1.123,0.3917,0.7508,0.3772,0.1835,0.07709,0.04983,1.104,0.2128,1.225,11.16,23.47,0.1424,0.1313,0.2986,pepper_diagnostics/p_p__Z_j/A100/00094/z1j/timers.csv,0.06343,13780115276,385.2189286273682,0.09440440056835361,248512512,243186368,15634220,pepper_diagnostics/p_p__Z_j/A100/00094/event_data.hdf5,2.0212261988643854e-07,4947491.777822019
p p -> Z j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z1j.csv,process_file,262144,1517,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/A100/00095,95,A100,77.09126305580139,0,262144,75.79,75.61,3.04e-06,0.1466,0.02142,0.001522,0.001027,1.24e-06,4.128,68.28,1.46,0.7078,0.3449,0.1734,1.625,0.6196,0.8897,0.5451,0.2138,0.08146,0.04002,1.195,0.2649,1.522,17.08,36.47,0.1402,0.1478,0.4193,pepper_diagnostics/p_p__Z_j/A100/00095/z1j/timers.csv,0.05527,22023074668,384.71225177613616,0.07458394019471096,397672448,389178451,24986342,pepper_diagnostics/p_p__Z_j/A100/00095/event_data.hdf5,1.9013135151872528e-07,5259521.862187541
p p -> Z j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z1j.csv,process_file,524288,1365,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/A100/00096,96,A100,136.15350103378296,0,524288,135.3,134.9,3.51e-06,0.2297,0.0989,0.001613,0.001052,1.17e-06,6.635,124.0,2.001,1.028,0.4426,0.2559,2.722,0.9534,1.475,0.9152,0.2892,0.1111,0.03624,1.595,0.4056,1.704,29.51,69.82,0.1626,0.1941,0.6707,pepper_diagnostics/p_p__Z_j/A100/00096/z1j/timers.csv,0.06187,39587027084,384.2906578487185,0.05556824900281564,715653120,700278690,44913691,pepper_diagnostics/p_p__Z_j/A100/00096/event_data.hdf5,1.884991432720925e-07,5305063.899184581
p p -> Z j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z1j.csv,process_file,1048576,1229,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/A100/00097,97,A100,248.2780077457428,0,1048576,247.2,246.8,3.45e-06,0.3955,0.04617,0.001602,0.001103,1.36e-06,11.09,229.4,3.095,1.622,0.6348,0.3976,4.647,1.611,2.445,1.619,0.4151,0.1689,0.03279,2.423,0.6724,2.235,52.41,133.8,0.1995,0.2949,1.127,pepper_diagnostics/p_p__Z_j/A100/00097/z1j/timers.csv,0.07581,71485999476,385.41231521870895,0.041467806761680014,1288699904,1260940666,81104858,pepper_diagnostics/p_p__Z_j/A100/00097/event_data.hdf5,1.9151083912861068e-07,5221636.564019448
p p -> Z j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z2j.csv,process_file,128,10000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/A100/00098,98,A100,23.03577494621277,0,128,21.56,21.0,3.35e-06,0.5581,0.0004374,0.002112,0.001063,1.3e-06,9.121,4.015,3.278,1.245,1.096,0.1292,2.351,1.54,1.356,0.9766,1.22,0.2857,0.6934,2.956,0.322,2.089,1.308,0.05108,0.4367,0.3335,0.473,pepper_diagnostics/p_p__Z_j_j/A100/00098/z2j/timers.csv,0.2175,20636340,166.86108367533495,1.1815895644098136,1280000,1229566,19713,pepper_diagnostics/p_p__Z_j_j/A100/00098/event_data.hdf5,1.640625e-05,60952.380952380954
p p -> Z j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z2j.csv,process_file,256,10000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/A100/00099,99,A100,23.03260326385498,0,256,21.48,21.41,3.41e-06,0.06795,0.0004294,0.001452,0.001057,1.26e-06,9.109,4.377,3.315,1.26,1.1,0.1309,2.353,1.535,1.352,0.9727,1.223,0.2835,0.6906,2.991,0.3247,2.153,1.465,0.1159,0.44,0.3358,0.4823,pepper_diagnostics/p_p__Z_j_j/A100/00099/z2j/timers.csv,0.2185,40526500,164.59498649657334,0.8304987723293631,2560000,2459053,38865,pepper_diagnostics/p_p__Z_j_j/A100/00099/event_data.hdf5,8.36328125e-06,119570.29425502101
p p -> Z j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z2j.csv,process_file,512,10000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/A100/00100,100,A100,23.03281855583191,0,512,21.68,21.61,3.22e-06,0.06826,0.0007281,0.00147,0.001072,1.301e-06,9.115,4.574,3.273,1.266,1.11,0.1341,2.356,1.533,1.354,0.9757,1.218,0.2859,0.7,2.948,0.3244,2.177,1.537,0.1927,0.4431,0.3352,0.4864,pepper_diagnostics/p_p__Z_j_j/A100/00100/z2j/timers.csv,0.2185,81765436,166.02018278701112,0.5897763850941836,5120000,4918954,78443,pepper_diagnostics/p_p__Z_j_j/A100/00100/event_data.hdf5,4.2207031249999995e-06,236927.34844979178
p p -> Z j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z2j.csv,process_file,1024,9000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/A100/00101,101,A100,21.03165340423584,0,1024,19.82,19.74,3.32e-06,0.06997,0.0008749,0.001425,0.001103,1.41e-06,8.184,4.392,2.962,1.141,1.002,0.1227,2.121,1.378,1.222,0.8717,1.094,0.2559,0.624,2.67,0.2922,1.96,1.464,0.3125,0.3999,0.3017,0.4384,pepper_diagnostics/p_p__Z_j_j/A100/00101/z2j/timers.csv,0.196,147163764,166.09284493960007,0.44079924075124294,9216000,8852856,141205,pepper_diagnostics/p_p__Z_j_j/A100/00101/event_data.hdf5,2.141927083333333e-06,466869.30091185414
p p -> Z j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z2j.csv,process_file,2048,7200,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/A100/00102,102,A100,18.026931047439575,0,2048,16.48,16.4,3.09e-06,0.07065,0.001295,0.001407,0.001081,1.11e-06,6.624,3.977,2.373,0.9346,0.8173,0.105,1.714,1.119,0.9852,0.7054,0.8876,0.2069,0.5048,2.136,0.2375,1.59,1.297,0.4694,0.3297,0.2459,0.3579,pepper_diagnostics/p_p__Z_j_j/A100/00102/z2j/timers.csv,0.1587,235582716,166.2714125040088,0.3478046786060488,14745600,14163040,226188,pepper_diagnostics/p_p__Z_j_j/A100/00102/event_data.hdf5,1.1121961805555554e-06,899121.9512195124
p p -> Z j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z2j.csv,process_file,4096,5040,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/A100/00103,103,A100,13.02168869972229,0,4096,12.28,12.21,3.45e-06,0.07293,0.00175,0.001485,0.001078,1.29e-06,4.701,3.397,1.672,0.6648,0.5819,0.08075,1.218,0.7948,0.701,0.4994,0.6275,0.1466,0.3539,1.503,0.1693,1.136,1.066,0.629,0.234,0.1741,0.2559,pepper_diagnostics/p_p__Z_j_j/A100/00103/z2j/timers.csv,0.1119,325764436,164.2353076381439,0.292100417246222,20643840,19826525,312717,pepper_diagnostics/p_p__Z_j_j/A100/00103/event_data.hdf5,5.91459728422619e-07,1690732.1867321867
p p -> Z j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z2j.csv,process_file,8192,3528,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/A100/00104,104,A100,11.01979398727417,0,8192,9.52,9.439,3.38e-06,0.07565,0.002382,0.001471,0.001076,1.12e-06,3.299,3.207,1.189,0.4724,0.4109,0.06651,0.859,0.5535,0.491,0.3545,0.4373,0.1034,0.2469,1.066,0.1231,0.8137,0.964,0.8429,0.1677,0.1223,0.1817,pepper_diagnostics/p_p__Z_j_j/A100/00104/z2j/timers.csv,0.07939,461360788,166.12147238869224,0.24820742108517882,28901376,27757412,442957,pepper_diagnostics/p_p__Z_j_j/A100/00104/event_data.hdf5,3.2659344662344105e-07,3061910.7956351307
p p -> Z j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z2j.csv,process_file,16384,2469,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/A100/00105,105,A100,11.020141363143921,0,16384,9.636,9.543,3.82e-06,0.08071,0.007819,0.00149,0.001092,1.17e-06,3.017,4.139,0.9674,0.3963,0.3281,0.06644,0.8146,0.5627,0.4538,0.3682,0.3565,0.07764,0.175,0.8611,0.1063,0.6801,1.261,1.201,0.1335,0.1,0.1619,pepper_diagnostics/p_p__Z_j_j/A100/00105/z2j/timers.csv,0.06537,648499924,166.86782661615572,0.21038451735967373,40452096,38857327,622632,pepper_diagnostics/p_p__Z_j_j/A100/00105/event_data.hdf5,2.3590866589459292e-07,4238928.638792833
p p -> Z j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z2j.csv,process_file,32768,1975,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/A100/00106,106,A100,17.02556848526001,0,32768,16.25,16.15,2.99e-06,0.08968,0.001622,0.001428,0.001098,1.41e-06,4.204,9.224,1.12,0.4838,0.367,0.1001,1.362,0.771,0.6321,0.5867,0.3845,0.07919,0.1382,0.9915,0.1281,0.786,3.425,2.1,0.1443,0.1175,0.2211,pepper_diagnostics/p_p__Z_j_j/A100/00106/z2j/timers.csv,0.06615,1030800756,165.7651656997378,0.16573490759277637,64716800,62157152,989766,pepper_diagnostics/p_p__Z_j_j/A100/00106/event_data.hdf5,2.495488034018987e-07,4007232.198142415
p p -> Z j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z2j.csv,process_file,65536,1580,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/A100/00107,107,A100,22.031325340270996,0,65536,21.03,20.92,2.97e-06,0.1044,0.002015,0.001443,0.001065,1.31e-06,4.937,13.63,0.9705,0.4428,0.3183,0.09965,1.868,0.8768,0.7061,0.7627,0.3456,0.06723,0.1104,0.8398,0.1307,0.6786,5.312,3.078,0.1157,0.1018,0.2249,pepper_diagnostics/p_p__Z_j_j/A100/00107/z2j/timers.csv,0.05507,1651269876,165.97247151814975,0.13110645965315404,103546880,99465989,1585594,pepper_diagnostics/p_p__Z_j_j/A100/00107/event_data.hdf5,2.0203409315664558e-07,4949659.65583174
p p -> Z j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z2j.csv,process_file,131072,1264,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/A100/00108,108,A100,31.041441679000854,0,131072,29.52,29.38,3.13e-06,0.1344,0.002131,0.001414,0.001034,1.28e-06,6.628,20.47,0.9449,0.4944,0.3094,0.1071,2.679,1.044,1.108,1.129,0.3416,0.06086,0.0889,0.7965,0.1484,0.6353,8.232,4.486,0.1003,0.1039,0.2895,pepper_diagnostics/p_p__Z_j_j/A100/00108/z2j/timers.csv,0.04772,2647262652,166.29984490818302,0.10376442426964098,165675008,159179980,2541967,pepper_diagnostics/p_p__Z_j_j/A100/00108/event_data.hdf5,1.773351355444027e-07,5639040.435670524
p p -> Z j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z2j.csv,process_file,262144,1011,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/A100/00109,109,A100,46.057706117630005,0,262144,44.36,44.16,3.481e-06,0.1927,0.002376,0.001529,0.001088,1.7e-06,9.539,32.12,1.041,0.6447,0.3262,0.1335,4.048,1.745,1.346,1.702,0.3899,0.05902,0.06881,0.8526,0.188,0.8661,12.8,7.115,0.1087,0.1257,0.4098,pepper_diagnostics/p_p__Z_j_j/A100/00109/z2j/timers.csv,0.04433,4294553020,168.67476444163637,0.08263396182591581,265027584,254578275,4123704,pepper_diagnostics/p_p__Z_j_j/A100/00109/event_data.hdf5,1.6662416543026705e-07,6001530.434782609
p p -> Z j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z2j.csv,process_file,524288,910,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/A100/00110,110,A100,76.09004402160645,0,524288,75.09,74.76,3.47e-06,0.305,0.02152,0.001322,0.001066,1.37e-06,15.96,55.43,1.428,0.9587,0.4321,0.2002,7.09,2.839,2.191,2.964,0.5292,0.07293,0.06353,1.152,0.2768,1.087,22.44,11.89,0.1259,0.1687,0.6637,pepper_diagnostics/p_p__Z_j_j/A100/00110/z2j/timers.csv,0.05185,7695768404,167.8810711186506,0.06145643830131533,477102080,458235386,7389783,pepper_diagnostics/p_p__Z_j_j/A100/00110/event_data.hdf5,1.5669602614182694e-07,6381782.77153558
p p -> Z j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z2j.csv,process_file,1048576,819,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/A100/00111,111,A100,132.15251636505127,0,1048576,130.9,130.3,3.5e-06,0.533,0.02556,0.002293,0.00107,1.32e-06,27.42,97.83,2.167,1.561,0.6373,0.3203,12.42,4.998,3.574,5.28,0.7653,0.09994,0.05785,1.721,0.4467,1.358,39.71,20.99,0.1669,0.2625,1.131,pepper_diagnostics/p_p__Z_j_j/A100/00111/z2j/timers.csv,0.06634,13766623404,166.85774487573667,0.04565484711232487,858783744,824954165,13219251,pepper_diagnostics/p_p__Z_j_j/A100/00111/event_data.hdf5,1.5172620687147056e-07,6590819.217191096
p p -> Z j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z3j.csv,process_file,128,1000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/A100/00112,112,A100,7.016601085662842,0,128,5.552,4.755,3.32e-06,0.7941,0.0004262,0.001491,0.001047,1.23e-06,3.503,0.343,0.3844,0.1445,0.1342,0.01329,1.101,0.5855,0.4909,0.3703,0.4336,0.07143,0.2432,0.351,0.03343,0.2046,0.0877,0.001553,0.04674,0.04018,0.05738,pepper_diagnostics/p_p__Z_j_j_j/A100/00112/z3j/timers.csv,0.02495,495564,71.55861191795736,3.6367986932459773,128000,119782,386,pepper_diagnostics/p_p__Z_j_j_j/A100/00112/event_data.hdf5,3.71484375e-05,26919.03259726604
p p -> Z j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z3j.csv,process_file,256,1000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/A100/00113,113,A100,6.014175176620483,0,256,4.779,4.695,3.29e-06,0.08135,0.0002207,0.001282,0.001097,1.19e-06,3.418,0.3781,0.3749,0.1432,0.133,0.01338,1.071,0.5704,0.4801,0.3611,0.4259,0.07067,0.2414,0.3418,0.03309,0.2112,0.108,0.002755,0.04672,0.03935,0.05693,pepper_diagnostics/p_p__Z_j_j_j/A100/00113/z3j/timers.csv,0.02462,1095564,76.4796862896017,2.6617459000102657,256000,239374,827,pepper_diagnostics/p_p__Z_j_j_j/A100/00113/event_data.hdf5,1.833984375e-05,54526.09158679446
p p -> Z j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z3j.csv,process_file,512,1000,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/A100/00114,114,A100,6.014041900634766,0,512,4.82,4.735,3.5e-06,0.08189,0.0003068,0.001363,0.001128,1.43e-06,3.424,0.4184,0.3694,0.1438,0.1335,0.0135,1.075,0.5695,0.4798,0.362,0.4256,0.07064,0.2419,0.3363,0.03315,0.2164,0.1343,0.004654,0.04666,0.03931,0.05766,pepper_diagnostics/p_p__Z_j_j_j/A100/00114/z3j/timers.csv,0.0246,2055564,76.6015912631654,1.8991856470199924,512000,479144,1645,pepper_diagnostics/p_p__Z_j_j_j/A100/00114/event_data.hdf5,9.248046875000001e-06,108130.93980992607
p p -> Z j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z3j.csv,process_file,1024,900,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/A100/00115,115,A100,5.013749837875366,0,1024,4.439,4.354,3.58e-06,0.08242,0.0003331,0.001477,0.001048,1.02e-06,3.121,0.4191,0.3379,0.1308,0.1212,0.0125,0.9813,0.5221,0.4392,0.3301,0.3848,0.06443,0.2201,0.3079,0.03,0.2006,0.1403,0.007424,0.04217,0.03573,0.05269,pepper_diagnostics/p_p__Z_j_j_j/A100/00115/z3j/timers.csv,0.02217,3615564,74.67269970275677,1.385383470039223,921600,862103,2901,pepper_diagnostics/p_p__Z_j_j_j/A100/00115/event_data.hdf5,4.724392361111111e-06,211667.43224621037
p p -> Z j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z3j.csv,process_file,2048,720,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/A100/00116,116,A100,5.012932538986206,0,2048,3.606,3.518,3.18e-06,0.08457,0.0002456,0.001493,0.001066,1.45e-06,2.496,0.3687,0.2703,0.1058,0.09754,0.0102,0.7882,0.4178,0.3505,0.2635,0.3065,0.05076,0.1736,0.2462,0.02408,0.1618,0.1288,0.01018,0.0342,0.02889,0.04255,pepper_diagnostics/p_p__Z_j_j_j/A100/00116/z3j/timers.csv,0.01776,5300796,69.26187189560244,1.0555675053086517,1474560,1379509,4308,pepper_diagnostics/p_p__Z_j_j_j/A100/00116/event_data.hdf5,2.385796440972222e-06,419147.2427515634
p p -> Z j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z3j.csv,process_file,4096,503,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/A100/00117,117,A100,4.011983633041382,0,4096,2.598,2.507,3.61e-06,0.0875,0.0002667,0.001489,0.001034,1.25e-06,1.74,0.3025,0.1916,0.0751,0.06909,0.007639,0.5507,0.2913,0.2435,0.1833,0.2137,0.03543,0.1205,0.1743,0.01728,0.1156,0.1095,0.01423,0.02448,0.02033,0.0302,pepper_diagnostics/p_p__Z_j_j_j/A100/00117/z3j/timers.csv,0.01247,7948644,75.28664587831196,0.9351548832837543,2060288,1927122,6529,pepper_diagnostics/p_p__Z_j_j_j/A100/00117/event_data.hdf5,1.2168201727137179e-06,821814.1204627043
p p -> Z j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z3j.csv,process_file,8192,352,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/A100/00118,118,A100,3.0106635093688965,0,8192,1.986,1.891,3.211e-06,0.09075,0.0002929,0.001495,0.001178,1.43e-06,1.25,0.3054,0.1351,0.05501,0.04942,0.006316,0.3958,0.2105,0.1763,0.1341,0.1522,0.02489,0.08394,0.1224,0.0127,0.08357,0.1022,0.04971,0.01824,0.01458,0.02212,pepper_diagnostics/p_p__Z_j_j_j/A100/00118/z3j/timers.csv,0.009189,10951260,74.0770815471058,0.7813672391294633,2883584,2698082,9002,pepper_diagnostics/p_p__Z_j_j_j/A100/00118/event_data.hdf5,6.557811390269886e-07,1524898.9952406136
p p -> Z j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z3j.csv,process_file,16384,246,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/A100/00119,119,A100,3.011084794998169,0,16384,2.076,1.975,3.08e-06,0.09578,0.0003567,0.001463,0.001048,1.2e-06,1.214,0.5066,0.09657,0.04333,0.03611,0.007082,0.3696,0.2413,0.1694,0.174,0.1228,0.0185,0.06327,0.0855,0.01107,0.06862,0.1962,0.06835,0.01538,0.01065,0.01719,pepper_diagnostics/p_p__Z_j_j_j/A100/00119/z3j/timers.csv,0.00748,15396492,75.11458276670085,0.6658534266660029,4030464,3768402,12752,pepper_diagnostics/p_p__Z_j_j_j/A100/00119/event_data.hdf5,4.900180227388211e-07,2040741.265822785
p p -> Z j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z3j.csv,process_file,32768,197,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/A100/00120,120,A100,4.0120532512664795,0,32768,2.514,2.403,3.5e-06,0.1052,0.0003926,0.001401,0.001063,1.26e-06,1.209,0.9677,0.08648,0.03877,0.02929,0.008407,0.3734,0.2566,0.1637,0.2133,0.1004,0.01383,0.046,0.07459,0.01189,0.0695,0.422,0.09321,0.01357,0.008675,0.01643,pepper_diagnostics/p_p__Z_j_j_j/A100/00120/z3j/timers.csv,0.006248,24164340,73.91962340263963,0.5222632470035455,6455296,6039519,20099,pepper_diagnostics/p_p__Z_j_j_j/A100/00120/event_data.hdf5,3.722524884993655e-07,2686348.730753225
p p -> Z j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z3j.csv,process_file,65536,158,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/A100/00121,121,A100,4.012012481689453,0,65536,3.258,3.127,2.91e-06,0.1248,0.0003944,0.001373,0.001058,1.21e-06,1.535,1.391,0.07864,0.03637,0.02617,0.008226,0.5573,0.2926,0.1906,0.3119,0.09538,0.01177,0.03822,0.06665,0.01199,0.0566,0.6415,0.1058,0.0111,0.008083,0.01712,pepper_diagnostics/p_p__Z_j_j_j/A100/00121/z3j/timers.csv,0.005585,36060036,68.60818711824653,0.39722321364029123,10354688,9677089,29938,pepper_diagnostics/p_p__Z_j_j_j/A100/00121/event_data.hdf5,3.0198881897745254e-07,3311380.8762392066
p p -> Z j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z3j.csv,process_file,131072,126,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/A100/00122,122,A100,6.014176368713379,0,131072,4.497,4.325,3.4e-06,0.1651,0.0005572,0.001451,0.001085,1.26e-06,2.014,2.12,0.07304,0.04039,0.02541,0.008535,0.6961,0.4236,0.2572,0.4625,0.09902,0.009799,0.03042,0.0589,0.01414,0.05259,0.9979,0.1417,0.009632,0.007969,0.02271,pepper_diagnostics/p_p__Z_j_j_j/A100/00122/z3j/timers.csv,0.005537,63571428,76.0133818271045,0.33134518017580133,16515072,15461140,52883,pepper_diagnostics/p_p__Z_j_j_j/A100/00122/event_data.hdf5,2.6188199482266867e-07,3818513.7572254334
p p -> Z j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z3j.csv,process_file,262144,101,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/A100/00123,123,A100,8.016882181167603,0,262144,6.777,6.527,3.48e-06,0.2408,0.0006882,0.001569,0.00109,1.27e-06,3.085,3.235,0.07885,0.05284,0.02693,0.01016,1.029,0.7691,0.3673,0.7323,0.1198,0.008696,0.02454,0.06071,0.01813,0.04818,1.552,0.1803,0.01155,0.009308,0.03193,pepper_diagnostics/p_p__Z_j_j_j/A100/00123/z3j/timers.csv,0.005911,95405436,71.13849094427762,0.25273354153539895,26476544,24764861,79383,pepper_diagnostics/p_p__Z_j_j_j/A100/00123/event_data.hdf5,2.465200896310334e-07,4056464.5319442316
p p -> Z j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z3j.csv,process_file,524288,91,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/A100/00124,124,A100,13.022868156433105,0,524288,11.75,11.34,2.97e-06,0.391,0.001054,0.001579,0.001054,1.05e-06,5.41,5.662,0.1082,0.07866,0.03588,0.01424,1.756,1.418,0.6446,1.351,0.1686,0.009283,0.02265,0.08032,0.02788,0.0498,2.744,0.2733,0.01391,0.01229,0.05241,pepper_diagnostics/p_p__Z_j_j_j/A100/00124/z3j/timers.csv,0.008005,165929148,68.681804513759,0.18503819809390823,47710208,44625208,138013,pepper_diagnostics/p_p__Z_j_j_j/A100/00124/event_data.hdf5,2.376849834735577e-07,4207249.382716049
p p -> Z j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z3j.csv,process_file,1048576,81,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/A100/00125,125,A100,21.030761241912842,0,1048576,20.18,19.47,3.53e-06,0.6863,0.001532,0.001423,0.001043,1.29e-06,9.108,9.954,0.1744,0.1272,0.0528,0.02219,2.902,2.458,1.088,2.345,0.2445,0.01068,0.02001,0.1272,0.04719,0.06688,4.834,0.4705,0.019,0.01897,0.08918,pepper_diagnostics/p_p__Z_j_j_j/A100/00125/z3j/timers.csv,0.01106,310939188,72.36123436171093,0.1447399327797625,84934656,79392039,258790,pepper_diagnostics/p_p__Z_j_j_j/A100/00125/event_data.hdf5,2.2923504864728007e-07,4362334.66872111
p p -> Z j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z4j.csv,process_file,128,100,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00126,126,A100,6.014519453048706,0,128,4.477,2.239,3.16e-06,2.231,0.001167,0.001456,0.00105,1.13e-06,2.102,0.03084,0.04087,0.01736,0.01632,0.001646,0.7984,0.3344,0.2634,0.2118,0.2303,0.02779,0.1263,0.0371,0.003772,0.02023,0.006096,0.0003391,0.005709,0.0045,0.007135,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00126/z4j/timers.csv,0.006412,151564,15.930954570077962,11.264445929690794,12800,11595,2,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00126/event_data.hdf5,0.000174921875,5716.837874050915
p p -> Z j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z4j.csv,process_file,256,100,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00127,127,A100,3.0106256008148193,0,256,2.374,2.197,3.28e-06,0.1701,0.0003233,0.001646,0.00116,1.97e-06,2.061,0.03172,0.03979,0.01716,0.0161,0.00165,0.7808,0.3282,0.2594,0.2062,0.2265,0.02761,0.1257,0.03607,0.003719,0.02018,0.006681,0.0003419,0.005681,0.004409,0.007046,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00127/z4j/timers.csv,0.006232,151564,23.89643185511694,9.754724666418133,25600,23123,6,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00127/event_data.hdf5,8.58203125e-05,11652.253072371415
p p -> Z j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z4j.csv,process_file,512,100,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00128,128,A100,3.010667562484741,0,512,2.283,2.108,3.43e-06,0.1679,0.000284,0.001515,0.001062,1.2e-06,1.971,0.03393,0.03953,0.01695,0.01604,0.001649,0.7466,0.3121,0.2469,0.1982,0.2163,0.0271,0.1219,0.03583,0.003695,0.02041,0.008024,0.0003845,0.005652,0.00431,0.006968,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00128/z4j/timers.csv,0.006029,151564,29.870539818896173,7.711485675840269,51200,46316,15,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00128/event_data.hdf5,4.1171875e-05,24288.42504743833
p p -> Z j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z4j.csv,process_file,1024,90,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00129,129,A100,3.010927677154541,0,1024,2.161,1.985,3.06e-06,0.1698,0.0003271,0.00145,0.001045,1.54e-06,1.855,0.03512,0.03548,0.01543,0.01442,0.001541,0.7011,0.2959,0.2339,0.1869,0.2034,0.0248,0.1147,0.03211,0.003367,0.01899,0.009573,0.0004218,0.005183,0.003898,0.006336,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00129/z4j/timers.csv,0.005585,151564,34.4894510204031,6.196408921320138,92160,83312,31,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00129/event_data.hdf5,2.1538628472222224e-05,46428.21158690176
p p -> Z j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z4j.csv,process_file,2048,72,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00130,130,A100,3.011220693588257,0,2048,1.769,1.588,3.53e-06,0.1738,0.0003322,0.0022,0.001059,1.36e-06,1.477,0.0322,0.02928,0.01288,0.01179,0.001318,0.557,0.2355,0.186,0.1477,0.1618,0.01998,0.09234,0.02643,0.002852,0.01545,0.009698,0.0004239,0.004447,0.003151,0.005269,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00130/z4j/timers.csv,0.004461,151564,22.126325791774942,4.031400070415862,147456,133043,34,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00130/event_data.hdf5,1.0769314236111112e-05,92856.42317380352
p p -> Z j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z4j.csv,process_file,4096,50,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00131,131,A100,2.009814500808716,0,4096,1.285,1.101,3.66e-06,0.1765,0.001092,0.001453,0.001059,1.3e-06,1.014,0.02835,0.021,0.009341,0.008203,0.001079,0.3837,0.161,0.1262,0.1007,0.1102,0.01355,0.06208,0.01888,0.002128,0.01126,0.009732,0.0003884,0.003322,0.002204,0.003804,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00131/z4j/timers.csv,0.003105,151564,33.85327846141568,4.1046414440029375,204800,185019,68,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00131/event_data.hdf5,5.3759765624999995e-06,186012.7157129882
p p -> Z j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z4j.csv,process_file,8192,35,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00132,132,A100,2.0098533630371094,0,8192,1.035,0.8461,3.17e-06,0.1811,0.0002809,0.001457,0.001079,1.45e-06,0.7732,0.0278,0.01608,0.007117,0.005849,0.0009294,0.2873,0.1384,0.1008,0.07514,0.07974,0.009272,0.04276,0.01436,0.001715,0.008292,0.01055,0.0003982,0.002643,0.001567,0.0029,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00132/z4j/timers.csv,0.002463,151564,25.603319844768155,3.017006561651425,286720,258641,72,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00132/event_data.hdf5,2.950962611607143e-06,338872.473702872
p p -> Z j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z4j.csv,process_file,16384,24,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00133,133,A100,2.0098965167999268,0,16384,0.8879,0.6916,3.37e-06,0.1872,0.0005057,0.001483,0.00106,1.48e-06,0.5895,0.06376,0.01298,0.005931,0.004134,0.001072,0.2109,0.1153,0.07157,0.08977,0.04894,0.005546,0.02412,0.0114,0.001582,0.007639,0.02879,0.0009862,0.002392,0.001208,0.00232,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00133/z4j/timers.csv,0.001637,287564,31.11514564468352,2.839981357409947,393216,355484,120,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00133/event_data.hdf5,1.7588297526041667e-06,568559.8611914401
p p -> Z j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z4j.csv,process_file,32768,19,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00134,134,A100,2.010054111480713,0,32768,1.164,0.9551,3.28e-06,0.1999,0.0003343,0.001464,0.001041,1.17e-06,0.8186,0.1051,0.008942,0.005412,0.003514,0.00109,0.2819,0.1811,0.09424,0.1523,0.05337,0.005336,0.02456,0.007472,0.001469,0.00715,0.05023,0.001004,0.00218,0.00107,0.002153,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00134/z4j/timers.csv,0.002134,287564,25.874700062421027,2.058221049130391,622592,562175,158,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00134/event_data.hdf5,1.5340704666940788e-06,651860.5381635432
p p -> Z j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z4j.csv,process_file,65536,15,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00135,135,A100,2.010847806930542,0,65536,1.352,1.113,3.34e-06,0.2288,0.0005245,0.001485,0.001066,1.29e-06,0.9297,0.1542,0.007969,0.005328,0.003053,0.001086,0.3902,0.1685,0.09678,0.1904,0.04136,0.003848,0.01669,0.006402,0.001567,0.005685,0.07606,0.001633,0.001987,0.0011,0.002232,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00135/z4j/timers.csv,0.002122,559564,38.76381640791832,2.0211390256922734,983040,885820,371,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00135/event_data.hdf5,1.1322021484375e-06,883234.5013477089
p p -> Z j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z4j.csv,process_file,131072,12,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00136,136,A100,3.0109970569610596,0,131072,2.253,1.955,3.7e-06,0.2867,0.001124,0.001456,0.001048,1.14e-06,1.69,0.2371,0.007308,0.006204,0.003135,0.001131,0.6547,0.3537,0.1732,0.3962,0.05797,0.003698,0.01763,0.005607,0.001701,0.004853,0.1164,0.001595,0.001931,0.001385,0.002882,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00136/z4j/timers.csv,0.004764,559564,22.516505301336483,1.2126211907632491,1572864,1418418,346,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00136/event_data.hdf5,1.242955525716146e-06,804534.0153452684
p p -> Z j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z4j.csv,process_file,262144,10,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00137,137,A100,4.012249708175659,0,262144,3.142,2.747,3.761e-06,0.3828,0.0003104,0.001509,0.001048,1.22e-06,2.334,0.3815,0.008705,0.008427,0.003416,0.001346,0.8308,0.579,0.2372,0.5715,0.06124,0.002892,0.01294,0.006549,0.002156,0.004258,0.1901,0.002797,0.002138,0.002269,0.004015,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00137/z4j/timers.csv,0.006092,1239564,31.72638465837892,1.113419916790675,2621440,2362235,814,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00137/event_data.hdf5,1.0478973388671875e-06,954291.9548598471
p p -> Z j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z4j.csv,process_file,524288,10,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00138,138,A100,7.015385389328003,0,524288,5.702,5.103,3.59e-06,0.5844,0.000309,0.002335,0.001039,1.09e-06,4.315,0.7453,0.01251,0.01347,0.004942,0.002047,1.513,1.114,0.4345,1.088,0.09002,0.00303,0.01235,0.009088,0.003425,0.004246,0.3747,0.003718,0.002648,0.003618,0.007202,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00138/z4j/timers.csv,0.01125,1511564,20.99075162638569,0.643051666116857,5242880,4736152,1076,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00138/event_data.hdf5,9.733200073242187e-07,1027411.326670586
p p -> Z j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z4j.csv,process_file,1048576,10,12345,info,13000,m_Z^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00139,139,A100,12.021034479141235,0,1048576,10.69,9.684,3.79e-06,0.983,0.0002541,0.001461,0.001805,1.19e-06,8.144,1.47,0.02295,0.02464,0.008102,0.003436,2.807,2.146,0.8201,2.103,0.1452,0.003167,0.01195,0.01703,0.005924,0.005082,0.7412,0.007592,0.003826,0.006934,0.01387,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00139/z4j/timers.csv,0.01924,4367564,31.075343315484616,0.5528572029988594,10485760,9440955,3191,pepper_diagnostics/p_p__Z_j_j_j_j/A100/00139/event_data.hdf5,9.235382080078124e-07,1082792.234613796


==> JLSE_Plots/pepper_results_old/plots_2023-11-03_zjets/pepper_runs_h100_zjets.csv <==
process_string,process,process_input_type,batch_size,n_batches,seed,verbosity,collision_energy,mu2,use_cached_results,cache_path,integrator,diagnostic_output_enabled,diagnostic_path,proc_id,label,run_time,return_code,thread_count,Total Runtime,Event Generation Runtime,Optimisation Runtime,Initialisation Runtime,HDF5 Close Runtime,HDF5 Open Runtime,HDF5 Init Runtime,Unweighting Setup Runtime,EG Recursion,EG Output,EG PDF and AlphaS evaluation,EG Phase space,EG External State,EG RNG,EG-R Calculate currents,EG-R Momenta preparation,EG-R Currents preparation,EG-R IP reset,EG-R ME update,EG-R ME reset,EG-R IC reset,EG-PDF PDF,EG-PDF AlphaS,EG-O Filter non-zero,EG-O Pull non-zero,EG-O HDF5 write,EG-PS Fill Mom Weights,EG-PS Update weights,EG-PS Cuts,CSV Timer Filename,EG-R ME2 update,event_data_size,xs_mean,xs_sigma,n_trials,n_nonzero_after_cuts,n_nonzero,HDF5 Filename,event_period,event_rate
p p -> Z,/tmp/pepper_data/z0j.csv,process_file,128,20000,12345,info,13000,m_Z^2,True,/tmp/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z/H100/00000,0,H100,32.176003456115716,0,128,26.67,26.63,2.792e-06,0.03851,0.001534,0.0007191,0.0003393,7.29e-07,3.2910000000000004,10.04,6.211,1.914,1.324,0.2326,0.5257,0.5405,0.4208,0.3179,0.3981,0.3367,0.1909,5.573,0.6382,3.648,3.615,1.446,0.6764,0.5674,0.6688,pepper_diagnostics_h100/p_p__Z/H100/00000/z0j/timers.csv,0.3751,660248116,1548.4167539043524,1.3020740608694894,2560000.0,2536629.0,915127.0,pepper_diagnostics_h100/p_p__Z/H100/00000/event_data.hdf5,1.040234375e-05,96132.18174990613
p p -> Z,/tmp/pepper_data/z0j.csv,process_file,256,20000,12345,info,13000,m_Z^2,True,/tmp/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z/H100/00001,1,H100,31.042237043380734,0,256,25.93,25.87,2.397e-06,0.05169,0.001855,0.0006984,0.000335,6.890000000000001e-07,3.039,10.58,5.783,1.745,1.22,0.2176,0.4923,0.49700000000000005,0.3929,0.2869,0.3699,0.3085,0.1759,5.202000000000001,0.5809,3.198,3.636,2.445,0.629,0.5066,0.6082,pepper_diagnostics_h100/p_p__Z/H100/00001/z0j/timers.csv,0.3485,1323937804,1552.5794345859065,0.9212015220764164,5120000.0,5073081.0,1835143.0,pepper_diagnostics_h100/p_p__Z/H100/00001/event_data.hdf5,5.052734375e-06,197912.6401236954
p p -> Z,/tmp/pepper_data/z0j.csv,process_file,512,20000,12345,info,13000,m_Z^2,True,/tmp/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z/H100/00002,2,H100,33.26175880432129,0,512,28.24,28.13,1.568e-06,0.03816,0.001919,0.0006119,0.0003007,5.55e-07,3.03,12.99,5.636,1.746,1.161,0.2182,0.5032,0.4797,0.3917,0.2849,0.3701,0.2952,0.1906,5.062,0.5737,3.262,4.205,4.136,0.6772,0.4864,0.5799,pepper_diagnostics_h100/p_p__Z/H100/00002/z0j/timers.csv,0.3571,2647637332,1552.5413013931268,0.6513975694327754,10240000.0,10146520.0,3670083.0,pepper_diagnostics_h100/p_p__Z/H100/00002/event_data.hdf5,2.7470703125e-06,364024.17348027026
p p -> Z,/tmp/pepper_data/z0j.csv,process_file,1024,18000,12345,info,13000,m_Z^2,True,/tmp/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z/H100/00003,3,H100,34.48511862754822,0,1024,29.0,28.96,2.116e-06,0.03827,0.001901,0.0006307999999999999,0.0003193,6.35e-07,2.696,15.38,5.105,1.567,1.017,0.207,0.4446,0.4297,0.349,0.2517,0.3298,0.2608,0.1631,4.589,0.5164,2.914,4.31,6.812,0.6089,0.4348,0.521,pepper_diagnostics_h100/p_p__Z/H100/00003/z0j/timers.csv,0.3192,4766104300,1552.656822793264,0.4855473293191769,18432000.0,18264146.0,6606676.0,pepper_diagnostics_h100/p_p__Z/H100/00003/event_data.hdf5,1.5711805555555555e-06,636464.0883977901
p p -> Z,/tmp/pepper_data/z0j.csv,process_file,2048,14400,12345,info,13000,m_Z^2,True,/tmp/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z/H100/00004,4,H100,31.80556058883667,0,2048,30.83,30.78,3.057e-06,0.03937,0.001076,0.0007452000000000001,0.0003597,1.243e-06,2.25,18.79,4.572,1.4680000000000002,0.8583,0.2305,0.3752,0.3613,0.2906,0.20800000000000002,0.2748,0.2192,0.1307,4.088,0.4841,2.594,4.177,10.59,0.5485,0.4131,0.5045,pepper_diagnostics_h100/p_p__Z/H100/00004/z0j/timers.csv,0.2663,7635553612,1554.6168111555967,0.38395815681564704,29491200.0,29223469.0,10584260.0,pepper_diagnostics_h100/p_p__Z/H100/00004/event_data.hdf5,1.043701171875e-06,958128.6549707601
p p -> Z,/tmp/pepper_data/z0j.csv,process_file,4096,10080,12345,info,13000,m_Z^2,True,/tmp/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z/H100/00005,5,H100,32.32504224777222,0,4096,31.16,31.12,2.251e-06,0.0403,0.001312,0.0007151,0.0003425,8.440000000000002e-07,1.757,21.99,3.414,1.093,0.6723,0.198,0.2955,0.2927,0.2205,0.1655,0.2077,0.1722,0.092,3.049,0.3647,2.033,4.032,14.57,0.4101,0.3103,0.3705,pepper_diagnostics_h100/p_p__Z/H100/00005/z0j/timers.csv,0.20600000000000002,10685060236,1553.9867711263453,0.3244786594031091,41287680.0,40912930.0,14811401.0,pepper_diagnostics_h100/p_p__Z/H100/00005/event_data.hdf5,7.537357390873015e-07,1326724.9357326478
p p -> Z,/tmp/pepper_data/z0j.csv,process_file,8192,7056,12345,info,13000,m_Z^2,True,/tmp/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z/H100/00006,6,H100,34.940711975097656,0,8192,33.13,33.09,2.612e-06,0.04326,0.0008868999999999998,0.0006771,0.0003278,8.49e-07,1.193,27.33,1.959,0.6874,0.4471,0.11900000000000001,0.2236,0.1783,0.1494,0.11,0.1423,0.1139,0.07818,1.719,0.2403,1.356,4.67,19.9,0.29100000000000004,0.1801,0.2154,pepper_diagnostics_h100/p_p__Z/H100/00006/z0j/timers.csv,0.1419,14957342188,1553.759907506746,0.2742145569456585,57802752.0,57277491.0,20733606.0,pepper_diagnostics_h100/p_p__Z/H100/00006/event_data.hdf5,5.724640930590987e-07,1746834.45149592
p p -> Z,/tmp/pepper_data/z0j.csv,process_file,16384,4939,12345,info,13000,m_Z^2,True,/tmp/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z/H100/00007,7,H100,44.946096658706665,0,16384,43.22,43.17,2.745e-06,0.04679,0.001449,0.0007888999999999999,0.0003692,9.61e-07,0.8595,39.08,1.476,0.4741,0.2913,0.09331,0.2065,0.1229,0.1032,0.07285,0.09538,0.07647999999999999,0.04623,1.3019999999999998,0.1745,2.426,5.687,28.16,0.1999,0.1239,0.1493,pepper_diagnostics_h100/p_p__Z/H100/00007/z0j/timers.csv,0.0949,20949236620,1554.4997418430494,0.2317845845465293,80920576.0,80185006.0,29039553.0,pepper_diagnostics_h100/p_p__Z/H100/00007/event_data.hdf5,5.334860691055883e-07,1874463.1920315032
p p -> Z,/tmp/pepper_data/z0j.csv,process_file,32768,3951,12345,info,13000,m_Z^2,True,/tmp/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z/H100/00008,8,H100,67.33281064033507,0,32768,65.62,65.5,2.592e-06,0.1176,0.001085,0.0007287000000000001,0.0003556,8.45e-07,0.8798,61.61,1.369,0.4502,0.2507,0.1403,0.2874,0.1109,0.1074,0.06851,0.08312,0.06599,0.0367,1.186,0.1833,2.919,8.748,44.8,0.1807,0.1198,0.1488,pepper_diagnostics_h100/p_p__Z/H100/00008/z0j/timers.csv,0.08266,33515539900,1554.394593485309,0.18324195424198775,129466368.0,128289471.0,46458839.0,pepper_diagnostics_h100/p_p__Z/H100/00008/event_data.hdf5,5.059228972886611e-07,1976585.770992366
p p -> Z,/tmp/pepper_data/z0j.csv,process_file,65536,3161,12345,info,13000,m_Z^2,True,/tmp/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z/H100/00009,9,H100,99.3686454296112,0,65536,98.2,98.13,2.462e-06,0.06582,0.001242,0.0006876,0.0003255,7.84e-07,1.034,94.48,1.197,0.3753,0.2121,0.1546,0.4574,0.1077,0.1265,0.0749,0.07858,0.05534,0.02989,0.9919,0.2054,3.666,12.34,71.67,0.1498,0.09786,0.1269,pepper_diagnostics_h100/p_p__Z/H100/00009/z0j/timers.csv,0.07103,53590555228,1553.3543245634562,0.14484156652925892,207159296.0,205272599.0,74286623.0,pepper_diagnostics_h100/p_p__Z/H100/00009/event_data.hdf5,4.736934421711879e-07,2111069.9684092533
p p -> Z,/tmp/pepper_data/z0j.csv,process_file,131072,2528,12345,info,13000,m_Z^2,True,/tmp/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z/H100/00010,10,H100,152.4982149600983,0,131072,150.5,150.4,3.642e-06,0.08885,0.00175,0.0008801999999999998,0.0004095,1.152e-06,1.157,147.2,0.9835,0.3068,0.1656,0.08254,0.6091,0.1018,0.1541,0.07476000000000001,0.06791,0.04666,0.0246,0.735,0.2484,3.62,18.52,116.4,0.1187,0.07683999999999999,0.1107,pepper_diagnostics_h100/p_p__Z/H100/00010/z0j/timers.csv,0.05511,85826454268,1555.2296170270495,0.11455206750131575,331350016.0,328341043.0,118971754.0,pepper_diagnostics_h100/p_p__Z/H100/00010/event_data.hdf5,4.5390068730221517e-07,2203125.1063829786
p p -> Z,/tmp/pepper_data/z0j.csv,process_file,262144,2023,12345,info,13000,m_Z^2,True,/tmp/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z/H100/00011,11,H100,261.26427555084234,0,262144,259.0,243.8,3.257e-06,7.313,7.9,7.174,0.0004775000000000001,1.188e-06,1.736,239.7,1.269,0.3235,0.1611,0.09396,1.067,0.1279,0.2271,0.09697,0.07687999999999999,0.04699,0.02179,0.7838,0.485,4.748,35.48,177.9,0.1126,0.076,0.1343,pepper_diagnostics_h100/p_p__Z/H100/00011/z0j/timers.csv,0.05129,137095512004,1552.359844273313,0.0905168319868474,530317312.0,525481474.0,190040453.0,pepper_diagnostics_h100/p_p__Z/H100/00011/event_data.hdf5,4.597247619176347e-07,2175214.569319114
p p -> Z,/tmp/pepper_data/z0j.csv,process_file,524288,1820,12345,info,13000,m_Z^2,True,/tmp/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z/H100/00080,80,H100,414.50324010849,0,524288,411.5,411.2,5.927e-06,0.2246,0.0019320000000000001,0.0007605,0.00035339999999999997,1.117e-06,2.5669999999999997,405.6,1.864,0.4166,0.1742,0.132,1.714,0.1867,0.2788,0.1427,0.09952000000000001,0.05396,0.01867,0.9876,0.8762,1.7619999999999998,66.6,309.2,0.1167,0.08918,0.2102,pepper_diagnostics_h100/p_p__Z/H100/00080/z0j/timers.csv,0.05126,247339284076,1556.3108777287714,0.06751252836559876,954204160.0,945552331.0,342859365.0,pepper_diagnostics_h100/p_p__Z/H100/00080/event_data.hdf5,4.3093503176510987e-07,2320535.4085603114
p p -> Z,/tmp/pepper_data/z0j.csv,process_file,1048576,1638,12345,info,13000,m_Z^2,True,/tmp/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z/H100/00081,81,H100,749.7068526744843,0,1048576,746.5,746.0,2.94e-06,0.4246,0.0009462,0.0007319,0.0003592,9.98e-07,4.196000000000001,737.5,2.889,0.5684,0.2182,0.1923,2.931,0.3082,0.4205,0.2332,0.1354,0.07066,0.0164,1.339,1.55,2.2159999999999997,136.3,547.8,0.1293,0.1179,0.3207,pepper_diagnostics_h100/p_p__Z/H100/00081/z0j/timers.csv,0.05732999999999999,443707354276,1551.31082609816,0.050290232005836,1717567488.0,1701881811.0,615062981.0,pepper_diagnostics_h100/p_p__Z/H100/00081/event_data.hdf5,4.3433518927903693e-07,2302369.2868632707
p p -> Z j,/tmp/pepper_data/z1j.csv,process_file,128,15000,12345,info,13000,m_Z^2,True,/tmp/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j/H100/00014,14,H100,21.326956033706665,0,128,20.48,20.44,3.544e-06,0.0428,0.0006263999999999999,0.0007832000000000001,0.0003752,1.201e-06,4.272,6.2620000000000005,4.3439999999999985,1.483,1.19,0.1543,0.8603,0.7356,0.6075,0.4603,0.5654,0.2413,0.2738,3.891,0.4532,2.528,2.555,0.2417,0.494,0.4416,0.5462,pepper_diagnostics_h100/p_p__Z_j/H100/00014/z1j/timers.csv,0.2692,106577604,385.4027655857103,1.0742325368511958,1920000.0,1878776.0,120868.0,pepper_diagnostics_h100/p_p__Z_j/H100/00014/event_data.hdf5,1.0645833333333334e-05,93933.46379647747
p p -> Z j,/tmp/pepper_data/z1j.csv,process_file,256,15000,12345,info,13000,m_Z^2,True,/tmp/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j/H100/00015,15,H100,23.05981206893921,0,256,21.74,21.7,3.713e-06,0.04007,0.001209,0.0007587999999999999,0.000371,1.099e-06,4.436,6.8610000000000015,4.52,1.569,1.26,0.1682,0.8845,0.7668,0.6317,0.4764,0.5886,0.255,0.2745,4.053,0.4669,2.704,2.614,0.5527,0.5164,0.4753,0.5763,pepper_diagnostics_h100/p_p__Z_j/H100/00015/z1j/timers.csv,0.2831,213315644,385.82666674371114,0.7599604851586124,3840000.0,3758301.0,241950.0,pepper_diagnostics_h100/p_p__Z_j/H100/00015/event_data.hdf5,5.6510416666666665e-06,176958.5253456221
p p -> Z j,/tmp/pepper_data/z1j.csv,process_file,512,15000,12345,info,13000,m_Z^2,True,/tmp/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j/H100/00016,16,H100,23.06953525543213,0,512,21.76,21.71,3.52e-06,0.04029,0.002484,0.000772,0.0003805,1.629e-06,4.277,7.212999999999999,4.471,1.565,1.213,0.1661,0.8759,0.7277,0.6133,0.4579,0.5660000000000001,0.2435,0.2771,4.004,0.467,2.577,2.74,0.8899,0.5178,0.4685,0.5777,pepper_diagnostics_h100/p_p__Z_j/H100/00016/z1j/timers.csv,0.2711,425823724,385.15730088059615,0.5370109364669016,7680000.0,7515923.0,483031.0,pepper_diagnostics_h100/p_p__Z_j/H100/00016/event_data.hdf5,2.826822916666667e-06,353754.03040073696
p p -> Z j,/tmp/pepper_data/z1j.csv,process_file,1024,13500,12345,info,13000,m_Z^2,True,/tmp/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j/H100/00017,17,H100,23.084558725357056,0,1024,21.71,21.66,4.0789999999999986e-06,0.04187,0.001179,0.0007665,0.0003756,1.422e-06,4.1080000000000005,7.816,4.177,1.471,1.155,0.1769,0.8154,0.7027,0.5822,0.4407,0.5478,0.2338,0.2535,3.733,0.4437,2.55,2.7030000000000003,1.508,0.5023,0.4356,0.531,pepper_diagnostics_h100/p_p__Z_j/H100/00017/z1j/timers.csv,0.275,766225332,384.9887325069147,0.4001329172763733,13824000.0,13528564.0,869246.0,pepper_diagnostics_h100/p_p__Z_j/H100/00017/event_data.hdf5,1.5668402777777775e-06,638227.1468144045
p p -> Z j,/tmp/pepper_data/z1j.csv,process_file,2048,10800,12345,info,13000,m_Z^2,True,/tmp/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j/H100/00018,18,H100,22.68229722976685,0,2048,18.65,18.61,3.545e-06,0.04237,0.00212,0.0007689,0.000381,1.373e-06,3.195,7.684,3.277,1.196,0.8826,0.161,0.6462,0.5415,0.4556,0.3414,0.4215,0.1827,0.2042,2.92,0.3576,2.072,2.423,2.142,0.4228,0.3419,0.43,pepper_diagnostics_h100/p_p__Z_j/H100/00018/z1j/timers.csv,0.2143,1226405812,385.17239772910926,0.3164119892862631,22118400.0,21646067.0,1391362.0,pepper_diagnostics_h100/p_p__Z_j/H100/00018/event_data.hdf5,8.413809317129631e-07,1188522.2998387965
p p -> Z j,/tmp/pepper_data/z1j.csv,process_file,4096,7559,12345,info,13000,m_Z^2,True,/tmp/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j/H100/00019,19,H100,16.72016429901123,0,4096,15.77,15.72,3.547e-06,0.04343,0.002339,0.0007763,0.0003738,1.431e-06,2.392,7.635,2.407,0.8794,0.648,0.1329,0.4762,0.4215,0.3366,0.2547,0.3147,0.1333,0.1448,2.134,0.2729,1.621,2.241,2.715,0.3134,0.2539,0.311,pepper_diagnostics_h100/p_p__Z_j/H100/00019/z1j/timers.csv,0.1612,1713286916,384.41114400168885,0.2671932011223464,30961664.0,30301057.0,1943718.0,pepper_diagnostics_h100/p_p__Z_j/H100/00019/event_data.hdf5,5.077246494245271e-07,1969571.5012722646
p p -> Z j,/tmp/pepper_data/z1j.csv,process_file,8192,5291,12345,info,13000,m_Z^2,True,/tmp/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j/H100/00020,20,H100,15.33355188369751,0,8192,12.76,12.7,3.39e-06,0.04911,0.001309,0.0008427999999999999,0.0004014,1.301e-06,1.493,7.588999999999999,1.602,0.5452,0.4009,0.08073999999999999,0.3224,0.2499,0.2109,0.1535,0.1945,0.0827,0.09166,1.432,0.1704,0.9823,2.19,3.318,0.2028,0.1512,0.1902,pepper_diagnostics_h100/p_p__Z_j/H100/00020/z1j/timers.csv,0.09995,2408188100,385.9755442752223,0.22626121268817706,43343872.0,42415009.0,2732114.0,pepper_diagnostics_h100/p_p__Z_j/H100/00020/event_data.hdf5,2.9300566409941413e-07,3412903.3070866144
p p -> Z j,/tmp/pepper_data/z1j.csv,process_file,16384,3704,12345,info,13000,m_Z^2,True,/tmp/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j/H100/00021,21,H100,15.451072454452515,0,16384,13.04,12.98,2.696e-06,0.05727,0.0009584,0.0006727,0.00034730000000000004,6.5e-07,1.16,8.899,1.243,0.4555,0.3227,0.08217999999999999,0.254,0.1908,0.163,0.1236,0.1495,0.06548,0.0695,1.094,0.1492,0.8082,2.4530000000000003,4.339,0.1617,0.1297,0.1634,pepper_diagnostics_h100/p_p__Z_j/H100/00021/z1j/timers.csv,0.07737000000000001,3375523692,386.414553848792,0.19131124804456587,60686336.0,59385822.0,3829626.0,pepper_diagnostics_h100/p_p__Z_j/H100/00021/event_data.hdf5,2.1388669765793734e-07,4675372.573189522
p p -> Z j,/tmp/pepper_data/z1j.csv,process_file,32768,2963,12345,info,13000,m_Z^2,True,/tmp/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j/H100/00022,22,H100,17.624921083450317,0,32768,16.17,16.11,3.585e-06,0.06149,0.002143,0.0007769,0.0003763,1.799e-06,1.263,12.47,1.015,0.3632,0.2673,0.07852,0.3846,0.19699999999999998,0.1866,0.1304,0.1316,0.05461,0.0565,0.882,0.1326,0.6597,3.427,6.507999999999999,0.1309,0.09819,0.1334,pepper_diagnostics_h100/p_p__Z_j/H100/00022/z1j/timers.csv,0.06436,5421343380,387.935681218191,0.1515300253717113,97091584.0,95008656.0,6150800.0,pepper_diagnostics_h100/p_p__Z_j/H100/00022/event_data.hdf5,1.659258128902295e-07,6026789.819987587
p p -> Z j,/tmp/pepper_data/z1j.csv,process_file,65536,2370,12345,info,13000,m_Z^2,True,/tmp/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j/H100/00023,23,H100,25.927166223526,0,65536,23.51,23.43,3.871e-06,0.07642,0.0009939,0.0008167,0.0003822,1.487e-06,1.475,20.13,0.804,0.2766,0.19699999999999998,0.06357,0.6484,0.1733,0.2266,0.1415,0.1081,0.04221,0.04216,0.6756,0.1284,1.136,5.034,10.14,0.1003,0.07272,0.1031,pepper_diagnostics_h100/p_p__Z_j/H100/00023/z1j/timers.csv,0.04973,8642604124,386.55703880202,0.11960765491612918,155320320.0,152001741.0,9805420.0,pepper_diagnostics_h100/p_p__Z_j/H100/00023/event_data.hdf5,1.5084954756724682e-07,6629121.638924456
p p -> Z j,/tmp/pepper_data/z1j.csv,process_file,131072,1896,12345,info,13000,m_Z^2,True,/tmp/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j/H100/00024,24,H100,38.364227056503296,0,131072,36.12,36.01,3.347e-06,0.1127,0.001065,0.0007881,0.0003835,1.103e-06,1.671,32.53,0.7706,0.2933,0.1913,0.09531,0.6988,0.2056,0.3075,0.1838,0.1098,0.0418,0.03415,0.6087,0.1618,1.746,7.871,16.38,0.09472,0.07438,0.1236,pepper_diagnostics_h100/p_p__Z_j/H100/00024/z1j/timers.csv,0.0456,13846395916,387.08611482219163,0.0946206229672964,248512512.0,243189954.0,15709422.0,pepper_diagnostics_h100/p_p__Z_j/H100/00024/event_data.hdf5,1.4490216090206357e-07,6901208.331019161
p p -> Z j,/tmp/pepper_data/z1j.csv,process_file,262144,1517,12345,info,13000,m_Z^2,True,/tmp/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j/H100/00025,25,H100,65.92942881584167,0,262144,63.25,63.08,4.429e-06,0.1663,0.001301,0.0007980999999999999,0.0003844,1.6430000000000004e-06,2.154,59.08,0.9356,0.3047,0.1707,0.07875,0.9612,0.278,0.4034,0.251,0.1142,0.03926,0.03017,0.59,0.3456,1.724,17.41,26.28,0.08238,0.06861,0.1533,pepper_diagnostics_h100/p_p__Z_j/H100/00025/z1j/timers.csv,0.03881,22099933620,386.0977792778366,0.0747066966569981,397672448.0,389138086.0,25073528.0,pepper_diagnostics_h100/p_p__Z_j/H100/00025/event_data.hdf5,1.5862300825024716e-07,6304255.675332911
p p -> Z j,/tmp/pepper_data/z1j.csv,process_file,524288,1365,12345,info,13000,m_Z^2,True,/tmp/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j/H100/00026,26,H100,127.17093563079834,0,524288,125.4,125.1,4.24e-06,0.2975,0.0012380000000000002,0.0008294000000000001,0.0003799,1.62e-06,3.2430000000000003,119.4,1.341,0.4261,0.19699999999999998,0.114,1.598,0.4662,0.4629,0.4101,0.1461,0.04845,0.025730000000000003,0.7077,0.6333,2.72,36.08,46.69,0.09711,0.08601,0.2426,pepper_diagnostics_h100/p_p__Z_j/H100/00026/z1j/timers.csv,0.038110000000000005,39823945172,386.59285129066217,0.055724081831917766,715653120.0,700270051.0,45182470.0,pepper_diagnostics_h100/p_p__Z_j/H100/00026/event_data.hdf5,1.7480535821600273e-07,5720648.441247002
p p -> Z j,/tmp/pepper_data/z1j.csv,process_file,1048576,1229,12345,info,13000,m_Z^2,True,/tmp/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j/H100/00027,27,H100,238.05692458152768,0,1048576,237.2,236.7,3.125e-06,0.5338,0.001542,0.0007126000000000001,0.0003394,7.96e-07,5.553,227.4,2.152,0.6382,0.2693,0.2387,2.837,0.8099,0.7616,0.7142,0.2168,0.06626,0.02317,1.004,1.147,8.434,64.89,85.34,0.1184,0.1284,0.3911,pepper_diagnostics_h100/p_p__Z_j/H100/00027/z1j/timers.csv,0.0519,71527072876,385.6207916350775,0.041477017375811866,1288699904.0,1261077887.0,81151470.0,pepper_diagnostics_h100/p_p__Z_j/H100/00027/event_data.hdf5,1.83673483070268e-07,5444444.038867766
p p -> Z j j,/tmp/pepper_data/z2j.csv,process_file,128,10000,12345,info,13000,m_Z^2,True,/tmp/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j_j/H100/00028,28,H100,20.025478601455692,0,128,18.21,18.13,3.894e-06,0.08091,0.000204,0.0008067,0.0003906,1.476e-06,7.56,3.871,2.855,1.042,0.9256,0.09296,1.914,1.348,1.103,0.8366,1.004,0.231,0.5117,2.5780000000000003,0.2774,1.581,1.529,0.1725,0.3306,0.3053,0.4052,pepper_diagnostics_h100/p_p__Z_j_j/H100/00028/z2j/timers.csv,0.1735,20636340,166.86108367533498,1.1815895644098136,1280000.0,1229566.0,19713.0,pepper_diagnostics_h100/p_p__Z_j_j/H100/00028/event_data.hdf5,1.41640625e-05,70601.21345835633
p p -> Z j j,/tmp/pepper_data/z2j.csv,process_file,256,10000,12345,info,13000,m_Z^2,True,/tmp/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j_j/H100/00029,29,H100,21.061543226242065,0,256,18.8,18.74,3.3580000000000007e-06,0.05301,0.00028960000000000005,0.0008437000000000001,0.0004161,1.454e-06,7.642,4.285,2.925,1.058,0.9408,0.09569,1.931,1.3630000000000002,1.118,0.8449,1.016,0.2324,0.5117,2.644,0.2809,1.619,1.6840000000000002,0.3477,0.3362,0.3095,0.4117,pepper_diagnostics_h100/p_p__Z_j_j/H100/00029/z2j/timers.csv,0.17600000000000002,40526500,164.59498649657334,0.8304987723293631,2560000.0,2459053.0,38865.0,pepper_diagnostics_h100/p_p__Z_j_j/H100/00029/event_data.hdf5,7.320312499999998e-06,136606.18996798294
p p -> Z j j,/tmp/pepper_data/z2j.csv,process_file,512,10000,12345,info,13000,m_Z^2,True,/tmp/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j_j/H100/00030,30,H100,21.053639650344852,0,512,19.15,19.1,3.569e-06,0.051570000000000005,0.0005665000000000001,0.0008173,0.0003992,1.278e-06,7.811,4.383,2.826,1.073,0.9847,0.1004,1.951,1.369,1.139,0.8789,1.044,0.2508,0.5861,2.537,0.2888,1.662,1.755,0.2854,0.3573,0.3057,0.409,pepper_diagnostics_h100/p_p__Z_j_j/H100/00030/z2j/timers.csv,0.1827,81765436,166.02018278701112,0.5897763850941836,5120000.0,4918954.0,78443.0,pepper_diagnostics_h100/p_p__Z_j_j/H100/00030/event_data.hdf5,3.730468750000001e-06,268062.8272251309
p p -> Z j j,/tmp/pepper_data/z2j.csv,process_file,1024,9000,12345,info,13000,m_Z^2,True,/tmp/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j_j/H100/00031,31,H100,20.0596866607666,0,1024,17.56,17.51,3.778e-06,0.05311,0.0007187000000000001,0.0007815000000000001,0.0003813,1.449e-06,6.9510000000000005,4.312,2.627,0.9777,0.8717,0.09566,1.749,1.237,1.014,0.7723,0.9276,0.2116,0.4572,2.364,0.2628,1.515,1.676,0.4252,0.3156,0.2825,0.3789,pepper_diagnostics_h100/p_p__Z_j_j/H100/00031/z2j/timers.csv,0.166,147163764,166.0928449396001,0.4407992407512429,9216000.0,8852856.0,141205.0,pepper_diagnostics_h100/p_p__Z_j_j/H100/00031/event_data.hdf5,1.8999565972222225e-06,526327.8126784696
p p -> Z j j,/tmp/pepper_data/z2j.csv,process_file,2048,7200,12345,info,13000,m_Z^2,True,/tmp/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j_j/H100/00032,32,H100,17.05782437324524,0,2048,14.85,14.79,2.874e-06,0.05437,0.0010949999999999998,0.0007449,0.0003597,9.42e-07,5.622999999999998,3.977,2.185,0.8182,0.7168,0.08617999999999999,1.421,0.9969,0.8204,0.6238,0.7474,0.1724,0.3646,1.966,0.2193,1.289,1.517,0.4354,0.2731,0.2295,0.3146,pepper_diagnostics_h100/p_p__Z_j_j/H100/00032/z2j/timers.csv,0.1382,235582716,166.27141250400882,0.3478046786060488,14745600.0,14163040.0,226188.0,pepper_diagnostics_h100/p_p__Z_j_j/H100/00032/event_data.hdf5,1.0030110677083332e-06,996997.9716024342
p p -> Z j j,/tmp/pepper_data/z2j.csv,process_file,4096,5040,12345,info,13000,m_Z^2,True,/tmp/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j_j/H100/00033,33,H100,14.072362899780273,0,4096,11.88,11.42,3.535e-06,0.05653,0.001359,0.000858,0.0004048,1.391e-06,4.032,3.706,1.529,0.5835,0.5061,0.06666,1.007,0.7586,0.5803,0.44,0.5277,0.1221,0.2583,1.369,0.1598,0.9475,1.421,0.5535,0.1981,0.1612,0.2235,pepper_diagnostics_h100/p_p__Z_j_j/H100/00033/z2j/timers.csv,0.0994,325764436,164.2353076381439,0.292100417246222,20643840.0,19826525.0,312717.0,pepper_diagnostics_h100/p_p__Z_j_j/H100/00033/event_data.hdf5,5.531916542658729e-07,1807691.76882662
p p -> Z j j,/tmp/pepper_data/z2j.csv,process_file,8192,3528,12345,info,13000,m_Z^2,True,/tmp/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j_j/H100/00034,34,H100,11.89493989944458,0,8192,9.823,9.233,2.691e-06,0.06093,0.00176,0.0007665,0.0003766,1.093e-06,2.7880000000000003,3.826,1.094,0.4109,0.3572,0.051320000000000005,0.7052,0.4967,0.4058,0.3103,0.3681,0.08555,0.1799,0.9778,0.1161,0.6759,1.44,0.8113,0.139,0.1133,0.1579,pepper_diagnostics_h100/p_p__Z_j_j/H100/00034/z2j/timers.csv,0.06934,461360788,166.12147238869224,0.2482074210851788,28901376.0,27757412.0,442957.0,pepper_diagnostics_h100/p_p__Z_j_j/H100/00034/event_data.hdf5,3.194657583085317e-07,3130225.92873389
p p -> Z j j,/tmp/pepper_data/z2j.csv,process_file,16384,2469,12345,info,13000,m_Z^2,True,/tmp/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j_j/H100/00035,35,H100,9.919533729553224,0,16384,8.322000000000001,8.179,3.589e-06,0.06765,0.0023,0.0008337999999999999,0.0004073,1.38e-06,2.099,4.188,0.7769,0.3009,0.2577,0.04505,0.5264,0.3848,0.3093,0.2461,0.2744,0.06153,0.1272,0.6868,0.09011,0.512,1.601,0.9828,0.1045,0.08087000000000001,0.1152,pepper_diagnostics_h100/p_p__Z_j_j/H100/00035/z2j/timers.csv,0.05155,648499924,166.86782661615572,0.21038451735967373,40452096.0,38857327.0,622632.0,pepper_diagnostics_h100/p_p__Z_j_j/H100/00035/event_data.hdf5,2.0218977033971246e-07,4945848.6367526585
p p -> Z j j,/tmp/pepper_data/z2j.csv,process_file,32768,1975,12345,info,13000,m_Z^2,True,/tmp/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j_j/H100/00036,36,H100,12.17785906791687,0,32768,9.307,9.225,3.4710000000000007e-06,0.07637999999999999,0.001748,0.000789,0.0004002,1.249e-06,2.26,5.4060000000000015,0.6697,0.2404,0.2026,0.04171,0.6771,0.4396,0.3269,0.3074,0.2269,0.04719,0.09359,0.5888,0.08089,0.4263,2.146,1.224,0.08151,0.06448,0.09417,pepper_diagnostics_h100/p_p__Z_j_j/H100/00036/z2j/timers.csv,0.04189,1037051220,166.7818925800098,0.16629289530543692,64716800.0,62163691.0,995770.0,pepper_diagnostics_h100/p_p__Z_j_j/H100/00036/event_data.hdf5,1.4254413073575948e-07,7015371.2737127375
p p -> Z j j,/tmp/pepper_data/z2j.csv,process_file,65536,1580,12345,info,13000,m_Z^2,True,/tmp/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j_j/H100/00037,37,H100,15.22405743598938,0,65536,11.85,11.75,4.109e-06,0.09934,0.0012369999999999998,0.0008577999999999999,0.0004151,1.641e-06,2.767,7.682,0.5599,0.204,0.166,0.04081,1.139,0.43,0.3812,0.3844,0.1989,0.03912,0.07478,0.4774,0.08242000000000001,0.3477,3.084,1.874,0.06673,0.05281,0.08417999999999999,pepper_diagnostics_h100/p_p__Z_j_j/H100/00037/z2j/timers.csv,0.03408,1661472340,167.00477530981914,0.13153219040740952,103546880.0,99459056.0,1595400.0,pepper_diagnostics_h100/p_p__Z_j_j/H100/00037/event_data.hdf5,1.1347517182555379e-07,8812500.425531914
p p -> Z j j,/tmp/pepper_data/z2j.csv,process_file,131072,1264,12345,info,13000,m_Z^2,True,/tmp/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j_j/H100/00038,38,H100,20.325446367263797,0,131072,17.89,17.74,3.1780000000000007e-06,0.1483,0.001235,0.0008304,0.0003884,1.221e-06,3.2510000000000003,13.27,0.5175,0.2114,0.1517,0.04748,1.239,0.5337,0.5531,0.5285,0.1904,0.0351,0.06226,0.3798,0.1377,0.3424,5.549,2.963,0.06119,0.05147,0.09837,pepper_diagnostics_h100/p_p__Z_j_j/H100/00038/z2j/timers.csv,0.03168,2632372340,165.3740535156855,0.10346404258984372,165675008.0,159112536.0,2527622.0,pepper_diagnostics_h100/p_p__Z_j_j/H100/00038/event_data.hdf5,1.0707710362687896e-07,9339064.712514093
p p -> Z j j,/tmp/pepper_data/z2j.csv,process_file,262144,1011,12345,info,13000,m_Z^2,True,/tmp/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j_j/H100/00039,39,H100,39.539238452911384,0,262144,37.68,37.44,4.166e-06,0.2393,0.00181,0.0008791000000000001,0.0004225,1.877e-06,4.439,31.65,0.6357,0.2573,0.1485,0.05875,1.755,0.7539,0.7348,0.7886,0.2075,0.032,0.0492,0.4106,0.2251,1.029,13.54,4.773,0.0586,0.05434,0.1441,pepper_diagnostics_h100/p_p__Z_j_j/H100/00039/z2j/timers.csv,0.02824,4239775772,166.50656277809568,0.08207084910533062,265027584.0,254610016.0,4071110.0,pepper_diagnostics_h100/p_p__Z_j_j/H100/00039/event_data.hdf5,1.4126831416913945e-07,7078728.205128206
p p -> Z j j,/tmp/pepper_data/z2j.csv,process_file,524288,910,12345,info,13000,m_Z^2,True,/tmp/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j_j/H100/00040,40,H100,81.96152091026306,0,524288,80.43,80.03,4.255e-06,0.3919,0.001063,0.0008846,0.0004243,1.7080000000000004e-06,6.7860000000000005,71.45,0.9156,0.374,0.1775,0.09216,2.648,1.369,0.9215,1.36,0.2645,0.03669,0.0442,0.4918,0.4238,3.018,27.19,8.562000000000001,0.07336000000000001,0.07101,0.2294,pepper_diagnostics_h100/p_p__Z_j_j/H100/00040/z2j/timers.csv,0.0298,7699832252,167.985838535176,0.0614688576326276,477102080.0,458265119.0,7393665.0,pepper_diagnostics_h100/p_p__Z_j_j/H100/00040/event_data.hdf5,1.6774188031207074e-07,5961540.4223416215
p p -> Z j j,/tmp/pepper_data/z2j.csv,process_file,1048576,819,12345,info,13000,m_Z^2,True,/tmp/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j_j/H100/00041,41,H100,146.45865893363953,0,1048576,145.1,144.3,2.9180000000000007e-06,0.7692,0.0009695,0.0007866,0.0003743000000000001,1.149e-06,11.03,130.7,1.431,0.5676,0.2395,0.1469,4.222,2.4330000000000003,1.42,2.3680000000000003,0.3671,0.04521,0.03988,0.6901,0.7407,4.84,48.17,15.18,0.09156,0.1059,0.3698,pepper_diagnostics_h100/p_p__Z_j_j/H100/00041/z2j/timers.csv,0.035660000000000004,13784534948,167.06023434737756,0.04568054986688309,858783744.0,824968017.0,13236492.0,pepper_diagnostics_h100/p_p__Z_j_j/H100/00041/event_data.hdf5,1.6802833193824403e-07,5951377.297297297
p p -> Z j j j,/tmp/pepper_data/z3j.csv,process_file,128,1000,12345,info,13000,m_Z^2,True,/tmp/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j_j_j/H100/00042,42,H100,6.0100340843200675,0,128,3.922,3.816,3.727e-06,0.1025,0.00012570000000000002,0.0007877000000000001,0.0003798,1.463e-06,2.7710000000000004,0.3013,0.3223,0.1183,0.1082,0.009544,0.8579,0.4916,0.3837,0.3007,0.3408,0.05013,0.1627,0.2946,0.027780000000000003,0.1453,0.1056,0.001449,0.03453,0.03573,0.04795,pepper_diagnostics_h100/p_p__Z_j_j_j/H100/00042/z3j/timers.csv,0.01986,495564,71.55861191795736,3.636798693245977,128000.0,119782.0,386.0,pepper_diagnostics_h100/p_p__Z_j_j_j/H100/00042/event_data.hdf5,2.9812500000000006e-05,33542.97693920335
p p -> Z j j j,/tmp/pepper_data/z3j.csv,process_file,256,1000,12345,info,13000,m_Z^2,True,/tmp/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j_j_j/H100/00043,43,H100,6.0100812911987305,0,256,3.885,3.822,3.218e-06,0.05991000000000001,0.00012869999999999998,0.0008722999999999999,0.0004157,1.518e-06,2.744,0.3336,0.3216,0.1187,0.1076,0.009643,0.8557,0.4858,0.3782,0.2952,0.3367,0.05002,0.1634,0.2938,0.02777,0.1507,0.124,0.002788,0.035160000000000004,0.03547,0.04799,pepper_diagnostics_h100/p_p__Z_j_j_j/H100/00043/z3j/timers.csv,0.01998,1095564,76.4796862896017,2.6617459000102657,256000.0,239374.0,827.0,pepper_diagnostics_h100/p_p__Z_j_j_j/H100/00043/event_data.hdf5,1.49296875e-05,66980.63840920986
p p -> Z j j j,/tmp/pepper_data/z3j.csv,process_file,512,1000,12345,info,13000,m_Z^2,True,/tmp/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j_j_j/H100/00044,44,H100,6.010599374771117,0,512,3.927,3.863,3.73e-06,0.06116,0.0001322,0.0008449,0.0004226,1.571e-06,2.7460000000000004,0.3712,0.3215,0.11900000000000001,0.1085,0.009836,0.8565,0.4858,0.379,0.2959,0.3368,0.04977,0.162,0.2937,0.02787,0.1554,0.1468,0.004963,0.03517,0.03533,0.04841,pepper_diagnostics_h100/p_p__Z_j_j_j/H100/00044/z3j/timers.csv,0.02011,2055564,76.6015912631654,1.8991856470199924,512000.0,479144.0,1645.0,pepper_diagnostics_h100/p_p__Z_j_j_j/H100/00044/event_data.hdf5,7.544921875e-06,132539.4770903443
p p -> Z j j j,/tmp/pepper_data/z3j.csv,process_file,1024,900,12345,info,13000,m_Z^2,True,/tmp/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j_j_j/H100/00045,45,H100,6.010501146316527,0,1024,3.826,3.762,4.373e-06,0.06106,0.0001258,0.0008594,0.0004264,1.4230000000000004e-06,2.555,0.5059,0.3019,0.1115,0.1021,0.009696,0.7896,0.45299999999999996,0.3526,0.2782,0.3145,0.04618,0.1489,0.2753,0.02662,0.1473,0.1529,0.1363,0.033589999999999995,0.03284,0.04503,pepper_diagnostics_h100/p_p__Z_j_j_j/H100/00045/z3j/timers.csv,0.01901,3615564,74.67269970275677,1.385383470039223,921600.0,862103.0,2901.0,pepper_diagnostics_h100/p_p__Z_j_j_j/H100/00045/event_data.hdf5,4.08203125e-06,244976.07655502396
p p -> Z j j j,/tmp/pepper_data/z3j.csv,process_file,2048,720,12345,info,13000,m_Z^2,True,/tmp/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j_j_j/H100/00046,46,H100,5.0090861320495605,0,2048,3.07,3.005,3.405e-06,0.06202000000000001,0.0001299,0.0007826,0.0003802,1.585e-06,2.055,0.3735,0.2448,0.09215,0.08317000000000001,0.008591,0.6369,0.36700000000000005,0.2832,0.2229,0.2521,0.03671,0.1181,0.2226,0.02219,0.1277,0.151,0.01203,0.028610000000000007,0.02649,0.03696,pepper_diagnostics_h100/p_p__Z_j_j_j/H100/00046/z3j/timers.csv,0.01575,5300796,69.26187189560244,1.0555675053086515,1474560.0,1379509.0,4308.0,pepper_diagnostics_h100/p_p__Z_j_j_j/H100/00046/event_data.hdf5,2.037896050347222e-06,490702.1630615642
p p -> Z j j j,/tmp/pepper_data/z3j.csv,process_file,4096,503,12345,info,13000,m_Z^2,True,/tmp/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j_j_j/H100/00047,47,H100,4.007827281951903,0,4096,2.287,2.218,3.967e-06,0.06535,0.00015319999999999998,0.0008506999999999999,0.000414,1.633e-06,1.444,0.3538,0.1801,0.06692000000000001,0.05857,0.006758,0.4454,0.2624,0.1981,0.1563,0.1763,0.02587,0.08301,0.1638,0.01635,0.09665,0.1469,0.01676,0.02167,0.01868,0.0265,pepper_diagnostics_h100/p_p__Z_j_j_j/H100/00047/z3j/timers.csv,0.01148,7948644,75.28664587831194,0.9351548832837544,2060288.0,1927122.0,6529.0,pepper_diagnostics_h100/p_p__Z_j_j_j/H100/00047/event_data.hdf5,1.0765485213717695e-06,928894.4995491435
p p -> Z j j j,/tmp/pepper_data/z3j.csv,process_file,8192,352,12345,info,13000,m_Z^2,True,/tmp/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j_j_j/H100/00048,48,H100,4.007842540740967,0,8192,1.71,1.636,3.307e-06,0.07095,0.0001464,0.000779,0.0003741,1.58e-06,0.9873,0.3511,0.1248,0.04757,0.04118,0.005372999999999999,0.3066,0.174,0.1358,0.109,0.1209,0.01791,0.05684,0.1124,0.01234,0.06896000000000001,0.1525,0.01965,0.01571,0.01304,0.01878,pepper_diagnostics_h100/p_p__Z_j_j_j/H100/00048/z3j/timers.csv,0.008327,10951260,74.0770815471058,0.7813672391294633,2883584.0,2698082.0,9002.0,pepper_diagnostics_h100/p_p__Z_j_j_j/H100/00048/event_data.hdf5,5.673495205965908e-07,1762581.9070904646
p p -> Z j j j,/tmp/pepper_data/z3j.csv,process_file,16384,246,12345,info,13000,m_Z^2,True,/tmp/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j_j_j/H100/00049,49,H100,3.0068905353546143,0,16384,1.531,1.449,3.797e-06,0.07833999999999999,0.00015130000000000002,0.0008533999999999999,0.0004164,1.419e-06,0.8481,0.3811,0.09113,0.03543,0.02983,0.004723,0.2502,0.1867,0.1183,0.09867,0.09322,0.01276,0.0396,0.08137,0.009764,0.05118,0.1711,0.02547,0.01214,0.009355,0.01389,pepper_diagnostics_h100/p_p__Z_j_j_j/H100/00049/z3j/timers.csv,0.006638,15156492,74.12216468563491,0.6610466276199927,4030464.0,3768923.0,12591.0,pepper_diagnostics_h100/p_p__Z_j_j_j/H100/00049/event_data.hdf5,3.5951195693597566e-07,2781548.654244306
p p -> Z j j j,/tmp/pepper_data/z3j.csv,process_file,32768,197,12345,info,13000,m_Z^2,True,/tmp/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j_j_j/H100/00050,50,H100,4.007384300231934,0,32768,1.722,1.625,3.608e-06,0.09183,0.0001647,0.0007876000000000001,0.0003819,1.3330000000000002e-06,0.9128,0.5266,0.07889,0.02954,0.02407,0.004693,0.2983,0.1964,0.1174,0.1395,0.07771,0.01005,0.0315,0.06974,0.009152,0.04327,0.2417,0.03647,0.01023,0.007556999999999999,0.01172,pepper_diagnostics_h100/p_p__Z_j_j_j/H100/00050/z3j/timers.csv,0.0057280000000000005,24044340,73.24089468365159,0.5197295278317752,6455296.0,6039269.0,19914.0,pepper_diagnostics_h100/p_p__Z_j_j_j/H100/00050/event_data.hdf5,2.5173129164022844e-07,3972489.8461538465
p p -> Z j j j,/tmp/pepper_data/z3j.csv,process_file,65536,158,12345,info,13000,m_Z^2,True,/tmp/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j_j_j/H100/00051,51,H100,5.559998273849487,0,65536,3.535,2.293,4.285e-06,0.125,0.0002382,0.0008777999999999999,0.0004279,1.5169999999999996e-06,1.249,0.8897,0.061820000000000014,0.02605,0.02027,0.004887,0.5458,0.2098,0.1454,0.2007,0.07182000000000001,0.008584999999999999,0.02722,0.05245,0.009364,0.03753,0.3609,0.1767,0.0088,0.006299,0.01092,pepper_diagnostics_h100/p_p__Z_j_j_j/H100/00051/z3j/timers.csv,0.005126,39782652,75.82606497078379,0.4172694121264802,10354688.0,9685467.0,33090.0,pepper_diagnostics_h100/p_p__Z_j_j_j/H100/00051/event_data.hdf5,2.2144559063488926e-07,4515781.945050152
p p -> Z j j j,/tmp/pepper_data/z3j.csv,process_file,131072,126,12345,info,13000,m_Z^2,True,/tmp/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j_j_j/H100/00052,52,H100,6.0383033752441415,0,131072,3.608,3.426,4.116e-06,0.175,0.0003319,0.0008579000000000001,0.0004212,1.952e-06,1.6669999999999998,1.61,0.05855,0.02851,0.01846,0.005961,0.7847,0.2703,0.1831,0.293,0.06901,0.007236,0.02174,0.04183,0.01672,0.03704,0.7848,0.07828,0.008667,0.006207,0.01359,pepper_diagnostics_h100/p_p__Z_j_j_j/H100/00052/z3j/timers.csv,0.00529,62006196,74.01860700188878,0.3264579245922346,16515072.0,15452271.0,51537.0,pepper_diagnostics_h100/p_p__Z_j_j_j/H100/00052/event_data.hdf5,2.074468703497024e-07,4820511.383537653
p p -> Z j j j,/tmp/pepper_data/z3j.csv,process_file,262144,101,12345,info,13000,m_Z^2,True,/tmp/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j_j_j/H100/00053,53,H100,8.043197870254518,0,262144,6.354,6.059,3.869e-06,0.2869,0.0003856000000000001,0.0008286,0.0003953,1.456e-06,2.3040000000000003,3.592,0.07126,0.03411,0.01799,0.007232,1.131,0.3765,0.2376,0.4281,0.0716,0.006062,0.016630000000000002,0.04548,0.02577,0.03439,1.779,0.1114,0.008331999999999999,0.006299,0.01944,pepper_diagnostics_h100/p_p__Z_j_j_j/H100/00053/z3j/timers.csv,0.005016,103575900,77.20843597218888,0.26358209845925074,26476544.0,24779981.0,86128.0,pepper_diagnostics_h100/p_p__Z_j_j_j/H100/00053/event_data.hdf5,2.2884406665764237e-07,4369787.753754743
p p -> Z j j j,/tmp/pepper_data/z3j.csv,process_file,524288,91,12345,info,13000,m_Z^2,True,/tmp/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j_j_j/H100/00054,54,H100,13.051575183868408,0,524288,11.35,10.8,4.078e-06,0.5437,0.0006165,0.0008843,0.0004212,1.4969999999999996e-06,3.881,6.704,0.1007,0.0491,0.02189,0.01099,1.933,0.6995,0.3436,0.7537,0.09081,0.006149,0.01495,0.05804,0.04264,0.03907,3.339,0.1838,0.01002,0.008643999999999999,0.030410000000000006,pepper_diagnostics_h100/p_p__Z_j_j_j/H100/00054/z3j/timers.csv,0.006137,176139612,72.91618533941707,0.1910222828895076,47710208.0,44617244.0,146580.0,pepper_diagnostics_h100/p_p__Z_j_j_j/H100/00054/event_data.hdf5,2.2636665092719785e-07,4417611.851851852
p p -> Z j j j,/tmp/pepper_data/z3j.csv,process_file,1048576,81,12345,info,13000,m_Z^2,True,/tmp/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j_j_j/H100/00055,55,H100,25.81808352470398,0,1048576,23.73,22.69,4.121e-06,1.029,0.001144,0.0008607000000000003,0.0004477,1.761e-06,6.62,15.75,0.1615,0.07457000000000001,0.02964,0.0181,3.365,1.232,0.5535,1.289,0.1224,0.006664,0.013280000000000002,0.08287,0.07868,0.5387,6.3870000000000005,0.3097,0.01256,0.01302,0.04896,pepper_diagnostics_h100/p_p__Z_j_j_j/H100/00055/z3j/timers.csv,0.008078,301928724,70.24560393928266,0.14027578267232338,84934656.0,79411790.0,251229.0,pepper_diagnostics_h100/p_p__Z_j_j_j/H100/00055/event_data.hdf5,2.6714654616367675e-07,3743263.816659321
p p -> Z j j j j,/tmp/pepper_data/z4j.csv,process_file,128,100,12345,info,13000,m_Z^2,True,/tmp/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j_j_j_j/H100/00056,56,H100,7.689558506011963,0,128,1.889,1.726,3.702e-06,0.1567,0.000111,0.0008658999999999999,0.0004216,1.498e-06,1.611,0.02706,0.03243,0.01538,0.01255,0.001547,0.6019,0.2714,0.2015,0.1633,0.17600000000000002,0.01878,0.08562,0.028610000000000007,0.003819,0.01416,0.008284,0.0002979,0.005462,0.003689,0.006220000000000001,pepper_diagnostics_h100/p_p__Z_j_j_j_j/H100/00056/z4j/timers.csv,0.005701,151564,15.930954570077963,11.264445929690796,12800.0,11595.0,2.0,pepper_diagnostics_h100/p_p__Z_j_j_j_j/H100/00056/event_data.hdf5,0.00013484375,7415.9907300115865
p p -> Z j j j j,/tmp/pepper_data/z4j.csv,process_file,256,100,12345,info,13000,m_Z^2,True,/tmp/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j_j_j_j/H100/00057,57,H100,5.0324296951293945,0,256,2.067,1.933,3.122e-06,0.1271,0.0001019,0.0008093999999999999,0.000381,1.0209999999999998e-06,1.808,0.0297,0.03493,0.01647,0.01405,0.0016879999999999998,0.634,0.3042,0.2307,0.1946,0.2066,0.02374,0.1089,0.03071,0.004227000000000001,0.0156,0.009014,0.00031630000000000004,0.006174,0.003834,0.006459,pepper_diagnostics_h100/p_p__Z_j_j_j_j/H100/00057/z4j/timers.csv,0.006126,151564,23.89643185511694,9.754724666418133,25600.0,23123.0,6.0,pepper_diagnostics_h100/p_p__Z_j_j_j_j/H100/00057/event_data.hdf5,7.55078125e-05,13243.662700465598
p p -> Z j j j j,/tmp/pepper_data/z4j.csv,process_file,512,100,12345,info,13000,m_Z^2,True,/tmp/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j_j_j_j/H100/00058,58,H100,5.033097505569458,0,512,1.811,1.6880000000000002,3.936e-06,0.1158,0.0001103,0.0008481,0.0004128,1.5780000000000004e-06,1.568,0.03007,0.03456,0.01557,0.01272,0.001534,0.5877,0.2636,0.1955,0.1588,0.1702,0.01855,0.0837,0.0307,0.003859000000000001,0.01433,0.01013,0.0003328,0.0055520000000000005,0.003723,0.006283,pepper_diagnostics_h100/p_p__Z_j_j_j_j/H100/00058/z4j/timers.csv,0.005602,151564,29.87053981889617,7.711485675840268,51200.0,46316.0,15.0,pepper_diagnostics_h100/p_p__Z_j_j_j_j/H100/00058/event_data.hdf5,3.2968750000000005e-05,30331.753554502364
p p -> Z j j j j,/tmp/pepper_data/z4j.csv,process_file,1024,90,12345,info,13000,m_Z^2,True,/tmp/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j_j_j_j/H100/00059,59,H100,4.078885316848755,0,1024,1.904,1.778,3.2510000000000007e-06,0.1188,0.0001061,0.0007702999999999999,0.0003747,1.27e-06,1.651,0.03777,0.03253,0.01518,0.01291,0.001566,0.596,0.2801,0.21,0.1736,0.1872,0.01834,0.08433,0.02866,0.003868,0.01838,0.01226,0.0003899,0.005485,0.003609,0.006077,pepper_diagnostics_h100/p_p__Z_j_j_j_j/H100/00059/z4j/timers.csv,0.0057020000000000005,151564,34.4894510204031,6.196408921320138,92160.0,83312.0,31.0,pepper_diagnostics_h100/p_p__Z_j_j_j_j/H100/00059/event_data.hdf5,1.9292534722222227e-05,51833.52080989876
p p -> Z j j j j,/tmp/pepper_data/z4j.csv,process_file,2048,72,12345,info,13000,m_Z^2,True,/tmp/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j_j_j_j/H100/00060,60,H100,4.078916072845459,0,2048,1.503,1.379,2.498e-06,0.1158,0.0001254,0.0007308,0.0003641,1.438e-06,1.267,0.03715,0.02694,0.013030000000000002,0.01055,0.001504,0.45299999999999996,0.21899999999999997,0.1596,0.1316,0.1424,0.0165,0.07626000000000001,0.02349,0.003448,0.01305,0.013969999999999998,0.0004586,0.00518,0.00283,0.005009,pepper_diagnostics_h100/p_p__Z_j_j_j_j/H100/00060/z4j/timers.csv,0.004555,151564,22.126325791774946,4.031400070415861,147456.0,133043.0,34.0,pepper_diagnostics_h100/p_p__Z_j_j_j_j/H100/00060/event_data.hdf5,9.351942274305556e-06,106929.65917331401
p p -> Z j j j j,/tmp/pepper_data/z4j.csv,process_file,4096,50,12345,info,13000,m_Z^2,True,/tmp/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j_j_j_j/H100/00061,61,H100,5.078825235366821,0,4096,1.091,0.9519,3.706e-06,0.1226,8.379e-05,0.0008552999999999999,0.0004338,1.247e-06,0.8316,0.0354,0.01999,0.009959,0.006981,0.001289,0.3059,0.1398,0.1042,0.08613,0.09155,0.00945,0.04279,0.0172,0.002789,0.009409,0.014730000000000004,0.0004064,0.004163,0.001983,0.003804,pepper_diagnostics_h100/p_p__Z_j_j_j_j/H100/00061/z4j/timers.csv,0.003411,151564,33.853278461415684,4.1046414440029375,204800.0,185019.0,68.0,pepper_diagnostics_h100/p_p__Z_j_j_j_j/H100/00061/event_data.hdf5,4.64794921875e-06,215148.65006828448
p p -> Z j j j j,/tmp/pepper_data/z4j.csv,process_file,8192,35,12345,info,13000,m_Z^2,True,/tmp/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j_j_j_j/H100/00062,62,H100,5.081965684890747,0,8192,0.9283,0.708,2.274e-06,0.1276,0.000114,0.0006291000000000001,0.000319,8.2e-07,0.6253,0.038,0.01485,0.007869,0.005139,0.001071,0.221,0.1156,0.08071,0.06321,0.06869,0.00689,0.03121,0.0125,0.002352,0.007169,0.0165,0.0004468,0.0035,0.001434,0.002929,pepper_diagnostics_h100/p_p__Z_j_j_j_j/H100/00062/z4j/timers.csv,0.002733,151564,25.60331984476816,3.017006561651425,286720.0,258641.0,72.0,pepper_diagnostics_h100/p_p__Z_j_j_j_j/H100/00062/event_data.hdf5,2.4693080357142858e-06,404971.7514124294
p p -> Z j j j j,/tmp/pepper_data/z4j.csv,process_file,16384,24,12345,info,13000,m_Z^2,True,/tmp/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j_j_j_j/H100/00063,63,H100,4.007042646408081,0,16384,0.7587,0.6059,2.836e-06,0.1435,0.00011840000000000002,0.0007842000000000001,0.0003681,1.173e-06,0.5275,0.04344,0.00997,0.006659999999999999,0.00363,0.001057,0.1815,0.09964,0.0701,0.07207000000000001,0.05057,0.004903,0.02208,0.007795000000000002,0.002176,0.005557,0.02004,0.0008404,0.003236,0.001013,0.002406,pepper_diagnostics_h100/p_p__Z_j_j_j_j/H100/00063/z4j/timers.csv,0.002475,287564,35.146453791097045,3.985018062345531,393216.0,356066.0,126.0,pepper_diagnostics_h100/p_p__Z_j_j_j_j/H100/00063/event_data.hdf5,1.5408833821614582e-06,648978.3792705067
p p -> Z j j j j,/tmp/pepper_data/z4j.csv,process_file,32768,19,12345,info,13000,m_Z^2,True,/tmp/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j_j_j_j/H100/00064,64,H100,4.058384895324707,0,32768,0.8333,0.6354,2.954e-06,0.1891,0.000131,0.0008406,0.0004115,1.45e-06,0.5316,0.07216,0.009663,0.005825,0.002821,0.001018,0.1754,0.1163,0.06788999999999999,0.09353,0.03816,0.003467,0.015369999999999997,0.007644,0.002019,0.004639,0.03427,0.0008439,0.0029,0.0008173,0.002104,pepper_diagnostics_h100/p_p__Z_j_j_j_j/H100/00064/z4j/timers.csv,0.002227,287564,28.01175141723715,2.3249334065701164,622592.0,563393.0,166.0,pepper_diagnostics_h100/p_p__Z_j_j_j_j/H100/00064/event_data.hdf5,1.0205720600328944e-06,979842.6188227887
p p -> Z j j j j,/tmp/pepper_data/z4j.csv,process_file,65536,15,12345,info,13000,m_Z^2,True,/tmp/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j_j_j_j/H100/00065,65,H100,4.056813955307007,0,65536,1.019,0.8076,4.223e-06,0.2024,0.000122,0.0008913,0.0004308,1.476e-06,0.6541,0.1252,0.007706999999999999,0.005659,0.002368,0.001108,0.2588,0.1268,0.07296,0.1275,0.03238,0.002817,0.01239,0.005379999999999999,0.002327,0.003975,0.06177000000000001,0.001327,0.002866,0.0007728,0.002015,pepper_diagnostics_h100/p_p__Z_j_j_j_j/H100/00065/z4j/timers.csv,0.002365,559564,34.13273323013512,1.8815099254851209,983040.0,886245.0,329.0,pepper_diagnostics_h100/p_p__Z_j_j_j_j/H100/00065/event_data.hdf5,8.21533203125e-07,1217236.2555720657
p p -> Z j j j j,/tmp/pepper_data/z4j.csv,process_file,131072,12,12345,info,13000,m_Z^2,True,/tmp/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j_j_j_j/H100/00066,66,H100,5.058106184005737,0,131072,2.094,1.535,4.31e-06,0.2807,0.0001462,0.0008913,0.000439,1.366e-06,1.073,0.2697,0.00942,0.006056000000000001,0.004783,0.001323,0.4081,0.2131,0.1142,0.2457,0.04494,0.003116,0.0133,0.006594,0.002826,0.003768,0.1342,0.001938,0.002869,0.0009121,0.00227,pepper_diagnostics_h100/p_p__Z_j_j_j_j/H100/00066/z4j/timers.csv,0.003159,831564,38.555024092302155,1.5824233472765703,1572864.0,1416104.0,594.0,pepper_diagnostics_h100/p_p__Z_j_j_j_j/H100/00066/event_data.hdf5,9.759267171223957e-07,1024667.1009771988
p p -> Z j j j j,/tmp/pepper_data/z4j.csv,process_file,262144,10,12345,info,13000,m_Z^2,True,/tmp/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j_j_j_j/H100/00067,67,H100,6.059880256652832,0,262144,2.42,1.962,4.255e-06,0.4425,0.00015,0.0008793,0.0004289,1.572e-06,1.3030000000000002,0.6265,0.00986,0.0073430000000000014,0.0023190000000000003,0.0014119999999999998,0.5414,0.2611,0.1207,0.3066,0.03508,0.002251,0.009888,0.005861,0.003999,0.004503,0.3255,0.005353,0.003019,0.001289,0.003031,pepper_diagnostics_h100/p_p__Z_j_j_j_j/H100/00067/z4j/timers.csv,0.004248,1103564,28.05821347688845,1.0489690464952521,2621440.0,2378399.0,718.0,pepper_diagnostics_h100/p_p__Z_j_j_j_j/H100/00067/event_data.hdf5,7.484436035156248e-07,1336106.014271152
p p -> Z j j j j,/tmp/pepper_data/z4j.csv,process_file,524288,10,12345,info,13000,m_Z^2,True,/tmp/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j_j_j_j/H100/00068,68,H100,7.058450222015381,0,524288,4.518,3.765,4.216e-06,0.7378,0.00012969999999999998,0.0008753,0.0004293,1.4519999999999996e-06,2.8,0.9286,0.01105,0.01007,0.003137,0.001977,1.05,0.6525,0.2597,0.7187,0.05724,0.00215,0.009545,0.005301,0.005744,0.003239,0.4694,0.003064,0.00316,0.002258,0.00465,pepper_diagnostics_h100/p_p__Z_j_j_j_j/H100/00068/z4j/timers.csv,0.007826999999999999,1919564,25.744791008739252,0.7103096064342258,5242880.0,4732598.0,1325.0,pepper_diagnostics_h100/p_p__Z_j_j_j_j/H100/00068/event_data.hdf5,7.181167602539063e-07,1392531.208499336
p p -> Z j j j j,/tmp/pepper_data/z4j.csv,process_file,1048576,10,12345,info,13000,m_Z^2,True,/tmp/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/p_p__Z_j_j_j_j/H100/00069,69,H100,11.0586838722229,0,1048576,8.914,7.4460000000000015,3.961e-06,1.4480000000000002,0.00013130000000000002,0.0008148999999999999,0.0003935,1.42e-06,5.479,1.911,0.02062,0.015780000000000002,0.004888,0.003486,2.127,1.257,0.4868,1.356,0.1256,0.002375,0.009631,0.009931,0.01069,0.004603,0.9678,0.005561,0.003865,0.004166,0.007741,pepper_diagnostics_h100/p_p__Z_j_j_j_j/H100/00069/z4j/timers.csv,0.0136,4095564,28.575882479017267,0.529841080955852,10485760.0,9486888.0,2951.0,pepper_diagnostics_h100/p_p__Z_j_j_j_j/H100/00069/event_data.hdf5,7.101058959960938e-07,1408240.6661294652


==> JLSE_Plots/pepper_results_old/plots_2023-11-03_zjets/pepper_runs_mi100_zjets.csv <==
process_string,process,process_input_type,batch_size,n_batches,seed,verbosity,collision_energy,mu2,use_cached_results,cache_path,integrator,diagnostic_output_enabled,diagnostic_path,proc_id,label,run_time,return_code,thread_count,Total Runtime,Event Generation Runtime,Optimisation Runtime,Initialisation Runtime,HDF5 Close Runtime,HDF5 Open Runtime,HDF5 Init Runtime,Unweighting Setup Runtime,EG Recursion,EG Output,EG PDF and AlphaS evaluation,EG Phase space,EG External State,EG RNG,EG-R Calculate currents,EG-R Momenta preparation,EG-R Currents preparation,EG-R IP reset,EG-R ME update,EG-R ME reset,EG-R IC reset,EG-PDF PDF,EG-PDF AlphaS,EG-O Filter non-zero,EG-O Pull non-zero,EG-O HDF5 write,EG-PS Fill Mom Weights,EG-PS Update weights,EG-PS Cuts,CSV Timer Filename,EG-R ME2 update,event_data_size,xs_mean,xs_sigma,n_trials,n_nonzero_after_cuts,n_nonzero,HDF5 Filename,event_period,event_rate
p p -> Z,/projects/AtlasESP/data/pp_ttjets/pepper_data/z0j.csv,process_file,128,20000,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/MI100/00000,0,MI100,46.07435894012451,0,128,45.0,44.91,1.7e-06,0.08634,0.001365,0.0009947,0.002753,7.3e-07,7.837,11.51,11.64,4.893,2.693,0.8174,1.775,1.34,1.004,0.4811,0.9015,0.7189,0.179,10.15,1.492,5.155,3.241,1.814,1.1,1.457,2.331,pepper_diagnostics/p_p__Z/MI100/00000/z0j/timers.csv,0.8395,624252100,1450.2948236028512,1.2715341291903,2560000,2536641,865213,pepper_diagnostics/p_p__Z/MI100/00000/event_data.hdf5,1.7542968749999997e-05,57002.894678245386
p p -> Z,/projects/AtlasESP/data/pp_ttjets/pepper_data/z0j.csv,process_file,256,20000,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/MI100/00001,1,MI100,47.1130428314209,0,256,45.81,45.72,1.94e-06,0.08511,0.00766,0.001017,0.001791,7.3e-07,7.788,12.67,11.71,4.837,2.488,0.7531,1.742,1.33,0.997,0.5001,0.93,0.6826,0.1724,10.25,1.46,5.131,3.27,2.854,1.118,1.478,2.238,pepper_diagnostics/p_p__Z/MI100/00001/z0j/timers.csv,0.849,1250791156,1453.094550439062,0.8994629321785163,5120000,5073174,1733731,pepper_diagnostics/p_p__Z/MI100/00001/event_data.hdf5,8.9296875e-06,111986.00174978128
p p -> Z,/projects/AtlasESP/data/pp_ttjets/pepper_data/z0j.csv,process_file,512,20000,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/MI100/00002,2,MI100,49.13013029098511,0,512,48.3,48.21,1.79e-06,0.09599,0.001945,0.001664,0.001315,9.4e-07,7.616,15.72,11.79,4.73,2.284,0.7509,1.715,1.317,0.9787,0.5236,0.9203,0.6195,0.15,10.38,1.402,5.116,3.265,5.753,1.086,1.474,2.167,pepper_diagnostics/p_p__Z/MI100/00002/z0j/timers.csv,0.8176,2497658956,1451.0549852937777,0.6358307752551342,10240000,10146488,3462189,pepper_diagnostics/p_p__Z/MI100/00002/event_data.hdf5,4.7080078125e-06,212404.06554656712
p p -> Z,/projects/AtlasESP/data/pp_ttjets/pepper_data/z0j.csv,process_file,1024,18000,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/MI100/00003,3,MI100,50.14604568481445,0,1024,49.58,49.51,2.25e-06,0.07377,0.001942,0.001425,0.001793,9.1e-07,7.483,17.47,11.94,4.627,2.139,0.6924,1.766,1.291,0.9845,0.5509,0.8891,0.5749,0.1452,10.56,1.383,4.799,3.285,7.605,1.02,1.454,2.15,pepper_diagnostics/p_p__Z/MI100/00003/z0j/timers.csv,0.7729,4499764948,1452.2995047917746,0.47402617324457785,18432000,18264041,6237436,pepper_diagnostics/p_p__Z/MI100/00003/event_data.hdf5,2.6860894097222222e-06,372288.4265804888
p p -> Z,/projects/AtlasESP/data/pp_ttjets/pepper_data/z0j.csv,process_file,2048,14400,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/MI100/00004,4,MI100,74.21903920173645,0,2048,73.46,73.35,2.36e-06,0.04167,0.06551,0.001024,0.0008803,8.7e-07,5.942,47.86,9.462,3.627,1.686,0.5836,1.353,1.035,0.7718,0.4446,0.693,0.4823,0.1213,8.378,1.084,3.814,3.147,38.92,0.8174,1.14,1.667,pepper_diagnostics/p_p__Z/MI100/00004/z0j/timers.csv,0.6119,7206820492,1453.7598178308172,0.37483925232241594,29491200,29222927,9989997,pepper_diagnostics/p_p__Z/MI100/00004/event_data.hdf5,2.4871826171874997e-06,402061.3496932516
p p -> Z,/projects/AtlasESP/data/pp_ttjets/pepper_data/z0j.csv,process_file,4096,10080,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/MI100/00005,5,MI100,72.1700530052185,0,4096,71.56,71.39,2.07e-06,0.04166,0.1266,0.001064,0.001183,7.5e-07,4.1,53.21,6.574,2.501,1.155,0.9444,0.9208,0.7191,0.5408,0.3168,0.4764,0.3237,0.08604,5.829,0.7449,2.673,2.638,45.71,0.5823,0.7992,1.117,pepper_diagnostics/p_p__Z/MI100/00005/z0j/timers.csv,0.43,10078645804,1452.1960176801367,0.3167068999163814,41287680,40912144,13970866,pepper_diagnostics/p_p__Z/MI100/00005/event_data.hdf5,1.7290872240823413e-06,578339.8235046925
p p -> Z,/projects/AtlasESP/data/pp_ttjets/pepper_data/z0j.csv,process_file,8192,7056,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/MI100/00006,6,MI100,63.096107482910156,0,8192,62.44,61.91,2.36e-06,0.04309,0.4851,0.001006,0.001196,1.06e-06,2.89,48.81,4.618,1.774,0.8402,0.9015,0.6387,0.5023,0.3715,0.2263,0.3545,0.2284,0.0575,4.071,0.5468,1.914,2.51,41.81,0.4123,0.5689,0.7912,pepper_diagnostics/p_p__Z/MI100/00006/z0j/timers.csv,0.3057,14120949652,1453.2659252513279,0.2677118901830612,57802752,57278005,19574242,pepper_diagnostics/p_p__Z/MI100/00006/event_data.hdf5,1.071056270815618e-06,933657.7612663544
p p -> Z,/projects/AtlasESP/data/pp_ttjets/pepper_data/z0j.csv,process_file,16384,4939,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/MI100/00007,7,MI100,65.10097408294678,0,16384,63.82,63.64,2.16e-06,0.0453,0.132,0.001702,0.001195,8e-07,2.05,54.34,3.281,1.26,0.6027,0.636,0.4513,0.361,0.2738,0.166,0.2446,0.1559,0.04142,2.916,0.3653,1.352,3.429,46.3,0.3131,0.4069,0.5395,pepper_diagnostics/p_p__Z/MI100/00007/z0j/timers.csv,0.212,19780419316,1454.1623392417093,0.22630056438548984,80920576,80185229,27419327,pepper_diagnostics/p_p__Z/MI100/00007/event_data.hdf5,7.864501607106702e-07,1271536.3922061597
p p -> Z,/projects/AtlasESP/data/pp_ttjets/pepper_data/z0j.csv,process_file,32768,3951,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/MI100/00008,8,MI100,112.19421601295471,0,32768,111.3,110.8,2.81e-06,0.1048,0.3975,0.00145,0.001219,7.9e-07,1.746,103.1,2.629,1.046,0.5458,0.521,0.3845,0.3024,0.2264,0.1492,0.2115,0.1456,0.03486,2.323,0.3057,1.158,4.725,91.98,0.2548,0.3219,0.4685,pepper_diagnostics/p_p__Z/MI100/00008/z0j/timers.csv,0.1723,31625976268,1453.2031582805603,0.178881350711041,129466368,128287955,43839577,pepper_diagnostics/p_p__Z/MI100/00008/event_data.hdf5,8.558207178562389e-07,1168469.0252707582
p p -> Z,/projects/AtlasESP/data/pp_ttjets/pepper_data/z0j.csv,process_file,65536,3161,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/MI100/00009,9,MI100,158.241690158844,0,65536,157.1,155.9,2.38e-06,0.0577,1.154,0.001369,0.0009985,5.7e-07,1.621,149.2,2.201,0.8915,0.457,0.449,0.3972,0.2792,0.2163,0.1565,0.1733,0.1216,0.02964,1.934,0.2671,1.035,8.624,131.1,0.2278,0.2688,0.3942,pepper_diagnostics/p_p__Z/MI100/00009/z0j/timers.csv,0.146,50593420012,1452.854918976687,0.14140457810445972,207159296,205273392,70132019,pepper_diagnostics/p_p__Z/MI100/00009/event_data.hdf5,7.525609664168776e-07,1328795.9974342526
p p -> Z,/projects/AtlasESP/data/pp_ttjets/pepper_data/z0j.csv,process_file,131072,2528,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/MI100/00010,10,MI100,267.3584954738617,0,131072,266.5,266.2,2.55e-06,0.07005,0.22,0.001088,0.0009898,9.3e-07,1.925,259.2,2.288,0.9632,0.4175,0.4456,0.6124,0.3427,0.2389,0.2021,0.1774,0.117,0.02317,2.023,0.2656,1.881,14.43,227.1,0.2072,0.2605,0.4948,pepper_diagnostics/p_p__Z/MI100/00010/z0j/timers.csv,0.1295,80845457836,1451.5623123949817,0.11178826652973686,331350016,328325104,112067122,pepper_diagnostics/p_p__Z/MI100/00010/event_data.hdf5,8.033800728713409e-07,1244740.856498873
p p -> Z,/projects/AtlasESP/data/pp_ttjets/pepper_data/z0j.csv,process_file,262144,2023,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/MI100/00011,11,MI100,434.6259927749634,0,262144,433.6,433.4,3.04e-06,0.1007,0.129,0.001295,0.001267,1.14e-06,2.291,425.8,2.501,0.9966,0.4117,0.4129,0.7787,0.4169,0.2859,0.2942,0.1919,0.124,0.01874,2.25,0.2512,1.836,26.41,370.9,0.1921,0.2642,0.5397,pepper_diagnostics/p_p__Z/MI100/00011/z0j/timers.csv,0.1155,129276096892,1450.3508990590976,0.08834751080119697,530317312,525467340,179201255,pepper_diagnostics/p_p__Z/MI100/00011/event_data.hdf5,8.172465619979609e-07,1223620.9321642825
p p -> Z,/projects/AtlasESP/data/pp_ttjets/pepper_data/z0j.csv,process_file,524288,1820,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/MI100/00012,12,MI100,652.0979709625244,0,524288,651.5,651.3,2.62e-06,0.1589,0.08973,0.001165,0.001064,8.9e-07,3.395,641.7,3.034,1.244,0.5224,0.4123,1.232,0.6284,0.4245,0.4537,0.2704,0.1855,0.01869,2.734,0.2991,2.197,51.02,538.5,0.2131,0.3313,0.6986,pepper_diagnostics/p_p__Z/MI100/00012/z0j/timers.csv,0.1225,233253275332,1454.1420383612913,0.06589900943181891,954204160,945532523,323333487,pepper_diagnostics/p_p__Z/MI100/00012/event_data.hdf5,6.825583321707589e-07,1465076.24750499
p p -> Z,/projects/AtlasESP/data/pp_ttjets/pepper_data/z0j.csv,process_file,1048576,1638,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/MI100/00013,13,MI100,1062.6898481845856,0,1048576,1062.0,1062.0,2.55e-06,0.2495,0.05739,0.001035,0.0009948,5.9e-07,5.217,1048.0,4.398,1.814,0.7291,0.5138,1.967,0.9973,0.6695,0.7028,0.4072,0.2541,0.01492,3.998,0.4002,3.105,83.7,872.7,0.2579,0.4883,1.068,pepper_diagnostics/p_p__Z/MI100/00013/z0j/timers.csv,0.1489,420144790276,1455.0845929298823,0.049124967758782834,1717567488,1701988030,582400765,pepper_diagnostics/p_p__Z/MI100/00013/event_data.hdf5,6.183163150326237e-07,1617295.1864406778
p p -> Z j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z1j.csv,process_file,128,15000,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/MI100/00014,14,MI100,40.05254530906677,0,128,39.73,38.45,1.98e-06,0.163,1.113,0.001107,0.001196,8.1e-07,10.92,7.229,8.517,4.559,2.542,0.5262,3.104,1.948,1.469,0.7327,1.348,0.5708,0.252,7.424,1.094,3.893,2.21,0.2468,0.8429,1.21,2.504,pepper_diagnostics/p_p__Z_j/MI100/00014/z1j/timers.csv,0.6034,105516372,381.5198148861058,1.0690689814230465,1920000,1878850,119649,pepper_diagnostics/p_p__Z_j/MI100/00014/event_data.hdf5,2.002604166666667e-05,49934.980494148236
p p -> Z j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z1j.csv,process_file,256,15000,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/MI100/00015,15,MI100,41.0521514415741,0,256,40.29,39.3,2.01e-06,0.04421,0.9463,0.001031,0.0009229,7.6e-07,11.09,7.63,8.567,4.64,2.505,0.5269,3.106,1.971,1.492,0.812,1.389,0.5494,0.2465,7.481,1.086,3.898,2.266,0.5132,0.8588,1.242,2.538,pepper_diagnostics/p_p__Z_j/MI100/00015/z1j/timers.csv,0.6209,210230412,380.1927782459929,0.7547775504473722,3840000,3758391,238426,pepper_diagnostics/p_p__Z_j/MI100/00015/event_data.hdf5,1.0234375e-05,97709.92366412214
p p -> Z j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z1j.csv,process_file,512,15000,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/MI100/00016,16,MI100,44.05552411079407,0,512,43.17,41.4,2.14e-06,0.04347,1.727,0.0009178,0.001402,1.08e-06,11.63,8.369,9.06,4.823,2.488,0.5521,3.311,2.048,1.583,0.8849,1.425,0.5693,0.248,7.928,1.132,4.034,2.369,0.9328,0.8793,1.34,2.601,pepper_diagnostics/p_p__Z_j/MI100/00016/z1j/timers.csv,0.6355,422119876,381.68869147968707,0.5346463642559498,7680000,7516200,478811,pepper_diagnostics/p_p__Z_j/MI100/00016/event_data.hdf5,5.390625e-06,185507.2463768116
p p -> Z j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z1j.csv,process_file,1024,13500,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/MI100/00017,17,MI100,45.08481049537659,0,1024,44.21,44.14,2.11e-06,0.0423,0.02622,0.0009767,0.0009146,1.1e-06,11.28,11.65,8.935,4.435,2.158,0.4941,3.343,1.975,1.552,0.9777,1.314,0.4863,0.2146,7.913,1.022,3.676,2.286,4.644,0.8202,1.322,2.291,pepper_diagnostics/p_p__Z_j/MI100/00017/z1j/timers.csv,0.586,761201484,382.41214087812074,0.39885349488974337,13824000,13528395,863522,pepper_diagnostics/p_p__Z_j/MI100/00017/event_data.hdf5,3.1929976851851853e-06,313185.3194381513
p p -> Z j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z1j.csv,process_file,2048,10800,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/MI100/00018,18,MI100,40.106969594955444,0,2048,39.29,37.81,2.32e-06,0.04379,1.436,0.001032,0.001056,8.2e-07,9.208,12.09,7.224,3.554,1.795,0.4287,2.655,1.627,1.312,0.8104,1.077,0.3842,0.216,6.396,0.8277,3.042,2.16,5.853,0.6981,1.055,1.798,pepper_diagnostics/p_p__Z_j/MI100/00018/z1j/timers.csv,0.4812,1216976732,382.15565042922253,0.31522028796412,22118400,21645759,1380658,pepper_diagnostics/p_p__Z_j/MI100/00018/event_data.hdf5,1.7094364872685186e-06,584988.0983866702
p p -> Z j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z1j.csv,process_file,4096,7559,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/MI100/00019,19,MI100,34.04423785209656,0,4096,32.93,32.39,2.32e-06,0.04501,0.4981,0.001071,0.001043,7.5e-07,6.345,14.77,4.964,2.492,1.18,0.3229,1.87,1.137,0.8891,0.5718,0.7275,0.2549,0.1155,4.389,0.5746,2.034,1.656,10.15,0.47,0.7474,1.274,pepper_diagnostics/p_p__Z_j/MI100/00019/z1j/timers.csv,0.3187,1696895372,380.6912356502474,0.26595264918238876,30961664,30300531,1925178,pepper_diagnostics/p_p__Z_j/MI100/00019/event_data.hdf5,1.046132404253208e-06,955901.945044767
p p -> Z j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z1j.csv,process_file,8192,5291,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/MI100/00020,20,MI100,32.06805634498596,0,8192,30.84,27.92,2.35e-06,0.04834,2.861,0.001461,0.001259,1.23e-06,4.47,15.58,3.473,1.718,0.837,0.2197,1.292,0.7967,0.6272,0.4277,0.5111,0.1831,0.08162,3.075,0.3976,1.483,1.54,11.6,0.3292,0.517,0.8709,pepper_diagnostics/p_p__Z_j/MI100/00020/z1j/timers.csv,0.2247,2369053316,379.63243805791507,0.22448539589602814,43343872,42418415,2687712,pepper_diagnostics/p_p__Z_j/MI100/00020/event_data.hdf5,6.441510347760348e-07,1552430.9455587391
p p -> Z j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z1j.csv,process_file,16384,3704,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/MI100/00021,21,MI100,32.07048559188843,0,16384,30.95,29.61,2.61e-06,0.0512,1.287,0.001431,0.001549,5.6e-07,3.204,20.65,2.443,1.25,0.584,0.2947,0.9207,0.5704,0.4431,0.3058,0.3894,0.1215,0.05673,2.154,0.2881,1.035,1.498,17.0,0.2383,0.3672,0.6442,pepper_diagnostics/p_p__Z_j/MI100/00021/z1j/timers.csv,0.1621,3350932452,383.5841734310688,0.19064361108531303,60686336,59387944,3801734,pepper_diagnostics/p_p__Z_j/MI100/00021/event_data.hdf5,4.879187301734611e-07,2049521.6480918608
p p -> Z j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z1j.csv,process_file,32768,2963,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/MI100/00022,22,MI100,40.07577300071716,0,32768,39.33,39.11,2.29e-06,0.05717,0.1542,0.001413,0.0009105,8.7e-07,2.743,31.51,2.002,0.9917,0.523,0.3889,0.7792,0.4936,0.3821,0.3073,0.296,0.1141,0.04619,1.769,0.2332,0.8352,1.948,27.23,0.1953,0.2961,0.4999,pepper_diagnostics/p_p__Z_j/MI100/00022/z1j/timers.csv,0.1282,5318045188,380.4695467066235,0.15014882109856625,97091584,95015811,6033544,pepper_diagnostics/p_p__Z_j/MI100/00022/event_data.hdf5,4.028155519638036e-07,2482525.7990283812
p p -> Z j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z1j.csv,process_file,65536,2370,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/MI100/00023,23,MI100,51.087597608566284,0,65536,50.56,49.49,2.49e-06,0.06502,0.9995,0.001191,0.001274,7.5e-07,2.671,42.62,1.652,0.8815,0.4623,0.3662,0.735,0.52,0.3757,0.3556,0.2696,0.1005,0.04204,1.456,0.1957,0.7681,4.018,34.31,0.1843,0.2493,0.4473,pepper_diagnostics/p_p__Z_j/MI100/00023/z1j/timers.csv,0.1114,8499461916,380.0929345434368,0.11865321245117424,155320320,152006658,9643065,pepper_diagnostics/p_p__Z_j/MI100/00023/event_data.hdf5,3.1863184417853375e-07,3138418.266316428
p p -> Z j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z1j.csv,process_file,131072,1896,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/MI100/00024,24,MI100,80.1164779663086,0,131072,79.56,79.01,2.109e-06,0.08626,0.4627,0.001303,0.001275,8e-07,3.497,71.33,1.704,1.001,0.4326,0.31,1.156,0.7094,0.4593,0.5352,0.2691,0.09787,0.03385,1.504,0.2004,0.8424,8.5,55.03,0.1732,0.2447,0.5828,pepper_diagnostics/p_p__Z_j/MI100/00024/z1j/timers.csv,0.09729,13540466572,378.45076420597997,0.09361459613182706,248512512,243216372,15362338,pepper_diagnostics/p_p__Z_j/MI100/00024/event_data.hdf5,3.179316782247165e-07,3145329.856980129
p p -> Z j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z1j.csv,process_file,262144,1517,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/MI100/00025,25,MI100,125.16349124908447,0,262144,124.6,124.1,2.69e-06,0.1192,0.3887,0.001439,0.001186,9.3e-07,4.495,115.2,1.861,1.047,0.4458,0.2975,1.534,0.9457,0.5731,0.8178,0.2979,0.1035,0.02438,1.67,0.1908,0.9539,16.38,84.53,0.1629,0.2516,0.6316,pepper_diagnostics/p_p__Z_j/MI100/00025/z1j/timers.csv,0.09531,21895977236,382.4593225911465,0.07437187115285657,397672448,389143909,24842142,pepper_diagnostics/p_p__Z_j/MI100/00025/event_data.hdf5,3.120658738721572e-07,3204451.635777599
p p -> Z j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z1j.csv,process_file,524288,1365,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/MI100/00026,26,MI100,175.24622774124146,0,524288,174.3,173.9,2.6e-06,0.1965,0.1685,0.001574,0.00156,8.8e-07,7.011,161.6,2.218,1.401,0.5763,0.3417,2.444,1.512,0.884,1.384,0.4259,0.1444,0.02569,1.992,0.2265,1.264,28.9,106.6,0.1937,0.323,0.884,pepper_diagnostics/p_p__Z_j/MI100/00026/z1j/timers.csv,0.09457,39246624340,380.9473455482015,0.055336477588419766,715653120,700374038,44527477,pepper_diagnostics/p_p__Z_j/MI100/00026/event_data.hdf5,2.429948184953068e-07,4115314.0885566417
p p -> Z j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z1j.csv,process_file,1048576,1229,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/MI100/00027,27,MI100,266.61919116973877,0,1048576,265.9,265.3,2.69e-06,0.3435,0.2142,0.001373,0.001024,5.7e-07,11.76,246.2,3.296,2.043,0.8249,0.4884,4.114,2.701,1.507,2.354,0.6386,0.2151,0.02113,2.997,0.2989,1.409,51.34,147.9,0.2468,0.4728,1.322,pepper_diagnostics/p_p__Z_j/MI100/00027/z1j/timers.csv,0.1135,70647699932,380.82796556402224,0.04123045625653289,1288699904,1261187445,80153785,pepper_diagnostics/p_p__Z_j/MI100/00027/event_data.hdf5,2.0586639230478285e-07,4857519.427063702
p p -> Z j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z2j.csv,process_file,128,10000,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/MI100/00028,28,MI100,43.08026146888733,0,128,41.81,40.72,2.24e-06,1.015,0.0775,0.001681,0.001179,8.3e-07,21.19,4.44,6.063,3.43,2.292,0.3612,7.285,4.103,2.794,1.386,2.503,0.4664,0.463,5.314,0.7495,2.652,1.233,0.03922,0.6084,0.9004,1.92,pepper_diagnostics/p_p__Z_j_j/MI100/00028/z2j/timers.csv,0.4253,18031108,145.8597327802212,1.1048631642657718,1280000,1229532,17252,pepper_diagnostics/p_p__Z_j_j/MI100/00028/event_data.hdf5,3.18125e-05,31434.18467583497
p p -> Z j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z2j.csv,process_file,256,10000,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/MI100/00029,29,MI100,43.075987815856934,0,256,41.77,41.5,2.37e-06,0.06418,0.2018,0.001315,0.001,8.7e-07,21.53,4.799,6.177,3.44,2.25,0.3437,7.387,4.166,2.863,1.546,2.527,0.4484,0.4542,5.439,0.7388,2.685,1.429,0.08149,0.6041,0.9366,1.897,pepper_diagnostics/p_p__Z_j_j/MI100/00029/z2j/timers.csv,0.4184,35214652,142.6423589190808,0.7728423174732885,2560000,2459002,33722,pepper_diagnostics/p_p__Z_j_j/MI100/00029/event_data.hdf5,1.62109375e-05,61686.7469879518
p p -> Z j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z2j.csv,process_file,512,10000,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/MI100/00030,30,MI100,45.081297874450684,0,512,43.99,43.69,2.34e-06,0.06157,0.2345,0.001122,0.001008,6.8e-07,23.02,5.165,6.421,3.578,2.135,0.3528,8.138,4.332,3.048,1.811,2.59,0.4231,0.4523,5.672,0.749,2.77,1.568,0.1501,0.629,1.026,1.921,pepper_diagnostics/p_p__Z_j_j/MI100/00030/z2j/timers.csv,0.4426,70829740,143.7674637844805,0.5483092890887208,5120000,4918312,67973,pepper_diagnostics/p_p__Z_j_j/MI100/00030/event_data.hdf5,8.533203125e-06,117189.28816662852
p p -> Z j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z2j.csv,process_file,1024,9000,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/MI100/00031,31,MI100,45.10306429862976,0,1024,43.93,43.52,2.58e-06,0.06449,0.3511,0.001161,0.0009151,7.7e-07,23.65,5.004,6.328,3.513,1.854,0.317,8.9,4.317,3.103,2.095,2.491,0.3592,0.4142,5.632,0.6958,2.537,1.522,0.2601,0.5946,1.047,1.87,pepper_diagnostics/p_p__Z_j_j/MI100/00031/z2j/timers.csv,0.4026,128316220,144.72871342296315,0.4101550251407479,9216000,8852900,123190,pepper_diagnostics/p_p__Z_j_j/MI100/00031/event_data.hdf5,4.722222222222222e-06,211764.70588235295
p p -> Z j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z2j.csv,process_file,2048,7200,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/MI100/00032,32,MI100,37.04258441925049,0,2048,36.22,35.71,2.179e-06,0.06284,0.4462,0.001251,0.001175,7.3e-07,19.33,4.418,5.058,2.839,1.474,0.2777,7.183,3.489,2.547,1.77,2.026,0.3306,0.3408,4.495,0.5625,2.045,1.34,0.3684,0.4889,0.8437,1.505,pepper_diagnostics/p_p__Z_j_j/MI100/00032/z2j/timers.csv,0.3262,204444860,144.15328030609507,0.3235239822379858,14745600,14161845,196288,pepper_diagnostics/p_p__Z_j_j/MI100/00032/event_data.hdf5,2.4217393663194444e-06,412926.35116213944
p p -> Z j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z2j.csv,process_file,4096,5040,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/MI100/00033,33,MI100,27.08601975440979,0,4096,25.92,25.38,1.85e-06,0.06503,0.4752,0.001194,0.0009993,7.1e-07,13.41,3.591,3.532,2.009,1.044,0.1938,4.957,2.454,1.768,1.253,1.374,0.2107,0.2295,3.14,0.3924,1.427,1.098,0.4503,0.3468,0.5922,1.069,pepper_diagnostics/p_p__Z_j_j/MI100/00033/z2j/timers.csv,0.2369,284525500,143.304472207083,0.27272232010943287,20643840,19824124,273183,pepper_diagnostics/p_p__Z_j_j/MI100/00033/event_data.hdf5,1.2294224330357143e-06,813390.0709219858
p p -> Z j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z2j.csv,process_file,8192,3528,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/MI100/00034,34,MI100,20.027284622192383,0,8192,19.16,18.64,2.91e-06,0.06777,0.4543,0.001329,0.001281,7.3e-07,9.473,3.192,2.494,1.424,0.7498,0.1447,3.429,1.768,1.255,0.921,0.982,0.1439,0.1593,2.218,0.2762,1.0,0.9855,0.5997,0.2594,0.4126,0.7517,pepper_diagnostics/p_p__Z_j_j/MI100/00034/z2j/timers.csv,0.1616,401690308,144.46433202872316,0.23138477400531246,28901376,27762061,385656,pepper_diagnostics/p_p__Z_j_j/MI100/00034/event_data.hdf5,6.449519912131519e-07,1550503.0042918455
p p -> Z j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z2j.csv,process_file,16384,2469,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/MI100/00035,35,MI100,15.073901891708374,0,16384,14.64,14.37,2.22e-06,0.07135,0.1988,0.001314,0.0009074,1.13e-06,6.747,3.446,1.731,1.011,0.5193,0.1155,2.4,1.277,0.9121,0.7008,0.6585,0.1002,0.1124,1.537,0.1941,0.716,0.9952,1.053,0.1759,0.2907,0.5444,pepper_diagnostics/p_p__Z_j_j/MI100/00035/z2j/timers.csv,0.1135,565918052,145.44325327787075,0.19622890894350456,40452096,38864322,543361,pepper_diagnostics/p_p__Z_j_j/MI100/00035/event_data.hdf5,3.552349920261239e-07,2815037.995824635
p p -> Z j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z2j.csv,process_file,32768,1975,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/MI100/00036,36,MI100,16.051390647888184,0,32768,15.05,14.53,2.19e-06,0.07703,0.4425,0.00116,0.001162,5.9e-07,6.008,5.103,1.391,0.8063,0.4225,0.1194,2.049,1.146,0.7734,0.7855,0.5631,0.08337,0.0864,1.233,0.1583,0.5934,1.3,2.19,0.1451,0.2347,0.4262,pepper_diagnostics/p_p__Z_j_j/MI100/00036/z2j/timers.csv,0.09579,894692252,143.75068117868682,0.1542419454943459,64716800,62163549,859051,pepper_diagnostics/p_p__Z_j_j/MI100/00036/event_data.hdf5,2.2451666337025316e-07,4454012.388162423
p p -> Z j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z2j.csv,process_file,65536,1580,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/MI100/00037,37,MI100,21.05321455001831,0,65536,20.18,19.12,2.29e-06,0.09129,0.9663,0.001541,0.0008987,8.3e-07,6.212,9.848,1.151,0.6767,0.3879,0.235,1.984,1.326,0.7781,1.05,0.4931,0.07612,0.07513,1.017,0.1337,0.5701,3.365,3.112,0.1351,0.1887,0.3523,pepper_diagnostics/p_p__Z_j_j/MI100/00037/z2j/timers.csv,0.07979,1445176580,145.09766655204166,0.12250484681201552,103546880,99445876,1387658,pepper_diagnostics/p_p__Z_j_j/MI100/00037/event_data.hdf5,1.8465066257911393e-07,5415631.7991631795
p p -> Z j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z2j.csv,process_file,131072,1264,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/MI100/00038,38,MI100,34.09436106681824,0,131072,33.26,32.67,2.69e-06,0.1172,0.4726,0.00127,0.0008332,7.8e-07,9.081,20.48,1.219,0.791,0.3637,0.2043,3.371,2.054,1.04,1.606,0.5067,0.07054,0.05814,1.071,0.1477,0.6041,6.803,6.943,0.1304,0.1952,0.4651,pepper_diagnostics/p_p__Z_j_j/MI100/00038/z2j/timers.csv,0.07367,2308703468,144.8880916542335,0.09678482668077756,165675008,159126965,2216887,pepper_diagnostics/p_p__Z_j_j/MI100/00038/event_data.hdf5,1.971932906138746e-07,5071166.452402816
p p -> Z j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z2j.csv,process_file,262144,1011,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/MI100/00039,39,MI100,51.113805294036865,0,262144,50.81,50.09,2.539e-06,0.1728,0.5448,0.0031,0.0009046,9.5e-07,12.31,34.47,1.317,0.873,0.4007,0.2182,4.499,2.847,1.368,2.6,0.564,0.07485,0.05118,1.186,0.1305,0.5507,11.87,11.3,0.1279,0.209,0.5356,pepper_diagnostics/p_p__Z_j_j/MI100/00039/z2j/timers.csv,0.06888,3668252052,143.90743454755548,0.0762653299695418,265027584,254582683,3522311,pepper_diagnostics/p_p__Z_j_j/MI100/00039/event_data.hdf5,1.889991948913514e-07,5291027.829906168
p p -> Z j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z2j.csv,process_file,524288,910,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/MI100/00040,40,MI100,90.23639130592346,0,524288,89.35,88.81,2.53e-06,0.2665,0.27,0.001361,0.000915,7.7e-07,19.41,65.27,1.62,1.231,0.507,0.2905,7.188,4.629,2.161,4.231,0.7724,0.09609,0.04723,1.465,0.1549,0.5746,22.06,23.29,0.1625,0.2815,0.7862,pepper_diagnostics/p_p__Z_j_j/MI100/00040/z2j/timers.csv,0.0796,6651870228,144.96244881447973,0.05704393663038812,477102080,458326287,6387332,pepper_diagnostics/p_p__Z_j_j/MI100/00040/event_data.hdf5,1.861446506374485e-07,5372166.197500281
p p -> Z j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z2j.csv,process_file,1048576,819,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/MI100/00041,41,MI100,158.71879959106445,0,1048576,157.6,156.8,2.84e-06,0.4635,0.3346,0.001369,0.0009254,7.3e-07,33.67,117.2,2.368,1.91,0.7543,0.3719,12.31,8.417,3.722,7.551,1.178,0.1385,0.03783,2.165,0.2036,0.8942,39.69,40.66,0.2182,0.4262,1.265,pepper_diagnostics/p_p__Z_j_j/MI100/00041/z2j/timers.csv,0.1003,11938652364,144.54006042651056,0.042459971235259186,858783744,824894374,11463932,pepper_diagnostics/p_p__Z_j_j/MI100/00041/event_data.hdf5,1.8258380074786326e-07,5476937.142857143
p p -> Z j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z3j.csv,process_file,128,1000,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/MI100/00042,42,MI100,13.021048784255981,0,128,11.75,10.93,3.189e-06,0.8151,0.0003012,0.001307,0.000984,5.7e-07,8.779,0.3568,0.7222,0.396,0.2962,0.03852,3.562,1.703,1.065,0.5607,0.908,0.08672,0.2031,0.6439,0.07834,0.2638,0.05983,0.001476,0.07333,0.1089,0.2136,pepper_diagnostics/p_p__Z_j_j_j/MI100/00042/z3j/timers.csv,0.05743,375564,49.47789438726186,3.024850022183152,128000,119763,267,pepper_diagnostics/p_p__Z_j_j_j/MI100/00042/event_data.hdf5,8.5390625e-05,11710.88746569076
p p -> Z j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z3j.csv,process_file,256,1000,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/MI100/00043,43,MI100,12.019669771194458,0,256,11.32,11.24,2.18e-06,0.07388,0.0003864,0.001155,0.001441,1.02e-06,8.976,0.4141,0.7531,0.3985,0.3034,0.03849,3.605,1.708,1.086,0.6391,0.9482,0.09094,0.2119,0.6747,0.07838,0.283,0.08435,0.002987,0.0752,0.1116,0.2115,pepper_diagnostics/p_p__Z_j_j_j/MI100/00043/z3j/timers.csv,0.05956,735564,51.51630951183107,2.182408611658838,256000,239354,556,pepper_diagnostics/p_p__Z_j_j_j/MI100/00043/event_data.hdf5,4.390625e-05,22775.800711743774
p p -> Z j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z3j.csv,process_file,512,1000,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/MI100/00044,44,MI100,13.021381378173828,0,512,11.83,11.76,2.2e-06,0.07406,0.0003294,0.00121,0.0009936,7.8e-07,9.52,0.4584,0.7288,0.4069,0.2608,0.03811,4.061,1.772,1.112,0.7178,0.9118,0.06943,0.1612,0.6497,0.07911,0.2823,0.1135,0.004796,0.07509,0.1184,0.2132,pepper_diagnostics/p_p__Z_j_j_j/MI100/00044/z3j/timers.csv,0.06105,1455564,53.15486719063952,1.5692418669602946,512000,478933,1146,pepper_diagnostics/p_p__Z_j_j_j/MI100/00044/event_data.hdf5,2.296875e-05,43537.4149659864
p p -> Z j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z3j.csv,process_file,1024,900,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/MI100/00045,45,MI100,14.051915884017944,0,1024,12.85,12.77,2.28e-06,0.0748,0.0002598,0.001105,0.0009406,7.7e-07,10.53,0.469,0.7446,0.426,0.231,0.03422,4.784,1.835,1.22,0.8992,0.894,0.07499,0.1833,0.6718,0.07288,0.2636,0.1312,0.005128,0.07301,0.1233,0.2295,pepper_diagnostics/p_p__Z_j_j_j/MI100/00045/z3j/timers.csv,0.06322,2295564,47.97627823281922,1.1107366432316284,921600,862172,1863,pepper_diagnostics/p_p__Z_j_j_j/MI100/00045/event_data.hdf5,1.3856336805555555e-05,72169.14643696163
p p -> Z j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z3j.csv,process_file,2048,720,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/MI100/00046,46,MI100,11.04935336112976,0,2048,10.24,10.17,2.03e-06,0.07508,0.0002989,0.001528,0.0009802,9e-07,8.369,0.4178,0.5696,0.3448,0.1815,0.02843,3.812,1.469,0.9588,0.7174,0.691,0.05183,0.1168,0.5112,0.05841,0.2079,0.1327,0.007121,0.05673,0.1056,0.1823,pepper_diagnostics/p_p__Z_j_j_j/MI100/00046/z3j/timers.csv,0.04984,3735564,49.36572502054606,0.8923752605090124,1474560,1379765,3079,pepper_diagnostics/p_p__Z_j_j_j/MI100/00046/event_data.hdf5,6.89697265625e-06,144991.15044247787
p p -> Z j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z3j.csv,process_file,4096,503,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/MI100/00047,47,MI100,8.042241096496582,0,4096,7.196,7.116,2.37e-06,0.0782,0.0002558,0.001296,0.001219,8.6e-07,5.785,0.34,0.4136,0.2397,0.1285,0.02148,2.603,1.003,0.6736,0.5311,0.4844,0.03798,0.08978,0.3719,0.04166,0.1495,0.1133,0.008953,0.04251,0.06837,0.1287,pepper_diagnostics/p_p__Z_j_j_j/MI100/00047/z3j/timers.csv,0.03575,5300796,50.0849307256361,0.7590273118751378,2060288,1927074,4350,pepper_diagnostics/p_p__Z_j_j_j/MI100/00047/event_data.hdf5,3.453886058648111e-06,289528.94884766726
p p -> Z j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z3j.csv,process_file,8192,352,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/MI100/00048,48,MI100,6.045099258422852,0,8192,5.26,5.176,3.06e-06,0.07996,0.000328,0.001335,0.0009185,7.3e-07,4.147,0.3063,0.2951,0.1739,0.0957,0.0171,1.805,0.7428,0.4831,0.4044,0.3454,0.02776,0.07185,0.2646,0.03055,0.1086,0.1081,0.01251,0.03236,0.0484,0.09305,pepper_diagnostics/p_p__Z_j_j_j/MI100/00048/z3j/timers.csv,0.02628,7343412,50.14248831692141,0.6420839457788355,2883584,2698049,6094,pepper_diagnostics/p_p__Z_j_j_j/MI100/00048/event_data.hdf5,1.7949884588068182e-06,557106.6460587326
p p -> Z j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z3j.csv,process_file,16384,246,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/MI100/00049,49,MI100,5.041260004043579,0,16384,3.793,3.702,2.37e-06,0.08749,0.0002706,0.001385,0.001237,7.7e-07,2.895,0.3097,0.2002,0.1215,0.06232,0.01411,1.261,0.5209,0.3359,0.2962,0.2287,0.01703,0.03897,0.178,0.02214,0.07359,0.109,0.04376,0.02299,0.03372,0.06479,pepper_diagnostics/p_p__Z_j_j_j/MI100/00049/z3j/timers.csv,0.01892,10348644,50.09748811035939,0.5433459293982758,4030464,3771434,8530,pepper_diagnostics/p_p__Z_j_j_j/MI100/00049/event_data.hdf5,9.185046684451219e-07,1088726.0940032415
p p -> Z j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z3j.csv,process_file,32768,197,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/MI100/00050,50,MI100,4.042044639587402,0,32768,3.681,3.584,2.18e-06,0.09373,0.000321,0.001357,0.001323,8.1e-07,2.709,0.4639,0.1561,0.1,0.05336,0.01419,1.094,0.5166,0.2997,0.3705,0.2015,0.01453,0.03164,0.1376,0.01851,0.0619,0.1822,0.06307,0.02035,0.02695,0.05265,pepper_diagnostics/p_p__Z_j_j_j/MI100/00050/z3j/timers.csv,0.01565,16716492,50.9164385814782,0.4326259150888066,6455296,6035601,13874,pepper_diagnostics/p_p__Z_j_j_j/MI100/00050/event_data.hdf5,5.552030456852792e-07,1801142.857142857
p p -> Z j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z3j.csv,process_file,65536,158,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/MI100/00051,51,MI100,5.038308143615723,0,65536,4.565,4.451,2.32e-06,0.111,0.0004641,0.001149,0.0009715,5.3e-07,3.036,1.023,0.139,0.08617,0.04985,0.02495,1.142,0.6443,0.329,0.5505,0.1835,0.01386,0.0334,0.1229,0.01613,0.06625,0.4553,0.07788,0.0193,0.02248,0.04435,pepper_diagnostics/p_p__Z_j_j_j/MI100/00051/z3j/timers.csv,0.01413,25966956,49.29520674687313,0.3364066648233189,10354688,9682934,21502,pepper_diagnostics/p_p__Z_j_j_j/MI100/00051/event_data.hdf5,4.298536083366297e-07,2326373.399236127
p p -> Z j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z3j.csv,process_file,131072,126,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/MI100/00052,52,MI100,8.044074535369873,0,131072,7.273,7.124,2.42e-06,0.1437,0.0008339,0.001466,0.0009732,8.2e-07,4.985,1.769,0.1313,0.1017,0.04592,0.02356,2.088,1.079,0.4691,0.976,0.1956,0.0114,0.02376,0.1152,0.01602,0.05892,0.8284,0.09495,0.01895,0.02337,0.05929,pepper_diagnostics/p_p__Z_j_j_j/MI100/00052/z3j/timers.csv,0.01728,41342652,49.277483818410566,0.266198785437608,16515072,15447132,34338,pepper_diagnostics/p_p__Z_j_j_j/MI100/00052/event_data.hdf5,4.3136354476686505e-07,2318230.207748456
p p -> Z j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z3j.csv,process_file,262144,101,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/MI100/00053,53,MI100,12.047951459884644,0,262144,10.85,10.6,2.94e-06,0.2433,0.0008476,0.00156,0.001217,1.13e-06,6.844,3.349,0.1516,0.1151,0.0473,0.02456,2.889,1.47,0.626,1.527,0.2021,0.01038,0.01791,0.1358,0.01574,0.05469,1.63,0.1258,0.01941,0.02579,0.06982,pepper_diagnostics/p_p__Z_j_j_j/MI100/00053/z3j/timers.csv,0.01808,69216660,51.52600898514406,0.21496079104457036,26476544,24785362,57539,pepper_diagnostics/p_p__Z_j_j_j/MI100/00053/event_data.hdf5,4.003543664913366e-07,2497787.169811321
p p -> Z j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z3j.csv,process_file,524288,91,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/MI100/00054,54,MI100,18.054458141326904,0,524288,17.44,16.81,2.469e-06,0.3492,0.2718,0.001377,0.0009293,8.5e-07,10.61,5.693,0.1875,0.1589,0.06213,0.03128,4.442,2.447,0.9677,2.373,0.2635,0.01197,0.01472,0.1696,0.01789,0.05897,2.78,0.1777,0.0231,0.03503,0.1007,pepper_diagnostics/p_p__Z_j_j_j/MI100/00054/z3j/timers.csv,0.0239,125082060,51.65135123931859,0.1603240658328455,47710208,44665549,104042,pepper_diagnostics/p_p__Z_j_j_j/MI100/00054/event_data.hdf5,3.523355001931662e-07,2838203.9262343845
p p -> Z j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z3j.csv,process_file,1048576,81,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/MI100/00055,55,MI100,31.124887943267822,0,1048576,30.75,29.7,2.64e-06,0.6049,0.4413,0.001322,0.001189,8.6e-07,19.23,9.719,0.2617,0.2544,0.09277,0.04417,7.93,4.637,1.764,4.32,0.4332,0.0159,0.01346,0.2389,0.02272,0.07525,4.798,0.2931,0.03151,0.05278,0.1701,pepper_diagnostics/p_p__Z_j_j_j/MI100/00055/z3j/timers.csv,0.03715,213624084,49.63981560813061,0.11775537893579226,84934656,79455567,177763,pepper_diagnostics/p_p__Z_j_j_j/MI100/00055/event_data.hdf5,3.4968058268229164e-07,2859752.7272727275
p p -> Z j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z4j.csv,process_file,128,100,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/MI100/00056,56,MI100,9.018260478973389,0,128,7.955,5.747,2.1e-06,2.203,0.0004196,0.001491,0.001169,8.3e-07,5.502,0.0311,0.07581,0.04793,0.03561,0.006004,2.633,1.026,0.5541,0.2871,0.4903,0.02227,0.08568,0.06522,0.01059,0.02454,0.0039,0.0004221,0.01166,0.01154,0.02471,pepper_diagnostics/p_p__Z_j_j_j_j/MI100/00056/z4j/timers.csv,0.02307,151564,15.930954570077963,11.264445929690794,12800,11565,2,pepper_diagnostics/p_p__Z_j_j_j_j/MI100/00056/event_data.hdf5,0.000448984375,2227.2489994779885
p p -> Z j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z4j.csv,process_file,256,100,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/MI100/00057,57,MI100,7.01671576499939,0,256,6.015,5.85,2.05e-06,0.1607,0.000321,0.001423,0.001025,8.5e-07,5.604,0.03138,0.07676,0.04845,0.03493,0.006084,2.717,1.035,0.5664,0.3142,0.458,0.0213,0.08504,0.06622,0.01054,0.02446,0.004011,0.0003622,0.01184,0.01192,0.02468,pepper_diagnostics/p_p__Z_j_j_j_j/MI100/00057/z4j/timers.csv,0.02391,151564,11.948215927558472,6.898036201255953,25600,23134,3,pepper_diagnostics/p_p__Z_j_j_j_j/MI100/00057/event_data.hdf5,0.00022851562499999999,4376.068376068376
p p -> Z j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z4j.csv,process_file,512,100,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/MI100/00058,58,MI100,7.041215181350708,0,512,6.692,6.527,1.97e-06,0.1607,0.0002669,0.001376,0.0009541,7.8e-07,6.274,0.03443,0.07938,0.05064,0.03315,0.006023,3.173,1.097,0.6254,0.4065,0.4708,0.02126,0.08544,0.06891,0.01047,0.02547,0.005008,0.0003569,0.0124,0.01335,0.02486,pepper_diagnostics/p_p__Z_j_j_j_j/MI100/00058/z4j/timers.csv,0.02793,151564,9.956846606298726,4.4526632248976075,51200,46365,5,pepper_diagnostics/p_p__Z_j_j_j_j/MI100/00058/event_data.hdf5,0.00012748046875,7844.3388999540375
p p -> Z j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z4j.csv,process_file,1024,90,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/MI100/00059,59,MI100,8.0416419506073,0,1024,7.459,7.293,2.04e-06,0.1608,0.0002771,0.001234,0.0009282,8.2e-07,7.046,0.035,0.07678,0.05571,0.02738,0.005623,3.774,1.134,0.6604,0.5339,0.474,0.01939,0.07845,0.06688,0.0099,0.02333,0.006373,0.0004445,0.01253,0.01475,0.02842,pepper_diagnostics/p_p__Z_j_j_j_j/MI100/00059/z4j/timers.csv,0.03922,151564,13.275795475064966,3.832163323677734,92160,83332,12,pepper_diagnostics/p_p__Z_j_j_j_j/MI100/00059/event_data.hdf5,7.913411458333333e-05,12636.774989716167
p p -> Z j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z4j.csv,process_file,2048,72,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/MI100/00060,60,MI100,7.06665563583374,0,2048,6.319,6.147,2.45e-06,0.1671,0.0003291,0.001398,0.001038,1.09e-06,5.934,0.03488,0.06147,0.04673,0.02375,0.005239,3.124,0.9603,0.5707,0.4839,0.3894,0.0188,0.07855,0.05286,0.008615,0.01989,0.007903,0.0004142,0.01157,0.01186,0.0233,pepper_diagnostics/p_p__Z_j_j_j_j/MI100/00060/z4j/timers.csv,0.03265,151564,13.137505938866374,3.0137666023882694,147456,133052,19,pepper_diagnostics/p_p__Z_j_j_j_j/MI100/00060/event_data.hdf5,4.168701171875e-05,23988.28696925329
p p -> Z j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z4j.csv,process_file,4096,50,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/MI100/00061,61,MI100,5.062741994857788,0,4096,4.355,4.182,1.96e-06,0.1678,0.0002455,0.001453,0.001436,8.4e-07,4.02,0.03145,0.04338,0.03391,0.01605,0.004443,2.123,0.6444,0.3903,0.3349,0.2536,0.01057,0.04364,0.03659,0.006794,0.01404,0.008867,0.000351,0.00902,0.008217,0.01666,pepper_diagnostics/p_p__Z_j_j_j_j/MI100/00061/z4j/timers.csv,0.02311,151564,14.935269909448087,2.726601676968508,204800,184990,30,pepper_diagnostics/p_p__Z_j_j_j_j/MI100/00061/event_data.hdf5,2.0419921875e-05,48971.78383548541
p p -> Z j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z4j.csv,process_file,8192,35,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/MI100/00062,62,MI100,4.085319757461548,0,8192,2.953,2.769,2.46e-06,0.1766,0.0003168,0.001131,0.0009719,7.1e-07,2.634,0.0322,0.03316,0.02598,0.01098,0.004032,1.36,0.4282,0.2624,0.2238,0.1681,0.007479,0.02938,0.02752,0.005649,0.01051,0.01064,0.0005138,0.007829,0.00579,0.01235,pepper_diagnostics/p_p__Z_j_j_j_j/MI100/00062/z4j/timers.csv,0.01619,151564,13.512863251405411,2.191934436084193,286720,258969,38,pepper_diagnostics/p_p__Z_j_j_j_j/MI100/00062/event_data.hdf5,9.657505580357144e-06,103546.40664499819
p p -> Z j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z4j.csv,process_file,16384,24,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/MI100/00063,63,MI100,3.0356218814849854,0,16384,2.264,2.076,2.48e-06,0.1816,0.000372,0.001318,0.001192,8.9e-07,1.954,0.04193,0.02367,0.02025,0.007528,0.003882,0.9924,0.3181,0.1861,0.2018,0.1174,0.005409,0.02147,0.0188,0.004874,0.007806,0.01544,0.0004284,0.006934,0.003991,0.00932,pepper_diagnostics/p_p__Z_j_j_j_j/MI100/00063/z4j/timers.csv,0.01204,151564,10.89030097563923,1.680322313309783,393216,355564,42,pepper_diagnostics/p_p__Z_j_j_j_j/MI100/00063/event_data.hdf5,5.2795410156250005e-06,189410.40462427743
p p -> Z j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z4j.csv,process_file,32768,19,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/MI100/00064,64,MI100,3.0600671768188477,0,32768,2.116,1.915,2.8e-06,0.1941,0.0003581,0.001291,0.001732,9.3e-07,1.772,0.07055,0.02005,0.01717,0.006482,0.004026,0.8266,0.3165,0.1626,0.2526,0.09256,0.004109,0.01543,0.01562,0.004423,0.007205,0.03179,0.0005631,0.006334,0.003126,0.007702,pepper_diagnostics/p_p__Z_j_j_j_j/MI100/00064/z4j/timers.csv,0.009663,151564,13.428641804547624,1.48284893776726,622592,562153,82,pepper_diagnostics/p_p__Z_j_j_j_j/MI100/00064/event_data.hdf5,3.0758506373355263e-06,325113.315926893
p p -> Z j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z4j.csv,process_file,65536,15,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/MI100/00065,65,MI100,3.060465097427368,0,65536,2.441,2.224,2.48e-06,0.2111,0.0003396,0.001452,0.001018,9.4e-07,2.029,0.1314,0.0169,0.01517,0.005614,0.004709,0.9139,0.4078,0.1721,0.36,0.07874,0.003207,0.01242,0.01275,0.004148,0.01959,0.0567,0.0008598,0.00612,0.002492,0.006552,pepper_diagnostics/p_p__Z_j_j_j_j/MI100/00065/z4j/timers.csv,0.008381,287564,10.920479556024807,1.0660964612004815,983040,889248,105,pepper_diagnostics/p_p__Z_j_j_j_j/MI100/00065/event_data.hdf5,2.262369791666667e-06,442014.3884892086
p p -> Z j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z4j.csv,process_file,131072,12,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/MI100/00066,66,MI100,5.061017274856567,0,131072,3.872,3.614,2.729e-06,0.2502,0.0004117,0.00127,0.0009851,7.2e-07,3.288,0.2597,0.01651,0.01893,0.005425,0.00473,1.598,0.6479,0.2572,0.6201,0.08163,0.002722,0.009372,0.01233,0.004185,0.005533,0.131,0.001626,0.007342,0.00319,0.008397,pepper_diagnostics/p_p__Z_j_j_j_j/MI100/00066/z4j/timers.csv,0.01463,423564,16.042876736223977,1.0211892235524715,1572864,1422979,247,pepper_diagnostics/p_p__Z_j_j_j_j/MI100/00066/event_data.hdf5,2.297719319661458e-06,435214.16712783626
p p -> Z j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z4j.csv,process_file,262144,10,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/MI100/00067,67,MI100,7.064989805221558,0,262144,6.385,5.978,3.3e-06,0.3991,0.0003433,0.001112,0.0009855,9.6e-07,5.492,0.3945,0.01882,0.02032,0.006275,0.004934,2.688,1.067,0.4139,1.113,0.1209,0.00321,0.01201,0.01431,0.004503,0.005489,0.1936,0.0009596,0.006526,0.003833,0.009952,pepper_diagnostics/p_p__Z_j_j_j_j/MI100/00067/z4j/timers.csv,0.02105,287564,7.0869750702215155,0.5288490886695644,2621440,2371511,181,pepper_diagnostics/p_p__Z_j_j_j_j/MI100/00067/event_data.hdf5,2.280426025390625e-06,438514.55336232856
p p -> Z j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z4j.csv,process_file,524288,10,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/MI100/00068,68,MI100,12.063841819763184,0,524288,11.75,11.19,2.91e-06,0.5496,0.0005127,0.001389,0.00118,7.7e-07,10.29,0.8024,0.0264,0.02839,0.01221,0.006142,4.915,2.148,0.781,2.166,0.1749,0.003892,0.01265,0.02167,0.004736,0.006361,0.3861,0.002487,0.00766,0.005992,0.01473,pepper_diagnostics/p_p__Z_j_j_j_j/MI100/00068/z4j/timers.csv,0.03621,831564,10.814638459807355,0.4595372891884734,5242880,4721481,555,pepper_diagnostics/p_p__Z_j_j_j_j/MI100/00068/event_data.hdf5,2.1343231201171875e-06,468532.618409294
p p -> Z j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z4j.csv,process_file,1048576,10,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/MI100/00069,69,MI100,25.067752838134766,0,1048576,23.79,22.9,2.55e-06,0.8808,0.0002818,0.001444,0.0008919,7e-07,21.13,1.642,0.03144,0.04474,0.01492,0.00884,9.966,4.536,1.621,4.537,0.3222,0.004491,0.01328,0.02573,0.005715,0.008021,0.8105,0.005314,0.009572,0.01068,0.02448,pepper_diagnostics/p_p__Z_j_j_j_j/MI100/00069/z4j/timers.csv,0.07332,2463564,17.453652010064662,0.41192384400015636,10485760,9450945,1795,pepper_diagnostics/p_p__Z_j_j_j_j/MI100/00069/event_data.hdf5,2.1839141845703125e-06,457893.4497816594


==> JLSE_Plots/pepper_results_old/plots_2023-11-03_zjets/pepper_runs_mi250_zjets.csv <==
process_string,process,process_input_type,batch_size,n_batches,seed,verbosity,collision_energy,mu2,use_cached_results,cache_path,integrator,diagnostic_output_enabled,diagnostic_path,proc_id,label,run_time,return_code,thread_count,Total Runtime,Event Generation Runtime,Optimisation Runtime,Initialisation Runtime,HDF5 Close Runtime,HDF5 Open Runtime,HDF5 Init Runtime,Unweighting Setup Runtime,EG Recursion,EG Output,EG PDF and AlphaS evaluation,EG Phase space,EG External State,EG RNG,EG-R Calculate currents,EG-R Momenta preparation,EG-R Currents preparation,EG-R IP reset,EG-R ME update,EG-R ME reset,EG-R IC reset,EG-PDF PDF,EG-PDF AlphaS,EG-O Filter non-zero,EG-O Pull non-zero,EG-O HDF5 write,EG-PS Fill Mom Weights,EG-PS Update weights,EG-PS Cuts,CSV Timer Filename,EG-R ME2 update,event_data_size,xs_mean,xs_sigma,n_trials,n_nonzero_after_cuts,n_nonzero,HDF5 Filename,event_period,event_rate
p p -> Z,/projects/AtlasESP/data/pp_ttjets/pepper_data/z0j.csv,process_file,128,20000,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/MI250/00000,0,MI250,47.10828900337219,0,128,45.56,45.03,1.964e-06,0.04721,0.4814,0.001341,0.00102,1.112e-06,6.257,13.73,10.65,4.23,2.679,0.5296,1.368,1.051,0.7787,0.5171,0.6892,0.7064,0.2401,9.442,1.213,5.593,2.929,4.073,0.9042,1.162,2.16,pepper_diagnostics/p_p__Z/MI250/00000/z0j/timers.csv,0.6224,624252100,1450.2948236028512,1.2715341291903,2560000.0,2536641.0,865213.0,pepper_diagnostics/p_p__Z/MI250/00000/event_data.hdf5,1.758984375e-05,56850.98823006884
p p -> Z,/projects/AtlasESP/data/pp_ttjets/pepper_data/z0j.csv,process_file,256,20000,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/MI250/00001,1,MI250,50.40088081359863,0,256,48.61,47.93,1.823e-06,0.08309,0.5888,0.001579,0.001621,1.092e-06,6.053,18.37,10.26,4.285,2.55,0.5479,1.301,1.091,0.7197,0.5203,0.6653,0.6489,0.1967,9.087,1.174,5.444,2.834,8.865,0.9208,1.182,2.18,pepper_diagnostics/p_p__Z/MI250/00001/z0j/timers.csv,0.6066,1250791156,1453.094550439062,0.8994629321785163,5120000.0,5073174.0,1733731.0,pepper_diagnostics/p_p__Z/MI250/00001/event_data.hdf5,9.361328125e-06,106822.44940538284
p p -> Z,/projects/AtlasESP/data/pp_ttjets/pepper_data/z0j.csv,process_file,512,20000,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/MI250/00002,2,MI250,59.45643997192383,0,512,57.77,56.88,2.445e-06,0.04285,0.8469,0.001219,0.0009762,1.162e-06,6.286,26.25,10.87,4.262,2.599,0.5766,1.355,1.113,0.7459,0.5632,0.6707,0.7134,0.1964,9.686,1.185,5.467,3.131,16.2,0.9179,1.23,2.111,pepper_diagnostics/p_p__Z/MI250/00002/z0j/timers.csv,0.6225,2497658956,1451.0549852937777,0.6358307752551342,10240000.0,10146488.0,3462189.0,pepper_diagnostics/p_p__Z/MI250/00002/event_data.hdf5,5.5546875e-06,180028.12939521798
p p -> Z,/projects/AtlasESP/data/pp_ttjets/pepper_data/z0j.csv,process_file,1024,18000,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/MI250/00003,3,MI250,66.54087948799133,0,1024,64.85,62.84,1.913e-06,0.04321,1.965,0.001397,0.00102,1.082e-06,6.082,33.88,10.62,3.882,2.253,0.5201,1.329,1.085,0.7351,0.5733,0.6632,0.6266,0.1807,9.498,1.118,5.084,3.001,24.01,0.8929,1.209,1.776,pepper_diagnostics/p_p__Z/MI250/00003/z0j/timers.csv,0.6047,4499764948,1452.2995047917746,0.47402617324457785,18432000.0,18264041.0,6237436.0,pepper_diagnostics/p_p__Z/MI250/00003/event_data.hdf5,3.409288194444445e-06,293316.35900700185
p p -> Z,/projects/AtlasESP/data/pp_ttjets/pepper_data/z0j.csv,process_file,2048,14400,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/MI250/00004,4,MI250,65.49850964546204,0,2048,63.9,62.22,1.923e-06,0.04478,1.631,0.001505,0.001093,7.82e-07,4.655,40.04,8.069,2.906,1.755,0.4063,1.041,0.832,0.5674,0.4329,0.5185,0.462,0.1378,7.231,0.8381,3.926,2.754,31.32,0.6642,0.9204,1.318,pepper_diagnostics/p_p__Z/MI250/00004/z0j/timers.csv,0.4459,7206820492,1453.7598178308172,0.37483925232241594,29491200.0,29222927.0,9989997.0,pepper_diagnostics/p_p__Z/MI250/00004/event_data.hdf5,2.109781901041667e-06,473982.6422372227
p p -> Z,/projects/AtlasESP/data/pp_ttjets/pepper_data/z0j.csv,process_file,4096,10080,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/MI250/00005,5,MI250,67.54940867424011,0,4096,65.94,64.72,2.354e-06,0.04513,1.178,0.001446,0.001057,8.72e-07,3.314,48.53,5.853,2.13,1.276,0.3776,0.7054,0.5874,0.4044,0.3153,0.3843,0.3277,0.1143,5.252,0.6014,2.892,2.689,40.54,0.5131,0.6648,0.9502,pepper_diagnostics/p_p__Z/MI250/00005/z0j/timers.csv,0.3322,10078645804,1452.1960176801367,0.3167068999163814,41287680.0,40912144.0,13970866.0,pepper_diagnostics/p_p__Z/MI250/00005/event_data.hdf5,1.5675378224206349e-06,637943.1396786156
p p -> Z,/projects/AtlasESP/data/pp_ttjets/pepper_data/z0j.csv,process_file,8192,7056,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/MI250/00006,6,MI250,59.451839447021484,0,8192,58.48,57.31,2.886e-06,0.0455,1.116,0.001529,0.001048,1.323e-06,2.279,46.19,4.001,1.448,0.8699,0.2986,0.4842,0.4081,0.2817,0.2304,0.2501,0.2219,0.07423,3.607,0.3947,2.069,2.669,38.53,0.3508,0.4753,0.6209,pepper_diagnostics/p_p__Z/MI250/00006/z0j/timers.csv,0.2227,14120949652,1453.2659252513279,0.2677118901830612,57802752.0,57278005.0,19574242.0,pepper_diagnostics/p_p__Z/MI250/00006/event_data.hdf5,9.914752847753685e-07,1008598.0108183563
p p -> Z,/projects/AtlasESP/data/pp_ttjets/pepper_data/z0j.csv,process_file,16384,4939,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/MI250/00007,7,MI250,68.56651544570923,0,16384,66.75,65.8,3.166e-06,0.04923,0.8907,0.001327,0.0009687,1.292e-06,1.6,57.72,2.778,1.092,0.5922,0.4228,0.3447,0.2922,0.2083,0.1641,0.1707,0.1449,0.04648,2.498,0.2793,1.388,2.889,49.67,0.3368,0.3218,0.4323,pepper_diagnostics/p_p__Z/MI250/00007/z0j/timers.csv,0.1512,19780419316,1454.1623392417093,0.22630056438548984,80920576.0,80185229.0,27419327.0,pepper_diagnostics/p_p__Z/MI250/00007/event_data.hdf5,8.13143000860498e-07,1229795.9878419454
p p -> Z,/projects/AtlasESP/data/pp_ttjets/pepper_data/z0j.csv,process_file,32768,3951,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/MI250/00008,8,MI250,167.73297119140625,0,32768,166.6,166.3,2.504e-06,0.05493,0.2734,0.001439,0.00103,8.92e-07,1.429,159.3,2.344,0.9088,0.5207,0.4147,0.3123,0.2595,0.179,0.1454,0.1553,0.1352,0.0407,2.098,0.2455,1.318,4.311,147.5,0.2285,0.2746,0.4048,pepper_diagnostics/p_p__Z/MI250/00008/z0j/timers.csv,0.1335,31665364132,1454.8760410683676,0.17892246973109385,129466368.0,128291815.0,43894128.0,pepper_diagnostics/p_p__Z/MI250/00008/event_data.hdf5,1.2845034781542649e-06,778510.932050511
p p -> Z,/projects/AtlasESP/data/pp_ttjets/pepper_data/z0j.csv,process_file,65536,3161,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/MI250/00009,9,MI250,254.45632243156433,0,65536,253.5,252.5,2.685e-06,0.05982,0.9264,0.00165,0.001106,1.062e-06,1.344,246.4,1.944,0.8083,0.4697,0.2366,0.3183,0.2429,0.1643,0.1538,0.1343,0.1221,0.03633,1.738,0.2068,1.216,6.763,228.3,0.205,0.2256,0.3764,pepper_diagnostics/p_p__Z/MI250/00009/z0j/timers.csv,0.1115,50641540804,1454.210258545122,0.14143547975443735,207159296.0,205276333.0,70198752.0,pepper_diagnostics/p_p__Z/MI250/00009/event_data.hdf5,1.2188687878143784e-06,820432.8554455446
p p -> Z,/projects/AtlasESP/data/pp_ttjets/pepper_data/z0j.csv,process_file,131072,2528,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/MI250/00010,10,MI250,315.5550673007965,0,131072,314.7,314.4,3.437e-06,0.07813,0.2481,0.001343,0.001109,8.92e-07,1.576,307.3,2.008,0.9347,0.4288,1.003,0.4642,0.2943,0.1953,0.191,0.1321,0.123,0.02844,1.796,0.2124,1.596,14.71,275.2,0.1991,0.2279,0.5067,pepper_diagnostics/p_p__Z/MI250/00010/z0j/timers.csv,0.1,80960018812,1453.510996885177,0.11182016352389135,331350016.0,328333706.0,112225987.0,pepper_diagnostics/p_p__Z/MI250/00010/event_data.hdf5,9.48845585690269e-07,1053912.2646310432
p p -> Z,/projects/AtlasESP/data/pp_ttjets/pepper_data/z0j.csv,process_file,262144,2023,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/MI250/00011,11,MI250,523.2069857120514,0,262144,522.6,522.1,3.026e-06,0.09148,0.4064,0.00164,0.001064,8.31e-07,1.932,515.2,2.304,1.001,0.4155,0.2435,0.6312,0.3777,0.2258,0.2572,0.1468,0.1374,0.02418,2.113,0.1908,1.865,26.67,457.4,0.1804,0.2377,0.582,pepper_diagnostics/p_p__Z/MI250/00011/z0j/timers.csv,0.09296,129580024108,1453.549153507252,0.08838810223431857,530317312.0,525496896.0,179622596.0,pepper_diagnostics/p_p__Z/MI250/00011/event_data.hdf5,9.845049146726707e-07,1015738.9618846963
p p -> Z,/projects/AtlasESP/data/pp_ttjets/pepper_data/z0j.csv,process_file,524288,1820,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/MI250/00012,12,MI250,800.0460743904114,0,524288,798.9,798.7,3.106e-06,0.1386,0.08032,0.001365,0.0009566,1.292e-06,3.059,789.2,2.7,1.456,0.5136,0.7892,1.09,0.6014,0.3438,0.4468,0.2259,0.1902,0.02499,2.396,0.3041,2.181,42.25,695.4,0.1999,0.3668,0.8881,pepper_diagnostics/p_p__Z/MI250/00012/z0j/timers.csv,0.1025,233177307604,1453.6941601048272,0.0658950314144679,954204160.0,945525559.0,323228111.0,pepper_diagnostics/p_p__Z/MI250/00012/event_data.hdf5,8.370326115534857e-07,1194696.5819456617
p p -> Z,/projects/AtlasESP/data/pp_ttjets/pepper_data/z0j.csv,process_file,1048576,1638,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/MI250/00013,13,MI250,1193.4551689624786,0,1048576,1192.0,1192.0,4.117e-06,0.2412,0.06657,0.002987,0.001353,1.082e-06,4.97,1179.0,3.909,2.073,0.6793,0.5551,1.714,1.023,0.5812,0.7448,0.4055,0.3111,0.0199,3.537,0.3721,2.973,79.63,1012.0,0.2348,0.4461,1.391,pepper_diagnostics/p_p__Z/MI250/00013/z0j/timers.csv,0.1211,420188652604,1455.2353557356055,0.04912630422920598,1717567488.0,1701997285.0,582461591.0,pepper_diagnostics/p_p__Z/MI250/00013/event_data.hdf5,6.940047528426434e-07,1440912.322147651
p p -> Z j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z1j.csv,process_file,128,15000,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/MI250/00014,14,MI250,42.07788157463074,0,128,40.88,39.03,2.785e-06,0.8888,0.9509,0.006512,0.001212,7.92e-07,9.553,8.167,8.377,4.405,3.018,0.3893,2.551,1.684,1.257,0.8967,1.103,0.6865,0.4249,7.407,0.9701,4.401,2.063,0.8662,0.7878,1.056,2.558,pepper_diagnostics/p_p__Z_j/MI250/00014/z1j/timers.csv,0.4869,105516372,381.5198148861058,1.0690689814230465,1920000.0,1878850.0,119649.0,pepper_diagnostics/p_p__Z_j/MI250/00014/event_data.hdf5,2.0328125e-05,49192.928516525746
p p -> Z j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z1j.csv,process_file,256,15000,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/MI250/00015,15,MI250,41.26347851753235,0,256,39.88,37.81,1.583e-06,0.05088,2.019,0.001446,0.001004,6.62e-07,9.159,7.975,8.189,4.366,2.897,0.3896,2.452,1.613,1.19,0.8727,1.037,0.6586,0.3506,7.23,0.9586,4.32,2.134,0.6817,0.7505,1.083,2.53,pepper_diagnostics/p_p__Z_j/MI250/00015/z1j/timers.csv,0.5023,210230412,380.1927782459929,0.7547775504473722,3840000.0,3758391.0,238426.0,pepper_diagnostics/p_p__Z_j/MI250/00015/event_data.hdf5,9.846354166666667e-06,101560.43374768579
p p -> Z j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z1j.csv,process_file,512,15000,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/MI250/00016,16,MI250,42.07339930534363,0,512,40.75,38.66,2.324e-06,0.04836,2.032,0.001889,0.001735,6.92e-07,9.268,8.629,8.362,4.268,2.775,0.4143,2.493,1.625,1.209,0.9642,1.064,0.6104,0.3603,7.421,0.941,4.334,2.185,1.181,0.7591,1.105,2.401,pepper_diagnostics/p_p__Z_j/MI250/00016/z1j/timers.csv,0.4752,422119876,381.68869147968707,0.5346463642559498,7680000.0,7516200.0,478811.0,pepper_diagnostics/p_p__Z_j/MI250/00016/event_data.hdf5,5.033854166666666e-06,198654.94050698398
p p -> Z j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z1j.csv,process_file,1024,13500,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/MI250/00017,17,MI250,47.082815408706665,0,1024,45.74,45.07,2.295e-06,0.04986,0.6254,0.001436,0.001056,1.072e-06,9.131,14.04,8.05,3.906,2.376,0.3783,2.586,1.609,1.216,1.006,1.057,0.4812,0.2917,7.194,0.856,4.045,2.211,6.806,0.704,1.114,2.085,pepper_diagnostics/p_p__Z_j/MI250/00017/z1j/timers.csv,0.4458,761201484,382.41214087812074,0.39885349488974337,13824000.0,13528395.0,863522.0,pepper_diagnostics/p_p__Z_j/MI250/00017/event_data.hdf5,3.2602719907407407e-06,306722.8755269581
p p -> Z j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z1j.csv,process_file,2048,10800,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/MI250/00018,18,MI250,42.07968807220459,0,2048,41.14,39.25,2.053e-06,0.04855,1.841,0.00133,0.001163,9.81e-07,6.947,17.91,6.071,2.912,1.733,0.2888,2.015,1.225,0.9112,0.7697,0.766,0.4049,0.1776,5.435,0.6369,2.898,1.693,12.44,0.506,0.8363,1.568,pepper_diagnostics/p_p__Z_j/MI250/00018/z1j/timers.csv,0.3231,1216976732,382.15565042922253,0.31522028796412,22118400.0,21645759.0,1380658.0,pepper_diagnostics/p_p__Z_j/MI250/00018/event_data.hdf5,1.7745406539351852e-06,563526.1146496815
p p -> Z j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z1j.csv,process_file,4096,7559,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/MI250/00019,19,MI250,42.07364773750305,0,4096,40.7,39.61,1.813e-06,0.04881,1.044,0.001607,0.0009769,9.52e-07,5.032,23.78,4.505,2.157,1.329,0.2364,1.424,0.885,0.662,0.5686,0.5678,0.2777,0.1616,4.054,0.4513,2.177,1.567,19.1,0.4162,0.6633,1.076,pepper_diagnostics/p_p__Z_j/MI250/00019/z1j/timers.csv,0.2507,1696895372,380.6912356502474,0.26595264918238876,30961664.0,30300531.0,1925178.0,pepper_diagnostics/p_p__Z_j/MI250/00019/event_data.hdf5,1.2793240053247784e-06,781662.8124211058
p p -> Z j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z1j.csv,process_file,8192,5291,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/MI250/00020,20,MI250,38.09806776046753,0,8192,36.72,34.66,1.813e-06,0.05319,2.004,0.002303,0.001272,7.11e-07,3.57,23.71,3.039,1.472,0.8949,0.2071,0.979,0.6496,0.4976,0.4264,0.3753,0.1833,0.1061,2.714,0.3249,1.549,1.661,19.45,0.2821,0.4292,0.7595,pepper_diagnostics/p_p__Z_j/MI250/00020/z1j/timers.csv,0.1725,2369053316,379.63243805791507,0.22448539589602814,43343872.0,42418415.0,2687712.0,pepper_diagnostics/p_p__Z_j/MI250/00020/event_data.hdf5,7.996516785579285e-07,1250544.4893248703
p p -> Z j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z1j.csv,process_file,16384,3704,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/MI250/00021,21,MI250,48.68615365028381,0,16384,47.98,44.9,2.665e-06,0.06382,3.01,0.001824,0.001409,1.092e-06,2.71,36.63,2.228,1.07,0.6571,0.1603,0.7061,0.4846,0.3599,0.413,0.2763,0.1342,0.08109,1.993,0.2356,1.114,1.798,32.45,0.2169,0.3026,0.5502,pepper_diagnostics/p_p__Z_j/MI250/00021/z1j/timers.csv,0.1308,3350932452,383.5841734310688,0.19064361108531303,60686336.0,59387944.0,3801734.0,pepper_diagnostics/p_p__Z_j/MI250/00021/event_data.hdf5,7.398700096179806e-07,1351588.7750556793
p p -> Z j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z1j.csv,process_file,32768,2963,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/MI250/00022,22,MI250,59.699690103530884,0,32768,58.53,58.25,2.004e-06,0.05829,0.2132,0.001428,0.003672,8.31e-07,2.393,51.45,1.755,0.8715,0.575,0.1993,0.6374,0.4159,0.3079,0.2969,0.3343,0.1345,0.05691,1.571,0.1842,0.8604,2.211,46.71,0.1673,0.2438,0.4598,pepper_diagnostics/p_p__Z_j/MI250/00022/z1j/timers.csv,0.09986,5360878588,383.5332784109838,0.150712845144231,97091584.0,95008029.0,6082184.0,pepper_diagnostics/p_p__Z_j/MI250/00022/event_data.hdf5,5.999490130885083e-07,1666808.3090128757
p p -> Z j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z1j.csv,process_file,65536,2370,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/MI250/00023,23,MI250,92.19307398796082,0,65536,90.74,89.09,2.104e-06,0.07152,1.572,0.001559,0.001059,1.142e-06,2.282,82.95,1.43,0.8023,0.4767,0.2287,0.6084,0.4921,0.2887,0.3645,0.189,0.106,0.05117,1.272,0.1575,0.8146,5.026,73.01,0.1632,0.2,0.4382,pepper_diagnostics/p_p__Z_j/MI250/00023/z1j/timers.csv,0.08673,8538594084,381.8444830244498,0.11890881156279251,155320320.0,152010000.0,9687418.0,pepper_diagnostics/p_p__Z_j/MI250/00023/event_data.hdf5,5.735888259823312e-07,1743409.1368279268
p p -> Z j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z1j.csv,process_file,131072,1896,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/MI250/00024,24,MI250,136.2880928516388,0,131072,135.0,133.7,2.515e-06,0.09226,1.203,0.001552,0.001043,8.12e-07,3.081,126.9,1.425,0.9043,0.4279,0.1907,0.9275,0.7195,0.3967,0.5286,0.1968,0.09744,0.04033,1.27,0.1549,0.7599,8.546,110.3,0.1516,0.2023,0.5496,pepper_diagnostics/p_p__Z_j/MI250/00024/z1j/timers.csv,0.07717,13668180004,382.07601948912003,0.09403682842190339,248512512.0,243158405.0,15507279.0,pepper_diagnostics/p_p__Z_j/MI250/00024/event_data.hdf5,5.380010806055511e-07,1858732.3261032163
p p -> Z j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z1j.csv,process_file,262144,1517,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/MI250/00025,25,MI250,166.3828103542328,0,262144,165.5,164.9,3.276e-06,0.1136,0.4678,0.001306,0.001014,9.72e-07,4.299,156.1,1.447,1.016,0.4425,0.9216,1.302,1.043,0.568,0.861,0.2305,0.1016,0.03426,1.302,0.1448,1.003,14.23,128.4,0.1456,0.2215,0.6486,pepper_diagnostics/p_p__Z_j/MI250/00025/z1j/timers.csv,0.06973,21951066180,383.4466695212206,0.07446191920276513,397672448.0,389143603.0,24904655.0,pepper_diagnostics/p_p__Z_j/MI250/00025/event_data.hdf5,4.146628735013596e-07,2411597.622801698
p p -> Z j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z1j.csv,process_file,524288,1365,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/MI250/00026,26,MI250,297.96267890930176,0,524288,297.4,297.0,2.755e-06,0.1852,0.2332,0.001206,0.0009493,8.92e-07,7.396,284.0,2.083,1.494,0.6027,0.6119,2.262,2.051,0.9317,1.446,0.3788,0.1303,0.03757,1.91,0.173,2.031,26.94,230.7,0.1788,0.2959,1.019,pepper_diagnostics/p_p__Z_j/MI250/00026/z1j/timers.csv,0.0842,39278449892,381.21943048205026,0.0553543231531846,715653120.0,700418754.0,44563573.0,pepper_diagnostics/p_p__Z_j/MI250/00026/event_data.hdf5,4.1500552669986265e-07,2409606.4646464647
p p -> Z j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z1j.csv,process_file,1048576,1229,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/MI250/00027,27,MI250,440.3689954280853,0,1048576,439.9,439.4,4.197e-06,0.3134,0.16,0.001478,0.001151,1.332e-06,13.02,418.2,3.004,2.34,0.7841,1.119,4.121,3.736,1.721,2.43,0.6016,0.1903,0.02642,2.746,0.2585,2.163,45.31,329.3,0.237,0.4861,1.616,pepper_diagnostics/p_p__Z_j/MI250/00027/z1j/timers.csv,0.1315,71205805372,383.8191051563914,0.04138216682281809,1288699904.0,1261117613.0,80786932.0,pepper_diagnostics/p_p__Z_j/MI250/00027/event_data.hdf5,3.409637873302736e-07,2932862.7765134275
p p -> Z j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z2j.csv,process_file,128,10000,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/MI250/00028,28,MI250,44.09371566772461,0,128,43.44,38.43,2.404e-06,4.839,0.1641,0.001186,0.00129,8.61e-07,18.31,4.716,5.871,3.25,2.566,0.2565,5.863,3.699,2.386,1.682,2.072,0.5668,0.7596,5.193,0.6779,2.936,1.076,0.2544,0.5668,0.7901,1.891,pepper_diagnostics/p_p__Z_j_j/MI250/00028/z2j/timers.csv,0.3406,18031108,145.8597327802212,1.1048631642657718,1280000.0,1229532.0,17252.0,pepper_diagnostics/p_p__Z_j_j/MI250/00028/event_data.hdf5,3.00234375e-05,33307.311995836586
p p -> Z j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z2j.csv,process_file,256,10000,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/MI250/00029,29,MI250,40.07888674736023,0,256,39.27,38.84,2.274e-06,0.0632,0.369,0.00159,0.001049,7.12e-07,18.11,5.463,5.844,3.213,2.507,0.2555,5.8,3.597,2.312,1.777,2.019,0.5503,0.704,5.229,0.6143,3.056,1.34,0.5115,0.5521,0.8073,1.851,pepper_diagnostics/p_p__Z_j_j/MI250/00029/z2j/timers.csv,0.3356,35214652,142.6423589190808,0.7728423174732885,2560000.0,2459002.0,33722.0,pepper_diagnostics/p_p__Z_j_j/MI250/00029/event_data.hdf5,1.5171875000000001e-05,65911.43151390318
p p -> Z j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z2j.csv,process_file,512,10000,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/MI250/00030,30,MI250,39.116700649261475,0,512,38.06,37.09,2.465e-06,0.07023,0.8984,0.001287,0.001066,9.52e-07,17.55,4.925,5.739,3.18,2.221,0.2492,5.921,3.372,2.254,1.835,1.901,0.421,0.5211,5.099,0.6401,2.846,1.351,0.167,0.5092,0.8518,1.817,pepper_diagnostics/p_p__Z_j_j/MI250/00030/z2j/timers.csv,0.3178,70829740,143.7674637844805,0.5483092890887208,5120000.0,4918312.0,67973.0,pepper_diagnostics/p_p__Z_j_j/MI250/00030/event_data.hdf5,7.244140625000001e-06,138042.59908331084
p p -> Z j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z2j.csv,process_file,1024,9000,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/MI250/00031,31,MI250,40.1189227104187,0,1024,39.25,37.58,1.764e-06,0.06649,1.603,0.001659,0.00126,9.52e-07,18.57,5.149,5.709,2.889,1.965,0.2305,6.564,3.429,2.404,2.14,1.865,0.4403,0.514,5.133,0.5758,2.728,1.385,0.4053,0.4931,0.8539,1.54,pepper_diagnostics/p_p__Z_j_j/MI250/00031/z2j/timers.csv,0.3072,128316220,144.72871342296315,0.4101550251407479,9216000.0,8852900.0,123190.0,pepper_diagnostics/p_p__Z_j_j/MI250/00031/event_data.hdf5,4.077690972222222e-06,245236.82810005322
p p -> Z j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z2j.csv,process_file,2048,7200,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/MI250/00032,32,MI250,32.10256481170654,0,2048,31.69,30.69,2.083e-06,0.06917,0.927,0.001399,0.001087,8.01e-07,15.11,4.627,4.454,2.326,1.514,0.2095,5.341,2.797,1.922,1.783,1.512,0.3489,0.4009,3.996,0.4585,2.159,1.235,0.5933,0.4025,0.7702,1.151,pepper_diagnostics/p_p__Z_j_j/MI250/00032/z2j/timers.csv,0.2459,204444860,144.15328030609507,0.3235239822379858,14745600.0,14161845.0,196288.0,pepper_diagnostics/p_p__Z_j_j/MI250/00032/event_data.hdf5,2.081298828125e-06,480469.20821114373
p p -> Z j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z2j.csv,process_file,4096,5040,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/MI250/00033,33,MI250,24.088841438293457,0,4096,23.69,21.99,2.194e-06,0.06473,1.63,0.00111,0.0009735,9.11e-07,10.57,3.731,3.131,1.63,1.084,0.137,3.703,1.981,1.354,1.288,1.034,0.2336,0.2624,2.815,0.3159,1.499,1.015,0.6665,0.2828,0.483,0.8637,pepper_diagnostics/p_p__Z_j_j/MI250/00033/z2j/timers.csv,0.1697,284525500,143.304472207083,0.27272232010943287,20643840.0,19824124.0,273183.0,pepper_diagnostics/p_p__Z_j_j/MI250/00033/event_data.hdf5,1.0652087983630952e-06,938783.0832196453
p p -> Z j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z2j.csv,process_file,8192,3528,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/MI250/00034,34,MI250,20.08328890800476,0,8192,18.94,17.82,2.444e-06,0.07041,1.046,0.001502,0.001064,8.31e-07,7.673,4.499,2.21,1.167,0.8734,0.1115,2.631,1.442,0.9967,0.9581,0.7382,0.1639,0.225,1.992,0.2178,1.114,1.066,1.647,0.2155,0.3415,0.6091,pepper_diagnostics/p_p__Z_j_j/MI250/00034/z2j/timers.csv,0.1409,401690308,144.46433202872316,0.23138477400531246,28901376.0,27762061.0,385656.0,pepper_diagnostics/p_p__Z_j_j/MI250/00034/event_data.hdf5,6.165796396683673e-07,1621850.505050505
p p -> Z j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z2j.csv,process_file,16384,2469,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/MI250/00035,35,MI250,16.08167314529419,0,16384,15.38,14.18,2.003e-06,0.07608,1.118,0.001638,0.001064,8.51e-07,5.549,4.711,1.548,0.8049,0.5306,0.1023,1.906,1.059,0.7288,0.7075,0.5241,0.1052,0.1344,1.389,0.1595,0.766,1.067,2.072,0.1538,0.2409,0.4097,pepper_diagnostics/p_p__Z_j_j/MI250/00035/z2j/timers.csv,0.08928,562584820,144.60241991750652,0.19567790003665161,40452096.0,38857329.0,540172.0,pepper_diagnostics/p_p__Z_j_j/MI250/00035/event_data.hdf5,3.5053807842243823e-07,2852757.1227080394
p p -> Z j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z2j.csv,process_file,32768,1975,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/MI250/00036,36,MI250,17.085087299346924,0,32768,16.18,14.95,2.825e-06,0.08185,1.143,0.00147,0.0009367,1.143e-06,5.044,6.717,1.238,0.6607,0.4577,0.08485,1.675,0.9895,0.6405,0.7933,0.4013,0.09536,0.1008,1.109,0.1298,0.6326,1.335,3.718,0.1234,0.194,0.3429,pepper_diagnostics/p_p__Z_j_j/MI250/00036/z2j/timers.csv,0.07042,896252252,143.9648463805485,0.15437267461201334,64716800.0,62161153.0,860513.0,pepper_diagnostics/p_p__Z_j_j/MI250/00036/event_data.hdf5,2.3100647745253165e-07,4328882.943143813
p p -> Z j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z2j.csv,process_file,65536,1580,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/MI250/00037,37,MI250,26.091038465499878,0,65536,25.0,23.57,2.324e-06,0.09566,1.328,0.001531,0.001012,7.32e-07,5.848,14.91,1.044,0.628,0.394,0.1078,1.846,1.342,0.7217,1.11,0.3517,0.08372,0.09281,0.9325,0.1113,0.5708,3.894,7.066,0.1255,0.1588,0.3431,pepper_diagnostics/p_p__Z_j_j/MI250/00037/z2j/timers.csv,0.06694,1427369036,143.32907184301317,0.12177709446918088,103546880.0,99466541.0,1370543.0,pepper_diagnostics/p_p__Z_j_j/MI250/00037/event_data.hdf5,2.2762636595134495e-07,4393164.191769198
p p -> Z j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z2j.csv,process_file,131072,1264,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/MI250/00038,38,MI250,47.1104850769043,0,131072,46.1,44.26,2.304e-06,0.1186,1.718,0.002756,0.00118,8.02e-07,8.601,32.95,1.006,0.7224,0.3347,0.1212,2.93,2.07,1.098,1.686,0.4251,0.06933,0.0731,0.9009,0.1056,0.5608,6.598,19.75,0.1139,0.1614,0.4466,pepper_diagnostics/p_p__Z_j_j/MI250/00038/z2j/timers.csv,0.05818,2302975620,144.52380320755952,0.09666834757776141,165675008.0,159188016.0,2211336.0,pepper_diagnostics/p_p__Z_j_j/MI250/00038/event_data.hdf5,2.671495268616495e-07,3743222.0515137827
p p -> Z j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z2j.csv,process_file,262144,1011,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/MI250/00039,39,MI250,71.1375138759613,0,262144,69.79,67.67,2.484e-06,0.1609,1.945,0.00173,0.001175,7.22e-07,12.89,51.59,1.057,0.8354,0.3715,0.3914,4.23,3.258,1.523,2.981,0.4888,0.07667,0.06228,0.9556,0.1015,0.5967,11.24,29.79,0.1212,0.1891,0.5246,pepper_diagnostics/p_p__Z_j_j/MI250/00039/z2j/timers.csv,0.05816,3672523900,144.0825975816009,0.07631427186928064,265027584.0,254532077.0,3526448.0,pepper_diagnostics/p_p__Z_j_j/MI250/00039/event_data.hdf5,2.553319129226941e-07,3916470.8733559926
p p -> Z j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z2j.csv,process_file,524288,910,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/MI250/00040,40,MI250,111.55826091766357,0,524288,111.0,109.3,2.275e-06,0.273,1.381,0.001543,0.001099,6.51e-07,22.86,82.21,1.365,1.2,0.4538,0.6553,7.618,6.637,2.782,4.819,0.64,0.08822,0.05344,1.251,0.1138,0.6344,19.27,44.99,0.1396,0.2488,0.8107,pepper_diagnostics/p_p__Z_j_j/MI250/00040/z2j/timers.csv,0.06687,6618748524,144.25038661329253,0.05691497833102763,477102080.0,458113917.0,6355526.0,pepper_diagnostics/p_p__Z_j_j/MI250/00040/event_data.hdf5,2.290914346883585e-07,4365069.350411711
p p -> Z j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z2j.csv,process_file,1048576,819,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/MI250/00041,41,MI250,182.65030980110168,0,1048576,182.0,180.9,2.465e-06,0.4414,0.5744,0.001641,0.001511,7.22e-07,38.26,136.8,2.046,1.99,0.6821,0.4406,12.78,10.77,4.679,8.359,1.062,0.125,0.04798,1.894,0.1518,1.108,34.22,70.05,0.1942,0.4013,1.394,pepper_diagnostics/p_p__Z_j_j/MI250/00041/z2j/timers.csv,0.08357,12084965948,146.3296727838966,0.0427188449063441,858783744.0,824931476.0,11604494.0,pepper_diagnostics/p_p__Z_j_j/MI250/00041/event_data.hdf5,2.1064674461280909e-07,4747284.378109452
p p -> Z j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z3j.csv,process_file,128,1000,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/MI250/00042,42,MI250,17.062087535858154,0,128,15.73,8.868,2.235e-06,6.855,0.0003457,0.002679,0.003958,6.01e-07,6.833,0.363,0.6476,0.3535,0.2854,0.02921,2.667,1.447,0.7883,0.574,0.665,0.07937,0.1804,0.583,0.06458,0.2731,0.05614,0.001918,0.05979,0.09202,0.2016,pepper_diagnostics/p_p__Z_j_j_j/MI250/00042/z3j/timers.csv,0.04153,375564,49.47789438726186,3.024850022183152,128000.0,119763.0,267.0,pepper_diagnostics/p_p__Z_j_j_j/MI250/00042/event_data.hdf5,6.928125000000001e-05,14433.919711321605
p p -> Z j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z3j.csv,process_file,256,1000,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/MI250/00043,43,MI250,9.047826766967773,0,256,8.387,8.31,2.675e-06,0.07448,0.0004916,0.001198,0.0009609,1.082e-06,6.344,0.3598,0.6411,0.346,0.2663,0.02646,2.594,1.257,0.7199,0.5519,0.5914,0.07336,0.1574,0.5788,0.06232,0.2552,0.06759,0.002067,0.05667,0.09038,0.1988,pepper_diagnostics/p_p__Z_j_j_j/MI250/00043/z3j/timers.csv,0.0402,735564,51.51630951183107,2.182408611658838,256000.0,239354.0,556.0,pepper_diagnostics/p_p__Z_j_j_j/MI250/00043/event_data.hdf5,3.24609375e-05,30806.257521058968
p p -> Z j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z3j.csv,process_file,512,1000,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/MI250/00044,44,MI250,10.045765161514282,0,512,9.476,9.393,2.645e-06,0.07999,0.0003066,0.002104,0.001047,7.01e-07,7.265,0.4525,0.6627,0.3549,0.2709,0.0278,2.943,1.393,0.8406,0.7178,0.6743,0.07812,0.1818,0.5984,0.06426,0.2895,0.1052,0.004797,0.06222,0.09834,0.1942,pepper_diagnostics/p_p__Z_j_j_j/MI250/00044/z3j/timers.csv,0.04279,1455564,53.15486719063952,1.5692418669602946,512000.0,478933.0,1146.0,pepper_diagnostics/p_p__Z_j_j_j/MI250/00044/event_data.hdf5,1.8345703125e-05,54508.67667411902
p p -> Z j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z3j.csv,process_file,1024,900,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/MI250/00045,45,MI250,10.045907497406006,0,1024,9.664,9.586,3.186e-06,0.07544,0.0007088,0.001319,0.001421,1.162e-06,7.619,0.4346,0.6464,0.3244,0.2271,0.02404,3.364,1.417,0.8291,0.8142,0.5994,0.06712,0.1482,0.5893,0.05713,0.2547,0.1142,0.005651,0.05572,0.0967,0.1718,pepper_diagnostics/p_p__Z_j_j_j/MI250/00045/z3j/timers.csv,0.04529,2295564,47.97627823281922,1.1107366432316284,921600.0,862172.0,1863.0,pepper_diagnostics/p_p__Z_j_j_j/MI250/00045/event_data.hdf5,1.0401475694444445e-05,96140.20446484456
p p -> Z j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z3j.csv,process_file,2048,720,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/MI250/00046,46,MI250,9.079070329666138,0,2048,8.641,8.56,2.154e-06,0.07816,0.0004261,0.001825,0.001192,8.22e-07,6.764,0.4476,0.5505,0.2779,0.2025,0.02221,2.824,1.239,0.7512,0.7578,0.5669,0.07334,0.2061,0.498,0.05247,0.2342,0.1298,0.009984,0.05231,0.08325,0.1422,pepper_diagnostics/p_p__Z_j_j_j/MI250/00046/z3j/timers.csv,0.04125,3735564,49.36572502054606,0.8923752605090124,1474560.0,1379765.0,3079.0,pepper_diagnostics/p_p__Z_j_j_j/MI250/00046/event_data.hdf5,5.805121527777778e-06,172261.68224299065
p p -> Z j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z3j.csv,process_file,4096,503,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/MI250/00047,47,MI250,7.105299949645996,0,4096,6.126,6.031,2.535e-06,0.09233,0.0002583,0.001526,0.001153,1.282e-06,4.696,0.3761,0.3836,0.1964,0.1465,0.01685,1.943,0.8395,0.5858,0.5434,0.3767,0.0506,0.1395,0.3471,0.03651,0.1664,0.1191,0.01412,0.03993,0.05744,0.09892,pepper_diagnostics/p_p__Z_j_j_j/MI250/00047/z3j/timers.csv,0.02963,5300796,50.0849307256361,0.7590273118751378,2060288.0,1927074.0,4350.0,pepper_diagnostics/p_p__Z_j_j_j/MI250/00047/event_data.hdf5,2.927260654821073e-06,341616.3157022053
p p -> Z j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z3j.csv,process_file,8192,352,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/MI250/00048,48,MI250,5.040338754653931,0,8192,4.343,4.255,3.206e-06,0.08454,0.0003394,0.001705,0.001165,1.333e-06,3.208,0.3121,0.2546,0.1365,0.1897,0.01339,1.376,0.5889,0.3575,0.3723,0.2446,0.02849,0.06973,0.2294,0.02522,0.1109,0.1091,0.01439,0.02748,0.0394,0.06958,pepper_diagnostics/p_p__Z_j_j_j/MI250/00048/z3j/timers.csv,0.02023,7343412,50.14248831692141,0.6420839457788355,2883584.0,2698049.0,6094.0,pepper_diagnostics/p_p__Z_j_j_j/MI250/00048/event_data.hdf5,1.4755942604758521e-06,677693.0669800235
p p -> Z j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z3j.csv,process_file,16384,246,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/MI250/00049,49,MI250,4.068446636199951,0,16384,3.303,3.206,3.006e-06,0.09236,0.0003955,0.002262,0.001079,8.71e-07,2.402,0.3431,0.1781,0.09982,0.06266,0.01204,1.001,0.4416,0.2742,0.3194,0.1722,0.01967,0.04685,0.1586,0.01946,0.08196,0.118,0.04956,0.02172,0.0288,0.04925,pepper_diagnostics/p_p__Z_j_j_j/MI250/00049/z3j/timers.csv,0.01543,10228644,49.92688517682047,0.5418168502672607,4030464.0,3772945.0,8487.0,pepper_diagnostics/p_p__Z_j_j_j/MI250/00049/event_data.hdf5,7.954419143800813e-07,1257162.8197130382
p p -> Z j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z3j.csv,process_file,32768,197,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/MI250/00050,50,MI250,4.068739652633667,0,32768,3.451,3.346,3.978e-06,0.1002,0.0002919,0.001362,0.001069,1.152e-06,2.372,0.588,0.1428,0.08305,0.05718,0.01149,0.9198,0.4778,0.2595,0.4088,0.1386,0.01719,0.03622,0.1258,0.01704,0.0655,0.2318,0.08698,0.01993,0.02268,0.04037,pepper_diagnostics/p_p__Z_j_j_j/MI250/00050/z3j/timers.csv,0.01284,16716492,50.71078157735045,0.4316557489974152,6455296.0,6039332.0,13811.0,pepper_diagnostics/p_p__Z_j_j_j/MI250/00050/event_data.hdf5,5.183340934327412e-07,1929257.6210400476
p p -> Z j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z3j.csv,process_file,65536,158,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/MI250/00051,51,MI250,5.0666539669036865,0,65536,4.638,4.518,3.697e-06,0.1156,0.0004761,0.009842,0.001301,1.303e-06,3.06,1.097,0.1225,0.08078,0.05378,0.01335,1.102,0.6584,0.3083,0.6644,0.148,0.01828,0.04724,0.1076,0.01486,0.06104,0.4696,0.1339,0.01987,0.0195,0.04134,pepper_diagnostics/p_p__Z_j_j_j/MI250/00051/z3j/timers.csv,0.01288,26206956,49.88025789438724,0.3381712878691804,10354688.0,9692168.0,21800.0,pepper_diagnostics/p_p__Z_j_j_j/MI250/00051/event_data.hdf5,4.363241074960443e-07,2291874.2806551573
p p -> Z j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z3j.csv,process_file,131072,126,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/MI250/00052,52,MI250,8.070060014724731,0,131072,6.935,6.785,2.475e-06,0.1436,0.0005724,0.002353,0.00109,1.072e-06,4.606,1.816,0.1217,0.09387,0.05534,0.01575,1.784,1.046,0.4418,1.063,0.134,0.01194,0.02683,0.1076,0.01416,0.05794,0.8502,0.1196,0.01792,0.02292,0.05297,pepper_diagnostics/p_p__Z_j_j_j/MI250/00052/z3j/timers.csv,0.0135,42547884,50.81466473223124,0.2703845401862348,16515072.0,15446577.0,35395.0,pepper_diagnostics/p_p__Z_j_j_j/MI250/00052/event_data.hdf5,4.108368404327877e-07,2434056.3006632277
p p -> Z j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z3j.csv,process_file,262144,101,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/MI250/00053,53,MI250,12.104684352874756,0,262144,11.32,10.99,3.106e-06,0.2058,0.1219,0.002416,0.001052,1.002e-06,7.328,3.31,0.1157,0.1041,0.04468,0.01655,2.697,1.828,0.7224,1.755,0.2124,0.01259,0.02212,0.103,0.01267,0.05223,1.57,0.1388,0.01804,0.02319,0.06279,pepper_diagnostics/p_p__Z_j_j_j/MI250/00053/z3j/timers.csv,0.02573,66454044,49.483438576480246,0.2108174027319288,26476544.0,24760446.0,55236.0,pepper_diagnostics/p_p__Z_j_j_j/MI250/00053/event_data.hdf5,4.150843856358292e-07,2409148.6806187443
p p -> Z j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z3j.csv,process_file,524288,91,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/MI250/00054,54,MI250,20.771116495132446,0,524288,19.46,18.71,3.075e-06,0.3312,0.4098,0.001637,0.001105,7.11e-07,13.07,5.056,0.1544,0.1909,0.05507,0.0942,5.051,3.283,1.147,3.236,0.229,0.01285,0.01885,0.1398,0.01467,0.1401,2.413,0.1942,0.0224,0.03161,0.1368,pepper_diagnostics/p_p__Z_j_j_j/MI250/00054/z3j/timers.csv,0.02328,112826364,46.63694045908995,0.15229519019639481,47710208.0,44630911.0,93862.0,pepper_diagnostics/p_p__Z_j_j_j/MI250/00054/event_data.hdf5,3.9215926285628436e-07,2549984.393372528
p p -> Z j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z3j.csv,process_file,1048576,81,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/MI250/00055,55,MI250,32.789740562438965,0,1048576,31.72,30.52,2.254e-06,0.5695,0.6159,0.001641,0.001051,8.51e-07,21.0,8.783,0.2322,0.2613,0.07907,0.04799,8.264,5.478,1.954,4.701,0.4381,0.0153,0.01517,0.2139,0.01829,0.158,4.299,0.3367,0.02985,0.0517,0.1797,pepper_diagnostics/p_p__Z_j_j_j/MI250/00055/z3j/timers.csv,0.03328,216386700,50.2689381298283,0.11860073921539167,84934656.0,79495231.0,180099.0,pepper_diagnostics/p_p__Z_j_j_j/MI250/00055/event_data.hdf5,3.593350634162809e-07,2782917.9554390563
p p -> Z j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z4j.csv,process_file,4096,50,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/MI250/00061,61,MI250,22.08950924873352,0,4096,20.79,3.22,3.086e-06,17.57,0.0003435,0.001864,0.001035,1.192e-06,3.073,0.03074,0.03784,0.028,0.01546,0.003855,1.563,0.5166,0.2879,0.3156,0.1732,0.0128,0.04624,0.0319,0.005939,0.0141,0.008916,0.000373,0.008004,0.007191,0.01279,pepper_diagnostics/p_p__Z_j_j_j_j/MI250/00061/z4j/timers.csv,0.01803,151564,14.935269909448087,2.726601676968508,204800.0,184990.0,30.0,pepper_diagnostics/p_p__Z_j_j_j_j/MI250/00061/event_data.hdf5,1.572265625e-05,63602.48447204969
p p -> Z j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z4j.csv,process_file,8192,35,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/MI250/00062,62,MI250,4.012544393539429,0,8192,2.823,2.269,2.956e-06,0.5472,0.0004628,0.001701,0.00107,6.51e-07,2.141,0.0317,0.03004,0.02295,0.01078,0.00411,1.073,0.3577,0.1996,0.2248,0.137,0.008407,0.03263,0.02442,0.005622,0.0107,0.01121,0.0005863,0.007849,0.005117,0.009975,pepper_diagnostics/p_p__Z_j_j_j_j/MI250/00062/z4j/timers.csv,0.0132,151564,13.512863251405411,2.191934436084193,286720.0,258969.0,38.0,pepper_diagnostics/p_p__Z_j_j_j_j/MI250/00062/event_data.hdf5,7.913643973214286e-06,126364.03702071396
p p -> Z j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z4j.csv,process_file,16384,24,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/MI250/00063,63,MI250,3.0413215160369873,0,16384,1.906,1.718,3.096e-06,0.18,0.000313,0.001911,0.00102,1.413e-06,1.605,0.03447,0.02283,0.01911,0.00708,0.003813,0.7698,0.2744,0.1488,0.2046,0.08634,0.005507,0.02197,0.01746,0.005365,0.007653,0.01383,0.0004511,0.007758,0.003462,0.007884,pepper_diagnostics/p_p__Z_j_j_j_j/MI250/00063/z4j/timers.csv,0.01014,151564,15.55757282234176,2.008323328408886,393216.0,355389.0,60.0,pepper_diagnostics/p_p__Z_j_j_j_j/MI250/00063/event_data.hdf5,4.369099934895833e-06,228880.09313154832
p p -> Z j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z4j.csv,process_file,32768,19,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/MI250/00064,64,MI250,3.0513479709625244,0,32768,1.88,1.7,3.808e-06,0.1727,0.0003218,0.001414,0.001007,1.292e-06,1.575,0.06348,0.01604,0.0154,0.005417,0.003513,0.7291,0.2852,0.1405,0.2648,0.06414,0.003901,0.01484,0.01189,0.004151,0.006312,0.02943,0.0005671,0.00622,0.002709,0.006465,pepper_diagnostics/p_p__Z_j_j_j_j/MI250/00064/z4j/timers.csv,0.008067,151564,13.592405728993329,1.4918621017880727,622592.0,561093.0,83.0,pepper_diagnostics/p_p__Z_j_j_j_j/MI250/00064/event_data.hdf5,2.730520148026316e-06,366230.5882352941
p p -> Z j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z4j.csv,process_file,65536,15,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/MI250/00065,65,MI250,3.043809175491333,0,65536,2.574,2.354,4.328e-06,0.2104,0.0004699,0.003077,0.001179,1.022e-06,2.163,0.1276,0.01531,0.0156,0.005513,0.003765,0.9452,0.4054,0.178,0.4467,0.07751,0.005393,0.02293,0.01119,0.004117,0.006263,0.0601,0.001043,0.00665,0.002384,0.006563,pepper_diagnostics/p_p__Z_j_j_j_j/MI250/00065/z4j/timers.csv,0.008497,287564,10.890300975639231,1.0627283318532708,983040.0,888963.0,105.0,pepper_diagnostics/p_p__Z_j_j_j_j/MI250/00065/event_data.hdf5,2.3946126302083335e-06,417604.0781648258
p p -> Z j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z4j.csv,process_file,131072,12,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/MI250/00066,66,MI250,6.048029661178589,0,131072,4.948,4.68,2.895e-06,0.2584,0.0004833,0.001707,0.00102,8.42e-07,4.326,0.2911,0.0137,0.01726,0.005113,0.003732,1.984,0.8313,0.318,0.9276,0.1791,0.004646,0.01967,0.009055,0.004649,0.01217,0.1327,0.001466,0.006878,0.002855,0.007523,pepper_diagnostics/p_p__Z_j_j_j_j/MI250/00066/z4j/timers.csv,0.01417,423564,13.418406559269767,0.9325826502885272,1572864.0,1422196.0,207.0,pepper_diagnostics/p_p__Z_j_j_j_j/MI250/00066/event_data.hdf5,2.9754638671874997e-06,336082.0512820513
p p -> Z j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z4j.csv,process_file,262144,10,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/MI250/00067,67,MI250,8.048674583435059,0,262144,7.626,7.288,2.775e-06,0.3256,0.0004496,0.001984,0.001404,6.62e-07,6.676,0.5453,0.0149,0.01932,0.005393,0.004466,2.888,1.419,0.4716,1.405,0.4109,0.003933,0.01356,0.01093,0.003976,0.06084,0.2284,0.001822,0.006785,0.003465,0.009059,pepper_diagnostics/p_p__Z_j_j_j_j/MI250/00067/z4j/timers.csv,0.02313,423564,10.112422334522146,0.6295224259453361,2621440.0,2364714.0,262.0,pepper_diagnostics/p_p__Z_j_j_j_j/MI250/00067/event_data.hdf5,2.7801513671875e-06,359692.6454445664
p p -> Z j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z4j.csv,process_file,524288,10,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/MI250/00068,68,MI250,14.058934926986694,0,524288,13.22,12.73,4.759e-06,0.4738,0.0005407,0.001709,0.001004,2.084e-06,11.6,1.027,0.03786,0.02812,0.007918,0.005293,5.022,2.829,1.095,2.412,0.1458,0.004582,0.01306,0.01728,0.02058,0.0704,0.5376,0.004447,0.008059,0.005517,0.01454,pepper_diagnostics/p_p__Z_j_j_j_j/MI250/00068/z4j/timers.csv,0.04853,831564,11.212756547143197,0.4685870265329979,5242880.0,4734348.0,575.0,pepper_diagnostics/p_p__Z_j_j_j_j/MI250/00068/event_data.hdf5,2.4280548095703128e-06,411852.31736056553
p p -> Z j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z4j.csv,process_file,1048576,10,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/MI250/00069,69,MI250,27.07082748413086,0,1048576,26.42,25.59,3.777e-06,0.8118,0.0002814,0.001338,0.0009853,1.333e-06,24.25,1.213,0.04416,0.04438,0.01236,0.006682,11.23,5.211,2.017,5.331,0.2881,0.004291,0.01162,0.02164,0.02252,0.01412,0.6098,0.004749,0.009117,0.01055,0.02471,pepper_diagnostics/p_p__Z_j_j_j_j/MI250/00069/z4j/timers.csv,0.07378,2191564,15.27878030021667,0.3854632042532521,10485760.0,9475054.0,1571.0,pepper_diagnostics/p_p__Z_j_j_j_j/MI250/00069/event_data.hdf5,2.440452575683594e-06,409760.0625244236


==> JLSE_Plots/pepper_results_old/plots_2023-11-03_zjets/pepper_runs_skylake_zjets.csv <==
process_string,process,process_input_type,batch_size,n_batches,seed,verbosity,collision_energy,mu2,use_cached_results,cache_path,integrator,diagnostic_output_enabled,diagnostic_path,proc_id,label,run_time,return_code,thread_count,Total Runtime,Event Generation Runtime,Optimisation Runtime,Initialisation Runtime,HDF5 Close Runtime,HDF5 Open Runtime,HDF5 Init Runtime,Unweighting Setup Runtime,EG Recursion,EG Output,EG PDF and AlphaS evaluation,EG Phase space,EG External State,EG RNG,EG-R Calculate currents,EG-R Momenta preparation,EG-R Currents preparation,EG-R IP reset,EG-R ME update,EG-R ME reset,EG-R IC reset,EG-PDF PDF,EG-PDF AlphaS,EG-O Filter non-zero,EG-O Pull non-zero,EG-O HDF5 write,EG-PS Fill Mom Weights,EG-PS Update weights,EG-PS Cuts,CSV Timer Filename,EG-R ME2 update,event_data_size,xs_mean,xs_sigma,n_trials,n_nonzero_after_cuts,n_nonzero,HDF5 Filename,event_period,event_rate
p p -> Z,/projects/AtlasESP/data/pp_ttjets/pepper_data/z0j.csv,process_file,32,15000,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/2xSkylake8180/00000,0,2xSkylake8180,12.024086475372314,0,32,10.84,10.7,4.763e-06,0.1406,0.001432,0.03173,0.003697,1.592e-06,1.894,1.411,3.898,0.8857,0.7957,0.1664,0.3626,0.2186,0.2844,0.1844,0.2222,0.1978,0.1877,3.525,0.3723,0.5241,0.2875,0.3213,0.4587,0.2285,0.1949,pepper_diagnostics/p_p__Z/2xSkylake8180/00000/z0j/timers.csv,0.2153,117456540,1455.4382606691468,2.939212442300581,480000,475692,162800,pepper_diagnostics/p_p__Z/2xSkylake8180/00000/event_data.hdf5,2.2291666666666665e-05,44859.81308411215
p p -> Z,/projects/AtlasESP/data/pp_ttjets/pepper_data/z0j.csv,process_file,48,15000,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/2xSkylake8180/00001,1,2xSkylake8180,16.02440047264099,0,48,15.53,15.47,2.329e-06,0.05334,0.002348,0.0014,0.002601,7.68e-07,2.76,1.912,5.81,1.219,1.144,0.2449,0.5462,0.3168,0.4108,0.2724,0.3198,0.2873,0.2777,5.229,0.581,0.7086,0.338,0.4628,0.6162,0.3027,0.2974,pepper_diagnostics/p_p__Z/2xSkylake8180/00001/z0j/timers.csv,0.3077,175534260,1449.7534688904018,2.397065730166533,720000,713518,243263,pepper_diagnostics/p_p__Z/2xSkylake8180/00001/event_data.hdf5,2.1486111111111113e-05,46541.69360051712
p p -> Z,/projects/AtlasESP/data/pp_ttjets/pepper_data/z0j.csv,process_file,56,15000,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/2xSkylake8180/00002,2,2xSkylake8180,19.028720378875732,0,56,18.17,18.11,2.649e-06,0.0562,0.002652,0.00141,0.002705,6.79e-07,3.246,2.231,6.714,1.424,1.376,0.2896,0.6258,0.3766,0.4938,0.3155,0.3776,0.3315,0.3369,6.055,0.6589,0.8433,0.3467,0.5716,0.7298,0.3443,0.3465,pepper_diagnostics/p_p__Z/2xSkylake8180/00002/z0j/timers.csv,0.3669,204821196,1449.9042860752356,2.21922054629057,840000,832426,283834,pepper_diagnostics/p_p__Z/2xSkylake8180/00002/event_data.hdf5,2.155952380952381e-05,46383.21369409166
p p -> Z,/projects/AtlasESP/data/pp_ttjets/pepper_data/z0j.csv,process_file,112,12000,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/2xSkylake8180/00003,3,2xSkylake8180,27.035549879074097,0,112,26.09,26.02,2.904e-06,0.06375,0.005019,0.001469,0.002983,7.54e-07,4.353,3.196,9.975,2.028,1.994,0.4649,0.7526,0.5017,0.602,0.4785,0.5133,0.4829,0.491,9.002,0.9731,1.148,0.398,1.02,1.021,0.5058,0.4986,pepper_diagnostics/p_p__Z/2xSkylake8180/00003/z0j/timers.csv,0.5084,329192484,1456.396492563618,1.7564077502009243,1344000,1331894,456230,pepper_diagnostics/p_p__Z/2xSkylake8180/00003/event_data.hdf5,1.9360119047619047e-05,51652.57494235204
p p -> Z,/projects/AtlasESP/data/pp_ttjets/pepper_data/z0j.csv,process_file,128,9600,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/2xSkylake8180/00004,4,2xSkylake8180,9.020018577575684,0,32,8.603,8.545,2.117e-06,0.05382,0.003229,0.001633,0.002688,9.83e-07,1.666,1.652,2.846,0.6011,0.5211,0.1181,0.4856,0.135,0.3332,0.1321,0.1514,0.1353,0.1303,2.587,0.2597,0.3884,0.2666,0.7361,0.3237,0.1438,0.1317,pepper_diagnostics/p_p__Z/2xSkylake8180/00004/z0j/timers.csv,0.1511,300193548,1453.0145656276784,1.8360751894721359,1228800,1217564,416037,pepper_diagnostics/p_p__Z/2xSkylake8180/00004/event_data.hdf5,6.953938802083333e-06,143803.39379754243
p p -> Z,/projects/AtlasESP/data/pp_ttjets/pepper_data/z0j.csv,process_file,192,9600,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/2xSkylake8180/00005,5,2xSkylake8180,13.02243685722351,0,48,12.51,12.45,2.476e-06,0.05274,0.00408,0.001238,0.001824,5.75e-07,2.535,2.306,4.142,0.8589,0.7603,0.1784,0.8032,0.2006,0.5072,0.1862,0.2216,0.1938,0.2001,3.761,0.3806,0.5322,0.3421,1.073,0.4495,0.2156,0.1911,pepper_diagnostics/p_p__Z/2xSkylake8180/00005/z0j/timers.csv,0.2064,452262540,1459.4728716431375,1.500820664250997,1843200,1826378,626804,pepper_diagnostics/p_p__Z/2xSkylake8180/00005/event_data.hdf5,6.754557291666666e-06,148048.19277108437
p p -> Z,/projects/AtlasESP/data/pp_ttjets/pepper_data/z0j.csv,process_file,224,9600,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/2xSkylake8180/00006,6,2xSkylake8180,14.023000955581665,0,56,13.26,13.2,2.546e-06,0.05508,0.005402,0.001335,0.002798,7.37e-07,2.57,2.642,4.302,0.9102,0.8043,0.1868,0.7757,0.2082,0.5094,0.1992,0.2283,0.2066,0.2092,3.914,0.3875,0.5673,0.3648,1.326,0.4727,0.2312,0.2032,pepper_diagnostics/p_p__Z/2xSkylake8180/00006/z0j/timers.csv,0.2157,523830420,1449.0209268571627,1.3870988279158005,2150400,2130686,726096,pepper_diagnostics/p_p__Z/2xSkylake8180/00006/event_data.hdf5,6.138392857142857e-06,162909.0909090909
p p -> Z,/projects/AtlasESP/data/pp_ttjets/pepper_data/z0j.csv,process_file,448,7680,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/2xSkylake8180/00007,7,2xSkylake8180,21.028303861618042,0,112,20.5,20.44,2.303e-06,0.06182,0.003246,0.00154,0.001897,7.2e-07,3.572,4.271,6.816,1.394,1.299,0.399,0.9938,0.3277,0.6239,0.3126,0.3401,0.3132,0.3172,6.177,0.6394,0.8248,0.4942,2.396,0.7333,0.3392,0.3187,pepper_diagnostics/p_p__Z/2xSkylake8180/00007/z0j/timers.csv,0.3269,838652044,1449.9035576616184,1.096671080367473,3440640,3409494,1162406,pepper_diagnostics/p_p__Z/2xSkylake8180/00007/event_data.hdf5,5.940755208333334e-06,168328.76712328766
p p -> Z,/projects/AtlasESP/data/pp_ttjets/pepper_data/z0j.csv,process_file,512,6144,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/2xSkylake8180/00008,8,2xSkylake8180,8.017248392105103,0,32,7.755,7.7,2.176e-06,0.05198,0.002002,0.001389,0.002569,7.53e-07,1.972,2.647,1.645,0.3889,0.2995,0.07226,0.9213,0.07774,0.5687,0.08247,0.08347,0.07318,0.07523,1.496,0.1488,0.3432,0.3891,1.631,0.2093,0.1031,0.07484,pepper_diagnostics/p_p__Z/2xSkylake8180/00008/z0j/timers.csv,0.08069,768244012,1452.6450343638428,1.1473904049257624,3145728,3116906,1064853,pepper_diagnostics/p_p__Z/2xSkylake8180/00008/event_data.hdf5,2.447764078776042e-06,408536.10389610386
p p -> Z,/projects/AtlasESP/data/pp_ttjets/pepper_data/z0j.csv,process_file,768,4915,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/2xSkylake8180/00009,9,2xSkylake8180,10.020494222640991,0,48,9.239,9.183,2.057e-06,0.05216,0.002728,0.001251,0.001738,8.16e-07,2.602,3.093,1.884,0.4071,0.3455,0.08056,1.324,0.09083,0.7268,0.08904,0.1017,0.08337,0.08519,1.713,0.1717,0.3474,0.4274,1.99,0.218,0.1027,0.08522,pepper_diagnostics/p_p__Z/2xSkylake8180/00009/z0j/timers.csv,0.09152,922694236,1453.9332217316164,1.0477514417293836,3774720,3740325,1278914,pepper_diagnostics/p_p__Z/2xSkylake8180/00009/event_data.hdf5,2.4327632248219733e-06,411055.2107154525
p p -> Z,/projects/AtlasESP/data/pp_ttjets/pepper_data/z0j.csv,process_file,896,4915,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/2xSkylake8180/00010,10,2xSkylake8180,11.020277738571167,0,56,10.55,10.49,2.684e-06,0.05525,0.00231,0.001405,0.002779,7.12e-07,2.599,3.767,2.236,0.4716,0.4172,0.0978,1.161,0.1048,0.7867,0.1029,0.1194,0.1004,0.1048,2.032,0.2034,0.3899,0.448,2.543,0.2524,0.1149,0.1029,pepper_diagnostics/p_p__Z/2xSkylake8180/00010/z0j/timers.csv,0.1098,1072099228,1448.0394538381236,0.969045623431599,4403840,4363650,1486072,pepper_diagnostics/p_p__Z/2xSkylake8180/00010/event_data.hdf5,2.3820120622002616e-06,419813.15538608195
p p -> Z,/projects/AtlasESP/data/pp_ttjets/pepper_data/z0j.csv,process_file,1792,3932,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/2xSkylake8180/00011,11,2xSkylake8180,18.02617120742798,0,112,17.07,16.98,2.531e-06,0.06221,0.0256,0.001553,0.001822,6.39e-07,3.476,6.188,3.725,0.82,0.7226,0.5817,1.586,0.1732,0.8265,0.1631,0.1986,0.1702,0.1726,3.381,0.3448,0.5383,0.6955,4.385,0.4419,0.1911,0.1855,pepper_diagnostics/p_p__Z/2xSkylake8180/00011/z0j/timers.csv,0.1751,1719917524,1452.1086622928626,0.7666340066274252,7046144,6981780,2384037,pepper_diagnostics/p_p__Z/2xSkylake8180/00011/event_data.hdf5,2.4098286949571285e-06,414967.2555948174
p p -> Z,/projects/AtlasESP/data/pp_ttjets/pepper_data/z0j.csv,process_file,2048,3932,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/2xSkylake8180/00012,12,2xSkylake8180,14.02429747581482,0,32,13.08,13.0,2.477e-06,0.07609,0.003694,0.00163,0.002901,6.9e-07,3.862,6.657,1.355,0.3819,0.2229,0.05815,2.211,0.05761,1.322,0.05493,0.0572,0.04928,0.05289,1.24,0.115,0.4237,0.7915,4.941,0.2433,0.08797,0.04959,pepper_diagnostics/p_p__Z/2xSkylake8180/00012/z0j/timers.csv,0.05097,1967356252,1453.3052702937098,0.717244766451679,8052736,7979400,2727001,pepper_diagnostics/p_p__Z/2xSkylake8180/00012/event_data.hdf5,1.6143581510681587e-06,619441.2307692308
p p -> Z,/projects/AtlasESP/data/pp_ttjets/pepper_data/z0j.csv,process_file,3072,2752,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/2xSkylake8180/00013,13,2xSkylake8180,14.024438381195068,0,48,13.26,13.2,2.329e-06,0.05559,0.003433,0.001278,0.002926,8.2e-07,4.564,6.355,1.25,0.3263,0.2079,0.05535,2.773,0.0527,1.469,0.0541,0.06103,0.04764,0.05101,1.144,0.1064,0.3733,1.147,4.283,0.2001,0.07757,0.04797,pepper_diagnostics/p_p__Z/2xSkylake8180/00013/z0j/timers.csv,0.05168,2068712452,1455.6657973630447,0.7002765061886045,8454144,8377390,2867552,pepper_diagnostics/p_p__Z/2xSkylake8180/00013/event_data.hdf5,1.561364462209302e-06,640465.4545454546
p p -> Z,/projects/AtlasESP/data/pp_ttjets/pepper_data/z0j.csv,process_file,3584,2752,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/2xSkylake8180/00014,14,2xSkylake8180,15.027891635894775,0,56,14.74,14.66,2.233e-06,0.05827,0.02332,0.001476,0.002883,8.56e-07,4.211,7.618,1.523,0.4375,0.2527,0.07053,2.427,0.06498,1.403,0.06477,0.06294,0.05917,0.06359,1.392,0.1302,0.4203,1.315,5.263,0.2867,0.08943,0.06035,pepper_diagnostics/p_p__Z/2xSkylake8180/00014/z0j/timers.csv,0.06066,2408854300,1452.8397731200896,0.6480527202240024,9863168,9773353,3339002,pepper_diagnostics/p_p__Z/2xSkylake8180/00014/event_data.hdf5,1.4863378581810632e-06,672794.5429740791
p p -> Z,/projects/AtlasESP/data/pp_ttjets/pepper_data/z0j.csv,process_file,7168,1926,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/2xSkylake8180/00015,15,2xSkylake8180,22.030506134033203,0,112,21.47,21.41,2.179e-06,0.06395,0.002313,0.001465,0.002414,7.94e-07,5.371,11.86,2.126,0.5326,0.3624,0.4,3.25,0.09032,1.57,0.08209,0.09988,0.08809,0.08906,1.935,0.1912,0.4702,1.831,8.701,0.3197,0.1206,0.09122,pepper_diagnostics/p_p__Z/2xSkylake8180/00015/z0j/timers.csv,0.09674,3379353820,1456.0700486251646,0.5480429682117814,13805568,13679916,4684400,pepper_diagnostics/p_p__Z/2xSkylake8180/00015/event_data.hdf5,1.550823551772734e-06,644818.6828584773
p p -> Z,/projects/AtlasESP/data/pp_ttjets/pepper_data/z0j.csv,process_file,8192,1348,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/2xSkylake8180/00016,16,2xSkylake8180,15.025380849838257,0,32,14.08,14.02,2.175e-06,0.05655,0.002215,0.00134,0.001755,7.4e-07,4.971,7.651,0.8012,0.2793,0.1049,0.03617,3.107,0.02548,1.727,0.02304,0.02256,0.01683,0.02605,0.7398,0.06144,0.3853,1.112,5.523,0.1836,0.06939,0.02588,pepper_diagnostics/p_p__Z/2xSkylake8180/00016/z0j/timers.csv,0.02073,2692435660,1450.4434019362327,0.612227187904896,11042816,10941839,3732101,pepper_diagnostics/p_p__Z/2xSkylake8180/00016/event_data.hdf5,1.2696036952893175e-06,787647.3609129814
p p -> Z,/projects/AtlasESP/data/pp_ttjets/pepper_data/z0j.csv,process_file,12288,944,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/2xSkylake8180/00017,17,2xSkylake8180,16.02770733833313,0,48,15.05,14.98,2.311e-06,0.05833,0.006028,0.001329,0.001761,8.42e-07,5.688,8.047,0.7043,0.235,0.09581,0.03271,3.6,0.02286,1.957,0.02399,0.02335,0.0158,0.02404,0.6516,0.05275,0.3583,1.102,5.882,0.1563,0.05481,0.0235,pepper_diagnostics/p_p__Z/2xSkylake8180/00017/z0j/timers.csv,0.01852,2841259420,1456.9293655202364,0.5979397227748529,11599872,11494767,3938405,pepper_diagnostics/p_p__Z/2xSkylake8180/00017/event_data.hdf5,1.2913935602048022e-06,774357.2763684914
p p -> Z,/projects/AtlasESP/data/pp_ttjets/pepper_data/z0j.csv,process_file,14336,944,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/2xSkylake8180/00018,18,2xSkylake8180,17.028865098953247,0,56,16.99,16.93,3.122e-06,0.06216,0.00163,0.001493,0.001817,1.066e-06,5.846,9.703,0.7659,0.2659,0.106,0.03782,3.572,0.02526,2.131,0.02682,0.02409,0.01709,0.02638,0.706,0.05984,0.4069,1.142,7.332,0.1803,0.05905,0.02628,pepper_diagnostics/p_p__Z/2xSkylake8180/00018/z0j/timers.csv,0.02077,3304761940,1452.7265314070748,0.5532652071650174,13533184,13409631,4580977,pepper_diagnostics/p_p__Z/2xSkylake8180/00018/event_data.hdf5,1.2509990258020582e-06,799361.1340815121
p p -> Z,/projects/AtlasESP/data/pp_ttjets/pepper_data/z0j.csv,process_file,28672,396,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/2xSkylake8180/00019,19,2xSkylake8180,21.030189514160156,0,112,20.25,19.36,4.037e-06,0.07796,0.8077,0.002033,0.002841,1.242e-06,3.718,14.39,0.5928,0.2362,0.08897,0.162,2.454,0.02174,1.138,0.0222,0.0194,0.01916,0.02343,0.5361,0.05673,3.011,1.161,9.466,0.1552,0.05465,0.0262,pepper_diagnostics/p_p__Z/2xSkylake8180/00019/z0j/timers.csv,0.01982,2776984468,1454.972835975732,0.6042274069945206,11354112,11250749,3849348,pepper_diagnostics/p_p__Z/2xSkylake8180/00019/event_data.hdf5,1.705109126984127e-06,586472.7272727273
p p -> Z,/projects/AtlasESP/data/pp_ttjets/pepper_data/z0j.csv,process_file,32768,396,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/2xSkylake8180/00020,20,2xSkylake8180,18.028969526290894,0,32,17.33,17.26,3.569e-06,0.06832,0.00383,0.001662,0.001768,8.37e-07,5.719,10.34,0.609,0.3415,0.06427,0.09871,3.744,0.0151,1.903,0.01397,0.01128,0.005614,0.01512,0.5673,0.04168,1.646,1.299,6.631,0.2542,0.06725,0.01996,pepper_diagnostics/p_p__Z/2xSkylake8180/00020/z0j/timers.csv,0.009857,3173537572,1454.9106841763771,0.5651967551550506,12976128,12857698,4399022,pepper_diagnostics/p_p__Z/2xSkylake8180/00020/event_data.hdf5,1.3301348445391415e-06,751803.4762456546
p p -> Z,/projects/AtlasESP/data/pp_ttjets/pepper_data/z0j.csv,process_file,49152,237,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/2xSkylake8180/00021,21,2xSkylake8180,19.031466960906982,0,48,18.92,18.82,3.648e-06,0.06956,0.02663,0.001663,0.002764,1.723e-06,5.504,12.35,0.5331,0.232,0.04753,0.06867,3.55,0.01092,1.894,0.01267,0.0104,0.005696,0.01117,0.4976,0.03549,1.656,1.128,8.786,0.1636,0.04585,0.02247,pepper_diagnostics/p_p__Z/2xSkylake8180/00021/z0j/timers.csv,0.008581,2853669580,1457.0720943455358,0.5966791759054025,11649024,11543506,3955662,pepper_diagnostics/p_p__Z/2xSkylake8180/00021/event_data.hdf5,1.615585992440225e-06,618970.4569606801
p p -> Z,/projects/AtlasESP/data/pp_ttjets/pepper_data/z0j.csv,process_file,57344,118,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/2xSkylake8180/00022,22,2xSkylake8180,10.020896673202515,0,56,9.4,9.299,4.009e-06,0.07568,0.02195,0.001695,0.002854,1.387e-06,2.884,5.955,0.2376,0.1119,0.02602,0.03459,1.792,0.00593,1.061,0.006995,0.005085,0.003237,0.006049,0.2209,0.01673,1.028,0.6715,3.838,0.07908,0.02291,0.009886,pepper_diagnostics/p_p__Z/2xSkylake8180/00022/z0j/timers.csv,0.00427,1647123028,1448.1376810817092,0.7818185674335112,6766592,6704544,2283131,pepper_diagnostics/p_p__Z/2xSkylake8180/00022/event_data.hdf5,1.374251617357748e-06,727668.7815894183
p p -> Z,/projects/AtlasESP/data/pp_ttjets/pepper_data/z0j.csv,process_file,114688,118,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/2xSkylake8180/00023,23,2xSkylake8180,17.027007341384888,0,112,16.86,16.72,4.237e-06,0.09482,0.03561,0.001987,0.001978,1.429e-06,4.268,11.64,0.4395,0.1567,0.06882,0.06231,2.878,0.01139,1.307,0.01055,0.01998,0.007299,0.02492,0.409,0.03045,2.399,1.635,6.807,0.09779,0.03546,0.02332,pepper_diagnostics/p_p__Z/2xSkylake8180/00023/z0j/timers.csv,0.008353,3325323796,1461.2746127521916,0.5539213514400174,13533184,13411485,4609453,pepper_diagnostics/p_p__Z/2xSkylake8180/00023/event_data.hdf5,1.2354816131961258e-06,809400.9569377991
p p -> Z j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z1j.csv,process_file,32,10000,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00024,24,2xSkylake8180,10.018177509307861,0,32,9.02,8.665,2.083e-06,0.3537,0.0004593,0.001316,0.002753,9.64e-07,2.437,0.7614,2.809,0.648,0.7094,0.1205,0.5658,0.2859,0.4197,0.2673,0.3067,0.1419,0.2681,2.539,0.2701,0.3463,0.1684,0.0748,0.3447,0.1609,0.1402,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00024/z1j/timers.csv,0.1562,17556340,380.2573390005315,2.615418580784921,320000,313245,19874,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00024/event_data.hdf5,2.7078124999999996e-05,36930.17888055396
p p -> Z j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z1j.csv,process_file,48,10000,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00025,25,2xSkylake8180,13.021503925323486,0,48,12.4,12.34,2.23e-06,0.05481,0.0009297,0.00134,0.002962,6.24e-07,3.458,1.028,4.08,0.8881,1.029,0.1729,0.7956,0.4176,0.5663,0.3808,0.4511,0.2058,0.3941,3.686,0.3936,0.4798,0.1899,0.09299,0.4651,0.2201,0.2003,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00025/z1j/timers.csv,0.2207,26372036,380.85459843629775,2.136545353708891,480000,469671,29860,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00025/event_data.hdf5,2.5708333333333333e-05,38897.89303079417
p p -> Z j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z1j.csv,process_file,56,10000,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00026,26,2xSkylake8180,13.020761489868164,0,56,12.76,12.7,2.49e-06,0.05702,0.002626,0.001412,0.00272,6.85e-07,3.543,1.11,4.131,0.9217,1.044,0.1766,0.8174,0.4288,0.5754,0.3901,0.4604,0.2016,0.4062,3.742,0.3891,0.5067,0.2066,0.1116,0.4817,0.2404,0.1966,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00026/z1j/timers.csv,0.2302,31131884,385.8339003954358,1.9904155929660647,560000,547986,35286,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00026/event_data.hdf5,2.2678571428571428e-05,44094.48818897638
p p -> Z j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z1j.csv,process_file,112,8000,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00027,27,2xSkylake8180,21.02929449081421,0,112,20.42,20.36,2.247e-06,0.06348,0.000965,0.001395,0.00287,7.07e-07,5.331,1.601,7.042,1.444,1.772,0.316,1.003,0.7073,0.8168,0.6861,0.7212,0.3327,0.6877,6.357,0.6842,0.7737,0.2114,0.1699,0.7257,0.3611,0.3541,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00027/z1j/timers.csv,0.3445,49198044,380.8745135729961,1.5635704407525575,896000,876705,55734,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00027/event_data.hdf5,2.2723214285714284e-05,44007.858546168965
p p -> Z j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z1j.csv,process_file,128,6400,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00028,28,2xSkylake8180,7.015731573104858,0,32,6.083,6.024,2.112e-06,0.05264,0.00564,0.001287,0.002662,6.5e-07,2.022,0.6785,1.706,0.4084,0.4093,0.07245,0.7242,0.1757,0.3935,0.164,0.2109,0.08201,0.1589,1.545,0.1616,0.2206,0.149,0.1313,0.2229,0.0978,0.08657,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00028/z1j/timers.csv,0.09648,45142196,381.9715416313391,1.637705207697437,819200,801660,51108,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00028/event_data.hdf5,7.353515625e-06,135989.37583001328
p p -> Z j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z1j.csv,process_file,192,6400,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00029,29,2xSkylake8180,9.016859769821167,0,48,8.442,8.383,2.572e-06,0.05713,0.0007112,0.001317,0.00184,7.4e-07,2.772,0.9039,2.481,0.5402,0.578,0.1002,0.964,0.242,0.5937,0.223,0.2615,0.1165,0.2251,2.253,0.2281,0.304,0.1739,0.1809,0.2881,0.1342,0.1159,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00029/z1j/timers.csv,0.127,67530820,381.45075168328856,1.3363078985826498,1228800,1202597,76574,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00029/event_data.hdf5,6.822102864583333e-06,146582.36908028153
p p -> Z j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z1j.csv,process_file,224,6400,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00030,30,2xSkylake8180,10.018421173095703,0,56,9.328,9.269,2.594e-06,0.05783,0.0006845,0.0013,0.00173,7.34e-07,3.053,1.003,2.765,0.6002,0.6202,0.1108,1.102,0.261,0.6111,0.2417,0.2949,0.1311,0.2487,2.497,0.2686,0.3277,0.1861,0.2174,0.3206,0.1494,0.1282,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00030/z1j/timers.csv,0.1461,78549132,380.14473160081667,1.2349568895831953,1433600,1402804,89031,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00030/event_data.hdf5,6.465541294642857e-06,154666.0912719819
p p -> Z j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z1j.csv,process_file,448,5120,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00031,31,2xSkylake8180,17.02353549003601,0,112,16.06,15.97,2.606e-06,0.08665,0.001261,0.001508,0.002833,6.81e-07,4.574,1.695,5.068,1.051,1.189,0.3049,1.24,0.4785,0.7928,0.4777,0.5673,0.2219,0.5172,4.55,0.5181,0.6415,0.2504,0.3891,0.5674,0.2443,0.2373,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00031/z1j/timers.csv,0.261,125966380,381.4054894594193,0.9780341404667121,2293760,2244717,142900,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00031/event_data.hdf5,6.962367466517857e-06,143629.3049467752
p p -> Z j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z1j.csv,process_file,512,4096,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00032,32,2xSkylake8180,6.015804290771484,0,32,5.594,5.53,2.24e-06,0.05632,0.007217,0.001265,0.002929,7.15e-07,2.504,0.8388,1.113,0.2884,0.2677,0.05058,1.322,0.1105,0.6155,0.1094,0.1209,0.04986,0.1066,1.007,0.1057,0.1541,0.1651,0.2741,0.1577,0.07242,0.05713,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00032/z1j/timers.csv,0.05733,114948068,380.35505974877066,1.0216176932034386,2097152,2052286,130325,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00032/event_data.hdf5,2.6369094848632814e-06,379231.82640144665
p p -> Z j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z1j.csv,process_file,768,3276,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00033,33,2xSkylake8180,7.01457667350769,0,48,6.294,6.234,2.161e-06,0.05535,0.002954,0.001315,0.00263,6.65e-07,2.895,0.9358,1.248,0.2868,0.2993,0.0563,1.499,0.1165,0.7927,0.1184,0.1261,0.05647,0.1152,1.132,0.1156,0.1594,0.1696,0.3247,0.1523,0.07378,0.05973,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00033/z1j/timers.csv,0.05996,138304692,381.6782324301655,0.9340786782504977,2515968,2462384,156869,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00033/event_data.hdf5,2.4777739621489618e-06,403588.0654475458
p p -> Z j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z1j.csv,process_file,896,3276,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00034,34,2xSkylake8180,8.017460107803345,0,56,7.153,7.072,2.255e-06,0.05849,0.02154,0.001356,0.001761,7.14e-07,3.22,1.088,1.436,0.3361,0.3351,0.06537,1.743,0.1353,0.78,0.1304,0.1513,0.06645,0.1328,1.304,0.1318,0.1843,0.187,0.3966,0.1832,0.08234,0.06961,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00034/z1j/timers.csv,0.0697,160426700,379.52096340132425,0.8624400178511441,2935296,2872203,181960,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00034/event_data.hdf5,2.409297052154195e-06,415058.82352941175
p p -> Z j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z1j.csv,process_file,1792,2621,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00035,35,2xSkylake8180,10.016284227371216,0,112,9.981,9.899,2.284e-06,0.06617,0.01274,0.001419,0.001867,7.45e-07,3.694,1.694,2.375,0.534,0.5708,0.1132,1.701,0.2293,0.8625,0.213,0.2309,0.1095,0.2257,2.148,0.227,0.279,0.2806,0.6741,0.2959,0.1231,0.1142,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00035/z1j/timers.csv,0.1143,257386276,380.5615474172826,0.6827188704940085,4696832,4596593,291929,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00035/event_data.hdf5,2.1075908186624512e-06,474475.4015557128
p p -> Z j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z1j.csv,process_file,2048,2621,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00036,36,2xSkylake8180,8.016027450561523,0,32,7.914,7.835,2.18e-06,0.05501,0.0226,0.001329,0.001667,6.59e-07,4.666,1.492,0.8488,0.3156,0.1866,0.03834,3.006,0.07988,1.29,0.06761,0.07569,0.03164,0.07189,0.7696,0.07927,0.1241,0.2802,0.6167,0.1958,0.07509,0.04401,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00036/z1j/timers.csv,0.03582,296782444,383.9485032627759,0.6412777011755343,5367808,5253288,336609,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00036/event_data.hdf5,1.459627468046547e-06,685106.3178047225
p p -> Z j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z1j.csv,process_file,3072,1835,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00037,37,2xSkylake8180,9.017040491104126,0,48,8.1,8.025,2.242e-06,0.05559,0.01794,0.001477,0.001703,6.87e-07,4.903,1.518,0.8326,0.2598,0.1811,0.03482,3.193,0.07695,1.348,0.07013,0.07204,0.0317,0.07163,0.7573,0.07535,0.1164,0.2745,0.6238,0.1601,0.06225,0.03693,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00037/z1j/timers.csv,0.03402,311944604,384.3176653373535,0.6260438476975156,5637120,5516210,353869,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00037/event_data.hdf5,1.4235992847411445e-06,702444.8598130841
p p -> Z j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z1j.csv,process_file,3584,1835,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00038,38,2xSkylake8180,10.019548892974854,0,56,9.44,9.363,2.418e-06,0.06149,0.01464,0.001453,0.001892,8.06e-07,5.663,1.87,0.9631,0.3003,0.1984,0.04408,3.764,0.08263,1.496,0.07621,0.08309,0.03567,0.08019,0.8814,0.0817,0.1304,0.3473,0.8925,0.1878,0.06998,0.04199,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00038/z1j/timers.csv,0.03903,363862932,384.3005284251575,0.5796496812656853,6576640,6435425,412793,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00038/event_data.hdf5,1.4236753114052158e-06,702407.3480721992
p p -> Z j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z1j.csv,process_file,7168,1284,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00039,39,2xSkylake8180,12.019617319107056,0,112,11.86,11.79,2.44e-06,0.06814,0.004093,0.001549,0.001875,7.89e-07,6.651,2.528,1.366,0.3813,0.3046,0.09708,4.253,0.119,1.804,0.1033,0.1421,0.05684,0.1084,1.24,0.1255,0.1642,0.4211,1.191,0.2262,0.08605,0.06853,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00039/z1j/timers.csv,0.05878,503389292,379.8799330348855,0.48729226695350736,9203712,9008211,571095,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00039/event_data.hdf5,1.2810048815086781e-06,780637.1501272265
p p -> Z j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z1j.csv,process_file,8192,899,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00040,40,2xSkylake8180,11.02048134803772,0,32,10.18,9.083,2.267e-06,0.05766,1.035,0.001373,0.002669,7.26e-07,6.283,1.78,0.5074,0.2534,0.09709,0.02354,4.274,0.03915,1.846,0.03076,0.03117,0.01102,0.03417,0.4637,0.04376,0.07248,0.322,0.8006,0.1527,0.07021,0.0303,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00040/z1j/timers.csv,0.01404,404757716,381.61355796365547,0.5459574750129482,7364608,7206769,459104,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00040/event_data.hdf5,1.233331088362069e-06,810812.2866894199
p p -> Z j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z1j.csv,process_file,12288,629,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00041,41,2xSkylake8180,9.019114255905151,0,48,8.933,8.846,2.904e-06,0.06184,0.02356,0.001386,0.002832,1.182e-06,6.093,1.882,0.4446,0.2071,0.08608,0.02418,4.103,0.03465,1.841,0.03008,0.02873,0.01079,0.03058,0.4079,0.03679,0.07049,0.42,0.811,0.127,0.05461,0.0253,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00041/z1j/timers.csv,0.01277,423445108,380.40141510046226,0.5320992206918055,7729152,7563941,480311,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00041/event_data.hdf5,1.1444981286433493e-06,873745.4216595071
p p -> Z j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z1j.csv,process_file,14336,629,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00042,42,2xSkylake8180,11.019940376281738,0,56,10.14,10.07,3.458e-06,0.06593,0.004144,0.001587,0.002754,9.74e-07,6.894,2.2,0.486,0.244,0.09717,0.02376,4.757,0.03896,1.964,0.03471,0.03552,0.01234,0.03389,0.4442,0.04172,0.08261,0.5054,0.9695,0.16,0.05693,0.02695,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00042/z1j/timers.csv,0.01486,501184060,385.99307627198954,0.49603253069137204,9017344,8824078,568523,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00042/event_data.hdf5,1.1167368129684307e-06,895466.137040715
p p -> Z j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z1j.csv,process_file,28672,264,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00043,43,2xSkylake8180,9.017999172210693,0,112,8.74,7.642,4.15e-06,0.08404,1.01,0.001926,0.001931,1.338e-06,4.829,2.013,0.3895,0.1791,0.07693,0.02224,3.339,0.03418,1.34,0.02712,0.03146,0.01104,0.0316,0.3536,0.0359,0.05731,0.3883,1.011,0.1178,0.03868,0.02251,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00043/z1j/timers.csv,0.01386,414453412,380.355707258107,0.5376202105823249,7569408,7407510,470194,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00043/event_data.hdf5,1.0095901819534634e-06,990500.9159905782
p p -> Z j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z1j.csv,process_file,32768,264,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00044,44,2xSkylake8180,10.018803119659424,0,32,9.718,9.645,3.371e-06,0.06688,0.002978,0.001854,0.001739,9.29e-07,7.039,1.825,0.4128,0.2422,0.06458,0.01956,4.8,0.0278,2.136,0.01755,0.02229,0.0039,0.02422,0.38,0.03275,0.05633,0.4121,0.8578,0.1423,0.07502,0.02485,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00044/z1j/timers.csv,0.006454,473598204,380.1396920815043,0.5027924714952341,8650752,8467522,537230,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00044/event_data.hdf5,1.114931973544034e-06,896915.7076205289
p p -> Z j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z1j.csv,process_file,49152,158,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00045,45,2xSkylake8180,10.020174980163574,0,48,9.509,9.427,3.926e-06,0.07415,0.00366,0.001747,0.001805,1.153e-06,6.214,2.648,0.3,0.1657,0.04779,0.01334,4.281,0.01932,1.853,0.01532,0.01894,0.003069,0.01689,0.2776,0.0224,0.0529,0.495,1.658,0.099,0.04952,0.01713,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00045/z1j/timers.csv,0.005207,432343572,386.6191659988432,0.534903529528048,7766016,7601741,490477,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00045/event_data.hdf5,1.2138785189214134e-06,823805.6645804604
p p -> Z j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z1j.csv,process_file,57344,79,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00046,46,2xSkylake8180,6.018146276473999,0,56,5.577,4.8,3.878e-06,0.08431,0.6864,0.001749,0.001816,1.539e-06,3.411,1.098,0.143,0.08712,0.02889,0.007268,2.376,0.01006,0.987,0.008541,0.01253,0.002013,0.01202,0.1315,0.01155,0.03181,0.2904,0.5013,0.05412,0.02386,0.0091,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00046/z1j/timers.csv,0.002762,244077348,374.07317940828557,0.6894628165250182,4530176,4433924,276803,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00046/event_data.hdf5,1.0595614828209765e-06,943786.6666666666
p p -> Z j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z1j.csv,process_file,114688,79,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00047,47,2xSkylake8180,11.019051313400269,0,112,10.26,10.12,3.599e-06,0.1062,0.02372,0.001976,0.001948,1.728e-06,5.92,3.564,0.2886,0.1519,0.1142,0.03012,4.116,0.04223,1.622,0.01695,0.04635,0.005467,0.06388,0.2679,0.02064,0.4478,1.106,1.116,0.08827,0.03474,0.0288,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00047/z1j/timers.csv,0.005939,505767908,387.6555742420107,0.4958474988697426,9060352,8865381,573725,pepper_diagnostics/p_p__Z_j/2xSkylake8180/00047/event_data.hdf5,1.1169543964737792e-06,895291.6996047433
p p -> Z j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z2j.csv,process_file,32,5000,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00048,48,2xSkylake8180,9.018190860748291,0,32,7.995,6.433,2.635e-06,1.561,0.0002378,0.00142,0.003237,7.71e-07,3.448,0.3062,1.376,0.3142,0.373,0.05501,1.193,0.3693,0.5835,0.3373,0.3917,0.1189,0.3499,1.255,0.1212,0.1625,0.07798,0.006524,0.1664,0.08005,0.06656,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00048/z2j/timers.csv,0.07039,2303564,142.85066139476365,3.088606231536335,160000,153632,2111,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00048/event_data.hdf5,4.020625e-05,24871.755013213122
p p -> Z j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z2j.csv,process_file,48,5000,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00049,49,2xSkylake8180,10.01791524887085,0,48,9.004,8.933,2.154e-06,0.06928,0.000183,0.001035,0.002977,5.21e-07,4.49,0.4035,2.119,0.4485,0.5641,0.08289,1.327,0.5441,0.7289,0.5082,0.5488,0.1775,0.5178,1.933,0.1868,0.2228,0.08356,0.008824,0.2345,0.119,0.09317,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00049/z2j/timers.csv,0.09936,3452796,144.55565375537344,2.5390238525256814,240000,230570,3202,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00049/event_data.hdf5,3.722083333333333e-05,26866.674129631705
p p -> Z j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z2j.csv,process_file,56,5000,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00050,50,2xSkylake8180,11.018444299697876,0,56,10.79,10.72,1.948e-06,0.07366,0.0002893,0.001541,0.002699,5.29e-07,5.175,0.9953,2.312,0.5093,0.6715,0.09515,1.423,0.6412,0.8509,0.5799,0.6727,0.2093,0.6382,2.101,0.211,0.2616,0.09618,0.5323,0.2703,0.1266,0.1116,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00050/z2j/timers.csv,0.1186,4076796,147.08815134996934,2.373247581474825,280000,268932,3802,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00050/event_data.hdf5,3.828571428571429e-05,26119.402985074623
p p -> Z j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z2j.csv,process_file,112,4000,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00051,51,2xSkylake8180,16.024343490600586,0,112,15.04,14.92,3.119e-06,0.1147,0.000283,0.001502,0.001864,7.7e-07,7.256,0.6873,3.643,0.7064,1.038,0.153,1.757,0.9541,1.088,1.001,1.01,0.3169,0.9267,3.309,0.3341,0.386,0.09799,0.01868,0.3582,0.1743,0.1727,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00051/z2j/timers.csv,0.1665,6367412,145.27834405960203,1.8631861086668802,448000,430346,6013,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00051/event_data.hdf5,3.330357142857143e-05,30026.80965147453
p p -> Z j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z2j.csv,process_file,128,3200,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00052,52,2xSkylake8180,6.015673637390137,0,32,5.34,5.272,2.064e-06,0.06674,0.0003153,0.001504,0.002697,5.88e-07,3.217,0.2766,0.9047,0.2198,0.241,0.03586,1.55,0.2423,0.5614,0.2341,0.2566,0.07873,0.2269,0.8239,0.08083,0.1082,0.06449,0.01378,0.1184,0.05236,0.04803,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00052/z2j/timers.csv,0.04702,5636796,142.41282922074754,1.9290027060464918,409600,393403,5389,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00052/event_data.hdf5,1.287109375e-05,77693.47496206373
p p -> Z j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z2j.csv,process_file,192,3200,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00053,53,2xSkylake8180,8.016140222549438,0,48,7.362,7.292,2.11e-06,0.0683,0.0002203,0.00131,0.001824,6.68e-07,4.298,0.3878,1.369,0.2911,0.3564,0.05225,1.988,0.3456,0.7384,0.3304,0.3668,0.1134,0.3285,1.249,0.1199,0.1468,0.07763,0.03079,0.1523,0.0741,0.06376,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00053/z2j/timers.csv,0.06195,8556644,143.15756076494844,1.5794007915210777,614400,590066,8133,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00053/event_data.hdf5,1.1868489583333334e-05,84256.71969281405
p p -> Z j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z2j.csv,process_file,224,3200,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00054,54,2xSkylake8180,9.017276525497437,0,56,8.118,8.045,1.922e-06,0.07143,0.00032,0.001271,0.002676,5.26e-07,4.701,0.4538,1.511,0.3205,0.3982,0.06023,2.117,0.3773,0.8279,0.3637,0.4135,0.1262,0.3775,1.381,0.1306,0.1654,0.08751,0.05045,0.1705,0.07611,0.0732,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00054/z2j/timers.csv,0.06983,10015260,144.84344635680102,1.4710138175540743,716800,688421,9589,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00054/event_data.hdf5,1.1223493303571429e-05,89098.81914232443
p p -> Z j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z2j.csv,process_file,448,2560,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00055,55,2xSkylake8180,12.019854545593262,0,112,11.04,10.95,2.08e-06,0.08614,0.0003618,0.001503,0.002782,5.65e-07,5.744,0.6481,2.382,0.4949,0.6639,0.1004,2.039,0.6237,0.9211,0.5851,0.6392,0.2004,0.6074,2.168,0.214,0.2423,0.1047,0.07357,0.2507,0.1169,0.1266,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00055/z2j/timers.csv,0.1086,16055108,144.50138789978453,1.1613607188955257,1146880,1101627,15304,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00055/event_data.hdf5,9.547642299107142e-06,104737.899543379
p p -> Z j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z2j.csv,process_file,512,2048,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00056,56,2xSkylake8180,6.013432025909424,0,32,5.59,5.522,2.098e-06,0.06661,0.0003646,0.001258,0.001656,4.47e-07,4.058,0.3456,0.5636,0.1483,0.1545,0.02261,2.627,0.1519,0.7441,0.1439,0.159,0.04754,0.1441,0.5128,0.05076,0.06897,0.07548,0.05908,0.08318,0.03657,0.028,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00056/z2j/timers.csv,0.02673,14492492,143.5342740337368,1.2112818765984452,1048576,1007338,13900,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00056/event_data.hdf5,5.266189575195313e-06,189890.61934081855
p p -> Z j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z2j.csv,process_file,768,1638,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00057,57,2xSkylake8180,7.014588117599487,0,48,6.326,6.255,2.256e-06,0.06817,0.0004166,0.001379,0.002691,7.28e-07,4.469,0.3892,0.7249,0.1662,0.1901,0.02979,2.822,0.1834,0.8317,0.1745,0.1795,0.05873,0.1757,0.6594,0.06549,0.07924,0.07839,0.06749,0.08958,0.0426,0.03342,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00057/z2j/timers.csv,0.0321,17719108,145.56122780180573,1.1126833111689691,1257984,1208288,16909,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00057/event_data.hdf5,4.9722413003663e-06,201116.54676258995
p p -> Z j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z2j.csv,process_file,896,1638,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00058,58,2xSkylake8180,7.01456880569458,0,56,6.84,6.768,2.534e-06,0.07082,0.000358,0.001363,0.0027,8.98e-07,4.99,0.4244,0.6869,0.1685,0.1855,0.02826,3.258,0.1821,0.9147,0.1656,0.19,0.0603,0.179,0.6272,0.05971,0.08104,0.08826,0.07578,0.09423,0.03976,0.03417,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00058/z2j/timers.csv,0.03114,20636340,145.4222147290936,1.0303221395260451,1467648,1409593,19708,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00058/event_data.hdf5,4.611459968602826e-06,216851.06382978722
p p -> Z j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z2j.csv,process_file,1792,1310,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00059,59,2xSkylake8180,11.017523050308228,0,112,10.15,10.07,2.277e-06,0.08285,0.0005883,0.001424,0.001761,7.05e-07,7.022,0.6415,1.251,0.2884,0.3395,0.05617,4.419,0.3328,1.129,0.2978,0.3503,0.1038,0.32,1.14,0.1107,0.1292,0.1202,0.1068,0.1581,0.06584,0.06398,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00059/z2j/timers.csv,0.05683,32300036,142.56632567687737,0.8067828728354571,2347520,2254751,30904,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00059/event_data.hdf5,4.289633315158124e-06,233120.1588877855
p p -> Z j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z2j.csv,process_file,2048,1310,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00060,60,2xSkylake8180,9.0193452835083,0,32,8.466,8.397,2.217e-06,0.0674,0.0005219,0.001457,0.002854,8.27e-07,6.943,0.5557,0.4276,0.1923,0.1084,0.01927,5.068,0.1095,1.406,0.09533,0.1031,0.02978,0.1057,0.3877,0.03988,0.04858,0.125,0.1073,0.1184,0.04669,0.02689,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00060/z2j/timers.csv,0.01784,37403884,144.66157191950893,0.7604527048555336,2682880,2576819,35826,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00060/event_data.hdf5,3.1298455391221377e-06,319504.5849708229
p p -> Z j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z2j.csv,process_file,3072,917,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00061,61,2xSkylake8180,9.017807722091675,0,48,8.845,8.772,2.243e-06,0.07039,0.0004861,0.001264,0.002666,5.55e-07,7.332,0.5734,0.4263,0.1616,0.1072,0.01958,5.33,0.1093,1.54,0.09548,0.1024,0.02963,0.1029,0.3892,0.03717,0.04542,0.1241,0.1122,0.09859,0.03853,0.02411,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00061/z2j/timers.csv,0.01676,38963884,143.59093345674142,0.7388774765447962,2817024,2705124,37355,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00061/event_data.hdf5,3.113924482006543e-06,321138.1668946649
p p -> Z j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z2j.csv,process_file,3584,917,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00062,62,2xSkylake8180,13.020167827606201,0,56,12.76,12.68,2.226e-06,0.0735,0.0006147,0.001307,0.002749,9.73e-07,11.09,0.6502,0.4608,0.1748,0.1155,0.02125,8.715,0.1161,1.852,0.1048,0.1272,0.03294,0.1146,0.4219,0.03897,0.05129,0.145,0.131,0.1068,0.04087,0.02681,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00062/z2j/timers.csv,0.01844,46462348,146.60170376077252,0.6911493742381478,3286528,3157251,44502,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00062/event_data.hdf5,3.85817494936906e-06,259189.90536277604
p p -> Z j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z2j.csv,process_file,7168,642,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00063,63,2xSkylake8180,18.02578067779541,0,112,17.93,17.84,2.27e-06,0.08734,0.0009511,0.00159,0.001829,6.68e-07,15.19,0.9986,0.7968,0.2831,0.1924,0.09689,11.05,0.2125,2.756,0.1781,0.661,0.05627,0.2368,0.7191,0.07766,0.148,0.1916,0.2057,0.1594,0.05133,0.07197,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00063/z2j/timers.csv,0.03188,64269892,144.97528041456678,0.5810072104302276,4601856,4420897,61602,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00063/event_data.hdf5,3.876696706720071e-06,257951.56950672643
p p -> Z j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z2j.csv,process_file,8192,449,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00064,64,2xSkylake8180,13.021233081817627,0,32,12.46,12.39,2.381e-06,0.06999,0.0006377,0.001188,0.001774,9.4e-07,11.17,0.6549,0.259,0.1707,0.0602,0.0148,8.488,0.06323,2.382,0.04455,0.113,0.01091,0.05775,0.2368,0.02225,0.02419,0.1484,0.1309,0.09858,0.05013,0.02182,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00064/z2j/timers.csv,0.007632,51566196,145.52537426780574,0.651164991697133,3678208,3532889,49435,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00064/event_data.hdf5,3.368488133351893e-06,296869.0879741727
p p -> Z j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z2j.csv,process_file,12288,314,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00065,65,2xSkylake8180,10.020029783248901,0,48,9.862,9.782,2.755e-06,0.07575,0.0006369,0.00155,0.001789,1.056e-06,8.581,0.6871,0.2452,0.14,0.05288,0.01328,6.191,0.05721,2.124,0.04586,0.08862,0.01139,0.05244,0.2255,0.01972,0.02449,0.1552,0.1297,0.08256,0.03943,0.01792,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00065/z2j/timers.csv,0.007273,53334196,143.4918289540659,0.6316198764802948,3858432,3705842,51152,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00065/event_data.hdf5,2.535226744957537e-06,394442.0363933756
p p -> Z j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z2j.csv,process_file,14336,314,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00066,66,2xSkylake8180,13.022282838821411,0,56,12.51,12.43,2.853e-06,0.08213,0.0008169,0.001635,0.001804,1.193e-06,11.08,0.8022,0.2466,0.1576,0.05543,0.01385,8.249,0.05939,2.588,0.04886,0.06474,0.01152,0.05296,0.226,0.02057,0.02597,0.184,0.1594,0.1005,0.03816,0.0188,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00066/z2j/timers.csv,0.007831,64997892,149.99005902226907,0.5971933893670178,4501504,4326940,62377,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00066/event_data.hdf5,2.7612993346223838e-06,362148.35076428
p p -> Z j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z2j.csv,process_file,28672,132,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00067,67,2xSkylake8180,8.0160391330719,0,112,7.987,7.876,3.666e-06,0.1037,0.001242,0.001848,0.001968,1.352e-06,6.77,0.675,0.2081,0.1153,0.04126,0.01154,4.999,0.04933,1.576,0.03855,0.04202,0.009664,0.04681,0.1889,0.01921,0.01928,0.1799,0.144,0.07385,0.02555,0.01585,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00067/z2j/timers.csv,0.007445,53646196,147.18862679658486,0.6466796930784701,3784704,3635145,51437,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00067/event_data.hdf5,2.0810081845238095e-06,480536.31284916203
p p -> Z j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z2j.csv,process_file,32768,132,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00068,68,2xSkylake8180,10.018712520599365,0,32,9.809,9.716,3.327e-06,0.08326,0.006064,0.001583,0.002757,1.266e-06,8.488,0.7523,0.2235,0.1702,0.0423,0.01273,6.076,0.04843,2.238,0.02659,0.03853,0.003738,0.05147,0.2067,0.01678,0.01223,0.2835,0.1412,0.09461,0.05455,0.02102,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00068/z2j/timers.csv,0.003979,59166044,142.0103487077827,0.5931622371008333,4325376,4151073,56721,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00068/event_data.hdf5,2.2462787050189394e-06,445180.7328118567
p p -> Z j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z2j.csv,process_file,49152,79,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00069,69,2xSkylake8180,10.019299268722534,0,48,9.826,9.731,3.879e-06,0.08984,0.0008959,0.001566,0.002791,1.627e-06,8.427,0.9613,0.1603,0.1149,0.0336,0.009055,6.236,0.03832,2.041,0.02381,0.03357,0.003347,0.04659,0.1487,0.01156,0.01141,0.4898,0.1305,0.06501,0.03536,0.01443,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00069/z2j/timers.csv,0.003243,53022196,141.6568858618685,0.6251411394964338,3883008,3724937,50802,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00069/event_data.hdf5,2.5060468585179324e-06,399034.83711848734
p p -> Z j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z2j.csv,process_file,57344,39,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00070,70,2xSkylake8180,6.01513409614563,0,56,5.794,5.692,3.702e-06,0.09793,0.0008077,0.001701,0.002717,1.584e-06,4.905,0.5985,0.08624,0.06145,0.0192,0.004925,3.647,0.02147,1.176,0.01314,0.01896,0.001775,0.02384,0.08038,0.005861,0.007732,0.297,0.09448,0.03623,0.01746,0.007741,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00070/z2j/timers.csv,0.001829,31468036,146.1496551993298,0.8367852816499466,2236416,2149176,30169,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00070/event_data.hdf5,2.5451436584249083e-06,392905.1300070274
p p -> Z j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z2j.csv,process_file,114688,39,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00071,71,2xSkylake8180,10.018297672271729,0,112,9.728,9.582,4.253e-06,0.1314,0.002681,0.001802,0.00195,1.309e-06,7.743,1.467,0.1587,0.1005,0.07288,0.009227,5.671,0.1152,1.696,0.02185,0.08148,0.004579,0.1487,0.1485,0.01029,0.03416,0.6714,0.1719,0.05888,0.02325,0.0183,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00071/z2j/timers.csv,0.003393,65728508,152.7145723655329,0.6045203707946878,4472832,4295017,63063,pepper_diagnostics/p_p__Z_j_j/2xSkylake8180/00071/event_data.hdf5,2.1422669127747256e-06,466795.24107701937
p p -> Z j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z3j.csv,process_file,32,1000,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00072,72,2xSkylake8180,5.0145487785339355,0,32,4.698,3.223,2.413e-06,1.473,0.000262,0.001231,0.001732,8.52e-07,2.572,0.05636,0.3095,0.06694,0.0874,0.01071,1.083,0.2459,0.4211,0.2343,0.2603,0.06483,0.231,0.285,0.02451,0.0319,0.01462,0.0005541,0.03702,0.016,0.01377,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00072/z3j/timers.csv,0.01393,135564,51.14568858009112,6.150671624116533,32000,29928,69,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00072/event_data.hdf5,0.00010071874999999999,9928.637914986039
p p -> Z j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z3j.csv,process_file,48,1000,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00073,73,2xSkylake8180,5.013053894042969,0,48,4.399,4.321,1.698e-06,0.07567,0.0002701,0.001429,0.001706,6.18e-07,3.337,0.0734,0.487,0.0925,0.1347,0.01645,1.211,0.3751,0.5089,0.3577,0.3807,0.1002,0.3631,0.4482,0.03882,0.04519,0.01542,0.0005475,0.04885,0.02377,0.01965,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00073/z3j/timers.csv,0.02025,135564,47.395343890289155,4.9732010774573805,48000,44937,94,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00073/event_data.hdf5,9.002083333333332e-05,11108.539689886602
p p -> Z j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z3j.csv,process_file,56,1000,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00074,74,2xSkylake8180,5.012204647064209,0,56,4.714,4.631,1.936e-06,0.08083,0.0003131,0.001321,0.00265,6.01e-07,3.567,0.08215,0.5169,0.1053,0.1485,0.01808,1.229,0.4039,0.5619,0.3729,0.4292,0.1076,0.4153,0.4775,0.03933,0.04958,0.01813,0.001091,0.05625,0.02571,0.02307,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00074/z3j/timers.csv,0.02231,255564,52.94584739139858,4.730374547939314,56000,52460,125,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00074/event_data.hdf5,8.269642857142857e-05,12092.420643489528
p p -> Z j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z3j.csv,process_file,112,800,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00075,75,2xSkylake8180,7.013064861297607,0,112,6.445,6.346,1.938e-06,0.09561,0.0002792,0.001406,0.002834,5.64e-07,4.689,0.1143,0.8281,0.1444,0.2455,0.0302,1.179,0.6501,0.7288,0.6108,0.6564,0.1764,0.6309,0.7615,0.06652,0.07265,0.01849,0.001359,0.07304,0.03602,0.03504,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00075/z3j/timers.csv,0.03501,255564,50.56328425878556,3.654749614316526,89600,83713,191,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00075/event_data.hdf5,7.082589285714286e-05,14119.130160731169
p p -> Z j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z3j.csv,process_file,128,640,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00076,76,2xSkylake8180,3.009558916091919,0,32,2.605,2.526,2.014e-06,0.07655,0.0003652,0.001331,0.001655,4.95e-07,2.081,0.04949,0.2115,0.0438,0.0547,0.00703,1.075,0.1581,0.3301,0.1503,0.158,0.04161,0.1466,0.195,0.01654,0.0206,0.01268,0.0009896,0.02435,0.01024,0.009084,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00076/z3j/timers.csv,0.009135,255564,50.67083051129942,3.8262846565206883,81920,76713,175,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00076/event_data.hdf5,3.08349609375e-05,32430.72050673001
p p -> Z j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z3j.csv,process_file,192,640,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00077,77,2xSkylake8180,4.010541200637817,0,48,3.477,3.395,2.181e-06,0.07974,0.0004849,0.001327,0.001798,6.05e-07,2.767,0.06959,0.2997,0.05872,0.07968,0.01011,1.387,0.2219,0.4334,0.2093,0.2265,0.05795,0.2064,0.2774,0.02233,0.02834,0.01498,0.001251,0.03224,0.01372,0.01261,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00077/z3j/timers.csv,0.01188,375564,53.46979067287585,3.2090782996527287,122880,114985,277,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00077/event_data.hdf5,2.7628580729166666e-05,36194.40353460972
p p -> Z j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z3j.csv,process_file,224,640,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00078,78,2xSkylake8180,5.012427568435669,0,56,4.14,4.057,2.01e-06,0.08094,0.0003281,0.001267,0.001833,6.1e-07,3.344,0.07936,0.3416,0.06637,0.08688,0.01112,1.74,0.2569,0.5037,0.2352,0.2709,0.06622,0.2425,0.3164,0.02512,0.03264,0.01717,0.001567,0.03673,0.01544,0.01402,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00078/z3j/timers.csv,0.0138,495564,49.8021877025342,2.8675452777597568,143360,134066,301,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00078/event_data.hdf5,2.8299386160714287e-05,35336.45550899679
p p -> Z j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z3j.csv,process_file,448,512,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00079,79,2xSkylake8180,6.012670516967773,0,112,5.253,5.149,2.515e-06,0.1002,0.000503,0.001825,0.001806,7.54e-07,4.035,0.1141,0.538,0.09883,0.1513,0.0205,1.642,0.4245,0.5885,0.4008,0.4233,0.1111,0.409,0.496,0.04198,0.0475,0.02081,0.002356,0.05166,0.02281,0.0242,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00079/z3j/timers.csv,0.02221,735564,51.91174880953546,2.3144030353295384,229376,214562,502,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00079/event_data.hdf5,2.2447858537946428e-05,44547.67916100214
p p -> Z j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z3j.csv,process_file,512,409,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00080,80,2xSkylake8180,4.0114405155181885,0,32,3.274,3.195,2.047e-06,0.07684,0.0004268,0.001463,0.001701,5.8e-07,2.867,0.0616,0.1358,0.0366,0.03582,0.00484,1.997,0.1014,0.4281,0.09757,0.104,0.02593,0.09961,0.1252,0.01059,0.01305,0.01539,0.001806,0.02208,0.008142,0.006309,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00080/z3j/timers.csv,0.005648,615564,48.479755129777004,2.3464413842568987,209408,195848,430,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00080/event_data.hdf5,1.5257296760391197e-05,65542.41001564945
p p -> Z j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z3j.csv,process_file,768,327,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00081,81,2xSkylake8180,4.01056432723999,0,48,3.673,3.592,2.226e-06,0.07833,0.0005768,0.00146,0.002776,7.99e-07,3.226,0.07074,0.153,0.03558,0.04148,0.005785,2.242,0.1199,0.4633,0.1152,0.1228,0.03166,0.118,0.141,0.01194,0.01444,0.01601,0.00186,0.01994,0.008618,0.006932,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00081/z3j/timers.csv,0.006343,735564,54.126218086942416,2.2585879827252806,251136,234974,573,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00081/event_data.hdf5,1.4303007135575944e-05,69915.36748329621
p p -> Z j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z3j.csv,process_file,896,327,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00082,82,2xSkylake8180,5.011436700820923,0,56,4.093,4.009,2.274e-06,0.08121,0.0004127,0.001369,0.002652,5.93e-07,3.608,0.07983,0.1666,0.03943,0.04419,0.006094,2.578,0.1234,0.4958,0.1118,0.1288,0.03362,0.1225,0.1542,0.0124,0.01596,0.01889,0.002395,0.02317,0.008862,0.007336,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00082/z3j/timers.csv,0.006622,855564,51.56907441155424,2.0436144294103133,292992,274139,636,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00082/event_data.hdf5,1.368296745303626e-05,73083.56198553255
p p -> Z j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z3j.csv,process_file,1792,262,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00083,83,2xSkylake8180,7.014013767242432,0,112,5.548,5.446,2.282e-06,0.09916,0.0002611,0.001848,0.00185,5.94e-07,4.788,0.123,0.2817,0.06211,0.07776,0.01099,3.193,0.2167,0.6575,0.1992,0.2366,0.05723,0.2101,0.2598,0.02194,0.02486,0.02603,0.003524,0.03556,0.01352,0.01299,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00083/z3j/timers.csv,0.01177,1335564,51.58178452921569,1.6125427022941916,469504,439189,1021,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00083/event_data.hdf5,1.1599475190839694e-05,86210.7969151671
p p -> Z j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z3j.csv,process_file,2048,262,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00084,84,2xSkylake8180,6.014291048049927,0,32,5.271,5.19,2.049e-06,0.07877,0.0001819,0.001372,0.001722,5.65e-07,4.866,0.11,0.09942,0.04721,0.0266,0.00401,3.816,0.08567,0.7197,0.06684,0.07446,0.01738,0.07713,0.09137,0.008052,0.008976,0.02657,0.003459,0.0288,0.0112,0.007163,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00084/z3j/timers.csv,0.004278,1455564,52.58646655012233,1.5234546724033982,536576,502263,1189,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00084/event_data.hdf5,9.672441555343513e-06,103386.51252408477
p p -> Z j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z3j.csv,process_file,3072,183,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00085,85,2xSkylake8180,6.014664888381958,0,48,5.974,5.888,2.226e-06,0.08285,0.0002375,0.001217,0.002779,7.13e-07,5.569,0.114,0.09698,0.04012,0.02658,0.00415,4.525,0.07832,0.7265,0.06605,0.07326,0.01739,0.07459,0.08944,0.007539,0.008649,0.02642,0.003349,0.02447,0.00906,0.006557,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00085/z3j/timers.csv,0.004046,1455564,50.239661358779884,1.457562795874288,562176,526163,1188,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00085/event_data.hdf5,1.04735883424408e-05,95478.26086956523
p p -> Z j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z3j.csv,process_file,3584,183,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00086,86,2xSkylake8180,6.014641046524048,0,56,5.765,5.678,2.261e-06,0.08419,0.000214,0.001306,0.001703,5.66e-07,5.321,0.1291,0.1093,0.04436,0.02894,0.004487,4.088,0.09007,0.8608,0.07518,0.08616,0.02117,0.08997,0.1011,0.008189,0.009876,0.03145,0.003906,0.02781,0.009679,0.006814,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00086/z3j/timers.csv,0.004741,1695564,50.46601381909332,1.3517089964122546,655872,613446,1393,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00086/event_data.hdf5,8.657177010148322e-06,115511.09545614653
p p -> Z j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z3j.csv,process_file,7168,128,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00087,87,2xSkylake8180,12.017693758010864,0,112,11.77,11.66,3.781e-06,0.1056,0.000274,0.001925,0.00192,1.4e-06,11.18,0.1761,0.1429,0.05657,0.03997,0.006853,8.689,0.1333,1.804,0.1348,0.2469,0.02841,0.1351,0.1314,0.01145,0.01301,0.0418,0.005858,0.03526,0.01073,0.01049,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00087/z3j/timers.csv,0.006344,2295564,49.06655513005103,1.1254956688695947,917504,857995,1897,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00087/event_data.hdf5,1.2708391462053571e-05,78688.16466552316
p p -> Z j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z3j.csv,process_file,8192,89,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00088,88,2xSkylake8180,6.0140540599823,0,32,5.833,5.746,2.655e-06,0.08395,0.0001724,0.001439,0.00169,9.74e-07,5.476,0.1319,0.0602,0.0439,0.01348,0.003356,4.196,0.05049,1.111,0.02871,0.03465,0.006188,0.04423,0.05576,0.004445,0.003813,0.03158,0.004005,0.02503,0.01261,0.006225,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00088/z3j/timers.csv,0.002541,1935564,50.225409541314974,1.285098674238976,729088,681524,1538,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00088/event_data.hdf5,7.881078827247192e-06,126886.18169161153
p p -> Z j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z3j.csv,process_file,12288,62,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00089,89,2xSkylake8180,8.01665997505188,0,48,7.607,7.516,2.869e-06,0.08769,0.0002437,0.001517,0.001754,1.249e-06,7.26,0.1443,0.04785,0.03573,0.01092,0.002986,5.977,0.04118,1.137,0.02821,0.03061,0.006165,0.03686,0.04422,0.003622,0.003526,0.033,0.004134,0.02103,0.009698,0.004978,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00089/z3j/timers.csv,0.002083,2055564,51.602580029087214,1.2792224572935529,761856,712073,1653,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00089/event_data.hdf5,9.865381384408602e-06,101364.55561468867
p p -> Z j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z3j.csv,process_file,14336,62,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00090,90,2xSkylake8180,7.016772031784058,0,56,6.441,6.341,3.545e-06,0.09569,0.0002623,0.002377,0.001976,1.631e-06,6.035,0.1623,0.06686,0.04428,0.01272,0.004066,4.713,0.05052,1.149,0.03197,0.03621,0.006508,0.04267,0.06226,0.004596,0.003923,0.0411,0.005696,0.02699,0.01062,0.006657,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00090/z3j/timers.csv,0.002812,2415564,52.91534629424146,1.1874020531400844,888832,830292,1982,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00090/event_data.hdf5,7.1340815812211984e-06,140172.2125847658
p p -> Z j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z3j.csv,process_file,28672,26,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00091,91,2xSkylake8180,7.016972064971924,0,112,6.275,6.149,3.685e-06,0.1202,0.0003767,0.001961,0.001885,1.438e-06,5.872,0.1714,0.04832,0.0298,0.009125,0.003339,4.668,0.03642,1.019,0.02438,0.07194,0.005585,0.04323,0.04465,0.003673,0.003475,0.08145,0.005939,0.01887,0.00648,0.004437,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00091/z3j/timers.csv,0.002209,1815564,47.50489792990275,1.228212313969456,745472,698680,1493,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00091/event_data.hdf5,8.248465401785715e-06,121234.67230443974
p p -> Z j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z3j.csv,process_file,32768,26,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00092,92,2xSkylake8180,7.01667857170105,0,32,6.897,6.794,3.379e-06,0.0983,0.000286,0.001731,0.001728,1.461e-06,6.466,0.2064,0.05387,0.04446,0.01093,0.003261,5.204,0.04957,1.108,0.01374,0.03107,0.002729,0.05473,0.05061,0.003261,0.002586,0.1072,0.006891,0.02472,0.01337,0.006358,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00092/z3j/timers.csv,0.001763,2295564,51.87136925369123,1.2016068726973055,851968,797442,1864,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00092/event_data.hdf5,7.974477914663461e-06,125400.05887547837
p p -> Z j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z3j.csv,process_file,49152,15,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00093,93,2xSkylake8180,7.017223358154297,0,48,6.529,6.418,3.861e-06,0.106,0.0004132,0.001538,0.002789,1.32e-06,6.082,0.2491,0.03784,0.02963,0.007673,0.002895,4.831,0.07669,1.066,0.01191,0.03374,0.00222,0.05764,0.03564,0.0022,0.002181,0.1327,0.00645,0.01667,0.008312,0.004637,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00093/z3j/timers.csv,0.001273,2055564,52.7649035470282,1.3029238012108215,737280,690737,1638,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00093/event_data.hdf5,8.704969618055556e-06,114876.90869429728
p p -> Z j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z3j.csv,process_file,57344,10,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00094,94,2xSkylake8180,5.015018939971924,0,56,4.791,4.671,4.006e-06,0.1146,0.0003843,0.001652,0.002822,1.321e-06,4.415,0.1955,0.02473,0.02109,0.005347,0.001886,3.479,0.05219,0.8056,0.008071,0.02531,0.001731,0.0419,0.02311,0.001618,0.001081,0.1053,0.004104,0.01217,0.005626,0.003283,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00094/z3j/timers.csv,0.001013,1215564,40.199368944993815,1.2892101297913074,573440,535761,971,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00094/event_data.hdf5,8.145577566964287e-06,122766.00299721684
p p -> Z j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z3j.csv,process_file,114688,10,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00095,95,2xSkylake8180,9.017502307891846,0,112,8.82,8.656,3.855e-06,0.156,0.0003881,0.00201,0.002899,1.418e-06,8.092,0.4344,0.05286,0.03705,0.01976,0.007345,6.329,0.1556,1.32,0.01343,0.09327,0.003576,0.1749,0.05018,0.002683,0.005486,0.211,0.01678,0.02088,0.007602,0.008554,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00095/z3j/timers.csv,0.001541,3015564,49.930972017794026,1.0166296570635938,1146880,1073466,2414,pepper_diagnostics/p_p__Z_j_j_j/2xSkylake8180/00095/event_data.hdf5,7.547433035714286e-06,132495.37892791125
p p -> Z j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z4j.csv,process_file,32,100,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00096,96,2xSkylake8180,7.015909671783447,0,32,6.116,1.774,2.797e-06,4.338,0.0003175,0.001455,0.001713,9.71e-07,1.697,0.006036,0.03429,0.008212,0.011,0.001266,0.8469,0.1434,0.2464,0.1364,0.1458,0.03006,0.136,0.03157,0.002722,0.003486,0.001497,0.0003905,0.00501,0.00176,0.001423,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00096/z4j/timers.csv,0.001877,151564,31.861909140155923,31.86190914015592,3200,2895,1,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00096/event_data.hdf5,0.000554375,1803.8331454340475
p p -> Z j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z4j.csv,process_file,48,100,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00097,97,2xSkylake8180,3.0115818977355957,0,48,2.167,2.016,1.967e-06,0.1465,0.0003115,0.00132,0.002823,5.32e-07,1.914,0.007336,0.04675,0.01066,0.01429,0.001753,0.8515,0.1854,0.2657,0.1806,0.1923,0.03823,0.1864,0.04328,0.003471,0.004387,0.00162,0.0003494,0.006463,0.002324,0.001849,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00097/z4j/timers.csv,0.002243,151564,21.241272760103946,21.241272760103943,4800,4317,1,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00097/event_data.hdf5,0.00042,2380.9523809523807
p p -> Z j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z4j.csv,process_file,56,100,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00098,98,2xSkylake8180,3.0102157592773438,0,56,2.263,2.105,1.874e-06,0.1535,0.0002488,0.001364,0.00263,4.9e-07,1.992,0.008216,0.05102,0.01165,0.01635,0.001887,0.8183,0.2051,0.2904,0.1943,0.2169,0.04316,0.2075,0.04715,0.003872,0.00497,0.001833,0.0004037,0.007099,0.00246,0.002068,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00098/z4j/timers.csv,0.002658,151564,18.20680522294624,18.20680522294624,5600,5075,1,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00098/event_data.hdf5,0.00037589285714285714,2660.332541567696
p p -> Z j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z4j.csv,process_file,112,80,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00099,99,2xSkylake8180,4.010509967803955,0,112,3.035,2.84,2.335e-06,0.1876,0.00036,0.001468,0.002807,5.78e-07,2.659,0.0115,0.08528,0.01677,0.02727,0.003506,0.7543,0.3614,0.3956,0.3466,0.3613,0.07449,0.35,0.07808,0.007202,0.007593,0.001905,0.0004272,0.009109,0.003894,0.003745,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00099/z4j/timers.csv,0.004188,151564,11.379253264341402,11.379253264341402,8960,8111,1,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00099/event_data.hdf5,0.0003169642857142857,3154.929577464789
p p -> Z j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z4j.csv,process_file,128,64,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00100,100,2xSkylake8180,2.0096609592437744,0,32,1.391,1.245,2.038e-06,0.1423,0.0002695,0.001295,0.001682,4.93e-07,1.195,0.005259,0.02149,0.005624,0.006279,0.0007611,0.6884,0.08115,0.1613,0.07958,0.08446,0.01761,0.07456,0.01985,0.001647,0.002075,0.001367,0.0003518,0.003688,0.0009986,0.0009286,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00100/z4j/timers.csv,0.001205,151564,12.446058257873407,12.446058257873409,8192,7383,1,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00100/event_data.hdf5,0.0001519775390625,6579.9196787148585
p p -> Z j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z4j.csv,process_file,192,64,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00101,101,2xSkylake8180,2.00903582572937,0,48,1.895,1.745,1.641e-06,0.1461,0.0003429,0.001353,0.001668,5.24e-07,1.675,0.007048,0.03104,0.007106,0.009026,0.001123,0.9598,0.1187,0.2172,0.119,0.1149,0.02506,0.1121,0.02871,0.002335,0.002878,0.001568,0.0003722,0.004406,0.001412,0.001267,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00101/z4j/timers.csv,0.00164,151564,41.48686085957802,18.550467945946906,12288,11085,5,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00101/event_data.hdf5,0.00014200846354166667,7041.833810888252
p p -> Z j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z4j.csv,process_file,224,64,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00102,102,2xSkylake8180,3.0103228092193604,0,56,2.093,1.923,1.804e-06,0.1648,0.0003597,0.01735,0.002942,4.56e-07,1.84,0.008018,0.03581,0.008646,0.011,0.001448,1.033,0.1351,0.241,0.1267,0.1376,0.02914,0.1272,0.03327,0.002538,0.003384,0.001804,0.0004618,0.005611,0.00155,0.001469,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00102/z4j/timers.csv,0.002228,151564,14.22406658042675,10.057583111582483,14336,12985,2,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00102/event_data.hdf5,0.00013413783482142859,7455.018200728028
p p -> Z j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z4j.csv,process_file,448,51,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00103,103,2xSkylake8180,3.011708974838257,0,112,2.354,2.164,2.688e-06,0.181,0.0007193,0.00154,0.001887,9.56e-07,2.041,0.01129,0.05751,0.01146,0.01713,0.002373,0.8638,0.2181,0.2727,0.2056,0.214,0.04496,0.2119,0.05343,0.004079,0.00481,0.002248,0.0004397,0.006924,0.002194,0.002323,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00103/z4j/timers.csv,0.002825,151564,17.849809042104155,8.92431854493801,22848,20655,4,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00103/event_data.hdf5,9.471288515406163e-05,10558.22550831793
p p -> Z j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z4j.csv,process_file,512,40,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00104,104,2xSkylake8180,2.009371280670166,0,32,1.745,1.601,2.234e-06,0.1401,0.0003707,0.001303,0.001748,5.14e-07,1.565,0.006609,0.01239,0.004808,0.003881,0.0005286,1.136,0.05563,0.1925,0.05134,0.05625,0.01089,0.05579,0.01137,0.001027,0.001327,0.001607,0.0003513,0.0032,0.0008527,0.0007485,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00104/z4j/timers.csv,0.001015,151564,9.956846606298727,7.040381855536785,20480,18508,2,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00104/event_data.hdf5,7.8173828125e-05,12792.004996876953
p p -> Z j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z4j.csv,process_file,768,32,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00105,105,2xSkylake8180,2.0089974403381348,0,48,1.771,1.622,1.821e-06,0.1437,0.0003446,0.001387,0.001685,5.96e-07,1.581,0.007621,0.01501,0.004787,0.00461,0.0006267,1.137,0.0612,0.1934,0.05668,0.05839,0.01187,0.05805,0.01387,0.001133,0.001432,0.001694,0.0003504,0.003117,0.0008651,0.000796,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00105/z4j/timers.csv,0.0009787,151564,8.297372171915605,5.867008755691074,24576,22270,2,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00105/event_data.hdf5,6.599934895833334e-05,15151.664611590626
p p -> Z j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z4j.csv,process_file,896,32,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00106,106,2xSkylake8180,3.009104013442993,0,56,2.149,1.995,1.676e-06,0.1496,0.0002944,0.001216,0.002786,5.43e-07,1.948,0.008511,0.01639,0.005906,0.004946,0.0007574,1.455,0.0611,0.2277,0.05815,0.06404,0.0131,0.06331,0.01514,0.001251,0.001596,0.002045,0.0003885,0.004009,0.0009114,0.0009774,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00106/z4j/timers.csv,0.001376,151564,10.668049935320065,6.158986674745884,28672,25935,3,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00106/event_data.hdf5,6.958007812500001e-05,14371.929824561403
p p -> Z j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z4j.csv,process_file,1792,26,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00107,107,2xSkylake8180,3.01033878326416,0,112,2.309,2.119,2.499e-06,0.1819,0.0007018,0.001476,0.002852,5.4e-07,2.045,0.01345,0.02646,0.008665,0.009018,0.001486,1.299,0.1246,0.2333,0.1131,0.1188,0.02535,0.1231,0.0241,0.002364,0.002501,0.002946,0.0004416,0.005456,0.001427,0.001774,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00107/z4j/timers.csv,0.002234,151564,15.318225548151887,5.789372232372267,46592,42134,7,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00107/event_data.hdf5,4.5479910714285726e-05,21987.73006134969
p p -> Z j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z4j.csv,process_file,2048,26,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00108,108,2xSkylake8180,3.0099992752075195,0,32,2.537,2.393,2.46e-06,0.1401,0.0003686,0.001396,0.002634,5.93e-07,2.352,0.01299,0.01046,0.006532,0.002982,0.0005358,1.938,0.04337,0.247,0.03289,0.03784,0.006954,0.04223,0.009685,0.0007755,0.0009028,0.003059,0.0002939,0.004265,0.001302,0.0009589,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00108/z4j/timers.csv,0.001404,151564,17.23300374167087,5.743903040724961,53248,48130,9,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00108/event_data.hdf5,4.494065504807692e-05,22251.567070622652
p p -> Z j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z4j.csv,process_file,3072,18,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00109,109,2xSkylake8180,3.010810375213623,0,48,2.879,2.723,2.079e-06,0.1501,0.000314,0.001353,0.001651,6.66e-07,2.686,0.01364,0.008662,0.005464,0.002792,0.0005506,2.241,0.04294,0.2778,0.03436,0.03771,0.007314,0.04157,0.007931,0.0007312,0.0008751,0.003067,0.0004097,0.003585,0.001012,0.0008625,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00109/z4j/timers.csv,0.001308,151564,23.970186274422854,6.647412094146619,55296,50008,13,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00109/event_data.hdf5,4.9244068287037034e-05,20307.01432243849
p p -> Z j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z4j.csv,process_file,3584,18,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00110,110,2xSkylake8180,4.010827541351318,0,56,3.363,3.203,1.936e-06,0.154,0.0002973,0.001267,0.002771,5.65e-07,3.16,0.0153,0.009815,0.006541,0.003176,0.000573,2.632,0.04611,0.3471,0.03664,0.04255,0.007804,0.04425,0.009006,0.0008089,0.0009419,0.003686,0.0004082,0.004366,0.001068,0.001103,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00110/z4j/timers.csv,0.001608,151564,15.804518422696388,4.997478915433428,64512,58334,10,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00110/event_data.hdf5,4.964967757936508e-05,20141.11770215423
p p -> Z j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z4j.csv,process_file,7168,12,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00111,111,2xSkylake8180,6.013854742050171,0,112,5.152,4.942,3.436e-06,0.1997,0.0003621,0.001702,0.00279,1.253e-06,4.883,0.02039,0.01565,0.008109,0.004224,0.001014,4.182,0.06201,0.46,0.04746,0.06095,0.01023,0.05704,0.01456,0.001095,0.001223,0.00475,0.0004258,0.005365,0.001151,0.001588,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00111/z4j/timers.csv,0.002158,151564,17.78008322553344,4.5904241288208265,86016,77745,15,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00111/event_data.hdf5,5.745442708333334e-05,17405.09915014164
p p -> Z j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z4j.csv,process_file,8192,10,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00112,112,2xSkylake8180,4.012964725494385,0,32,3.326,3.166,2.923e-06,0.1543,0.0003992,0.001589,0.001693,9e-07,3.126,0.01766,0.008191,0.006834,0.001693,0.0006597,2.631,0.031,0.3997,0.01532,0.01603,0.002367,0.02731,0.007692,0.0004986,0.0003936,0.004391,0.0003773,0.004053,0.001701,0.001077,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00112/z4j/timers.csv,0.001788,151564,14.935269909448087,4.31115157364217,81920,73943,12,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00112/event_data.hdf5,3.86474609375e-05,25874.92103600758
p p -> Z j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z4j.csv,process_file,12288,10,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00113,113,2xSkylake8180,6.015154838562012,0,48,5.519,5.351,3.492e-06,0.1609,0.0003636,0.001601,0.001761,1.132e-06,5.298,0.02849,0.007757,0.008195,0.002022,0.0008787,4.52,0.04292,0.6388,0.0256,0.02421,0.003333,0.0398,0.007176,0.0005811,0.0005502,0.007377,0.0003699,0.004998,0.00188,0.001312,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00113/z4j/timers.csv,0.002294,151564,16.59474434383121,3.710410750298708,122880,110855,20,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00113/event_data.hdf5,4.354654947916667e-05,22963.931975331714
p p -> Z j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z4j.csv,process_file,14336,10,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00114,114,2xSkylake8180,8.017117261886597,0,56,7.145,6.97,3.428e-06,0.1682,0.0003433,0.001635,0.002705,1.295e-06,6.909,0.03149,0.01008,0.008827,0.002131,0.0009613,6.022,0.04194,0.7453,0.0268,0.02714,0.003625,0.03896,0.009275,0.0008015,0.0006499,0.008584,0.0004213,0.005594,0.001876,0.001353,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00114/z4j/timers.csv,0.002305,151564,9.245643277277386,2.564172745082973,143360,129494,13,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00114/event_data.hdf5,4.861886160714285e-05,20568.149210903877
p p -> Z j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z4j.csv,process_file,28672,10,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00115,115,2xSkylake8180,14.02228045463562,0,112,13.42,13.2,3.734e-06,0.2151,0.0004278,0.00203,0.002784,1.337e-06,13.06,0.09133,0.01774,0.01534,0.004307,0.0021,11.1,0.08963,1.536,0.05588,0.1554,0.009674,0.101,0.01636,0.001379,0.00133,0.05224,0.0005537,0.009866,0.002816,0.002644,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00115/z4j/timers.csv,0.005281,151564,12.801659922384074,2.133479757416456,286720,259652,36,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00115/event_data.hdf5,4.6037946428571425e-05,21721.212121212124
p p -> Z j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z4j.csv,process_file,32768,10,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00116,116,2xSkylake8180,14.02409291267395,0,32,13.59,13.41,3.335e-06,0.1662,0.0004499,0.00175,0.002736,1.56e-06,13.23,0.131,0.0194,0.02308,0.005217,0.002248,11.07,0.2466,1.538,0.02913,0.1447,0.00553,0.186,0.01817,0.001234,0.0006478,0.06962,0.0005103,0.01315,0.006302,0.003625,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00116/z4j/timers.csv,0.00681,151564,14.001815540107582,2.0871272822445954,327680,295575,45,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00116/event_data.hdf5,4.0924072265625e-05,24435.495898583147
p p -> Z j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z4j.csv,process_file,49152,10,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00117,117,2xSkylake8180,21.031285047531128,0,48,20.78,20.59,3.465e-06,0.18,0.0004447,0.001976,0.001761,1.39e-06,20.3,0.2317,0.02002,0.02556,0.006513,0.002657,16.43,0.4585,2.688,0.03851,0.2458,0.007934,0.4116,0.01861,0.001412,0.0007824,0.1224,0.0005731,0.01435,0.006915,0.004288,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00117/z4j/timers.csv,0.007982,151564,13.483229779362857,1.672279943841638,491520,444444,65,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00117/event_data.hdf5,4.1890462239583334e-05,23871.78241864983
p p -> Z j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z4j.csv,process_file,57344,10,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00118,118,2xSkylake8180,24.036094188690186,0,56,23.96,23.73,4.511e-06,0.222,0.0004313,0.001773,0.001841,1.601e-06,23.38,0.2759,0.02804,0.02782,0.006806,0.004174,18.92,0.4644,3.245,0.04283,0.251,0.008388,0.4355,0.02648,0.001563,0.0009607,0.1459,0.0007129,0.01582,0.00698,0.005007,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00118/z4j/timers.csv,0.007119,151564,17.33246276825014,1.7605360082099126,573440,517076,97,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00118/event_data.hdf5,4.13818359375e-05,24165.191740412978
p p -> Z j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z4j.csv,process_file,114688,10,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00119,119,2xSkylake8180,53.06165671348572,0,112,52.64,52.37,3.936e-06,0.2634,0.0004915,0.002464,0.002804,1.613e-06,51.66,0.5637,0.05454,0.04601,0.01684,0.00771,42.57,1.143,5.282,0.08208,0.9392,0.02996,1.594,0.05185,0.002688,0.004093,0.2846,0.001275,0.02618,0.009253,0.01057,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00119/z4j/timers.csv,0.01557,287564,13.068361170767075,1.0777916537582855,1146880,1038359,147,pepper_diagnostics/p_p__Z_j_j_j_j/2xSkylake8180/00119/event_data.hdf5,4.566301618303571e-05,21899.56081726179


==> JLSE_Plots/pepper_results_old/plots_2023-11-03_zjets/pepper_runs_v100_zjets.csv <==
process_string,process,process_input_type,batch_size,n_batches,seed,verbosity,collision_energy,mu2,use_cached_results,cache_path,integrator,diagnostic_output_enabled,diagnostic_path,proc_id,label,run_time,return_code,thread_count,Total Runtime,Event Generation Runtime,Optimisation Runtime,Initialisation Runtime,HDF5 Close Runtime,HDF5 Open Runtime,HDF5 Init Runtime,Unweighting Setup Runtime,EG Recursion,EG Output,EG PDF and AlphaS evaluation,EG Phase space,EG External State,EG RNG,EG-R Calculate currents,EG-R Momenta preparation,EG-R Currents preparation,EG-R IP reset,EG-R ME update,EG-R ME reset,EG-R IC reset,EG-PDF PDF,EG-PDF AlphaS,EG-O Filter non-zero,EG-O Pull non-zero,EG-O HDF5 write,EG-PS Fill Mom Weights,EG-PS Update weights,EG-PS Cuts,CSV Timer Filename,EG-R ME2 update,event_data_size,xs_mean,xs_sigma,n_trials,n_nonzero_after_cuts,n_nonzero,HDF5 Filename,event_period,event_rate
p p -> Z,/projects/AtlasESP/data/pp_ttjets/pepper_data/z0j.csv,process_file,128,20000,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/V100/00000,0,V100,29.05230164527893,0,128,27.7,27.64,1.873e-06,0.05206,0.001534,0.00111,0.001597,5.79e-07,3.244,10.89,6.293,2.0,1.191,0.2493,0.5805,0.4697,0.4335,0.2952,0.4025,0.2989,0.2336,5.74,0.5534,3.84,3.772,1.799,0.7886,0.5195,0.6882,pepper_diagnostics/p_p__Z/V100/00000/z0j/timers.csv,0.3857,624252100,1450.2948236028515,1.2715341291903002,2560000,2536641,865213,pepper_diagnostics/p_p__Z/V100/00000/event_data.hdf5,1.0796875e-05,92619.39218523879
p p -> Z,/projects/AtlasESP/data/pp_ttjets/pepper_data/z0j.csv,process_file,256,20000,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/V100/00001,1,V100,31.07670259475708,0,256,30.16,30.11,1.763e-06,0.05215,0.0025,0.001219,0.001626,6.52e-07,3.312,12.93,6.393,2.083,1.224,0.2896,0.6002,0.4773,0.4394,0.3005,0.4095,0.3048,0.2384,5.82,0.5733,3.934,3.972,3.449,0.8409,0.5307,0.706,pepper_diagnostics/p_p__Z/V100/00001/z0j/timers.csv,0.3988,1250791156,1453.0945504390602,0.8994629321785155,5120000,5073174,1733731,pepper_diagnostics/p_p__Z/V100/00001/event_data.hdf5,5.880859375e-06,170043.17502490868
p p -> Z,/projects/AtlasESP/data/pp_ttjets/pepper_data/z0j.csv,process_file,512,20000,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/V100/00002,2,V100,34.10037350654602,0,512,33.46,33.4,3.041e-06,0.05493,0.002576,0.001573,0.001702,1.033e-06,3.354,15.93,6.517,2.116,1.245,0.3145,0.6026,0.4814,0.4442,0.3067,0.4168,0.3119,0.2511,5.936,0.5807,3.905,4.285,6.094,0.8669,0.5345,0.7096,pepper_diagnostics/p_p__Z/V100/00002/z0j/timers.csv,0.4021,2497658956,1451.0549852937775,0.6358307752551344,10240000,10146488,3462189,pepper_diagnostics/p_p__Z/V100/00002/event_data.hdf5,3.2617187499999997e-06,306586.82634730544
p p -> Z,/projects/AtlasESP/data/pp_ttjets/pepper_data/z0j.csv,process_file,1024,18000,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/V100/00003,3,V100,35.120970010757446,0,1024,34.15,34.09,2.676e-06,0.0532,0.002661,0.001379,0.001668,8.05e-07,2.901,19.01,5.606,1.84,1.052,0.2867,0.5299,0.4199,0.386,0.2605,0.359,0.2637,0.2042,5.1,0.5058,3.397,4.297,9.694,0.7449,0.4717,0.6191,pepper_diagnostics/p_p__Z/V100/00003/z0j/timers.csv,0.3477,4499764948,1452.2995047917755,0.4740261732445777,18432000,18264041,6237436,pepper_diagnostics/p_p__Z/V100/00003/event_data.hdf5,1.8495008680555558e-06,540686.4183044881
p p -> Z,/projects/AtlasESP/data/pp_ttjets/pepper_data/z0j.csv,process_file,2048,14400,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/V100/00004,4,V100,38.11970376968384,0,2048,36.98,36.82,3.495e-06,0.05544,0.09824,0.001386,0.001649,1.477e-06,2.427,24.14,4.676,1.543,0.8855,0.2638,0.4344,0.3515,0.326,0.2209,0.3001,0.2231,0.1748,4.253,0.4223,2.942,4.677,14.85,0.6372,0.3913,0.5108,pepper_diagnostics/p_p__Z/V100/00004/z0j/timers.csv,0.2908,7206820492,1453.7598178308185,0.37483925232241605,29491200,29222927,9989997,pepper_diagnostics/p_p__Z/V100/00004/event_data.hdf5,1.248508029513889e-06,800956.0021727321
p p -> Z,/projects/AtlasESP/data/pp_ttjets/pepper_data/z0j.csv,process_file,4096,10080,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/V100/00005,5,V100,39.12083172798157,0,4096,38.5,38.36,2.846e-06,0.05643,0.08156,0.001407,0.001789,1.079e-06,1.75,29.41,3.284,1.073,0.6181,0.1925,0.3467,0.2458,0.2299,0.1534,0.212,0.1551,0.126,2.983,0.3004,2.06,4.491,21.27,0.4497,0.2695,0.3517,pepper_diagnostics/p_p__Z/V100/00005/z0j/timers.csv,0.21,10078645804,1452.1960176801374,0.3167068999163812,41287680,40912144,13970866,pepper_diagnostics/p_p__Z/V100/00005/event_data.hdf5,9.290907118055555e-07,1076321.1678832117
p p -> Z,/projects/AtlasESP/data/pp_ttjets/pepper_data/z0j.csv,process_file,8192,7056,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/V100/00006,6,V100,43.12543249130249,0,8192,42.79,42.63,3.378e-06,0.06238,0.1007,0.001417,0.001685,1.268e-06,1.333,36.13,2.271,0.8559,0.4426,0.1552,0.3006,0.1813,0.1858,0.1168,0.1528,0.1099,0.08256,2.045,0.2252,1.559,5.216,27.58,0.3228,0.2001,0.3312,pepper_diagnostics/p_p__Z/V100/00006/z0j/timers.csv,0.1495,14120949652,1453.2659252513286,0.2677118901830612,57802752,57278005,19574242,pepper_diagnostics/p_p__Z/V100/00006/event_data.hdf5,7.375081380208334e-07,1355917.2413793101
p p -> Z,/projects/AtlasESP/data/pp_ttjets/pepper_data/z0j.csv,process_file,16384,4939,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/V100/00007,7,V100,60.1428656578064,0,16384,58.99,58.83,3.3e-06,0.0666,0.09198,0.001323,0.001803,1.271e-06,1.093,53.73,1.726,0.6518,0.3405,0.1336,0.2652,0.1416,0.1527,0.11,0.1213,0.08536,0.06547,1.55,0.1757,1.21,7.179,42.52,0.2572,0.1497,0.2435,pepper_diagnostics/p_p__Z/V100/00007/z0j/timers.csv,0.1142,19780419316,1454.16233924171,0.22630056438548993,80920576,80185229,27419327,pepper_diagnostics/p_p__Z/V100/00007/event_data.hdf5,7.270091601918404e-07,1375498.4871664117
p p -> Z,/projects/AtlasESP/data/pp_ttjets/pepper_data/z0j.csv,process_file,32768,3951,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/V100/00008,8,V100,107.1989049911499,0,32768,106.7,106.5,2.961e-06,0.07757,0.1187,0.001426,0.001715,1.256e-06,1.132,101.9,1.466,0.592,0.2879,0.1663,0.3139,0.1751,0.1515,0.1172,0.1143,0.07528,0.05444,1.304,0.1623,2.311,12.53,79.59,0.2461,0.1346,0.2086,pepper_diagnostics/p_p__Z/V100/00008/z0j/timers.csv,0.0977,31591564252,1451.69121459863,0.17884119588335187,129466368,128285652,43791825,pepper_diagnostics/p_p__Z/V100/00008/event_data.hdf5,8.226074589502657e-07,1215646.647887324
p p -> Z,/projects/AtlasESP/data/pp_ttjets/pepper_data/z0j.csv,process_file,65536,3161,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/V100/00009,9,V100,170.27854800224304,0,65536,169.7,169.4,3.111e-06,0.08822,0.2216,0.001405,0.001793,1.163e-06,1.279,164.9,1.304,0.5984,0.2534,0.1728,0.4433,0.1924,0.1722,0.1367,0.1165,0.06831,0.04384,1.168,0.1358,2.664,22.69,127.0,0.2176,0.123,0.2558,pepper_diagnostics/p_p__Z/V100/00009/z0j/timers.csv,0.07922,50652721732,1454.4926838255603,0.1414397845741975,207159296,205278051,70214284,pepper_diagnostics/p_p__Z/V100/00009/event_data.hdf5,8.177282085376463e-07,1222900.212514758
p p -> Z,/projects/AtlasESP/data/pp_ttjets/pepper_data/z0j.csv,process_file,131072,2528,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/V100/00010,10,V100,253.3782229423523,0,131072,252.3,252.0,3.405e-06,0.1364,0.1363,0.001546,0.001748,1.41e-06,1.668,247.2,1.386,0.6076,0.2468,0.1701,0.5982,0.2763,0.2667,0.1922,0.1393,0.06668,0.03195,1.266,0.1193,2.248,37.04,188.7,0.1917,0.1299,0.2846,pepper_diagnostics/p_p__Z/V100/00010/z0j/timers.csv,0.07223,80940251572,1453.1764342303663,0.11181472492228009,331350016,328335374,112198517,pepper_diagnostics/p_p__Z/V100/00010/event_data.hdf5,7.605250877670095e-07,1314881.0158730159
p p -> Z,/projects/AtlasESP/data/pp_ttjets/pepper_data/z0j.csv,process_file,262144,2023,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/V100/00011,11,V100,431.77910470962524,0,262144,431.0,430.6,3.734e-06,0.2104,0.1285,0.003818,0.001754,1.372e-06,2.432,424.7,1.675,0.7413,0.2765,0.1909,0.9035,0.4468,0.3954,0.2908,0.1761,0.08493,0.03267,1.535,0.1399,2.391,63.37,328.5,0.194,0.1694,0.3767,pepper_diagnostics/p_p__Z/V100/00011/z0j/timers.csv,0.08028,129647333524,1454.2702737315803,0.08839805015545459,530317312,525497222,179715803,pepper_diagnostics/p_p__Z/V100/00011/event_data.hdf5,8.119667041908676e-07,1231577.5940548072
p p -> Z,/projects/AtlasESP/data/pp_ttjets/pepper_data/z0j.csv,process_file,524288,1820,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/V100/00012,12,V100,790.33487200737,0,524288,789.9,789.4,3.711e-06,0.3755,0.06989,0.001643,0.001764,1.237e-06,3.817,780.9,2.387,1.044,0.3637,0.2428,1.417,0.6886,0.6734,0.5028,0.2706,0.1143,0.02649,2.198,0.1895,3.309,112.2,611.7,0.2092,0.2512,0.5822,pepper_diagnostics/p_p__Z/V100/00012/z0j/timers.csv,0.09923,232994506444,1452.6142991605932,0.06588434159431242,954204160,945517958,322974732,pepper_diagnostics/p_p__Z/V100/00012/event_data.hdf5,8.272862696385645e-07,1208771.4213326578
p p -> Z,/projects/AtlasESP/data/pp_ttjets/pepper_data/z0j.csv,process_file,1048576,1638,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z/V100/00013,13,V100,1475.40300989151,0,1048576,1475.0,1474.0,3.523e-06,0.6824,0.08465,0.001575,0.002004,1.742e-06,6.596,1461.0,3.7,1.644,0.5398,0.3509,2.518,1.236,1.164,0.8771,0.4399,0.1711,0.0237,3.439,0.2605,4.018,200.3,1162.0,0.2606,0.4092,0.9738,pepper_diagnostics/p_p__Z/V100/00013/z0j/timers.csv,0.1362,420065366548,1454.828636384508,0.049123265177258756,1717567488,1701974579,582290626,pepper_diagnostics/p_p__Z/V100/00013/event_data.hdf5,8.581904410151481e-07,1165242.5291723202
p p -> Z j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z1j.csv,process_file,128,15000,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/V100/00014,14,V100,22.03241276741028,0,128,21.57,21.08,3.826e-06,0.171,0.3177,0.001425,0.001698,1.285e-06,4.21,6.827,4.34,1.596,1.12,0.1548,0.9261,0.6675,0.613,0.4151,0.5584,0.226,0.3334,3.947,0.3934,2.744,2.615,0.3777,0.5662,0.4182,0.6093,pepper_diagnostics/p_p__Z_j/V100/00014/z1j/timers.csv,0.2759,105516372,381.51981488610556,1.0690689814230463,1920000,1878850,119649,pepper_diagnostics/p_p__Z_j/V100/00014/event_data.hdf5,1.0979166666666666e-05,91081.59392789374
p p -> Z j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z1j.csv,process_file,256,15000,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/V100/00015,15,V100,23.032437562942505,0,256,22.28,21.82,3.018e-06,0.05593,0.4011,0.001413,0.001816,1.358e-06,4.257,7.39,4.348,1.622,1.131,0.1648,0.9313,0.6758,0.6209,0.4186,0.5677,0.2271,0.3407,3.952,0.3959,2.808,2.73,0.6965,0.5882,0.4196,0.6114,pepper_diagnostics/p_p__Z_j/V100/00015/z1j/timers.csv,0.2797,210230412,380.19277824599277,0.7547775504473722,3840000,3758391,238426,pepper_diagnostics/p_p__Z_j/V100/00015/event_data.hdf5,5.6822916666666664e-06,175985.3345554537
p p -> Z j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z1j.csv,process_file,512,15000,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/V100/00016,16,V100,24.03492045402527,0,512,23.22,22.34,3.579e-06,0.05608,0.8287,0.001475,0.001747,1.292e-06,4.24,7.86,4.406,1.63,1.126,0.1743,0.9313,0.6728,0.6177,0.4173,0.5641,0.2272,0.3348,4.008,0.3978,2.795,2.832,1.019,0.5917,0.4237,0.6119,pepper_diagnostics/p_p__Z_j/V100/00016/z1j/timers.csv,0.2785,422119876,381.68869147968735,0.5346463642559499,7680000,7516200,478811,pepper_diagnostics/p_p__Z_j/V100/00016/event_data.hdf5,2.9088541666666668e-06,343777.9767233661
p p -> Z j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z1j.csv,process_file,1024,13500,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/V100/00017,17,V100,24.035048246383667,0,1024,23.64,23.51,3.372e-06,0.0579,0.06851,0.001533,0.001725,1.366e-06,4.046,9.713,3.791,1.542,1.087,0.1931,0.8712,0.6354,0.5913,0.4068,0.5408,0.2183,0.3441,3.408,0.3825,2.711,2.948,2.763,0.5872,0.3908,0.5608,pepper_diagnostics/p_p__Z_j/V100/00017/z1j/timers.csv,0.273,761201484,382.41214087812074,0.39885349488974337,13824000,13528395,863522,pepper_diagnostics/p_p__Z_j/V100/00017/event_data.hdf5,1.7006655092592594e-06,588005.104210974
p p -> Z j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z1j.csv,process_file,2048,10800,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/V100/00018,18,V100,23.031354427337646,0,2048,22.3,21.58,3.157e-06,0.05681,0.664,0.001631,0.001681,8.92e-07,3.213,10.51,3.338,1.268,0.8507,0.1709,0.7156,0.514,0.4684,0.3167,0.4232,0.1721,0.2398,3.034,0.3034,2.119,2.669,4.468,0.4598,0.3297,0.4763,pepper_diagnostics/p_p__Z_j/V100/00018/z1j/timers.csv,0.2097,1216976732,382.1556504292223,0.3152202879641196,22118400,21645759,1380658,pepper_diagnostics/p_p__Z_j/V100/00018/event_data.hdf5,9.75658275462963e-07,1024949.0268767377
p p -> Z j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z1j.csv,process_file,4096,7559,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/V100/00019,19,V100,20.02751922607422,0,4096,19.3,18.81,3.2e-06,0.06093,0.4222,0.001347,0.001735,1.182e-06,2.431,10.41,2.42,1.076,0.6658,0.1428,0.5705,0.3843,0.3465,0.2401,0.3117,0.1359,0.1717,2.18,0.2394,1.612,2.461,5.087,0.3402,0.2519,0.4823,pepper_diagnostics/p_p__Z_j/V100/00019/z1j/timers.csv,0.1585,1696895372,380.69123565024694,0.2659526491823891,30961664,30300531,1925178,pepper_diagnostics/p_p__Z_j/V100/00019/event_data.hdf5,6.075254870022489e-07,1646021.4779372676
p p -> Z j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z1j.csv,process_file,8192,5291,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/V100/00020,20,V100,21.0314884185791,0,8192,20.18,19.73,4.208e-06,0.06791,0.3773,0.001525,0.001855,1.3e-06,1.954,13.33,1.814,0.7889,0.4985,0.1205,0.4406,0.3227,0.2934,0.2224,0.2404,0.1027,0.1365,1.636,0.1779,1.264,2.596,7.885,0.2572,0.1799,0.3505,pepper_diagnostics/p_p__Z_j/V100/00020/z1j/timers.csv,0.1181,2369053316,379.6324380579147,0.22448539589602834,43343872,42418415,2687712,pepper_diagnostics/p_p__Z_j/V100/00020/event_data.hdf5,4.551969884001134e-07,2196851.0897111
p p -> Z j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z1j.csv,process_file,16384,3704,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/V100/00021,21,V100,21.029594659805298,0,16384,20.81,20.52,3.386e-06,0.07375,0.2125,0.001499,0.001743,1.132e-06,1.555,15.92,1.212,0.552,0.338,0.09542,0.3653,0.2731,0.2442,0.1981,0.1767,0.07071,0.08433,1.084,0.1274,0.8725,2.939,10.29,0.1774,0.1274,0.2462,pepper_diagnostics/p_p__Z_j/V100/00021/z1j/timers.csv,0.08139,3308979052,378.7390997346873,0.1895116721208264,60686336,59393138,3754199,pepper_diagnostics/p_p__Z_j/V100/00021/event_data.hdf5,3.381321291171706e-07,2957423.7816764135
p p -> Z j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z1j.csv,process_file,32768,2963,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/V100/00022,22,V100,33.07569479942322,0,32768,32.75,32.51,3.527e-06,0.08811,0.156,0.001559,0.001742,1.268e-06,1.701,28.06,1.124,0.5019,0.2942,0.09607,0.4505,0.318,0.2598,0.2438,0.1755,0.06314,0.07012,1.015,0.1097,0.7894,6.757,14.93,0.1629,0.1212,0.2167,pepper_diagnostics/p_p__Z_j/V100/00022/z1j/timers.csv,0.06964,5351185508,382.84631392747247,0.15058826583522553,97091584,95013836,6071137,pepper_diagnostics/p_p__Z_j/V100/00022/event_data.hdf5,3.348384964035606e-07,2986514.4263303597
p p -> Z j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z1j.csv,process_file,65536,2370,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/V100/00023,23,V100,56.097705602645874,0,65536,55.87,55.55,3.738e-06,0.1144,0.1987,0.00147,0.001944,1.22e-06,2.068,50.97,0.9475,0.5685,0.2666,0.108,0.6011,0.439,0.3037,0.3235,0.1773,0.05886,0.05734,0.8512,0.09632,0.7796,14.52,24.51,0.1629,0.1138,0.2908,pepper_diagnostics/p_p__Z_j/V100/00023/z1j/timers.csv,0.0608,8482803756,379.3414937570073,0.118543669682416,155320320,152013505,9624179,pepper_diagnostics/p_p__Z_j/V100/00023/event_data.hdf5,3.5764798836366034e-07,2796045.3645364535
p p -> Z j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z1j.csv,process_file,131072,1896,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/V100/00024,24,V100,86.12864637374878,0,131072,84.96,84.66,3.355e-06,0.1685,0.1321,0.001526,0.001699,1.122e-06,2.899,79.17,1.062,0.6108,0.2744,0.1249,0.8383,0.6334,0.438,0.5746,0.205,0.06337,0.04592,0.9727,0.08901,1.094,23.42,36.3,0.1573,0.1268,0.3259,pepper_diagnostics/p_p__Z_j/V100/00024/z1j/timers.csv,0.05439,13727319564,383.69074088443153,0.0942222972818483,248512512,243191199,15574333,pepper_diagnostics/p_p__Z_j/V100/00024/event_data.hdf5,3.4066695201246044e-07,2935418.284904323
p p -> Z j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z1j.csv,process_file,262144,1517,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/V100/00025,25,V100,134.18503046035767,0,262144,133.7,133.2,4.328e-06,0.2841,0.2101,0.001604,0.001762,1.292e-06,4.348,125.9,1.241,0.779,0.3081,0.1499,1.206,1.155,0.6271,0.881,0.2579,0.07273,0.03899,1.131,0.11,1.527,36.92,58.2,0.16,0.1668,0.4514,pepper_diagnostics/p_p__Z_j/V100/00025/z1j/timers.csv,0.05916,21689554236,378.8532475874219,0.07404080701383045,397672448,389218045,24607957,pepper_diagnostics/p_p__Z_j/V100/00025/event_data.hdf5,3.349490282012195e-07,2985528.888888889
p p -> Z j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z1j.csv,process_file,524288,1365,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/V100/00026,26,V100,305.37191557884216,0,524288,304.7,303.9,3.828e-06,0.5153,0.2255,0.001505,0.001744,1.281e-06,7.147,292.5,1.797,1.21,0.4313,0.2144,2.041,1.848,1.061,1.511,0.3975,0.1075,0.03535,1.655,0.1418,1.649,66.36,172.7,0.1981,0.2565,0.7542,pepper_diagnostics/p_p__Z_j/V100/00026/z1j/timers.csv,0.07396,39138392916,379.88311352395806,0.055263140518688844,715653120,700347078,44404664,pepper_diagnostics/p_p__Z_j/V100/00026/event_data.hdf5,4.2464706923935435e-07,2354896.7423494575
p p -> Z j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z1j.csv,process_file,1048576,1229,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j/V100/00027,27,V100,647.5694885253906,0,1048576,646.3,645.3,3.345e-06,0.9309,0.08979,0.001668,0.002819,1.263e-06,12.63,626.2,2.804,2.014,0.6723,0.3361,3.541,3.493,1.829,2.694,0.6561,0.1723,0.03296,2.607,0.1968,2.2,120.6,409.7,0.2753,0.4225,1.316,pepper_diagnostics/p_p__Z_j/V100/00027/z1j/timers.csv,0.1042,70790135524,381.5563553919435,0.04126761321898475,1288699904,1261215974,80315314,pepper_diagnostics/p_p__Z_j/V100/00027/event_data.hdf5,5.007372143018332e-07,1997055.484270882
p p -> Z j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z2j.csv,process_file,128,10000,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/V100/00028,28,V100,22.03186535835266,0,128,21.3,19.39,3.931e-06,1.906,0.0004195,0.001617,0.001745,1.432e-06,7.902,4.224,3.042,1.198,0.94,0.09973,2.158,1.331,1.144,0.817,1.032,0.2439,0.6191,2.781,0.2604,1.867,1.571,0.07733,0.3936,0.3128,0.4903,pepper_diagnostics/p_p__Z_j_j/V100/00028/z2j/timers.csv,0.1897,18031108,145.85973278022135,1.1048631642657734,1280000,1229532,17252,pepper_diagnostics/p_p__Z_j_j/V100/00028/event_data.hdf5,1.51484375e-05,66013.40897369778
p p -> Z j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z2j.csv,process_file,256,10000,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/V100/00029,29,V100,21.05664896965027,0,256,20.24,20.16,2.951e-06,0.07152,0.0005631,0.001333,0.001723,1.201e-06,8.197,4.681,2.893,1.225,0.9944,0.1048,2.201,1.368,1.194,0.8575,1.075,0.2629,0.6874,2.622,0.2709,1.954,1.81,0.1292,0.4102,0.3187,0.4939,pepper_diagnostics/p_p__Z_j_j/V100/00029/z2j/timers.csv,0.1989,35214652,142.64235891908078,0.7728423174732879,2560000,2459002,33722,pepper_diagnostics/p_p__Z_j_j/V100/00029/event_data.hdf5,7.875e-06,126984.12698412698
p p -> Z j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z2j.csv,process_file,512,10000,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/V100/00030,30,V100,21.057524919509888,0,512,20.6,20.52,4.52e-06,0.07673,0.0009588,0.001577,0.00174,2.25e-06,8.057,4.986,3.133,1.228,0.977,0.1076,2.189,1.36,1.17,0.8391,1.057,0.2483,0.6305,2.867,0.266,1.943,1.942,0.2378,0.4033,0.3239,0.499,pepper_diagnostics/p_p__Z_j_j/V100/00030/z2j/timers.csv,0.1928,70829740,143.76746378448055,0.548309289088721,5120000,4918312,67973,pepper_diagnostics/p_p__Z_j_j/V100/00030/event_data.hdf5,4.0078125e-06,249512.67056530213
p p -> Z j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z2j.csv,process_file,1024,9000,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/V100/00031,31,V100,20.0552237033844,0,1024,19.47,18.87,3.227e-06,0.07467,0.5219,0.001565,0.001866,1.382e-06,7.349,4.91,2.63,1.108,0.9032,0.1018,1.973,1.238,1.072,0.7676,0.9637,0.2352,0.6104,2.385,0.2446,1.762,1.872,0.3771,0.3727,0.2884,0.4451,pepper_diagnostics/p_p__Z_j_j/V100/00031/z2j/timers.csv,0.1757,128316220,144.72871342296327,0.41015502514074775,9216000,8852900,123190,pepper_diagnostics/p_p__Z_j_j/V100/00031/event_data.hdf5,2.047526041666667e-06,488394.2766295707
p p -> Z j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z2j.csv,process_file,2048,7200,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/V100/00032,32,V100,18.054454803466797,0,2048,17.12,16.1,3.634e-06,0.0788,0.9367,0.001623,0.001757,1.307e-06,5.911,4.63,2.268,0.9883,0.7183,0.09378,1.583,1.063,0.8491,0.6093,0.7636,0.18,0.4549,2.069,0.1984,1.435,1.758,0.4981,0.3044,0.2429,0.4396,pepper_diagnostics/p_p__Z_j_j/V100/00032/z2j/timers.csv,0.1394,204444860,144.15328030609527,0.32352398223798656,14745600,14161845,196288,pepper_diagnostics/p_p__Z_j_j/V100/00032/event_data.hdf5,1.0918511284722224e-06,915875.7763975154
p p -> Z j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z2j.csv,process_file,4096,5040,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/V100/00033,33,V100,14.051607370376587,0,4096,12.86,12.78,2.696e-06,0.07864,0.002235,0.001492,0.00173,8.98e-07,4.571,4.193,1.622,0.7237,0.5273,0.07786,1.217,0.9133,0.6797,0.4653,0.5565,0.126,0.3128,1.474,0.1481,1.084,1.561,0.6144,0.2163,0.1701,0.3362,pepper_diagnostics/p_p__Z_j_j/V100/00033/z2j/timers.csv,0.1023,284525500,143.30447220708294,0.27272232010943265,20643840,19824124,273183,pepper_diagnostics/p_p__Z_j_j/V100/00033/event_data.hdf5,6.190708705357143e-07,1615323.943661972
p p -> Z j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z2j.csv,process_file,8192,3528,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/V100/00034,34,V100,12.047423601150513,0,8192,11.25,10.98,3.922e-06,0.09074,0.1835,0.003604,0.001706,1.597e-06,3.584,4.478,1.156,0.5249,0.3795,0.0738,0.964,0.6494,0.549,0.4693,0.4178,0.09047,0.225,1.042,0.1147,0.7992,1.633,0.805,0.1628,0.1224,0.2389,pepper_diagnostics/p_p__Z_j_j/V100/00034/z2j/timers.csv,0.07409,401690308,144.46433202872325,0.23138477400531332,28901376,27762061,385656,pepper_diagnostics/p_p__Z_j_j/V100/00034/event_data.hdf5,3.7991270727040817e-07,2632183.606557377
p p -> Z j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z2j.csv,process_file,16384,2469,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/V100/00035,35,V100,13.047052383422852,0,16384,12.26,12.08,3.478e-06,0.09773,0.07354,0.00147,0.001713,1.342e-06,3.103,6.905,0.8131,0.3758,0.2728,0.06483,0.8304,0.6453,0.4657,0.4745,0.3145,0.0647,0.153,0.7332,0.0799,0.5849,2.426,1.554,0.1166,0.08675,0.1717,pepper_diagnostics/p_p__Z_j_j/V100/00035/z2j/timers.csv,0.05348,567480668,145.84769918831006,0.19651269908702074,40452096,38857939,544890,pepper_diagnostics/p_p__Z_j_j/V100/00035/event_data.hdf5,2.9862482280275417e-07,3348683.443708609
p p -> Z j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z2j.csv,process_file,32768,1975,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/V100/00036,36,V100,25.061489582061768,0,32768,24.35,23.01,4.388e-06,0.1186,1.209,0.001491,0.001689,1.113e-06,3.745,17.24,0.7907,0.4004,0.2606,0.06889,1.028,0.817,0.5425,0.6931,0.3193,0.0606,0.1319,0.7173,0.07346,0.5773,6.706,3.785,0.1148,0.09453,0.1902,pepper_diagnostics/p_p__Z_j_j/V100/00036/z2j/timers.csv,0.05021,894692252,143.72498143218434,0.15422610969697428,64716800,62162267,859049,pepper_diagnostics/p_p__Z_j_j/V100/00036/event_data.hdf5,3.5554910007911393e-07,2812551.0647544544
p p -> Z j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z2j.csv,process_file,65536,1580,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/V100/00037,37,V100,37.07476258277893,0,65536,36.82,32.3,3.511e-06,0.1557,4.356,0.001636,0.001752,1.275e-06,4.908,25.52,0.6912,0.4433,0.2379,0.07373,1.464,1.184,0.6692,0.9763,0.3207,0.05368,0.09912,0.6303,0.0609,0.4865,11.35,3.554,0.1097,0.09103,0.2418,pepper_diagnostics/p_p__Z_j_j/V100/00037/z2j/timers.csv,0.0422,1432992884,143.88139117933753,0.12201230104678809,103546880,99437933,1375930,pepper_diagnostics/p_p__Z_j_j/V100/00037/event_data.hdf5,3.119360042523734e-07,3205785.758513932
p p -> Z j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z2j.csv,process_file,131072,1264,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/V100/00038,38,V100,63.104514360427856,0,131072,62.11,60.4,3.879e-06,0.2377,1.47,0.001545,0.001776,1.532e-06,7.851,50.46,0.7664,0.5372,0.2576,0.08472,2.403,1.813,1.044,1.909,0.3863,0.05305,0.08449,0.7076,0.0588,0.4731,18.02,15.74,0.1174,0.1111,0.3082,pepper_diagnostics/p_p__Z_j_j/V100/00038/z2j/timers.csv,0.04486,2293501156,143.92391643000184,0.09646748872530142,165675008,159168157,2202207,pepper_diagnostics/p_p__Z_j_j/V100/00038/event_data.hdf5,3.6456916905656644e-07,2742963.708609272
p p -> Z j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z2j.csv,process_file,262144,1011,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/V100/00039,39,V100,96.15014219284058,0,262144,95.08,92.79,3.6e-06,0.3838,1.899,0.001616,0.001741,1.351e-06,12.55,77.87,0.8954,0.7326,0.2888,0.1075,3.5,3.637,1.692,2.937,0.4789,0.05227,0.06628,0.8226,0.07281,0.5324,28.49,23.07,0.1251,0.1482,0.4588,pepper_diagnostics/p_p__Z_j_j/V100/00039/z2j/timers.csv,0.04565,3703139140,145.2774208187201,0.07663260981424184,265027584,254584021,3555822,pepper_diagnostics/p_p__Z_j_j/V100/00039/event_data.hdf5,3.501144997797663e-07,2856208.4707403816
p p -> Z j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z2j.csv,process_file,524288,910,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/V100/00040,40,V100,169.23501205444336,0,524288,168.3,166.8,9.389e-06,0.6718,0.8415,0.001636,0.001753,1.33e-06,21.02,142.2,1.293,1.216,0.422,0.1667,6.015,5.994,2.769,5.09,0.7397,0.07167,0.0604,1.198,0.09485,0.9599,50.83,44.29,0.1678,0.2375,0.8107,pepper_diagnostics/p_p__Z_j_j/V100/00040/z2j/timers.csv,0.06048,6574178972,143.27920902227572,0.05671853138165945,477102080,458244252,6312795,pepper_diagnostics/p_p__Z_j_j/V100/00040/event_data.hdf5,3.496107164320055e-07,2860324.220623501
p p -> Z j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z2j.csv,process_file,1048576,819,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j/V100/00041,41,V100,290.3065574169159,0,1048576,289.6,287.4,2.995e-06,1.241,0.9312,0.001496,0.001766,1.491e-06,36.69,245.2,2.02,2.058,0.6567,0.2734,10.55,10.48,4.862,8.984,1.213,0.102,0.0596,1.889,0.1316,1.279,90.99,70.27,0.2452,0.4015,1.411,pepper_diagnostics/p_p__Z_j_j/V100/00041/z2j/timers.csv,0.08931,11970518220,144.9241770040478,0.042517405561465875,858783744,824959217,11494520,pepper_diagnostics/p_p__Z_j_j/V100/00041/event_data.hdf5,3.3465933887076463e-07,2988113.2359081423
p p -> Z j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z3j.csv,process_file,128,1000,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/V100/00042,42,V100,7.017763376235962,0,128,5.969,4.166,3.346e-06,1.799,0.0004587,0.001612,0.001741,1.161e-06,2.984,0.3549,0.3493,0.1355,0.1132,0.01021,0.9765,0.5033,0.4043,0.3079,0.3579,0.06273,0.2144,0.3225,0.02679,0.1778,0.1136,0.001686,0.04099,0.03742,0.05696,pepper_diagnostics/p_p__Z_j_j_j/V100/00042/z3j/timers.csv,0.02188,375564,49.47789438726186,3.024850022183152,128000,119763,267,pepper_diagnostics/p_p__Z_j_j_j/V100/00042/event_data.hdf5,3.2546875e-05,30724.915986557848
p p -> Z j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z3j.csv,process_file,256,1000,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/V100/00043,43,V100,5.014454364776611,0,256,4.282,4.193,3.324e-06,0.08471,0.0004998,0.001485,0.001722,9.09e-07,2.978,0.3827,0.3565,0.1376,0.1136,0.01008,0.9875,0.5045,0.4018,0.3044,0.3547,0.06055,0.2097,0.3297,0.02673,0.1809,0.1301,0.002672,0.04061,0.03819,0.05864,pepper_diagnostics/p_p__Z_j_j_j/V100/00043/z3j/timers.csv,0.02177,735564,51.51630951183107,2.182408611658838,256000,239354,556,pepper_diagnostics/p_p__Z_j_j_j/V100/00043/event_data.hdf5,1.637890625e-05,61054.13784879562
p p -> Z j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z3j.csv,process_file,512,1000,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/V100/00044,44,V100,5.016688108444214,0,512,4.366,4.278,2.876e-06,0.08446,0.0003431,0.001421,0.001722,8.57e-07,2.997,0.4382,0.3586,0.1388,0.1156,0.0105,0.9969,0.5006,0.4052,0.307,0.3584,0.06121,0.2114,0.3317,0.02693,0.1892,0.1609,0.005069,0.04172,0.03852,0.05846,pepper_diagnostics/p_p__Z_j_j_j/V100/00044/z3j/timers.csv,0.02207,1455564,53.15486719063962,1.5692418669603,512000,478933,1146,pepper_diagnostics/p_p__Z_j_j_j/V100/00044/event_data.hdf5,8.35546875e-06,119682.09443665265
p p -> Z j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z3j.csv,process_file,1024,900,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/V100/00045,45,V100,5.016483783721924,0,1024,4.099,4.009,2.872e-06,0.08584,0.0003322,0.001453,0.001787,1.109e-06,2.798,0.4505,0.3229,0.1251,0.1051,0.009613,0.9113,0.5218,0.3704,0.2798,0.3253,0.05491,0.1919,0.2986,0.0243,0.1716,0.1777,0.006604,0.03761,0.03458,0.05278,pepper_diagnostics/p_p__Z_j_j_j/V100/00045/z3j/timers.csv,0.01993,2295564,47.97627823281923,1.1107366432316288,921600,862172,1863,pepper_diagnostics/p_p__Z_j_j_j/V100/00045/event_data.hdf5,4.350043402777778e-06,229882.7637814916
p p -> Z j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z3j.csv,process_file,2048,720,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/V100/00046,46,V100,4.013104677200317,0,2048,3.491,3.399,3.38e-06,0.08774,0.0003111,0.001652,0.001706,1.481e-06,2.325,0.4385,0.2603,0.1129,0.08878,0.009008,0.7415,0.459,0.3047,0.2308,0.2662,0.04513,0.158,0.2375,0.0228,0.1429,0.1803,0.009612,0.0316,0.02905,0.05208,pepper_diagnostics/p_p__Z_j_j_j/V100/00046/z3j/timers.csv,0.01695,3735564,49.36572502054608,0.892375260509013,1474560,1379765,3079,pepper_diagnostics/p_p__Z_j_j_j/V100/00046/event_data.hdf5,2.3050944010416665e-06,433821.71226831427
p p -> Z j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z3j.csv,process_file,4096,503,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/V100/00047,47,V100,3.0118956565856934,0,4096,2.808,2.71,3.445e-06,0.09329,0.0003453,0.001529,0.0017,1.214e-06,1.766,0.4904,0.1855,0.0809,0.06126,0.007436,0.5637,0.3552,0.2479,0.191,0.1893,0.03026,0.1052,0.1703,0.01523,0.1102,0.1692,0.01506,0.02301,0.01999,0.0378,pepper_diagnostics/p_p__Z_j_j_j/V100/00047/z3j/timers.csv,0.01262,5300796,50.08493072563609,0.7590273118751379,2060288,1927074,4350,pepper_diagnostics/p_p__Z_j_j_j/V100/00047/event_data.hdf5,1.3153500869781311e-06,760253.8745387454
p p -> Z j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z3j.csv,process_file,8192,352,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/V100/00048,48,V100,3.0116004943847656,0,8192,2.256,2.152,3.259e-06,0.09876,0.0003522,0.001681,0.001734,1.088e-06,1.428,0.399,0.1307,0.05794,0.04514,0.006472,0.4602,0.266,0.1975,0.2015,0.1421,0.02199,0.07446,0.119,0.01171,0.07673,0.1717,0.01489,0.01653,0.01432,0.02702,pepper_diagnostics/p_p__Z_j_j_j/V100/00048/z3j/timers.csv,0.009043,7343412,50.14248831692139,0.6420839457788352,2883584,2698049,6094,pepper_diagnostics/p_p__Z_j_j_j/V100/00048/event_data.hdf5,7.462935014204545e-07,1339955.3903345724
p p -> Z j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z3j.csv,process_file,16384,246,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/V100/00049,49,V100,3.011644124984741,0,16384,2.181,2.063,3.088e-06,0.1125,0.0004411,0.001529,0.001717,1.292e-06,1.346,0.4796,0.09107,0.04351,0.03354,0.005308,0.4184,0.2953,0.1776,0.2306,0.1101,0.01554,0.05243,0.08268,0.008392,0.05505,0.201,0.04902,0.01218,0.01127,0.02001,pepper_diagnostics/p_p__Z_j_j_j/V100/00049/z3j/timers.csv,0.006822,10228644,49.468940205611766,0.5390966052093137,4030464,3769902,8407,pepper_diagnostics/p_p__Z_j_j_j/V100/00049/event_data.hdf5,5.118517371697155e-07,1953690.7416383903
p p -> Z j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z3j.csv,process_file,32768,197,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/V100/00050,50,V100,5.014242172241211,0,32768,3.878,3.737,2.683e-06,0.1343,0.0005645,0.001205,0.001787,1.181e-06,1.665,1.856,0.07732,0.04415,0.02929,0.006132,0.5422,0.3845,0.2044,0.3372,0.1013,0.01308,0.04319,0.06972,0.007604,0.05207,0.8839,0.079,0.01267,0.01051,0.0209,pepper_diagnostics/p_p__Z_j_j_j/V100/00050/z3j/timers.csv,0.006424,15756492,47.82212582809081,0.4197068682901482,6455296,6037625,13011,pepper_diagnostics/p_p__Z_j_j_j/V100/00050/event_data.hdf5,5.789045149904823e-07,1727400.5887075192
p p -> Z j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z3j.csv,process_file,65536,158,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/V100/00051,51,V100,6.015405178070068,0,65536,5.628,5.437,2.958e-06,0.1842,0.0005612,0.00154,0.001734,1.551e-06,2.395,2.841,0.068,0.04819,0.02755,0.006914,0.8299,0.587,0.2779,0.507,0.1074,0.01089,0.03386,0.06149,0.006513,0.04269,1.399,0.09096,0.01192,0.009885,0.02632,pepper_diagnostics/p_p__Z_j_j_j/V100/00051/z3j/timers.csv,0.006434,26686956,50.7476579363388,0.3411846864583333,10354688,9687496,22165,pepper_diagnostics/p_p__Z_j_j_j/V100/00051/event_data.hdf5,5.250761780557754e-07,1904485.5618907483
p p -> Z j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z3j.csv,process_file,131072,126,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/V100/00052,52,V100,10.019624948501587,0,131072,9.172,8.879,3.718e-06,0.2841,0.0006639,0.001515,0.00172,1.269e-06,4.196,4.463,0.07571,0.06199,0.02959,0.008525,1.498,0.934,0.4733,1.072,0.1321,0.009443,0.02846,0.06978,0.005929,0.04261,2.217,0.1068,0.01329,0.01186,0.03678,pepper_diagnostics/p_p__Z_j_j_j/V100/00052/z3j/timers.csv,0.007304,41585268,49.58413930130204,0.26683128142292195,16515072,15438638,34523,pepper_diagnostics/p_p__Z_j_j_j/V100/00052/event_data.hdf5,5.37630111452133e-07,1860014.8665390245
p p -> Z j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z3j.csv,process_file,262144,101,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/V100/00053,53,V100,15.025498628616333,0,262144,14.44,13.96,2.511e-06,0.4697,0.0008442,0.001408,0.001775,1.12e-06,6.675,7.014,0.09616,0.08779,0.03318,0.01122,2.131,1.973,0.7233,1.597,0.1594,0.008995,0.02262,0.08901,0.007149,0.03913,3.511,0.1426,0.01571,0.01608,0.05595,pepper_diagnostics/p_p__Z_j_j_j/V100/00053/z3j/timers.csv,0.008529,65491428,48.76547535566469,0.20899478403951435,26476544,24757817,54453,pepper_diagnostics/p_p__Z_j_j_j/V100/00053/event_data.hdf5,5.272591468131189e-07,1896600.5730659023
p p -> Z j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z3j.csv,process_file,524288,91,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/V100/00054,54,V100,26.075575828552246,0,524288,25.08,24.13,3.345e-06,0.8778,0.06432,0.001493,0.001913,1.243e-06,11.06,12.68,0.1377,0.147,0.04812,0.01725,3.732,2.981,1.23,2.741,0.2487,0.009859,0.02108,0.1284,0.009299,0.04158,6.37,0.2261,0.02147,0.02677,0.09868,pepper_diagnostics/p_p__Z_j_j_j/V100/00054/z3j/timers.csv,0.01231,123759444,51.167017713442505,0.15961990641710316,47710208,44635387,102914,pepper_diagnostics/p_p__Z_j_j_j/V100/00054/event_data.hdf5,5.057617858216002e-07,1977215.4164939912
p p -> Z j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z3j.csv,process_file,1048576,81,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j/V100/00055,55,V100,46.43574619293213,0,1048576,45.84,43.82,3.963e-06,1.458,0.5472,0.002081,0.001723,1.237e-06,20.49,22.71,0.2111,0.2479,0.07561,0.02786,6.888,5.635,2.385,4.956,0.4303,0.01315,0.02018,0.1986,0.01248,0.04998,11.45,0.3279,0.03153,0.04418,0.1722,pepper_diagnostics/p_p__Z_j_j_j/V100/00055/z3j/timers.csv,0.0197,216506700,50.292756763036294,0.11858325673618138,84934656,79401313,180189,pepper_diagnostics/p_p__Z_j_j_j/V100/00055/event_data.hdf5,5.159260314187885e-07,1938262.3459607486
p p -> Z j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z4j.csv,process_file,128,100,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/V100/00056,56,V100,6.0153656005859375,0,128,5.296,1.91,3.115e-06,3.377,0.0003398,0.001395,0.001817,1.29e-06,1.774,0.03721,0.03671,0.01658,0.01321,0.001502,0.7076,0.2836,0.2128,0.1697,0.1856,0.02403,0.1112,0.03324,0.003473,0.01968,0.009826,0.0004007,0.005731,0.003896,0.006931,pepper_diagnostics/p_p__Z_j_j_j_j/V100/00056/z4j/timers.csv,0.006359,151564,15.930954570077963,11.264445929690794,12800,11565,2,pepper_diagnostics/p_p__Z_j_j_j_j/V100/00056/event_data.hdf5,0.00014921875,6701.570680628272
p p -> Z j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z4j.csv,process_file,256,100,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/V100/00057,57,V100,3.011040210723877,0,256,2.121,1.939,3.935e-06,0.1728,0.0003503,0.001519,0.001695,1.295e-06,1.798,0.04062,0.03715,0.01684,0.01337,0.00148,0.7242,0.2879,0.2146,0.1701,0.1868,0.02418,0.1106,0.03369,0.003457,0.01998,0.01071,0.0004102,0.005802,0.003974,0.00704,pepper_diagnostics/p_p__Z_j_j_j_j/V100/00057/z4j/timers.csv,0.006372,151564,11.948215927558472,6.8980362012559535,25600,23134,3,pepper_diagnostics/p_p__Z_j_j_j_j/V100/00057/event_data.hdf5,7.57421875e-05,13202.681794739556
p p -> Z j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z4j.csv,process_file,512,100,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/V100/00058,58,V100,3.0119717121124268,0,512,2.138,1.951,3.066e-06,0.1775,0.0003565,0.001426,0.001692,1.183e-06,1.805,0.04574,0.03768,0.01678,0.01361,0.001491,0.7258,0.2908,0.2149,0.1706,0.187,0.02436,0.113,0.03413,0.003549,0.02028,0.01212,0.0004446,0.005668,0.003973,0.007109,pepper_diagnostics/p_p__Z_j_j_j_j/V100/00058/z4j/timers.csv,0.006321,151564,9.956846606298726,4.4526632248976075,51200,46365,5,pepper_diagnostics/p_p__Z_j_j_j_j/V100/00058/event_data.hdf5,3.810546875e-05,26242.952332137367
p p -> Z j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z4j.csv,process_file,1024,90,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/V100/00059,59,V100,3.0114998817443848,0,1024,1.976,1.784,2.429e-06,0.183,0.0003975,0.001328,0.001637,1.066e-06,1.643,0.0497,0.03369,0.01547,0.01239,0.00137,0.6603,0.2697,0.1938,0.1547,0.1691,0.02153,0.1001,0.03051,0.003186,0.01829,0.01371,0.000417,0.005248,0.003625,0.006577,pepper_diagnostics/p_p__Z_j_j_j_j/V100/00059/z4j/timers.csv,0.005841,151564,13.275795475064966,3.832163323677733,92160,83332,12,pepper_diagnostics/p_p__Z_j_j_j_j/V100/00059/event_data.hdf5,1.935763888888889e-05,51659.192825112106
p p -> Z j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z4j.csv,process_file,2048,72,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/V100/00060,60,V100,3.011855125427246,0,2048,1.989,1.793,2.79e-06,0.1845,0.0003776,0.001507,0.001656,1.224e-06,1.645,0.06338,0.02833,0.01476,0.01156,0.001416,0.6016,0.3302,0.2095,0.1467,0.1653,0.02215,0.1038,0.0251,0.003234,0.01787,0.01929,0.0005877,0.004981,0.003209,0.006549,pepper_diagnostics/p_p__Z_j_j_j_j/V100/00060/z4j/timers.csv,0.0059,151564,13.137505938866374,3.0137666023882694,147456,133052,19,pepper_diagnostics/p_p__Z_j_j_j_j/V100/00060/event_data.hdf5,1.2159559461805555e-05,82239.82152816509
p p -> Z j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z4j.csv,process_file,4096,50,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/V100/00061,61,V100,2.0106821060180664,0,4096,1.463,1.266,2.92e-06,0.186,0.0003939,0.001371,0.001713,1.413e-06,1.144,0.06443,0.0192,0.01022,0.007289,0.001151,0.4426,0.2167,0.1414,0.1202,0.1042,0.01211,0.0568,0.01693,0.002273,0.01145,0.01719,0.0004386,0.003518,0.002106,0.004583,pepper_diagnostics/p_p__Z_j_j_j_j/V100/00061/z4j/timers.csv,0.003955,151564,14.935269909448087,2.7266016769685084,204800,184990,30,pepper_diagnostics/p_p__Z_j_j_j_j/V100/00061/event_data.hdf5,6.181640625e-06,161769.35229067932
p p -> Z j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z4j.csv,process_file,8192,35,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/V100/00062,62,V100,3.011383533477783,0,8192,1.228,1.019,3.143e-06,0.1981,0.0004506,0.001396,0.001702,1.327e-06,0.8948,0.07866,0.01473,0.007812,0.005286,0.001058,0.3262,0.1842,0.1073,0.1258,0.0717,0.008228,0.03701,0.01293,0.001803,0.008636,0.0236,0.0005444,0.002866,0.001529,0.003406,pepper_diagnostics/p_p__Z_j_j_j_j/V100/00062/z4j/timers.csv,0.00296,151564,13.512863251405411,2.191934436084193,286720,258969,38,pepper_diagnostics/p_p__Z_j_j_j_j/V100/00062/event_data.hdf5,3.5539899553571424e-06,281373.89597644756
p p -> Z j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z4j.csv,process_file,16384,24,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/V100/00063,63,V100,2.010763645172119,0,16384,1.337,1.112,3.076e-06,0.2133,0.000441,0.001423,0.001674,1.454e-06,0.9439,0.1329,0.009776,0.006312,0.004013,0.0009044,0.3338,0.2077,0.1098,0.1713,0.05978,0.006015,0.02846,0.008248,0.001528,0.006554,0.06017,0.0005396,0.00241,0.001248,0.002643,pepper_diagnostics/p_p__Z_j_j_j_j/V100/00063/z4j/timers.csv,0.002482,151564,15.038987061597036,1.974572613418311,393216,354719,58,pepper_diagnostics/p_p__Z_j_j_j_j/V100/00063/event_data.hdf5,2.8279622395833336e-06,353611.51079136686
p p -> Z j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z4j.csv,process_file,32768,19,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/V100/00064,64,V100,2.010913133621216,0,32768,1.661,1.401,3.308e-06,0.2478,0.0004212,0.001404,0.001634,1.397e-06,1.151,0.2172,0.009326,0.006383,0.003422,0.0009463,0.4512,0.2626,0.1158,0.2286,0.04872,0.004345,0.01976,0.007969,0.001357,0.005533,0.1073,0.0005797,0.002412,0.001215,0.002747,pepper_diagnostics/p_p__Z_j_j_j_j/V100/00064/z4j/timers.csv,0.003359,151564,13.756169653439027,1.5008211096309592,622592,562776,84,pepper_diagnostics/p_p__Z_j_j_j_j/V100/00064/event_data.hdf5,2.250269839638158e-06,444391.14917915774
p p -> Z j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z4j.csv,process_file,65536,15,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/V100/00065,65,V100,3.011864423751831,0,65536,2.409,2.082,3.149e-06,0.3143,0.0005033,0.001563,0.001651,1.944e-06,1.722,0.33,0.007635,0.006982,0.003263,0.0009953,0.6774,0.3987,0.1635,0.3865,0.05331,0.003659,0.01672,0.006384,0.001251,0.004505,0.1655,0.0009848,0.002326,0.001362,0.003286,pepper_diagnostics/p_p__Z_j_j_j_j/V100/00065/z4j/timers.csv,0.005164,287564,10.299854854721994,1.0459437149769617,983040,888859,101,pepper_diagnostics/p_p__Z_j_j_j_j/V100/00065/event_data.hdf5,2.1179199218749997e-06,472161.38328530267
p p -> Z j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z4j.csv,process_file,131072,12,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/V100/00066,66,V100,5.014449119567871,0,131072,4.164,3.698,3.882e-06,0.4523,0.0004643,0.001556,0.001717,1.222e-06,3.137,0.5287,0.007774,0.008932,0.003504,0.001196,1.285,0.6587,0.2891,0.7915,0.06573,0.003243,0.01429,0.006542,0.001231,0.004076,0.2671,0.001465,0.002549,0.001822,0.004553,pepper_diagnostics/p_p__Z_j_j_j_j/V100/00066/z4j/timers.csv,0.009068,423564,19.4469660279272,1.1226643830969156,1572864,1418550,300,pepper_diagnostics/p_p__Z_j_j_j_j/V100/00066/event_data.hdf5,2.351125081380208e-06,425328.28555976204
p p -> Z j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z4j.csv,process_file,262144,10,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/V100/00067,67,V100,7.051680088043213,0,262144,6.171,5.44,3.195e-06,0.7158,0.000509,0.001474,0.001687,1.865e-06,4.52,0.8813,0.009392,0.01279,0.003936,0.001545,1.6,1.294,0.4031,1.107,0.06906,0.002615,0.009958,0.008076,0.001316,0.00398,0.4489,0.002227,0.002904,0.002853,0.00703,pepper_diagnostics/p_p__Z_j_j_j_j/V100/00067/z4j/timers.csv,0.0121,695564,18.26398399122952,0.8435827616555887,2621440,2368352,469,pepper_diagnostics/p_p__Z_j_j_j_j/V100/00067/event_data.hdf5,2.0751953125e-06,481882.35294117645
p p -> Z j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z4j.csv,process_file,524288,10,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/V100/00068,68,V100,13.05540919303894,0,524288,12.62,11.35,3.546e-06,1.257,0.0002517,0.001404,0.00181,1.211e-06,9.561,1.732,0.0126,0.0229,0.006566,0.002476,3.591,2.511,0.9037,2.34,0.1348,0.002863,0.01078,0.01105,0.001547,0.004213,0.8784,0.003768,0.003945,0.005269,0.01369,pepper_diagnostics/p_p__Z_j_j_j_j/V100/00068/z4j/timers.csv,0.02549,1375564,18.06798124623375,0.5927413508269253,5242880,4740156,929,pepper_diagnostics/p_p__Z_j_j_j_j/V100/00068/event_data.hdf5,2.1648406982421875e-06,461927.75330396474
p p -> Z j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/z4j.csv,process_file,1048576,10,12345,info,13000,H_Tp^2/2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/Z+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/p_p__Z_j_j_j_j/V100/00069,69,V100,26.059885501861572,0,1048576,24.99,22.68,3.925e-06,2.285,0.000325,0.001357,0.001712,1.294e-06,19.12,3.468,0.02901,0.04282,0.01187,0.004252,7.401,4.88,1.861,4.576,0.255,0.003388,0.01221,0.02686,0.002154,0.004682,1.759,0.004843,0.005914,0.01022,0.02668,pepper_diagnostics/p_p__Z_j_j_j_j/V100/00069/z4j/timers.csv,0.04594,2055564,14.33482004146579,0.37385388634929,10485760,9451256,1475,pepper_diagnostics/p_p__Z_j_j_j_j/V100/00069/event_data.hdf5,2.162933349609375e-06,462335.0970017637


==> JLSE_Plots/pepper_ttjets_2023-11-03/plots_2023-11-03/2023-10-27_pepper_runs_xpu.csv <==
process,batch_size,n_batches,seed,verbosity,collision_energy,use_cached_results,cache_path,integrator,diagnostic_output_enabled,diagnostic_path,proc_id,label,run_time,return_code,thread_count,event_data_size,cross_section,cross_section_uncertainty,event_rate,event_period,Total Runtime,Event Generation Runtime,Optimisation Runtime,Initialisation Runtime,HDF5 Close Runtime,Unweighting Setup Runtime,EG Recursion,EG Output,EG PDF and AlphaS evaluation,EG Phase space,EG-R Calculate currents,EG-R Momenta preparation,EG-R Currents preparation,EG-R IP reset,EG-R ME update,EG-R ME reset,EG-R IC reset,CSV Timer Filename,EG-R ME2 update
g g -> t tb,128,100,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00000,0,PVC,2.0900650024414062,-11,128,447564,572.679,23.7321,58128.97366030881,1.7203125e-05,0.3013,0.2202,3.284e-06,0.07704,0.001129,2.893e-06,0.04201,0.07547,0.01699,0.01312,0.009312,0.01035,0.004039,0.001403,0.003564,0.001335,0.001337,pepper_diagnostics/PVC/00000/2_2__g__g__t__tb/timers.csv,0.008729
g g -> t tb,256,100,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-06/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00001,1,PVC,8.63511323928833,-6,256,879564,564.837,16.4816,29959.040374488,3.337890625e-05,1.554,0.8545,3.495e-06,0.6813,0.001172,3.003e-06,0.09182,0.4186,0.04298,0.03297,0.00956,0.04216,0.004134,0.001284,0.003381,0.001288,0.001248,pepper_diagnostics/PVC/00001/2_2__g__g__t__tb/timers.csv,0.02658
g g -> t tb,512,100,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00003,3,PVC,2.118166446685791,-6,512,1599564,561.673,11.7344,172739.5411605938,5.7890625e-06,0.3942,0.2964,3.845e-06,0.09423,0.0008478,3.027e-06,0.04347,0.1155,0.05209,0.01291,0.009495,0.0114,0.003959,0.001275,0.003362,0.001333,0.001219,pepper_diagnostics/PVC/00003/2_2__g__g__t__tb/timers.csv,0.008489
g g -> t tb,1024,100,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00004,4,PVC,2.1405646800994873,-11,1024,3260796,563.625,8.31153,314980.00615195325,3.1748046875e-06,0.4145,0.3251,3.856e-06,0.08436,0.001877,2.697e-06,0.04397,0.1324,0.06298,0.0128,0.009412,0.01144,0.004374,0.001295,0.003624,0.001315,0.001295,pepper_diagnostics/PVC/00004/2_2__g__g__t__tb/timers.csv,0.00841
g g -> t tb,2048,100,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00005,5,PVC,2.161818742752075,-11,2048,6436644,564.006,5.88019,544970.7291112294,1.8349609375e-06,0.4901,0.3758,3.101e-06,0.08199,0.02883,2.355e-06,0.04701,0.154,0.08652,0.01355,0.01007,0.01188,0.004567,0.001347,0.003625,0.001434,0.001326,pepper_diagnostics/PVC/00005/2_2__g__g__t__tb/timers.csv,0.009021
g g -> t tb,4096,100,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00057,57,PVC,2.185225248336792,-11,4096,12785724,566.454,4.16616,750045.7791613257,1.3332519531250001e-06,0.6458,0.5461,2.777e-06,0.0845,0.01212,2.506e-06,0.04971,0.2725,0.1324,0.0141,0.01053,0.01189,0.004494,0.001366,0.003693,0.001441,0.001335,pepper_diagnostics/PVC/00057/2_2__g__g__t__tb/timers.csv,0.009052
g g -> t tb,8192,100,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-06/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00006,6,PVC,2.228869199752808,-11,8192,25915884,562.655,2.90867,831928.5061440032,1.2020263671875e-06,1.112,0.9847,3.612e-06,0.1038,0.01729,3.36e-06,0.06556,0.447,0.3541,0.01673,0.01158,0.01289,0.006151,0.00213,0.004631,0.0023,0.002133,pepper_diagnostics/PVC/00006/2_2__g__g__t__tb/timers.csv,0.01443
g g -> t tb,16384,100,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-06/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00007,7,PVC,2.2417917251586914,-11,16384,52101588,566.733,2.06381,1521262.7669452182,6.573486328125e-07,1.203,1.077,3.177e-06,0.103,0.01568,2.472e-06,0.06148,0.4868,0.4324,0.01425,0.0146,0.0128,0.006762,0.001278,0.004149,0.001448,0.001375,pepper_diagnostics/PVC/00007/2_2__g__g__t__tb/timers.csv,0.00851
g g -> t tb,32768,100,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-06/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00008,8,PVC,3.2464191913604736,-11,32768,104040996,566.407,1.459,1749492.7923117992,5.7159423828125e-07,2.025,1.873,3.338e-06,0.1103,0.03358,2.644e-06,0.09049,0.8639,0.8064,0.01596,0.02407,0.01985,0.009186,0.001425,0.005057,0.001572,0.00136,pepper_diagnostics/PVC/00008/2_2__g__g__t__tb/timers.csv,0.009287
g g -> t tb,65536,100,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-06/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00009,9,PVC,5.285579681396484,-11,65536,207058428,563.656,1.02932,1803412.2179416623,5.5450439453125e-07,3.803,3.634,2.864e-06,0.1195,0.04193,2.461e-06,0.1465,1.814,1.533,0.01988,0.04417,0.02984,0.01661,0.001523,0.006892,0.001619,0.001431,pepper_diagnostics/PVC/00009/2_2__g__g__t__tb/timers.csv,0.009815
g g -> t tb,131072,100,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-06/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00010,10,PVC,8.474435329437256,0,131072,412877292,562.184,0.72691,1929515.6779037244,5.182647705078125e-07,7.073,6.793,4.624e-06,0.1682,0.1017,3.698e-06,0.252,3.281,3.077,0.02694,0.08926,0.04768,0.02963,0.001604,0.0108,0.001741,0.001563,pepper_diagnostics/PVC/00010/2_2__g__g__t__tb/timers.csv,0.01183
g g -> t tb,262144,100,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-06/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00011,11,PVC,16.937862396240234,-6,262144,826745884,562.843,0.514297,1739508.9581950896,5.748748779296875e-07,15.38,15.07,4.088e-06,0.2155,0.08347,3.072e-06,0.4551,8.398,5.979,0.03993,0.1737,0.0775,0.05294,0.001871,0.01869,0.002142,0.001781,pepper_diagnostics/PVC/00011/2_2__g__g__t__tb/timers.csv,0.01227
g g -> t tb,524288,100,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-06/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00012,12,PVC,27.381800413131717,-11,524288,1653618724,562.944,0.363702,2052811.2764291307,4.871368408203125e-07,25.95,25.54,5.418e-06,0.3112,0.08244,4.115e-06,0.8578,12.61,11.69,0.06157,0.3283,0.1431,0.1073,0.001609,0.03228,0.001833,0.001594,pepper_diagnostics/PVC/00012/2_2__g__g__t__tb/timers.csv,0.01338
g g -> t tb,1048576,100,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-06/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00013,13,PVC,55.69369554519653,-11,1048576,3311977636,563.759,0.257346,1937501.84774575,5.161285400390625e-07,54.75,54.12,4.223e-06,0.5214,0.08668,3.799e-06,1.891,28.56,23.02,0.1239,0.8332,0.2729,0.2308,0.001598,0.06059,0.001853,0.001552,pepper_diagnostics/PVC/00013/2_2__g__g__t__tb/timers.csv,0.01644
g g -> t tb g,128,100,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-06/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00014,14,PVC,2.10636568069458,-11,128,367564,293.633,15.4799,42482.575506140056,2.35390625e-05,0.5776,0.3013,4.709e-06,0.2679,0.001421,3.262e-06,0.1196,0.07529,0.01694,0.01516,0.04742,0.02347,0.01225,0.00356,0.009581,0.003506,0.003475,pepper_diagnostics/PVC/00014/2_3__g__g__t__tb__g/timers.csv,0.009901
g g -> t tb g,256,100,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-06/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00015,15,PVC,2.052978754043579,-11,256,719564,311.67,11.2671,70387.68215562277,1.420703125e-05,0.4561,0.3637,4.101e-06,0.08616,0.001165,3.819e-06,0.1304,0.09723,0.04645,0.01531,0.05168,0.02663,0.01267,0.003571,0.009892,0.003493,0.003495,pepper_diagnostics/PVC/00015/2_3__g__g__t__tb__g/timers.csv,0.00991
g g -> t tb g,512,100,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-06/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00016,16,PVC,2.0587892532348637,-11,512,1423564,316.128,8.03581,128385.15546639918,7.7890625e-06,0.4968,0.3988,4.791e-06,0.09008,0.0009932,2.714e-06,0.1392,0.1172,0.05559,0.01499,0.05451,0.02744,0.0127,0.003602,0.0106,0.003554,0.003472,pepper_diagnostics/PVC/00016/2_3__g__g__t__tb__g/timers.csv,0.009841
g g -> t tb g,1024,100,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-06/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00017,17,PVC,2.197930097579956,-11,1024,2567564,297.726,5.50973,235510.5795768169,4.24609375e-06,0.5392,0.4348,3.789e-06,0.09766,0.0009975,2.979e-06,0.1418,0.1313,0.06655,0.0163,0.05675,0.02703,0.01327,0.003578,0.01022,0.003548,0.003466,pepper_diagnostics/PVC/00017/2_3__g__g__t__tb__g/timers.csv,0.01051
g g -> t tb g,2048,100,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-06/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00018,18,PVC,2.203353881835937,-11,2048,4948796,291.662,3.85808,432249.89447024063,2.3134765625e-06,0.5967,0.4738,3.275e-06,0.09808,0.01751,3.054e-06,0.1449,0.1492,0.08529,0.01657,0.0554,0.0267,0.01386,0.003607,0.01035,0.003539,0.003482,pepper_diagnostics/PVC/00018/2_3__g__g__t__tb__g/timers.csv,0.01023
g g -> t tb g,4096,100,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-06/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00019,19,PVC,2.1059529781341557,0,4096,9799260,290.867,2.72479,702452.4095352427,1.4235839843749998e-06,0.6934,0.5831,4.308e-06,0.08705,0.01088,3.151e-06,0.1631,0.1961,0.129,0.01588,0.05968,0.0277,0.0138,0.003601,0.0104,0.003524,0.003484,pepper_diagnostics/PVC/00019/2_3__g__g__t__tb__g/timers.csv,0.01052
g g -> t tb g,8192,100,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-06/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00020,20,PVC,2.107562303543091,-11,8192,19934956,295.726,1.94196,986274.9819407656,1.013916015625e-06,0.9449,0.8306,3.314e-06,0.09044,0.01588,2.509e-06,0.1936,0.2986,0.2389,0.01674,0.05859,0.02891,0.01788,0.003627,0.01072,0.003534,0.00355,pepper_diagnostics/PVC/00020/2_3__g__g__t__tb__g/timers.csv,0.01037
g g -> t tb g,16384,100,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-06/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00021,21,PVC,3.1099863052368164,-11,16384,39766348,295.336,1.37256,1232806.6215199395,8.111572265625e-07,1.454,1.329,3.241e-06,0.09842,0.01739,2.9e-06,0.2343,0.5716,0.4192,0.01664,0.08732,0.03208,0.02249,0.003632,0.01231,0.003608,0.003532,pepper_diagnostics/PVC/00021/2_3__g__g__t__tb__g/timers.csv,0.01068
g g -> t tb g,32768,100,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-06/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00022,22,PVC,3.1152679920196533,0,32768,79605132,295.678,0.971076,1596103.263516805,6.2652587890625e-07,2.196,2.053,4.064e-06,0.1068,0.02734,3.243e-06,0.3828,0.7808,0.773,0.01813,0.154,0.0485,0.03297,0.003643,0.0152,0.003663,0.003561,pepper_diagnostics/PVC/00022/2_3__g__g__t__tb__g/timers.csv,0.01137
g g -> t tb g,65536,100,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-06/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00023,23,PVC,5.135711908340454,-11,65536,159018700,295.461,0.686524,1654114.0837960625,6.0455322265625e-07,4.123,3.962,4.467e-06,0.1285,0.02196,3.357e-06,0.6606,1.681,1.473,0.02316,0.2825,0.0728,0.05707,0.003682,0.02046,0.003677,0.003667,pepper_diagnostics/PVC/00023/2_3__g__g__t__tb__g/timers.csv,0.01345
g g -> t tb g,131072,100,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-06/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00024,24,PVC,9.382577657699583,-11,131072,316701836,294.364,0.484476,1608048.092258619,6.218719482421875e-07,8.386,8.151,4.362e-06,0.1705,0.05293,3.525e-06,1.203,3.806,2.946,0.03401,0.5708,0.1219,0.1054,0.004009,0.03294,0.004073,0.003977,pepper_diagnostics/PVC/00024/2_3__g__g__t__tb__g/timers.csv,0.01795
g g -> t tb g,262144,100,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-06/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00025,25,PVC,16.97469449043274,0,262144,634366572,294.831,0.342863,1697823.8341968914,5.889892578124999e-07,15.86,15.44,4.201e-06,0.3033,0.08904,3.587e-06,2.332,7.128,5.701,0.05392,1.117,0.2234,0.2034,0.00397,0.05515,0.003943,0.003882,pepper_diagnostics/PVC/00025/2_3__g__g__t__tb__g/timers.csv,0.02613
g g -> t tb g,524288,100,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-06/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00026,26,PVC,32.4603705406189,-11,524288,1269065828,294.917,0.242501,1721799.671592775,5.807876586914062e-07,30.99,30.45,4.867e-06,0.4459,0.08411,3.593e-06,4.533,14.18,11.28,0.08657,2.175,0.4177,0.4213,0.003935,0.09628,0.004101,0.004014,pepper_diagnostics/PVC/00026/2_3__g__g__t__tb__g/timers.csv,0.02228
g g -> t tb g,1048576,100,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-06/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00027,27,PVC,74.92332816123962,-6,1048576,2535637532,294.623,0.171379,1434244.2894268911,6.972312927246093e-07,74.1,73.11,4.852e-06,0.8685,0.09466,3.075e-06,9.011,40.79,22.54,0.1537,4.345,0.8112,0.804,0.004115,0.1968,0.004203,0.004064,pepper_diagnostics/PVC/00027/2_3__g__g__t__tb__g/timers.csv,0.03196
g g -> t tb g g,128,100,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-06/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00028,28,PVC,2.0138161182403564,-11,128,119564,88.2937,9.02542,15265.35480023852,6.55078125e-05,1.174,0.8385,4.276e-06,0.3261,0.001305,3.341e-06,0.6697,0.06167,0.01688,0.01686,0.3742,0.1089,0.05228,0.01335,0.03604,0.01282,0.01289,pepper_diagnostics/PVC/00028/2_4__g__g__t__tb__g__g/timers.csv,0.02395
g g -> t tb g g,256,100,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-06/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00029,29,PVC,2.0136165618896484,-11,256,327564,111.994,7.18024,28094.82001755926,3.559375e-05,1.015,0.9112,4.363e-06,0.0959,0.001511,3.246e-06,0.688,0.08407,0.04729,0.01623,0.3706,0.1102,0.0483,0.01361,0.03963,0.0131,0.01317,pepper_diagnostics/PVC/00029/2_4__g__g__t__tb__g__g/timers.csv,0.02964
g g -> t tb g g,512,100,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-06/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00030,30,PVC,2.01662015914917,-11,512,535564,96.1937,4.70855,52437.52560426055,1.90703125e-05,1.082,0.9764,4.451e-06,0.09763,0.001022,3.449e-06,0.7339,0.09162,0.05382,0.01703,0.3982,0.1015,0.05204,0.01367,0.03935,0.01315,0.01322,pepper_diagnostics/PVC/00030/2_4__g__g__t__tb__g__g/timers.csv,0.02456
g g -> t tb g g,1024,100,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-06/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00031,31,PVC,2.5984106063842773,-11,1024,1055564,105.757,3.49042,95880.14981273407,1.04296875e-05,1.171,1.068,4.689e-06,0.09469,0.001195,3.208e-06,0.7804,0.1272,0.064,0.01706,0.4176,0.1168,0.05568,0.01354,0.04,0.01307,0.01307,pepper_diagnostics/PVC/00031/2_4__g__g__t__tb__g__g/timers.csv,0.03229
g g -> t tb g g,2048,100,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-06/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00032,32,PVC,2.260054588317871,-11,2048,1991564,106.478,2.47723,182206.40569395016,5.488281250000001e-06,1.221,1.124,3.746e-06,0.08829,0.001356,3.087e-06,0.7978,0.149,0.08476,0.01698,0.4165,0.1131,0.05717,0.01262,0.03794,0.01226,0.01224,pepper_diagnostics/PVC/00032/2_4__g__g__t__tb__g__g/timers.csv,0.03255
g g -> t tb g g,4096,100,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-06/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00033,33,PVC,3.1082262992858887,0,4096,3660796,101.102,1.70729,303857.56676557864,3.291015625e-06,1.447,1.348,3.657e-06,0.09025,0.002176,3.201e-06,0.9377,0.1787,0.1313,0.01786,0.4601,0.1171,0.06256,0.01363,0.04104,0.01313,0.0132,pepper_diagnostics/PVC/00033/2_4__g__g__t__tb__g__g/timers.csv,0.03488
g g -> t tb g g,8192,100,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-06/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00034,34,PVC,3.1140499114990234,-11,8192,7204644,99.2752,1.19609,488782.8162291169,2.0458984375e-06,1.789,1.676,3.272e-06,0.09506,0.01067,2.932e-06,1.107,0.2328,0.2353,0.01847,0.4428,0.1222,0.08814,0.01352,0.04267,0.01306,0.01306,pepper_diagnostics/PVC/00034/2_4__g__g__t__tb__g__g/timers.csv,0.03586
g g -> t tb g g,16384,100,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-06/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00035,35,PVC,4.106203079223633,-11,16384,14804492,102.479,0.859161,701970.8654670095,1.424560546875e-06,2.464,2.334,3.997e-06,0.1068,0.0134,3.923e-06,1.417,0.3937,0.4146,0.01921,0.6792,0.1329,0.1061,0.01253,0.04641,0.0122,0.01233,pepper_diagnostics/PVC/00035/2_4__g__g__t__tb__g__g/timers.csv,0.0365
g g -> t tb g g,32768,100,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-06/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00036,36,PVC,5.1099629402160645,0,32768,28966804,100.767,0.602492,836131.6662413881,1.19598388671875e-06,4.074,3.919,5.376e-06,0.1298,0.01716,3.62e-06,2.438,0.5996,0.7598,0.02127,1.214,0.2015,0.1686,0.01256,0.05864,0.0124,0.01252,pepper_diagnostics/PVC/00036/2_4__g__g__t__tb__g__g/timers.csv,0.03749
g g -> t tb g g,65536,100,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-06/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00037,37,PVC,9.132054567337036,-11,65536,58126044,101.116,0.426946,841283.6970474968,1.18865966796875e-06,7.978,7.79,4.84e-06,0.161,0.01655,3.788e-06,4.529,1.658,1.448,0.02803,2.359,0.3253,0.306,0.01361,0.0822,0.01343,0.01343,pepper_diagnostics/PVC/00037/2_4__g__g__t__tb__g__g/timers.csv,0.06352
g g -> t tb g g,131072,100,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-06/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00038,38,PVC,17.480474710464478,-11,131072,114881908,100.007,0.300105,812094.1759603469,1.23138427734375e-06,16.39,16.14,4.367e-06,0.2164,0.02212,3.385e-06,8.555,4.549,2.828,0.04121,4.885,0.5689,0.5512,0.01362,0.1297,0.01325,0.0134,pepper_diagnostics/PVC/00038/2_4__g__g__t__tb__g__g/timers.csv,0.1138
g g -> t tb g g,262144,100,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-06/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00039,39,PVC,31.33269572257996,0,262144,232356100,101.226,0.213514,879677.8523489933,1.13677978515625e-06,30.2,29.8,4.726e-06,0.347,0.03281,3.385e-06,16.74,7.227,5.504,0.06618,9.508,1.076,1.06,0.01357,0.2216,0.01341,0.01356,pepper_diagnostics/PVC/00039/2_4__g__g__t__tb__g__g/timers.csv,0.2069
g g -> t tb g g,524288,100,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-06/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00040,40,PVC,61.096813678741455,-11,524288,462296788,100.685,0.150568,888774.3685370402,1.1251449584960935e-06,59.65,58.99,4.531e-06,0.5939,0.04993,3.506e-06,33.09,14.47,10.89,0.1079,18.7,2.06,2.382,0.0139,0.469,0.01379,0.01391,pepper_diagnostics/PVC/00040/2_4__g__g__t__tb__g__g/timers.csv,0.1448
g g -> t tb g g,1048576,100,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-06/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00041,41,PVC,129.1470308303833,-11,1048576,924263396,100.67,0.106457,828913.833992095,1.2063980102539062e-06,127.8,126.5,4.334e-06,1.169,0.1571,3.603e-06,66.04,37.81,21.72,0.1971,37.37,4.053,4.752,0.01346,0.8869,0.01379,0.01373,pepper_diagnostics/PVC/00041/2_4__g__g__t__tb__g__g/timers.csv,0.2563
g g -> t tb g g g,128,100,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-06/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00042,42,PVC,10.752764225006104,-11,128,135564,26.4085,3.80473,2373.0070448646643,0.00042140625,9.156,5.394,4.685e-06,3.638,0.001499,3.461e-06,5.208,0.0607,0.01979,0.01939,3.152,0.6481,0.2623,0.06456,0.1878,0.06238,0.06288,pepper_diagnostics/PVC/00042/2_5__g__g__t__tb__g__g__g/timers.csv,0.5443
g g -> t tb g g g,256,100,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-06/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00043,43,PVC,7.069587707519531,-11,256,135564,25.8583,2.66223,4355.222864920041,0.000229609375,5.981,5.878,4.012e-06,0.09491,0.0014,3.194e-06,5.661,0.07208,0.04762,0.01825,3.599,0.6482,0.2513,0.06009,0.187,0.05838,0.05901,pepper_diagnostics/PVC/00043/2_5__g__g__t__tb__g__g__g/timers.csv,0.4915
g g -> t tb g g g,512,100,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-06/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00044,44,PVC,8.175814628601074,-11,512,255564,27.3713,1.93654,7471.180504888371,0.00013384765625,6.962,6.853,3.469e-06,0.09918,0.001881,2.881e-06,6.588,0.09423,0.05666,0.01976,3.955,0.6468,0.2599,0.06531,0.1959,0.06251,0.06316,pepper_diagnostics/PVC/00044/2_5__g__g__t__tb__g__g__g/timers.csv,0.782
g g -> t tb g g g,1024,100,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-06/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00045,45,PVC,8.177639245986938,-11,1024,615564,30.1222,1.43622,14979.520187244,6.67578125e-05,6.939,6.836,3.772e-06,0.09555,0.001625,2.968e-06,6.52,0.1323,0.07189,0.02003,3.98,0.6747,0.2839,0.06189,0.1935,0.05852,0.05891,pepper_diagnostics/PVC/00045/2_5__g__g__t__tb__g__g__g/timers.csv,0.7007
g g -> t tb g g g,2048,100,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-06/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00046,46,PVC,8.12367296218872,0,2048,975564,26.4429,0.951764,28232.699200441137,3.5419921875e-05,7.359,7.254,3.84e-06,0.09558,0.001433,2.951e-06,6.898,0.1658,0.08211,0.02025,4.014,0.7023,0.2957,0.06633,0.2009,0.06387,0.06457,pepper_diagnostics/PVC/00046/2_5__g__g__t__tb__g__g__g/timers.csv,0.7569
g g -> t tb g g g,4096,100,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-06/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00047,47,PVC,9.1232430934906,-11,4096,2175564,30.638,0.72461,50787.35275883447,1.968994140625e-05,8.172,8.065,3.656e-06,0.09576,0.001475,2.883e-06,7.602,0.2301,0.1254,0.0206,4.129,0.7057,0.3425,0.06626,0.1969,0.06382,0.06477,pepper_diagnostics/PVC/00047/2_5__g__g__t__tb__g__g__g/timers.csv,0.7969
g g -> t tb g g g,8192,100,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-06/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00048,48,PVC,11.121275424957275,-11,8192,4220796,29.3423,0.502051,85431.22327667118,1.1705322265625e-05,9.701,9.589,4.113e-06,0.09993,0.002204,3.093e-06,8.985,0.2741,0.2231,0.02085,4.281,0.7452,0.4803,0.06101,0.2075,0.05876,0.05968,pepper_diagnostics/PVC/00048/2_5__g__g__t__tb__g__g__g/timers.csv,0.8262
g g -> t tb g g g,16384,100,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-06/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00049,49,PVC,14.128210544586182,0,16384,8188644,29.0372,0.352678,130342.08432776452,7.672119140625e-06,12.72,12.57,4.11e-06,0.122,0.0152,3.381e-06,11.6,0.4551,0.399,0.02156,6.287,0.8034,0.6133,0.06707,0.2377,0.06452,0.06556,pepper_diagnostics/PVC/00049/2_5__g__g__t__tb__g__g__g/timers.csv,0.8171
g g -> t tb g g g,32768,100,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-06/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00050,50,PVC,23.6755588054657,-11,32768,16236492,28.8258,0.248471,148607.7097505669,6.7291259765625e-06,22.28,22.05,4.117e-06,0.174,0.03788,3.755e-06,20.1,1.088,0.7364,0.0234,11.56,1.219,1.032,0.06378,0.2905,0.06233,0.0628,pepper_diagnostics/PVC/00050/2_5__g__g__t__tb__g__g__g/timers.csv,0.9218
g g -> t tb g g g,65536,100,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-06/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00051,51,PVC,43.69506239891052,-11,65536,31854804,28.427,0.174459,154166.0785697483,6.48651123046875e-06,42.75,42.51,4.626e-06,0.2191,0.008209,3.35e-06,38.25,2.691,1.399,0.03114,22.28,2.029,1.86,0.06456,0.3964,0.06253,0.06352,pepper_diagnostics/PVC/00051/2_5__g__g__t__tb__g__g__g/timers.csv,1.772
g g -> t tb g g g,131072,100,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-06/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00052,52,PVC,83.73774862289429,0,131072,63931428,28.5729,0.123721,159629.76494945807,6.264495849609375e-06,82.5,82.11,6.94e-06,0.3602,0.01002,4.536e-06,74.91,4.218,2.696,0.05075,46.72,3.786,3.508,0.06589,0.6492,0.06421,0.06546,pepper_diagnostics/PVC/00052/2_5__g__g__t__tb__g__g__g/timers.csv,4.029
g g -> t tb g g g,262144,100,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-06/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00053,53,PVC,164.702054977417,-6,262144,127724676,28.5418,0.0874369,161518.1762168823,6.191253662109376e-06,163.0,162.3,4.004e-06,0.6359,0.01335,3.033e-06,147.9,8.831,5.27,0.07777,91.01,7.339,7.535,0.06209,1.474,0.06089,0.06107,pepper_diagnostics/PVC/00053/2_5__g__g__t__tb__g__g__g/timers.csv,7.365
g g -> t tb g g g,524288,100,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-06/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00054,54,PVC,328.8154146671295,-11,524288,256276404,28.6427,0.0619263,160529.0875688916,6.229400634765625e-06,327.8,326.6,6.856e-06,1.125,0.02919,5.316e-06,287.7,27.69,10.57,0.131,179.2,14.16,15.43,0.06054,2.719,0.06142,0.06156,pepper_diagnostics/PVC/00054/2_5__g__g__t__tb__g__g__g/timers.csv,10.03
g g -> t tb g g g,1048576,100,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-06/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00055,55,PVC,636.5647134780884,-11,1048576,513977244,28.7166,0.0438506,165599.4946304485,6.038665771484376e-06,635.4,633.2,4.686e-06,2.088,0.05221,3.331e-06,572.3,38.98,20.87,0.2398,358.0,27.68,31.01,0.06284,4.456,0.06498,0.06609,pepper_diagnostics/PVC/00055/2_5__g__g__t__tb__g__g__g/timers.csv,18.74
g g -> t tb g g g g,128,30,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-06/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00056,56,PVC,301.63586378097534,-11,128,151564,2.83864,2.00696,207.34341252699787,0.0048229166666666,300.7,18.52,4.134e-06,282.2,0.001528,3.425e-06,18.42,0.02967,0.004784,0.009287,9.027,1.417,0.4365,0.1082,0.3246,0.1045,0.1057,pepper_diagnostics/PVC/00056/2_6__g__g__t__tb__g__g__g__g/timers.csv,6.432
g g -> t tb g g g g,256,30,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00117,117,PVC,23.22904872894287,0,256,151564,9.22557,2.55671,365.19258202567755,0.0027382812500000003,21.17,21.03,3.596e-06,0.13,0.001612,2.75e-06,20.91,0.04251,0.01533,0.00974,9.421,1.244,0.4639,0.118,0.3529,0.1137,0.1143,pepper_diagnostics/PVC/00117/2_6__g__g__t__tb__g__g__g__g/timers.csv,8.297
g g -> t tb g g g g,512,30,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00118,118,PVC,24.23462724685669,-11,512,151564,7.09659,1.58586,674.8681898066783,0.0014817708333333334,22.92,22.76,3.54e-06,0.1272,0.001264,2.84e-06,22.63,0.04827,0.01737,0.009344,11.91,1.241,0.4778,0.1204,0.3578,0.1165,0.1175,pepper_diagnostics/PVC/00118/2_6__g__g__t__tb__g__g__g__g/timers.csv,6.971
g g -> t tb g g g g,1024,30,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00119,119,PVC,27.24273157119751,-6,1024,151564,10.1222,1.36408,1208.4972462627852,0.0008274739583333334,25.55,25.42,2.97e-06,0.1236,0.001808,2.388e-06,25.27,0.06556,0.01798,0.009339,12.31,1.53,0.5271,0.1076,0.3452,0.1037,0.1052,pepper_diagnostics/PVC/00119/2_6__g__g__t__tb__g__g__g__g/timers.csv,8.871
g g -> t tb g g g g,2048,30,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00120,120,PVC,27.249319076538086,-11,2048,151564,8.69333,0.877465,2363.986148518661,0.00042301432291666664,26.17,25.99,4.304e-06,0.1655,0.001477,3.538e-06,25.81,0.0843,0.03396,0.01,12.81,1.612,0.5365,0.1123,0.35,0.1077,0.1093,pepper_diagnostics/PVC/00120/2_6__g__g__t__tb__g__g__g__g/timers.csv,8.358
g g -> t tb g g g g,4096,30,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-06/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00061,61,PVC,30.13661217689514,-11,4096,287564,8.4272,0.610903,4275.574112734865,0.00023388671875,28.91,28.74,3.674e-06,0.1521,0.001447,2.986e-06,28.54,0.0981,0.03983,0.009261,13.22,1.657,0.6268,0.1129,0.3504,0.105,0.106,pepper_diagnostics/PVC/00061/2_6__g__g__t__tb__g__g__g__g/timers.csv,9.672
g g -> t tb g g g g,8192,30,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-06/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00062,62,PVC,34.092177629470825,-11,8192,559564,8.11673,0.423953,7534.028203556101,0.0001327311197916,32.84,32.62,3.45e-06,0.2035,0.001785,2.852e-06,32.37,0.1258,0.06544,0.009682,13.76,1.751,0.9743,0.1187,0.3855,0.1135,0.1153,pepper_diagnostics/PVC/00062/2_6__g__g__t__tb__g__g__g__g/timers.csv,9.407
g g -> t tb g g g g,16384,30,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-06/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00063,63,PVC,41.17706775665283,-11,16384,1103564,8.22761,0.301817,12478.29398324448,8.013916015625e-05,39.65,39.39,3.215e-06,0.2471,0.00185,3.062e-06,38.92,0.2812,0.1204,0.009613,19.52,1.725,1.245,0.1146,0.4219,0.1104,0.1115,pepper_diagnostics/PVC/00063/2_6__g__g__t__tb__g__g__g__g/timers.csv,9.497
g g -> t tb g g g g,32768,30,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-06/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00064,64,PVC,69.20331597328186,-11,32768,2055564,8.19435,0.212986,14546.315477952056,6.874593098958334e-05,67.93,67.58,3.916e-06,0.3417,0.002011,2.941e-06,66.74,0.5509,0.2086,0.01166,36.4,2.74,2.058,0.1109,0.5185,0.1074,0.1094,pepper_diagnostics/PVC/00064/2_6__g__g__t__tb__g__g__g__g/timers.csv,13.37
g g -> t tb g g g g,65536,30,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-06/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00065,65,PVC,130.30006194114685,-11,65536,4231564,8.58678,0.154231,15264.596273291923,6.551106770833334e-05,129.4,128.8,3.488e-06,0.5475,0.002183,3.077e-06,127.3,0.9892,0.3975,0.01377,69.69,4.638,3.838,0.1125,0.7221,0.1093,0.1106,pepper_diagnostics/PVC/00065/2_6__g__g__t__tb__g__g__g__g/timers.csv,24.89
g g -> t tb g g g g,131072,30,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-06/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00066,66,PVC,253.4067335128784,0,131072,8180796,8.26837,0.107025,15634.831013916502,6.395975748697916e-05,252.5,251.5,3.892e-06,0.9865,0.002757,3.058e-06,249.0,1.636,0.7752,0.01942,144.5,8.783,7.745,0.1186,1.65,0.1157,0.1175,pepper_diagnostics/PVC/00066/2_6__g__g__t__tb__g__g__g__g/timers.csv,48.28
g g -> t tb g g g g,262144,30,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-06/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00067,67,PVC,497.7951092720032,-11,262144,16764492,8.46987,0.0766438,15881.098546042002,6.296793619791667e-05,497.0,495.2,4.382e-06,1.796,0.005446,3.336e-06,488.3,5.182,1.538,0.0301,282.9,16.8,16.17,0.1162,3.388,0.1152,0.1147,pepper_diagnostics/PVC/00067/2_6__g__g__t__tb__g__g__g__g/timers.csv,91.93
g g -> t tb g g g g,524288,30,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-06/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00068,68,PVC,935.2784659862518,-11,524288,33372188,8.47129,0.0541668,16901.611863313992,5.916595458984375e-05,934.1,930.6,4.524e-06,3.522,0.008377,3.395e-06,918.8,8.442,3.045,0.0485,555.1,32.53,32.97,0.1144,4.923,0.1164,0.1176,pepper_diagnostics/PVC/00068/2_6__g__g__t__tb__g__g__g__g/timers.csv,141.9
g g -> t tb g g g g,1048576,30,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00129,129,PVC,1857.3524746894836,-11,1048576,66179580,8.41408,0.0381774,17022.33766233766,5.8746337890625e-05,1856.0,1848.0,5.511e-06,7.41,0.01212,3.281e-06,1821.0,20.68,6.035,0.0872,1103.0,63.91,66.76,0.1073,7.969,0.1073,0.1101,pepper_diagnostics/PVC/00129/2_6__g__g__t__tb__g__g__g__g/timers.csv,277.8
g g -> t tb g g g g g,128,10,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00130,130,PVC,187.35868453979492,-11,128,8348,0.0,0.0,6.937669376693767,0.144140625,186.1,184.5,3.972e-06,1.574,0.004855,3.004e-06,184.5,0.001768,0.002067,0.006173,36.38,4.106,1.093,0.2764,0.8068,0.2653,0.2673,pepper_diagnostics/PVC/00130/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,139.9
g g -> t tb g g g g g,256,10,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00131,131,PVC,189.36857318878174,0,256,167564,5.43778,5.43778,13.69716425896201,0.0730078125,188.5,186.9,3.992e-06,1.539,0.001608,2.949e-06,186.8,0.0306,0.004766,0.006073,40.17,3.739,1.099,0.2719,0.8176,0.2607,0.2632,pepper_diagnostics/PVC/00131/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,137.9
g g -> t tb g g g g g,512,10,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00132,132,PVC,199.37335920333862,-11,512,167564,2.71889,2.71889,26.0825267447784,0.038339843750000005,197.9,196.3,3.617e-06,1.556,0.001584,2.809e-06,196.2,0.03529,0.006983,0.005973,48.73,3.785,1.179,0.2723,0.8232,0.2605,0.2629,pepper_diagnostics/PVC/00132/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,136.9
g g -> t tb g g g g g,1024,10,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00133,133,PVC,206.37865829467773,-6,1024,167564,4.07833,2.3544,50.29469548133596,0.0198828125,205.2,203.6,4.618e-06,1.568,0.001539,3.482e-06,203.5,0.04857,0.006401,0.006102,49.23,4.242,1.37,0.2734,0.8416,0.2623,0.2671,pepper_diagnostics/PVC/00133/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,142.9
g g -> t tb g g g g g,2048,10,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00134,134,PVC,223.39831519126892,-11,2048,167564,3.39861,1.51976,92.96413980935088,0.0107568359375,222.0,220.3,3.677e-06,1.626,0.001735,2.945e-06,220.2,0.05255,0.008905,0.006088,49.96,4.332,1.322,0.2502,0.8014,0.2433,0.2465,pepper_diagnostics/PVC/00134/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,157.6
g g -> t tb g g g g g,4096,10,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00135,135,PVC,215.3731551170349,-11,4096,167564,3.73847,1.12705,192.57169722614012,0.00519287109375,214.4,212.7,3.778e-06,1.712,0.001237,2.953e-06,212.5,0.08728,0.01209,0.006469,51.82,4.41,1.657,0.2751,0.8467,0.2616,0.265,pepper_diagnostics/PVC/00135/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,143.7
g g -> t tb g g g g g,8192,10,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00136,136,PVC,253.41306400299072,0,8192,167564,2.2091,0.612648,326.63476874003186,0.0030615234375000002,252.6,250.8,4.17e-06,1.831,0.001641,3.029e-06,250.5,0.1442,0.02278,0.006598,54.42,4.716,2.463,0.2537,0.8608,0.2459,0.2489,pepper_diagnostics/PVC/00136/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,169.9
g g -> t tb g g g g g,16384,10,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00137,137,PVC,288.4450194835663,-11,16384,167564,2.37903,0.449557,575.6851721714687,0.001737060546875,286.9,284.6,3.413e-06,2.32,0.001471,2.997e-06,284.3,0.1744,0.03529,0.006373,78.47,5.014,3.125,0.2494,0.9615,0.2408,0.2459,pepper_diagnostics/PVC/00137/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,178.0
g g -> t tb g g g g g,32768,10,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00138,138,PVC,398.5475068092346,-6,32768,167564,2.08165,0.297357,831.0423535379153,0.00120330810546875,397.1,394.3,4.001e-06,2.822,0.001736,3.062e-06,393.8,0.3773,0.06729,0.006695,141.3,7.984,5.397,0.2746,1.229,0.2623,0.2667,pepper_diagnostics/PVC/00138/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,203.7
g g -> t tb g g g g g,65536,10,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00139,139,PVC,792.9049596786499,-11,65536,319564,2.5702,0.233633,831.9918750793448,0.0012019348144531252,791.7,787.7,4.205e-06,4.006,0.001789,3.108e-06,787.0,0.4318,0.1271,0.007691,265.3,13.36,9.96,0.2517,1.798,0.2471,0.2507,pepper_diagnostics/PVC/00139/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,428.2
g g -> t tb g g g g g,131072,10,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00140,140,PVC,1535.6284663677216,-11,131072,471564,2.55958,0.165545,857.8010471204187,0.001165771484375,1535.0,1528.0,4.571e-06,6.469,0.001479,3.429e-06,1527.0,1.156,0.2492,0.009917,536.3,25.33,20.39,0.2638,6.143,0.251,0.251,pepper_diagnostics/PVC/00140/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,828.8


==> JLSE_Plots/pepper_ttjets_2023-11-03/plots_2023-11-03/2023-10-27_v2_pepper_runs_xpu.csv <==
process,batch_size,n_batches,seed,verbosity,collision_energy,use_cached_results,cache_path,integrator,diagnostic_output_enabled,diagnostic_path,proc_id,label,run_time,return_code,thread_count,Total Runtime,Event Generation Runtime,Optimisation Runtime,Initialisation Runtime,HDF5 Close Runtime,Unweighting Setup Runtime,EG Recursion,EG Output,EG PDF and AlphaS evaluation,EG Phase space,EG-R Calculate currents,EG-R Momenta preparation,EG-R Currents preparation,EG-R IP reset,EG-R ME update,EG-R ME reset,EG-R IC reset,CSV Timer Filename,EG-R ME2 update,event_data_size,cross_section,cross_section_uncertainty,event_period,event_rate
g g -> t tb,128,100,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27_v2/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00000,0,PVC,5.121891260147095,-11,128,1.196,0.5197,3.557e-06,0.6308,0.001233,2.966e-06,0.07233,0.2339,0.016,0.03405,0.009788,0.03542,0.004057,0.001371,0.003547,0.001341,0.001335,pepper_diagnostics/PVC/00000/2_2__g__g__t__tb/timers.csv,0.01348,447564,572.679,23.7321,4.06015625e-05,24629.593996536463
g g -> t tb,256,100,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27_v2/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00001,1,PVC,5.436752796173096,-11,256,1.269,0.5676,4.748e-06,0.6308,0.001255,4.25e-06,0.07397,0.2503,0.04678,0.03302,0.01008,0.03629,0.004409,0.00142,0.003352,0.001347,0.00138,pepper_diagnostics/PVC/00001/2_2__g__g__t__tb/timers.csv,0.01345,879564,564.484,16.6347,2.2171875e-05,45102.18463706836
g g -> t tb,512,100,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27_v2/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00002,2,PVC,5.462081432342529,-11,512,1.303,0.6015,3.712e-06,0.6305,0.001124,3.222e-06,0.07541,0.2815,0.05183,0.03246,0.01007,0.03678,0.004217,0.00142,0.003589,0.001412,0.00141,pepper_diagnostics/PVC/00002/2_2__g__g__t__tb/timers.csv,0.01349,1599564,561.673,11.7344,1.1748046875e-05,85120.53200332502
g g -> t tb,1024,100,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27_v2/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00003,3,PVC,5.483895540237427,-6,1024,1.314,0.6384,4.809e-06,0.6308,0.001941,3.696e-06,0.07595,0.2977,0.06683,0.03312,0.01028,0.03642,0.00471,0.001512,0.003703,0.001486,0.001499,pepper_diagnostics/PVC/00003/2_2__g__g__t__tb/timers.csv,0.0135,3260796,563.625,8.31153,6.234375e-06,160401.00250626568
g g -> t tb,2048,100,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27_v2/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00004,4,PVC,5.504950523376465,-11,2048,1.394,0.6749,4.507e-06,0.6309,0.02179,4.882e-06,0.07714,0.3155,0.08671,0.0331,0.01044,0.0366,0.004535,0.001491,0.003721,0.001483,0.001383,pepper_diagnostics/PVC/00004/2_2__g__g__t__tb/timers.csv,0.01377,6436644,564.006,5.88019,3.2954101562500003e-06,303452.36331308336
g g -> t tb,4096,100,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27_v2/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00005,5,PVC,5.5261383056640625,0,4096,1.551,0.8457,3.585e-06,0.6309,0.01148,2.708e-06,0.08032,0.4329,0.1335,0.03396,0.01138,0.03664,0.004814,0.00151,0.003762,0.001484,0.001523,pepper_diagnostics/PVC/00005/2_2__g__g__t__tb/timers.csv,0.0134,12785724,566.454,4.16616,2.064697265625e-06,484332.505616649
g g -> t tb,8192,100,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27_v2/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00006,6,PVC,2.1828882694244385,-11,8192,0.8562,0.7489,3.973e-06,0.08796,0.01277,2.773e-06,0.055,0.3477,0.2435,0.01425,0.01054,0.01251,0.005255,0.001288,0.00369,0.00137,0.001278,pepper_diagnostics/PVC/00006/2_2__g__g__t__tb/timers.csv,0.008833,25411884,562.543,2.93625,9.141845703125e-07,1093871.0108158633
g g -> t tb,16384,100,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27_v2/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00007,7,PVC,3.1836531162261963,-11,16384,1.173,1.054,3.216e-06,0.09367,0.01835,2.844e-06,0.06152,0.4645,0.4265,0.01406,0.01433,0.01299,0.006669,0.001322,0.00407,0.001379,0.001312,pepper_diagnostics/PVC/00007/2_2__g__g__t__tb/timers.csv,0.008807,51162972,567.054,2.08409,6.43310546875e-07,1554459.203036053
g g -> t tb,32768,100,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27_v2/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00008,8,PVC,3.201941728591919,-11,32768,1.923,1.787,3.28e-06,0.1024,0.02441,2.664e-06,0.09189,0.7912,0.7947,0.01566,0.02558,0.01998,0.00943,0.001337,0.005049,0.001443,0.001278,pepper_diagnostics/PVC/00008/2_2__g__g__t__tb/timers.csv,0.008769,102091764,566.176,1.47267,5.4534912109375e-07,1833687.7448237268
g g -> t tb,65536,100,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27_v2/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00009,9,PVC,5.231060266494751,-6,65536,3.682,3.512,3.401e-06,0.1194,0.04163,2.825e-06,0.1469,1.636,1.591,0.02009,0.04512,0.02924,0.0165,0.001594,0.006967,0.001729,0.001545,pepper_diagnostics/PVC/00009/2_2__g__g__t__tb/timers.csv,0.009666,203306580,563.611,1.03912,5.35888671875e-07,1866059.2255125286
g g -> t tb,131072,100,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27_v2/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00010,10,PVC,9.413564682006836,-11,131072,7.375,7.13,3.225e-06,0.1506,0.08366,3.021e-06,0.2448,3.661,3.046,0.02634,0.08538,0.04568,0.02991,0.001613,0.01074,0.001827,0.001623,pepper_diagnostics/PVC/00010/2_2__g__g__t__tb/timers.csv,0.01081,405520212,562.281,0.733927,5.43975830078125e-07,1838316.9705469846
g g -> t tb,262144,100,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27_v2/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00011,11,PVC,14.736531972885132,0,262144,13.05,12.76,3.547e-06,0.1965,0.07931,3.261e-06,0.4927,6.137,5.89,0.03936,0.2076,0.07821,0.0577,0.00144,0.0183,0.001642,0.001411,pepper_diagnostics/PVC/00011/2_2__g__g__t__tb/timers.csv,0.01181,811743724,562.804,0.519202,4.8675537109375e-07,2054420.062695925
g g -> t tb,524288,100,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27_v2/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00012,12,PVC,27.294572830200195,-11,524288,26.32,25.92,4.349e-06,0.3075,0.08305,3.591e-06,0.8702,13.03,11.65,0.07219,0.3443,0.1431,0.1031,0.001548,0.0322,0.001809,0.001537,pepper_diagnostics/PVC/00012/2_2__g__g__t__tb/timers.csv,0.01321,1625339788,563.492,0.367346,4.943847656250001e-07,2022716.0493827157
g g -> t tb,1048576,100,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27_v2/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00013,13,PVC,55.648557901382446,-11,1048576,54.89,54.22,4.424e-06,0.5466,0.101,3.247e-06,1.722,28.84,23.01,0.1174,0.6926,0.2723,0.2035,0.001586,0.06067,0.001894,0.00153,pepper_diagnostics/PVC/00013/2_2__g__g__t__tb/timers.csv,0.01664,3249286684,563.254,0.259704,5.170822143554688e-07,1933928.4396901513
g g -> t tb g,128,100,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27_v2/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00014,14,PVC,2.107891798019409,-11,128,0.3872,0.288,3.993e-06,0.0914,0.001115,3.33e-06,0.1188,0.07212,0.01605,0.01468,0.04851,0.02298,0.01185,0.00326,0.009296,0.003158,0.003158,pepper_diagnostics/PVC/00014/2_3__g__g__t__tb__g/timers.csv,0.009416,367564,293.633,15.4799,2.2499999999999998e-05,44444.444444444445
g g -> t tb g,256,100,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27_v2/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00015,15,PVC,2.051435708999634,-6,256,0.4547,0.3595,4.349e-06,0.08735,0.001253,3.488e-06,0.1296,0.09678,0.04589,0.01517,0.05205,0.02611,0.01257,0.003621,0.009504,0.00355,0.003532,pepper_diagnostics/PVC/00015/2_3__g__g__t__tb__g/timers.csv,0.009987,719564,311.67,11.2671,1.4042968749999999e-05,71210.01390820584
g g -> t tb g,512,100,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27_v2/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00016,16,PVC,2.058722496032715,-11,512,0.4812,0.3945,3.189e-06,0.08043,0.0006827,2.915e-06,0.14,0.1165,0.05075,0.015,0.05564,0.0275,0.0126,0.003391,0.01068,0.003268,0.003255,pepper_diagnostics/PVC/00016/2_3__g__g__t__tb__g/timers.csv,0.009807,1423564,316.128,8.03581,7.705078125000001e-06,129784.5373891001
g g -> t tb g,1024,100,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27_v2/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00017,17,PVC,2.195281982421875,-6,1024,0.6354,0.5234,4.592e-06,0.1019,0.001184,4.252e-06,0.157,0.1718,0.08022,0.01806,0.05905,0.02917,0.01552,0.005528,0.01278,0.005578,0.005433,pepper_diagnostics/PVC/00017/2_3__g__g__t__tb__g/timers.csv,0.01199,2567564,297.726,5.50973,5.111328125e-06,195643.86702330914
g g -> t tb g,2048,100,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27_v2/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00018,18,PVC,2.1922342777252197,-11,2048,0.6799,0.562,3.676e-06,0.08989,0.02124,3.521e-06,0.16,0.1838,0.1077,0.01756,0.05764,0.02823,0.01571,0.005303,0.01267,0.005315,0.005277,pepper_diagnostics/PVC/00018/2_3__g__g__t__tb__g/timers.csv,0.01326,4948796,291.662,3.85808,2.7441406250000004e-06,364412.8113879003
g g -> t tb g,4096,100,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27_v2/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00019,19,PVC,2.0905158519744873,-11,4096,0.6898,0.5856,4.333e-06,0.08875,0.009811,3.398e-06,0.1619,0.1972,0.1308,0.01595,0.05897,0.02761,0.0134,0.003633,0.01036,0.003575,0.0035,pepper_diagnostics/PVC/00019/2_3__g__g__t__tb__g/timers.csv,0.0107,9799260,290.867,2.72479,1.4296875e-06,699453.5519125683
g g -> t tb g,8192,100,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27_v2/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00020,20,PVC,2.0974645614624023,-6,8192,0.9318,0.8274,4.179e-06,0.08796,0.01125,3.682e-06,0.1934,0.2944,0.2377,0.01664,0.05952,0.0294,0.01728,0.00331,0.01028,0.003305,0.00324,pepper_diagnostics/PVC/00020/2_3__g__g__t__tb__g/timers.csv,0.01045,19934956,295.726,1.94196,1.010009765625e-06,990089.4367899444
g g -> t tb g,16384,100,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27_v2/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00021,21,PVC,2.0990829467773438,-11,16384,1.305,1.187,3.742e-06,0.09453,0.01506,3.108e-06,0.2346,0.4325,0.4173,0.01653,0.08767,0.03223,0.02231,0.003327,0.01196,0.00329,0.003272,pepper_diagnostics/PVC/00021/2_3__g__g__t__tb__g/timers.csv,0.01109,39766348,295.336,1.37256,7.244873046875e-07,1380286.4363942712
g g -> t tb g,32768,100,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27_v2/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00022,22,PVC,3.308656692504883,-11,32768,2.206,2.065,4.919e-06,0.1102,0.02112,4.107e-06,0.3756,0.7998,0.7729,0.01784,0.1509,0.04754,0.03316,0.003323,0.01455,0.003273,0.003257,pepper_diagnostics/PVC/00022/2_3__g__g__t__tb__g/timers.csv,0.01118,79605132,295.678,0.971076,6.301879882812499e-07,1586828.0871670702
g g -> t tb g,65536,100,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27_v2/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00023,23,PVC,5.318263053894043,-6,65536,4.262,4.066,4.303e-06,0.1396,0.04599,3.105e-06,0.6646,1.776,1.48,0.02361,0.2848,0.07237,0.05768,0.003744,0.02027,0.003698,0.003653,pepper_diagnostics/PVC/00023/2_3__g__g__t__tb__g/timers.csv,0.01387,159018700,295.461,0.686524,6.2042236328125e-07,1611805.213969503
g g -> t tb g,131072,100,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27_v2/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00024,24,PVC,9.355257511138916,-11,131072,8.561,8.326,4.042e-06,0.1693,0.05619,3.179e-06,1.21,3.99,2.935,0.0333,0.5721,0.1228,0.1079,0.003607,0.0323,0.003677,0.003623,pepper_diagnostics/PVC/00024/2_3__g__g__t__tb__g/timers.csv,0.01755,316701836,294.364,0.484476,6.35223388671875e-07,1574249.3394186883
g g -> t tb g,262144,100,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27_v2/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00025,25,PVC,17.936997175216675,0,262144,16.34,15.99,5.154e-06,0.2515,0.08178,3.705e-06,2.307,7.672,5.708,0.05425,1.105,0.221,0.2008,0.00389,0.05445,0.003928,0.003827,pepper_diagnostics/PVC/00025/2_3__g__g__t__tb__g/timers.csv,0.02583,633750572,294.513,0.342695,6.099700927734376e-07,1639424.64040025
g g -> t tb g,524288,100,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27_v2/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00026,26,PVC,32.33381724357605,-11,524288,31.0,30.47,4.981e-06,0.4247,0.08657,3.713e-06,4.538,14.1,11.39,0.08615,2.176,0.418,0.4218,0.00389,0.09637,0.004008,0.00389,pepper_diagnostics/PVC/00026/2_3__g__g__t__tb__g/timers.csv,0.02277,1269065828,294.925,0.242505,5.811691284179687e-07,1720669.5109944209
g g -> t tb g,1048576,100,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27_v2/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00027,27,PVC,68.6681752204895,-6,1048576,67.85,67.0,5.098e-06,0.7358,0.09217,3.624e-06,9.028,34.78,22.41,0.155,4.342,0.812,0.822,0.00408,0.1975,0.004101,0.004113,pepper_diagnostics/PVC/00027/2_3__g__g__t__tb__g/timers.csv,0.03265,2535461532,294.599,0.171367,6.389617919921875e-07,1565038.805970149
g g -> t tb g g,128,100,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27_v2/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00028,28,PVC,2.014836311340332,-11,128,0.9604,0.8415,9.856e-06,0.1117,0.001265,1.406e-05,0.6572,0.06145,0.01586,0.01682,0.3684,0.1078,0.0497,0.01231,0.03508,0.01193,0.01207,pepper_diagnostics/PVC/00028/2_4__g__g__t__tb__g__g/timers.csv,0.02419,119564,88.2937,9.02542,6.57421875e-05,15210.93285799168
g g -> t tb g g,256,100,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27_v2/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00029,29,PVC,2.0147058963775635,-11,256,0.9996,0.8966,4.387e-06,0.09522,0.001228,3.576e-06,0.6806,0.08138,0.04357,0.01648,0.3756,0.1082,0.04656,0.0124,0.03575,0.01192,0.01212,pepper_diagnostics/PVC/00029/2_4__g__g__t__tb__g__g/timers.csv,0.02887,327564,111.994,7.18024,3.50234375e-05,28552.308721838053
g g -> t tb g g,512,100,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27_v2/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00030,30,PVC,2.0117604732513428,-11,512,1.074,0.9741,4.146e-06,0.09332,0.00151,3.512e-06,0.7408,0.08988,0.04909,0.01683,0.4064,0.1014,0.05193,0.01247,0.0377,0.012,0.01205,pepper_diagnostics/PVC/00030/2_4__g__g__t__tb__g__g/timers.csv,0.0266,535564,96.1937,4.70855,1.9025390625e-05,52561.33867159429
g g -> t tb g g,1024,100,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27_v2/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00031,31,PVC,2.4519872665405273,-11,1024,1.163,1.064,3.726e-06,0.09094,0.001501,6.612e-06,0.7863,0.1233,0.06111,0.01687,0.4224,0.1171,0.05596,0.01249,0.03886,0.01202,0.01212,pepper_diagnostics/PVC/00031/2_4__g__g__t__tb__g__g/timers.csv,0.03367,1055564,105.757,3.49042,1.0390625e-05,96240.6015037594
g g -> t tb g g,2048,100,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27_v2/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00032,32,PVC,2.064743757247925,-11,2048,1.259,1.156,3.989e-06,0.09386,0.001467,3.238e-06,0.82,0.1525,0.08634,0.01755,0.423,0.116,0.05975,0.0137,0.04055,0.013,0.01313,pepper_diagnostics/PVC/00032/2_4__g__g__t__tb__g__g/timers.csv,0.03429,1991564,106.478,2.47723,5.6445312499999996e-06,177162.62975778547
g g -> t tb g g,4096,100,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27_v2/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00033,33,PVC,3.2501883506774902,-11,4096,1.418,1.324,3.738e-06,0.08604,0.002007,3.453e-06,0.9209,0.1799,0.1267,0.01738,0.4544,0.1148,0.05977,0.0125,0.03949,0.01205,0.01219,pepper_diagnostics/PVC/00033/2_4__g__g__t__tb__g__g/timers.csv,0.03449,3660796,101.102,1.70729,3.232421875e-06,309365.5589123867
g g -> t tb g g,8192,100,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27_v2/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00034,34,PVC,3.245821952819824,-11,8192,1.805,1.677,4.758e-06,0.09643,0.02365,3.702e-06,1.106,0.2293,0.2409,0.01806,0.4462,0.1213,0.08673,0.01299,0.04171,0.01255,0.01261,pepper_diagnostics/PVC/00034/2_4__g__g__t__tb__g__g/timers.csv,0.036,7204644,99.2752,1.19609,2.047119140625e-06,488491.3536076327
g g -> t tb g g,16384,100,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27_v2/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00035,35,PVC,3.094162940979004,0,16384,2.422,2.289,4.588e-06,0.1032,0.02219,3.442e-06,1.415,0.3579,0.4108,0.01882,0.6825,0.1303,0.1056,0.01232,0.0458,0.0121,0.01216,pepper_diagnostics/PVC/00035/2_4__g__g__t__tb__g__g/timers.csv,0.03588,14804492,102.479,0.859161,1.3970947265625e-06,715771.0790738313
g g -> t tb g g,32768,100,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27_v2/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00036,36,PVC,5.10736870765686,-11,32768,4.199,4.053,4.192e-06,0.123,0.01407,3.305e-06,2.427,0.7386,0.7639,0.02053,1.205,0.201,0.1719,0.01343,0.05917,0.01302,0.0131,pepper_diagnostics/PVC/00036/2_4__g__g__t__tb__g__g/timers.csv,0.03666,28966804,100.767,0.602492,1.23687744140625e-06,808487.5400937578
g g -> t tb g g,65536,100,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27_v2/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00037,37,PVC,9.122280359268188,-11,65536,7.64,7.451,4.237e-06,0.1567,0.02282,3.419e-06,4.491,1.374,1.441,0.02707,2.347,0.3214,0.2954,0.01343,0.07979,0.01298,0.01307,pepper_diagnostics/PVC/00037/2_4__g__g__t__tb__g__g/timers.csv,0.06233,58126044,101.116,0.426946,1.1369323730468749e-06,879559.79063213
g g -> t tb g g,131072,100,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27_v2/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00038,38,PVC,16.47910499572754,0,131072,15.68,15.43,3.919e-06,0.2143,0.02345,3.363e-06,8.579,3.814,2.834,0.04119,4.899,0.5658,0.5492,0.01402,0.131,0.01381,0.01391,pepper_diagnostics/PVC/00038/2_4__g__g__t__tb__g__g/timers.csv,0.1113,114881908,100.007,0.300105,1.177215576171875e-06,849462.0868438107
g g -> t tb g g,262144,100,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27_v2/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00039,39,PVC,31.23175835609436,-11,262144,30.4,30.0,4.275e-06,0.3584,0.03249,3.271e-06,16.71,7.426,5.54,0.06498,9.475,1.069,1.082,0.01289,0.219,0.01264,0.01274,pepper_diagnostics/PVC/00039/2_4__g__g__t__tb__g__g/timers.csv,0.2053,232249484,101.178,0.213424,1.1444091796875e-06,873813.3333333334
g g -> t tb g g,524288,100,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27_v2/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00040,40,PVC,61.051586627960205,-11,524288,59.99,59.26,4.396e-06,0.6575,0.05153,3.683e-06,33.27,14.56,10.91,0.1085,18.81,2.07,2.382,0.01312,0.4709,0.01297,0.01293,pepper_diagnostics/PVC/00040/2_4__g__g__t__tb__g__g/timers.csv,0.144,463336788,100.915,0.150785,1.1302947998046875e-06,884724.9409382383
g g -> t tb g g,1048576,100,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27_v2/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00041,41,PVC,119.04541945457458,-11,1048576,118.1,116.9,4.712e-06,1.122,0.1063,3.468e-06,65.81,28.46,21.67,0.1971,37.28,4.055,4.62,0.01391,0.8879,0.01387,0.01421,pepper_diagnostics/PVC/00041/2_4__g__g__t__tb__g__g/timers.csv,0.2195,927700628,101.042,0.106653,1.1148452758789063e-06,896985.4576561163
g g -> t tb g g g,128,100,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27_v2/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00042,42,PVC,6.610411167144775,0,128,5.796,5.303,5.199e-06,0.1138,0.001392,4.097e-06,5.114,0.06165,0.01997,0.01972,3.135,0.6417,0.2554,0.06561,0.1779,0.06276,0.06333,pepper_diagnostics/PVC/00042/2_5__g__g__t__tb__g__g__g/timers.csv,0.4919,135564,32.3156,4.86358,0.000414296875,2413.7280784461627
g g -> t tb g g g,256,100,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27_v2/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00043,43,PVC,7.057076692581177,-11,256,5.969,5.85,4.03e-06,0.09213,0.001296,3.186e-06,5.634,0.06707,0.0485,0.0185,3.573,0.6411,0.2424,0.06082,0.1778,0.05834,0.05887,pepper_diagnostics/PVC/00043/2_5__g__g__t__tb__g__g__g/timers.csv,0.5042,135564,24.9712,3.02424,0.00022851562499999999,4376.068376068376
g g -> t tb g g g,512,100,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27_v2/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00044,44,PVC,8.067198038101196,0,512,6.926,6.825,3.811e-06,0.09331,0.001528,3.669e-06,6.564,0.09048,0.0543,0.01959,3.939,0.6379,0.2556,0.06477,0.1924,0.06257,0.06281,pepper_diagnostics/PVC/00044/2_5__g__g__t__tb__g__g__g/timers.csv,0.7743,255564,27.7254,2.25295,0.00013330078125,7501.831501831502
g g -> t tb g g g,1024,100,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27_v2/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00045,45,PVC,8.171213626861572,-11,1024,6.948,6.847,3.742e-06,0.09321,0.001468,3.092e-06,6.548,0.121,0.06486,0.01992,3.968,0.6756,0.2855,0.06538,0.1961,0.06268,0.06347,pepper_diagnostics/PVC/00045/2_5__g__g__t__tb__g__g__g/timers.csv,0.697,495564,29.8369,1.65243,6.6865234375e-05,14955.454943770994
g g -> t tb g g g,2048,100,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27_v2/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00046,46,PVC,8.17223334312439,0,2048,7.302,7.199,3.591e-06,0.09326,0.001714,3.377e-06,6.842,0.1636,0.08501,0.02008,3.981,0.6947,0.2926,0.06551,0.197,0.06314,0.06378,pepper_diagnostics/PVC/00046/2_5__g__g__t__tb__g__g__g/timers.csv,0.7637,855564,28.0467,1.13667,3.51513671875e-05,28448.39561050146
g g -> t tb g g g,4096,100,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27_v2/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00047,47,PVC,9.113722085952759,-11,4096,8.107,7.998,3.253e-06,0.09303,0.001776,2.754e-06,7.562,0.2082,0.1234,0.02009,4.093,0.7009,0.3402,0.06262,0.1972,0.0607,0.06157,pepper_diagnostics/PVC/00047/2_5__g__g__t__tb__g__g__g/timers.csv,0.815,1695564,30.1123,0.831274,1.95263671875e-05,51212.803200800205
g g -> t tb g g g,8192,100,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27_v2/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00048,48,PVC,11.581430196762085,-11,8192,9.732,9.61,4.344e-06,0.1108,0.001473,3.949e-06,8.948,0.319,0.2299,0.02162,4.249,0.7475,0.4872,0.06656,0.2136,0.06375,0.06476,pepper_diagnostics/PVC/00048/2_5__g__g__t__tb__g__g__g/timers.csv,0.8025,3135564,29.3741,0.5803,1.1730957031249999e-05,85244.5369406868
g g -> t tb g g g,16384,100,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27_v2/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00049,49,PVC,13.576647758483887,0,16384,12.66,12.49,3.84e-06,0.1242,0.03832,3.347e-06,11.54,0.4403,0.3935,0.0217,6.21,0.8111,0.6145,0.06472,0.2393,0.06158,0.06284,pepper_diagnostics/PVC/00049/2_5__g__g__t__tb__g__g__g/timers.csv,0.8288,6140796,28.8929,0.406567,7.623291015625e-06,131176.9415532426
g g -> t tb g g g,32768,100,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27_v2/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00050,50,PVC,23.587874174118042,-11,32768,22.05,21.88,4.26e-06,0.1516,0.00947,3.291e-06,20.06,0.9539,0.7337,0.02312,11.55,1.211,1.021,0.06321,0.2865,0.05797,0.05888,pepper_diagnostics/PVC/00050/2_5__g__g__t__tb__g__g__g/timers.csv,0.9344,12151260,28.7731,0.286986,6.67724609375e-06,149762.34003656308
g g -> t tb g g g,65536,100,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27_v2/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00051,51,PVC,43.368374824523926,-6,65536,42.12,41.88,4.03e-06,0.2159,0.005093,3.313e-06,38.22,2.12,1.379,0.03124,22.27,2.043,1.871,0.06776,0.398,0.06507,0.06611,pepper_diagnostics/PVC/00051/2_5__g__g__t__tb__g__g__g/timers.csv,1.732,24044340,28.5377,0.202105,6.390380859375e-06,156485.1957975167
g g -> t tb g g g,131072,100,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27_v2/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00052,52,PVC,84.74516439437866,-11,131072,83.58,83.22,3.681e-06,0.3394,0.009922,3.171e-06,74.65,5.617,2.714,0.04892,46.55,3.781,3.512,0.06551,0.6451,0.06178,0.06261,pepper_diagnostics/PVC/00052/2_5__g__g__t__tb__g__g__g/timers.csv,4.047,48070500,28.6658,0.143269,6.3491821289062495e-06,157500.6008171113
g g -> t tb g g g,262144,100,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27_v2/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00053,53,PVC,168.1663339138031,0,262144,166.7,166.1,4.378e-06,0.5946,0.01171,3.603e-06,147.6,12.84,5.307,0.07841,91.02,7.287,7.492,0.06351,1.483,0.06078,0.0611,pepper_diagnostics/PVC/00053/2_5__g__g__t__tb__g__g__g/timers.csv,7.273,95645436,28.5212,0.101018,6.336212158203125e-06,157822.99819385912
g g -> t tb g g g,524288,100,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27_v2/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00054,54,PVC,317.4099621772766,-11,524288,316.3,315.2,4.355e-06,1.1,0.0184,3.463e-06,288.1,16.12,10.44,0.1299,179.6,14.12,15.39,0.06188,2.754,0.06077,0.06088,pepper_diagnostics/PVC/00054/2_5__g__g__t__tb__g__g__g/timers.csv,10.01,191875308,28.6146,0.0715528,6.011962890624999e-06,166335.02538071066
g g -> t tb g g g,1048576,100,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27_v2/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00055,55,PVC,644.769186258316,-11,1048576,643.5,641.3,4.573e-06,2.078,0.04818,3.503e-06,571.1,48.24,20.9,0.241,356.9,27.65,31.17,0.06653,4.432,0.06595,0.06835,pepper_diagnostics/PVC/00055/2_5__g__g__t__tb__g__g__g/timers.csv,19.06,384585516,28.6833,0.0506685,6.115913391113281e-06,163507.87462965853
g g -> t tb g g g g,128,30,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27_v2/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00056,56,PVC,20.03175711631775,-6,128,18.83,18.66,3.628e-06,0.1362,0.00118,2.769e-06,18.56,0.03317,0.005232,0.009453,9.045,1.439,0.4422,0.1181,0.3081,0.1117,0.1133,pepper_diagnostics/PVC/00056/2_6__g__g__t__tb__g__g__g__g/timers.csv,6.509,151564,2.83864,2.00696,0.004859375,205.7877813504823
g g -> t tb g g g g,256,30,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27_v2/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00057,57,PVC,22.369343996047974,-6,256,21.17,21.03,3.896e-06,0.1261,0.00168,3.216e-06,20.9,0.04331,0.01508,0.009097,9.378,1.224,0.4589,0.1178,0.3318,0.1129,0.114,pepper_diagnostics/PVC/00057/2_6__g__g__t__tb__g__g__g__g/timers.csv,8.394,151564,9.22557,2.55671,0.0027382812500000003,365.19258202567755
g g -> t tb g g g g,512,30,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27_v2/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00058,58,PVC,24.13980793952942,-11,512,22.58,22.42,3.445e-06,0.1264,0.001456,3.033e-06,22.29,0.04483,0.01528,0.009311,11.79,1.204,0.4569,0.1089,0.3273,0.1044,0.1055,pepper_diagnostics/PVC/00058/2_6__g__g__t__tb__g__g__g__g/timers.csv,6.988,151564,7.09659,1.58586,0.0014596354166666668,685.1025869759143
g g -> t tb g g g g,1024,30,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27_v2/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00059,59,PVC,27.127185344696045,-11,1024,25.63,25.49,3.473e-06,0.1289,0.001837,2.903e-06,25.35,0.06631,0.01848,0.009138,12.33,1.524,0.5263,0.1081,0.3466,0.1037,0.1054,pepper_diagnostics/PVC/00059/2_6__g__g__t__tb__g__g__g__g/timers.csv,9.016,151564,10.1222,1.36408,0.0008297526041666666,1205.1785013730876
g g -> t tb g g g g,2048,30,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27_v2/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00060,60,PVC,27.129591941833496,-6,2048,25.98,25.84,3.76e-06,0.1348,0.001456,2.706e-06,25.66,0.08542,0.02578,0.009625,12.82,1.611,0.5408,0.1188,0.3498,0.1131,0.1143,pepper_diagnostics/PVC/00060/2_6__g__g__t__tb__g__g__g__g/timers.csv,8.211,151564,8.69333,0.877465,0.00042057291666666664,2377.7089783281735
g g -> t tb g g g g,4096,30,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27_v2/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00061,61,PVC,30.13794231414795,-11,4096,28.89,28.74,3.898e-06,0.1425,0.001705,3.033e-06,28.52,0.1116,0.04219,0.00975,13.03,1.605,0.6238,0.115,0.3535,0.1069,0.1073,pepper_diagnostics/PVC/00061/2_6__g__g__t__tb__g__g__g__g/timers.csv,9.896,287564,8.4272,0.610903,0.00023388671875,4275.574112734865
g g -> t tb g g g g,8192,30,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27_v2/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00062,62,PVC,34.140612840652466,-11,8192,32.54,32.36,3.761e-06,0.1701,0.001461,3.213e-06,32.08,0.1485,0.06414,0.009566,13.69,1.735,0.9588,0.1077,0.3657,0.1033,0.1058,pepper_diagnostics/PVC/00062/2_6__g__g__t__tb__g__g__g__g/timers.csv,9.282,559564,8.11673,0.423953,0.00013167317708333333,7594.561186650186
g g -> t tb g g g g,16384,30,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27_v2/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00063,63,PVC,40.14684438705444,-6,16384,39.48,39.24,3.871e-06,0.2249,0.001818,2.942e-06,38.79,0.2668,0.1147,0.009848,19.45,1.731,1.224,0.114,0.417,0.1104,0.1119,pepper_diagnostics/PVC/00063/2_6__g__g__t__tb__g__g__g__g/timers.csv,9.443,1103564,8.22761,0.301817,7.9833984375e-05,12525.993883792049
g g -> t tb g g g g,32768,30,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27_v2/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00064,64,PVC,70.24580144882202,-11,32768,69.33,68.99,3.683e-06,0.3295,0.001818,3.028e-06,68.25,0.4442,0.2204,0.01078,36.88,2.778,2.097,0.1193,0.5377,0.1135,0.1152,pepper_diagnostics/PVC/00064/2_6__g__g__t__tb__g__g__g__g/timers.csv,14.14,2055564,8.19435,0.212986,7.018025716145833e-05,14249.021597332947
g g -> t tb g g g g,65536,30,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27_v2/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00065,65,PVC,131.29680228233337,-11,65536,129.6,129.1,4.153e-06,0.5338,0.002184,3.035e-06,127.5,1.082,0.4007,0.01367,69.81,4.607,3.838,0.1168,0.7179,0.1112,0.1144,pepper_diagnostics/PVC/00065/2_6__g__g__t__tb__g__g__g__g/timers.csv,24.91,4231564,8.58678,0.154231,6.566365559895833e-05,15229.1247095275
g g -> t tb g g g g,131072,30,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27_v2/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00066,66,PVC,254.49868369102478,-6,131072,253.1,252.1,4.081e-06,0.9651,0.003721,3.288e-06,248.6,2.616,0.7843,0.01996,143.3,8.642,8.297,0.108,1.589,0.1051,0.1067,pepper_diagnostics/PVC/00066/2_6__g__g__t__tb__g__g__g__g/timers.csv,48.76,8180796,8.26837,0.107025,6.411234537760416e-05,15597.619992066642
g g -> t tb g g g g,262144,30,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27_v2/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00067,67,PVC,496.92121410369873,0,262144,495.5,493.7,4.181e-06,1.821,0.004706,3.321e-06,488.9,3.103,1.533,0.03008,282.9,16.88,16.17,0.1177,3.417,0.1169,0.1169,pepper_diagnostics/PVC/00067/2_6__g__g__t__tb__g__g__g__g/timers.csv,92.17,16764492,8.46987,0.0766438,6.277720133463542e-05,15929.34980757545
g g -> t tb g g g g,524288,30,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27_v2/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00068,68,PVC,938.5906963348389,-11,524288,937.2,933.6,4.097e-06,3.524,0.007864,3.267e-06,920.1,10.26,3.039,0.04848,557.2,32.59,32.72,0.111,4.87,0.1083,0.109,pepper_diagnostics/PVC/00068/2_6__g__g__t__tb__g__g__g__g/timers.csv,141.1,33100188,8.39175,0.0539317,5.9356689453125e-05,16847.300771208225
g g -> t tb g g g g,1048576,30,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27_v2/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00069,69,PVC,1856.4974851608276,-11,1048576,1855.0,1848.0,4.732e-06,6.903,0.01422,3.441e-06,1821.0,20.27,6.055,0.0865,1106.0,63.82,66.28,0.1181,7.993,0.1155,0.1217,pepper_diagnostics/PVC/00069/2_6__g__g__t__tb__g__g__g__g/timers.csv,274.9,66451580,8.44963,0.0382506,5.8746337890625e-05,17022.33766233766
g g -> t tb g g g g g,128,10,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27_v2/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00070,70,PVC,214.2518012523651,-11,128,213.2,211.6,3.623e-06,1.543,0.004578,2.858e-06,211.6,0.00183,0.001981,0.005935,36.55,4.065,1.067,0.2519,0.7501,0.2402,0.2438,pepper_diagnostics/PVC/00070/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,167.0,8348,0.0,0.0,0.1653125,6.049149338374291
g g -> t tb g g g g g,256,10,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27_v2/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00071,71,PVC,187.23094582557678,-6,256,186.2,184.6,3.743e-06,1.55,0.00151,3.007e-06,184.5,0.03236,0.005204,0.006037,40.21,3.737,1.1,0.2746,0.7797,0.2619,0.2663,pepper_diagnostics/PVC/00071/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,135.6,167564,5.43778,5.43778,0.072109375,13.867822318526544
g g -> t tb g g g g g,512,10,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27_v2/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00072,72,PVC,196.41277170181274,-11,512,194.8,193.2,3.389e-06,1.559,0.00146,3.324e-06,193.1,0.03193,0.005864,0.005948,48.75,3.719,1.123,0.2532,0.7771,0.2429,0.2465,pepper_diagnostics/PVC/00072/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,134.1,167564,2.71889,2.71889,0.037734375,26.50103519668737
g g -> t tb g g g g g,1024,10,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27_v2/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00073,73,PVC,200.40832495689392,-6,1024,199.0,197.4,3.136e-06,1.58,0.001718,2.8e-06,197.3,0.04693,0.00661,0.00612,49.58,4.276,1.382,0.2738,0.8169,0.2617,0.2654,pepper_diagnostics/PVC/00073/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,136.3,167564,4.07833,2.3544,0.019277343750000002,51.87436676798379
g g -> t tb g g g g g,2048,10,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27_v2/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00074,74,PVC,224.398592710495,-11,2048,223.5,221.9,3.772e-06,1.632,0.001888,3.003e-06,221.8,0.05645,0.008348,0.006047,50.16,4.332,1.352,0.2514,0.7927,0.2411,0.2446,pepper_diagnostics/PVC/00074/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,158.8,167564,3.39861,1.51976,0.0108349609375,92.29382604776926
g g -> t tb g g g g g,4096,10,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27_v2/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00075,75,PVC,217.29187893867493,0,4096,216.0,214.3,3.446e-06,1.683,0.001977,2.851e-06,214.1,0.08646,0.01234,0.006407,51.96,4.419,1.654,0.2769,0.8379,0.2638,0.2671,pepper_diagnostics/PVC/00075/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,145.2,167564,3.73847,1.12705,0.00523193359375,191.13392440503966
g g -> t tb g g g g g,8192,10,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27_v2/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00076,76,PVC,256.3771562576294,-11,8192,255.6,253.7,3.673e-06,1.875,0.001798,2.762e-06,253.5,0.1165,0.0222,0.006368,54.44,4.709,2.475,0.2544,0.8684,0.2386,0.2436,pepper_diagnostics/PVC/00076/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,172.9,167564,2.2091,0.612648,0.0030969238281249997,322.9010642491132
g g -> t tb g g g g g,16384,10,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27_v2/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00077,77,PVC,293.41340136528015,-6,16384,291.7,289.5,3.814e-06,2.186,0.001618,2.91e-06,289.3,0.1676,0.03588,0.006616,78.09,5.043,3.133,0.2781,0.9863,0.263,0.2686,pepper_diagnostics/PVC/00077/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,183.3,167564,2.37903,0.449557,0.0017669677734375,565.9412780656304
g g -> t tb g g g g g,32768,10,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27_v2/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00078,78,PVC,402.57487201690674,0,32768,401.6,398.8,3.861e-06,2.833,0.00193,3.231e-06,398.3,0.3359,0.06949,0.007607,141.6,7.996,5.394,0.2608,1.237,0.2489,0.2537,pepper_diagnostics/PVC/00078/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,207.8,167564,2.08165,0.297357,0.001217041015625,821.6649949849548
g g -> t tb g g g g g,65536,10,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27_v2/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00079,79,PVC,801.9359476566315,-11,65536,800.4,796.3,4.242e-06,4.056,0.001461,3.268e-06,795.7,0.4263,0.1256,0.007748,265.6,13.39,9.99,0.2501,1.778,0.2392,0.2459,pepper_diagnostics/PVC/00079/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,436.2,319564,2.5702,0.233633,0.001215057373046875,823.0064046213739


==> JLSE_Plots/pepper_ttjets_2023-11-03/plots_2023-11-03/2023-10-30_pepper_runs_xpu.csv <==
process,batch_size,n_batches,seed,verbosity,collision_energy,use_cached_results,cache_path,integrator,diagnostic_output_enabled,diagnostic_path,proc_id,label,run_time,return_code,thread_count,Total Runtime,Event Generation Runtime,Optimisation Runtime,Initialisation Runtime,HDF5 Close Runtime,Unweighting Setup Runtime,EG Recursion,EG Output,EG PDF and AlphaS evaluation,EG Phase space,EG-R Calculate currents,EG-R Momenta preparation,EG-R Currents preparation,EG-R IP reset,EG-R ME update,EG-R ME reset,EG-R IC reset,CSV Timer Filename,EG-R ME2 update,event_data_size,xs_mean,xs_sigma,efficiency,cutEfficiency,unweightingEfficiency,n_trials,n_nonzero_after_cuts,n_nonzero,HDF5 Filename,cross_section,cross_section_uncertainty,event_period,event_rate
g g -> t tb,128,20000,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00000,0,PVC,42.16754961013794,-11,128,29.55,28.25,5.028e-06,1.15,0.04864,1.726e-06,5.768,10.09,3.146,1.738,1.785,1.145,0.761,0.239,0.6503,0.2377,0.2286,pepper_diagnostics/PVC/00000/2_2__g__g__t__tb/timers.csv,0.3574,79297908,562.6488545092308,1.6612046810062453,0.042909765625,0.99043984375,0.043323949350154566,2560000,2535526,109849,pepper_diagnostics/PVC/00000/event_data.hdf5,562.649,1.6612,1.103515625e-05,90619.46902654867
g g -> t tb,256,20000,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00001,1,PVC,53.84251117706299,-11,256,41.1,39.84,6.766e-06,1.15,0.02341,6.661e-06,6.106,14.54,9.708,1.791,1.858,1.276,0.814,0.2546,0.6354,0.2575,0.2509,pepper_diagnostics/PVC/00001/2_2__g__g__t__tb/timers.csv,0.3512,158870868,563.9100528283296,1.1758917909085265,0.0430009765625,0.9904935546875,0.04341368639805716,5120000,5071327,220165,pepper_diagnostics/PVC/00001/event_data.hdf5,563.91,1.17589,7.781250000000001e-06,128514.05622489958
g g -> t tb,512,20000,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00002,2,PVC,59.218822956085205,-11,512,46.97,45.69,5.602e-06,1.15,0.04625,4.899e-06,6.191,19.63,10.44,1.779,1.817,1.352,0.7616,0.2378,0.6502,0.245,0.2306,pepper_diagnostics/PVC/00002/2_2__g__g__t__tb/timers.csv,0.3521,317798172,564.007629762525,0.8315546688595972,0.04300966796875,0.9904255859375,0.04342544112290743,10240000,10141958,440419,pepper_diagnostics/PVC/00002/event_data.hdf5,564.008,0.831555,4.4619140625e-06,224119.06325235282
g g -> t tb,1024,18000,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00003,3,PVC,62.33665490150452,-6,1024,50.05,48.77,7.389e-06,1.149,0.05294,1.977e-06,5.889,21.38,11.97,1.674,1.665,1.26,0.7906,0.2312,0.6372,0.2365,0.2265,pepper_diagnostics/PVC/00003/2_2__g__g__t__tb/timers.csv,0.3565,570795460,562.8475262768123,0.6191913874421612,0.042922960069444446,0.9904496527777777,0.043336841957654616,18432000,18255968,791156,pepper_diagnostics/PVC/00003/event_data.hdf5,562.848,0.619191,2.6459418402777778e-06,377937.2565101497
g g -> t tb,2048,14400,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00004,4,PVC,62.492061138153076,-11,2048,49.67,48.37,1.24e-05,1.15,0.06294,2.247e-06,5.031,21.95,13.41,1.394,1.411,1.032,0.6642,0.1973,0.5279,0.204,0.1939,pepper_diagnostics/PVC/00004/2_2__g__g__t__tb/timers.csv,0.3055,912089308,562.156462646873,0.48923587574327193,0.04286966959635417,0.9904029337565105,0.04328507937042686,29491200,29208171,1264278,pepper_diagnostics/PVC/00004/event_data.hdf5,562.156,0.489236,1.6401502821180555e-06,609700.2274136862
g g -> t tb,4096,10080,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00005,5,PVC,58.89117097854614,0,4096,45.67,44.38,1.002e-05,1.15,0.05691,1.712e-06,3.726,21.04,13.83,0.9828,1.026,0.729,0.4451,0.1281,0.3553,0.1358,0.1263,pepper_diagnostics/PVC/00005/2_2__g__g__t__tb/timers.csv,0.2099,1280222092,563.5839685030754,0.41398783185022586,0.04297894674634176,0.9904207986498635,0.043394632670204866,41287680,40892177,1774501,pepper_diagnostics/PVC/00005/event_data.hdf5,563.584,0.413988,1.0748969184027778e-06,930321.7665615141
g g -> t tb,8192,7056,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00006,6,PVC,48.95125102996826,-11,8192,48.17,47.83,5.576e-06,0.1006,0.2321,1.96e-06,3.052,22.66,17.94,0.7262,0.7377,0.5541,0.3684,0.09026,0.2567,0.0965,0.08906,pepper_diagnostics/PVC/00006/2_2__g__g__t__tb/timers.csv,0.1498,1791624172,563.4055882818194,0.3498267626121458,0.04296499585348462,0.9904079826510682,0.04338110819591573,57802752,57248307,2483495,pepper_diagnostics/PVC/00006/event_data.hdf5,563.406,0.349827,8.274692526750283e-07,1208504.1187539203
g g -> t tb,16384,4233,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00007,7,PVC,42.16166639328003,-11,16384,41.11,40.92,4.628e-06,0.1085,0.07091,2.415e-06,2.072,18.21,18.13,0.4208,0.6018,0.3442,0.2744,0.05208,0.1639,0.05809,0.05067,pepper_diagnostics/PVC/00007/2_2__g__g__t__tb/timers.csv,0.0928,2150016028,563.4778239021102,0.31938857489033556,0.0429716193588693,0.9904307314275484,0.04338679929381083,69353472,68689810,2980231,pepper_diagnostics/PVC/00007/event_data.hdf5,563.478,0.319389,5.900209293054571e-07,1694855.1319648095
g g -> t tb,32768,2540,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00008,8,PVC,46.370245933532715,0,32768,45.46,45.27,4.796e-06,0.1135,0.06468,2.073e-06,1.983,20.95,20.39,0.3022,0.603,0.3835,0.2313,0.03376,0.1252,0.03787,0.03322,pepper_diagnostics/PVC/00008/2_2__g__g__t__tb/timers.csv,0.06214,2578306684,563.0899359926161,0.2914552586796121,0.04294026292215182,0.9904291228046568,0.04335521031586323,83230720,82434129,3573949,pepper_diagnostics/PVC/00008/event_data.hdf5,563.09,0.291455,5.439097487081693e-07,1838540.3136735144
g g -> t tb,65536,1270,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00009,9,PVC,43.5840322971344,-11,65536,42.53,42.32,4.773e-06,0.1227,0.07862,2.344e-06,1.687,20.0,19.39,0.1974,0.5522,0.3189,0.2038,0.01664,0.08324,0.01879,0.0165,pepper_diagnostics/PVC/00009/2_2__g__g__t__tb/timers.csv,0.03901,2578306684,563.080769575347,0.2914517289989606,0.04294073149913878,0.990388416680764,0.04335746539024804,83230720,82430741,3573988,pepper_diagnostics/PVC/00009/event_data.hdf5,563.081,0.291452,5.084661048228346e-07,1966699.4328922494
g g -> t tb,131072,635,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00010,10,PVC,38.994462966918945,-6,131072,38.06,37.8,4.997e-06,0.1566,0.0857,2.887e-06,1.483,16.16,19.33,0.1393,0.5426,0.2676,0.1864,0.008411,0.06508,0.009055,0.008197,pepper_diagnostics/PVC/00010/2_2__g__g__t__tb/timers.csv,0.0282,2579535916,563.3402959861749,0.29151252325694993,0.042960363673412896,0.9904000349870817,0.04337677923645595,83230720,82431708,3575622,pepper_diagnostics/PVC/00010/event_data.hdf5,563.34,0.291513,4.541592335137795e-07,2201870.8994708997
g g -> t tb,262144,317,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00011,11,PVC,43.34600257873535,-11,262144,42.19,41.86,5.867e-06,0.1999,0.1147,2.65e-06,1.415,21.02,18.73,0.1184,0.5464,0.2386,0.168,0.005093,0.0584,0.005708,0.004981,pepper_diagnostics/PVC/00011/2_2__g__g__t__tb/timers.csv,0.0244,2572826836,562.7614637332184,0.2916070584061669,0.04291687252393656,0.9904192734968023,0.04333202480239812,83099648,82303493,3566377,pepper_diagnostics/PVC/00011/event_data.hdf5,562.761,0.291607,5.037325789875789e-07,1985180.3153368372
g g -> t tb,524288,158,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00012,12,PVC,41.51309275627136,-11,524288,40.61,40.16,7.469e-06,0.3308,0.1001,2.765e-06,1.379,19.86,18.34,0.09588,0.5492,0.2257,0.164,0.002315,0.05122,0.002639,0.002432,pepper_diagnostics/PVC/00012/2_2__g__g__t__tb/timers.csv,0.01674,2565179140,562.8745649364022,0.2920915287257561,0.042924482611161247,0.9904204622099672,0.04333965648829794,82837504,82043959,3555757,pepper_diagnostics/PVC/00012/event_data.hdf5,562.875,0.292092,4.848045638844936e-07,2062686.8525896415
g g -> t tb,1048576,79,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00013,13,PVC,52.85581874847412,-11,1048576,51.26,50.62,6.22e-06,0.5201,0.1038,3.221e-06,1.364,29.76,18.96,0.09092,0.5517,0.2146,0.1596,0.001566,0.04796,0.001898,0.001583,pepper_diagnostics/PVC/00013/2_2__g__g__t__tb/timers.csv,0.01591,2565683140,562.9857348225208,0.2921217787244965,0.04293271559703199,0.9904280191735376,0.043347638360289105,82837504,82044585,3556439,pepper_diagnostics/PVC/00013/event_data.hdf5,562.986,0.292122,6.110758721073971e-07,1636458.0007902016
g g -> t tb g,128,15000,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00014,14,PVC,34.24353790283203,-6,128,32.73,32.52,5.744e-06,0.1894,0.01007,3.125e-06,15.77,7.437,2.349,1.58,7.211,2.722,1.715,0.4891,1.321,0.4758,0.4814,pepper_diagnostics/PVC/00014/2_3__g__g__t__tb__g/timers.csv,0.4036,46379428,293.7943090359646,1.264540329605758,0.027357291666666665,0.9841057291666667,0.027799138706196352,1920000,1889483,52526,pepper_diagnostics/PVC/00014/event_data.hdf5,293.794,1.26454,1.6937500000000002e-05,59040.590405904055
g g -> t tb g,256,15000,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00015,15,PVC,41.69797968864441,-11,256,40.22,40.1,5.972e-06,0.09329,0.01244,2.627e-06,16.8,9.997,6.459,1.579,7.518,3.139,1.756,0.4927,1.324,0.4677,0.4667,pepper_diagnostics/PVC/00015/2_3__g__g__t__tb__g/timers.csv,0.4047,93090060,295.18564436116,0.8962185212292281,0.027489322916666666,0.98402578125,0.027935571852342325,3840000,3778659,105559,pepper_diagnostics/PVC/00015/event_data.hdf5,295.186,0.896219,1.0442708333333334e-05,95760.59850374064
g g -> t tb g,512,15000,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00016,16,PVC,49.72925162315369,0,512,48.07,47.94,5.412e-06,0.09965,0.02304,2.349e-06,18.39,14.86,7.517,1.583,8.025,3.309,1.776,0.4975,1.483,0.484,0.4832,pepper_diagnostics/PVC/00016/2_3__g__g__t__tb__g/timers.csv,0.4433,185287172,293.904814637922,0.6326038213573959,0.027366145833333334,0.984001953125,0.027811068612642226,7680000,7557135,210172,pepper_diagnostics/PVC/00016/event_data.hdf5,293.905,0.632604,6.2421875e-06,160200.25031289112
g g -> t tb g,1024,13500,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00017,17,PVC,50.3215126991272,-11,1024,48.94,48.8,5.281e-06,0.09179,0.04148,2.178e-06,17.62,15.37,8.602,1.481,7.666,3.078,1.795,0.4851,1.398,0.4766,0.4726,pepper_diagnostics/PVC/00017/2_3__g__g__t__tb__g/timers.csv,0.4998,334954460,295.1873494471592,0.47241481570312005,0.027487919560185186,0.9840081741898148,0.027934645545823256,13824000,13602929,379993,pepper_diagnostics/PVC/00017/event_data.hdf5,295.187,0.472415,3.5300925925925924e-06,283278.68852459016
g g -> t tb g,2048,10800,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00018,18,PVC,44.09624361991882,-11,2048,43.25,43.09,5.762e-06,0.09959,0.05849,2.408e-06,14.23,14.24,9.046,1.195,5.98,2.418,1.487,0.3603,1.045,0.3463,0.3446,pepper_diagnostics/PVC/00018/2_3__g__g__t__tb__g/timers.csv,0.3649,534500380,294.38371386340566,0.37296439206827775,0.02741355613425926,0.9839690483940973,0.027860181353265127,22118400,21763821,606344,pepper_diagnostics/PVC/00018/event_data.hdf5,294.384,0.372964,1.9481517650462964e-06,513307.0317939197
g g -> t tb g,4096,7559,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00019,19,PVC,40.76459097862244,-6,4096,39.81,39.65,4.348e-06,0.09004,0.06237,1.953e-06,11.36,13.92,10.13,0.8826,4.429,1.761,1.017,0.2742,0.7858,0.2705,0.2676,pepper_diagnostics/PVC/00019/2_3__g__g__t__tb__g/timers.csv,0.2802,748068556,294.35487592961596,0.3152340399153478,0.027410671467786744,0.9839987605317337,0.027856408531423914,30961664,30466239,848680,pepper_diagnostics/PVC/00019/event_data.hdf5,294.355,0.315234,1.2806159255523217e-06,780874.2496847415
g g -> t tb g,8192,5291,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00020,20,PVC,42.3138267993927,-11,8192,41.51,41.34,6.227e-06,0.1002,0.06217,3.405e-06,9.516,16.01,12.72,0.6463,3.071,1.3,0.9231,0.1772,0.5373,0.1754,0.1734,pepper_diagnostics/PVC/00020/2_3__g__g__t__tb__g/timers.csv,0.2046,1049507284,294.9935395756041,0.266706039491323,0.027470549931487433,0.9839828107650374,0.027917713227255808,43343872,42649625,1190680,pepper_diagnostics/PVC/00020/event_data.hdf5,294.994,0.266706,9.537680436117938e-07,1048472.9559748425
g g -> t tb g,16384,3175,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00021,21,PVC,37.63958191871643,-11,16384,36.08,35.9,5.174e-06,0.1052,0.06201,2.339e-06,7.01,13.25,13.57,0.39,2.751,0.8575,0.7131,0.1145,0.3786,0.1121,0.1118,pepper_diagnostics/PVC/00021/2_3__g__g__t__tb__g/timers.csv,0.1286,1256282284,294.2234930754495,0.24314270120169376,0.027398845041830707,0.983999465581939,0.027844369839801677,52019200,51186865,1425266,pepper_diagnostics/PVC/00021/event_data.hdf5,294.223,0.243143,6.901297982283464e-07,1449002.7855153205
g g -> t tb g,32768,1905,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00022,22,PVC,39.369139432907104,0,32768,37.91,37.73,4.999e-06,0.1102,0.06288,2.077e-06,6.974,14.22,15.07,0.2667,2.891,0.8249,0.6325,0.06504,0.2764,0.06408,0.06346,pepper_diagnostics/PVC/00022/2_3__g__g__t__tb__g/timers.csv,0.08759,1509951764,294.71217373376686,0.22215108457541252,0.02744270384781004,0.9839804181276657,0.027889481683007953,62423040,61423049,1713057,pepper_diagnostics/PVC/00022/event_data.hdf5,294.712,0.222151,6.044242638615485e-07,1654467.00238537
g g -> t tb g,65536,952,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00023,23,PVC,35.92379093170166,-11,65536,35.0,34.78,5.325e-06,0.1308,0.08265,2.302e-06,6.237,13.53,13.99,0.1829,2.715,0.6538,0.5586,0.03468,0.1944,0.03417,0.0338,pepper_diagnostics/PVC/00023/2_3__g__g__t__tb__g/timers.csv,0.06994,1510746380,295.01174897400875,0.22231811656567413,0.027471814836774553,0.9839657214509339,0.027919483613987314,62390272,61389889,1713974,pepper_diagnostics/PVC/00023/event_data.hdf5,295.012,0.222318,5.574587012539391e-07,1793854.8591144336
g g -> t tb g,131072,476,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00024,24,PVC,37.33844327926636,-6,131072,36.23,35.96,5.774e-06,0.1718,0.08993,2.788e-06,5.663,15.79,13.78,0.1413,2.714,0.5613,0.4994,0.0169,0.152,0.01674,0.01632,pepper_diagnostics/PVC/00024/2_3__g__g__t__tb__g/timers.csv,0.05715,1506866532,294.24616462420136,0.22203170130978878,0.027400681952468486,0.9839686385723723,0.02784710902191333,62390272,61390071,1709536,pepper_diagnostics/PVC/00024/event_data.hdf5,294.246,0.222032,5.763719061843487e-07,1734990.8787541713
g g -> t tb g,262144,238,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00025,25,PVC,37.47868776321411,-11,262144,36.79,36.45,6.439e-06,0.2553,0.06759,2.624e-06,5.518,16.8,13.51,0.1235,2.658,0.5234,0.4767,0.00853,0.1294,0.008542,0.008318,pepper_diagnostics/PVC/00025/2_3__g__g__t__tb__g/timers.csv,0.05131,1507573148,294.39383873315916,0.22208786217782978,0.027413103760791428,0.983992937232266,0.02785904524670457,62390272,61391587,1710311,pepper_diagnostics/PVC/00025/event_data.hdf5,294.394,0.222088,5.842256946724003e-07,1711667.270233196
g g -> t tb g,524288,119,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00026,26,PVC,37.622539043426514,-11,524288,36.47,35.88,6.608e-06,0.4918,0.08419,2.842e-06,5.437,16.57,13.36,0.1044,2.606,0.4972,0.5067,0.004405,0.114,0.004433,0.004311,pepper_diagnostics/PVC/00026/2_3__g__g__t__tb__g/timers.csv,0.02453,1508983764,294.67846555197696,0.22221191797389017,0.02743905331908154,0.9839662343514066,0.027886173692909622,62390272,61389921,1711930,pepper_diagnostics/PVC/00026/event_data.hdf5,294.678,0.222212,5.750896550026261e-07,1738859.3088071349
g g -> t tb g,1048576,59,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00027,27,PVC,38.783570766448975,-11,1048576,37.37,36.52,6.734e-06,0.7475,0.08426,2.55e-06,5.317,17.55,13.18,0.09256,2.554,0.4781,0.4841,0.002252,0.117,0.002342,0.002231,pepper_diagnostics/PVC/00027/2_3__g__g__t__tb__g/timers.csv,0.02189,1494176220,294.2398312843269,0.2229767291688911,0.02739991980083918,0.9839986380884203,0.027845485491797068,61865984,60876044,1695123,pepper_diagnostics/PVC/00027/event_data.hdf5,294.24,0.222977,5.903082378840042e-07,1694030.2300109528
g g -> t tb g g,128,10000,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00028,28,PVC,76.8871340751648,-11,128,75.87,75.36,6.19e-06,0.1851,0.003768,3.467e-06,64.43,4.217,1.668,1.232,36.99,10.28,4.957,1.359,3.394,1.302,1.314,pepper_diagnostics/PVC/00028/2_4__g__g__t__tb__g__g/timers.csv,1.631,11471260,101.84841829588247,0.9688409930100522,0.00856015625,0.96559765625,0.008865137766846148,1280000,1235965,10957,pepper_diagnostics/PVC/00028/event_data.hdf5,101.848,0.968841,5.8875e-05,16985.138004246284
g g -> t tb g g,256,10000,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00029,29,PVC,82.6838595867157,0,256,81.57,81.45,5.761e-06,0.09014,0.005939,2.437e-06,66.32,5.437,4.575,1.189,36.79,10.39,4.612,1.338,3.59,1.269,1.305,pepper_diagnostics/PVC/00029/2_4__g__g__t__tb__g__g/timers.csv,2.544,22614956,100.64656543396572,0.6812805383953674,0.008463671875,0.9655609375,0.008765549170737864,2560000,2471836,21667,pepper_diagnostics/PVC/00029/event_data.hdf5,100.647,0.681281,3.181640625e-05,31430.32535297729
g g -> t tb g g,512,10000,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00030,30,PVC,88.51175022125244,-6,512,87.42,87.31,5.262e-06,0.09362,0.009825,2.409e-06,70.75,6.585,4.688,1.26,39.58,9.556,4.924,1.31,3.794,1.198,1.208,pepper_diagnostics/PVC/00030/2_4__g__g__t__tb__g__g/timers.csv,1.727,44795732,99.82239688747588,0.4796572162256798,0.0083923828125,0.965481640625,0.008692431279239273,5120000,4943266,42969,pepper_diagnostics/PVC/00030/event_data.hdf5,99.8224,0.479657,1.7052734375000002e-05,58641.621807353105
g g -> t tb g g,1024,9000,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00031,31,PVC,90.26793813705444,-11,1024,88.61,88.49,5.12e-06,0.09686,0.01189,2.423e-06,69.4,8.862,5.322,1.142,38.08,10.15,4.918,1.199,3.397,1.092,1.104,pepper_diagnostics/PVC/00031/2_4__g__g__t__tb__g__g/timers.csv,2.552,81453436,100.88257380280491,0.3594421555373763,0.008482204861111111,0.9654501953125,0.008785750836546844,9216000,8897589,78172,pepper_diagnostics/PVC/00031/event_data.hdf5,100.883,0.359442,9.601779513888888e-06,104147.36128376088
g g -> t tb g g,2048,7200,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00032,32,PVC,78.80062985420227,-11,2048,77.19,77.07,6.642e-06,0.09778,0.01571,2.303e-06,57.9,9.283,5.983,0.9456,30.48,7.997,4.157,0.9749,2.909,0.9251,0.933,pepper_diagnostics/PVC/00032/2_4__g__g__t__tb__g__g/timers.csv,1.969,130396220,100.98675730852574,0.28435244590122066,0.008489990234375,0.9653982204861111,0.008794288257647708,14745600,14235376,125190,pepper_diagnostics/PVC/00032/event_data.hdf5,100.987,0.284352,5.226643880208333e-06,191327.3647333593
g g -> t tb g g,4096,5040,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00033,33,PVC,66.19817662239075,-11,4096,64.91,64.79,4.639e-06,0.08828,0.02016,1.687e-06,45.52,8.776,7.348,0.6916,22.86,5.512,2.978,0.6355,1.929,0.6017,0.606,pepper_diagnostics/PVC/00033/2_4__g__g__t__tb__g__g/timers.csv,1.379,181424236,100.36067156883351,0.23957079985178587,0.008437383742559524,0.965442863343254,0.008739392110001742,20643840,19930448,174180,pepper_diagnostics/PVC/00033/event_data.hdf5,100.361,0.239571,3.138466486855159e-06,318626.9486031795
g g -> t tb g g,8192,3528,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00034,34,PVC,57.58937644958496,-11,8192,56.84,56.7,4.492e-06,0.09658,0.02937,2.014e-06,38.46,7.701,8.36,0.5069,15.58,4.187,3.079,0.4794,1.447,0.4582,0.4637,pepper_diagnostics/PVC/00034/2_4__g__g__t__tb__g__g/timers.csv,1.0,255158260,100.79828382921994,0.20290487292926243,0.008473990996138039,0.9654220615655116,0.008777498809584651,28901376,27902026,244910,pepper_diagnostics/PVC/00034/event_data.hdf5,100.798,0.202905,1.9618443080357145e-06,509724.4444444444
g g -> t tb g g,16384,2116,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00035,35,PVC,49.384305238723755,0,16384,48.2,48.05,4.465e-06,0.1056,0.03368,2.016e-06,29.96,8.062,8.555,0.3188,14.49,2.731,2.251,0.283,1.004,0.2711,0.2753,pepper_diagnostics/PVC/00035/2_4__g__g__t__tb__g__g/timers.csv,0.622,306708892,101.0549492226115,0.1858877830902023,0.0084940400150638,0.9653886243391128,0.00879857064907789,34668544,33468618,294476,pepper_diagnostics/PVC/00035/event_data.hdf5,101.055,0.185888,1.3859826360172495e-06,721509.760665973
g g -> t tb g g,32768,1270,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00036,36,PVC,50.53955125808716,-11,32768,49.16,48.99,4.976e-06,0.1192,0.04381,2.203e-06,30.71,7.759,9.484,0.2116,15.38,2.502,2.128,0.1679,0.7334,0.1595,0.1627,pepper_diagnostics/PVC/00036/2_4__g__g__t__tb__g__g/timers.csv,0.3944,367629988,100.87453743008115,0.16916854851187405,0.008480858990526575,0.9654368963767225,0.008784477807255116,41615360,40177004,352934,pepper_diagnostics/PVC/00036/event_data.hdf5,100.875,0.169169,1.1772095687746062e-06,849466.4217187181
g g -> t tb g g,65536,635,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00037,37,PVC,47.61025309562683,-6,65536,46.56,46.35,4.373e-06,0.1546,0.0376,2.349e-06,28.47,8.084,9.056,0.1491,14.91,2.015,1.883,0.0866,0.5064,0.08306,0.08458,pepper_diagnostics/PVC/00037/2_4__g__g__t__tb__g__g/timers.csv,0.3592,369403220,101.36788831061473,0.16959681572306945,0.00852226197250246,0.9653951329509104,0.008827744911508489,41615360,40175266,354657,pepper_diagnostics/PVC/00037/event_data.hdf5,101.368,0.169597,1.1137714536171261e-06,897850.2696871628
g g -> t tb g g,131072,317,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00038,38,PVC,49.677468061447144,-11,131072,48.97,48.7,5.749e-06,0.2165,0.04468,2.793e-06,27.27,11.96,8.897,0.1214,15.56,1.784,1.802,0.04332,0.4088,0.04185,0.04209,pepper_diagnostics/PVC/00038/2_4__g__g__t__tb__g__g/timers.csv,0.3405,366381988,100.68973334056294,0.169123373657299,0.008464704928714019,0.9654518151508897,0.008767609937520368,41549824,40114353,351707,pepper_diagnostics/PVC/00038/event_data.hdf5,100.69,0.169123,1.1720867939175868e-06,853179.137577002
g g -> t tb g g,262144,158,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00039,39,PVC,48.72212743759155,-11,262144,47.47,47.07,6.332e-06,0.3412,0.04106,2.387e-06,26.39,11.53,8.646,0.1006,14.96,1.683,1.732,0.02013,0.3436,0.01956,0.01989,pepper_diagnostics/PVC/00039/2_4__g__g__t__tb__g__g/timers.csv,0.3207,367317988,101.266764922848,0.16987368600740224,0.008513631699960443,0.9654442268081859,0.008818356838806732,41418752,39987495,352624,pepper_diagnostics/PVC/00039/event_data.hdf5,101.267,0.169874,1.1364417740061314e-06,879939.494370087
g g -> t tb g g,524288,79,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00040,40,PVC,47.72431397438049,0,524288,46.9,46.23,5.884e-06,0.6056,0.04439,2.615e-06,26.18,11.06,8.568,0.08672,14.83,1.636,1.82,0.01093,0.3691,0.01064,0.01071,pepper_diagnostics/PVC/00040/2_4__g__g__t__tb__g__g/timers.csv,0.1149,367213988,101.23790392841445,0.16985829255145402,0.008510927610759493,0.9654383116130587,0.008815609975679747,41418752,39987250,352512,pepper_diagnostics/PVC/00040/event_data.hdf5,101.238,0.169858,1.116161104999011e-06,895928.0121133465
g g -> t tb g g,1048576,39,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00041,41,PVC,48.74905800819397,-11,1048576,47.71,46.53,7.095e-06,1.104,0.05742,3.005e-06,25.67,11.97,8.512,0.07858,14.55,1.58,1.796,0.005674,0.3454,0.005656,0.005717,pepper_diagnostics/PVC/00041/2_4__g__g__t__tb__g__g/timers.csv,0.1057,361174140,100.87013177332034,0.17062942728761515,0.008479142800355569,0.9654499689737955,0.008782581255213352,40894464,39481559,346750,pepper_diagnostics/PVC/00041/event_data.hdf5,100.87,0.170629,1.1378068190354568e-06,878883.8168923275
g g -> t tb g g g,128,1000,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00042,42,PVC,52.751951694488525,-11,128,51.69,51.48,5.03e-06,0.1773,0.001307,2.494e-06,50.29,0.3247,0.1746,0.1505,30.69,6.223,2.442,0.6079,1.667,0.581,0.5903,pepper_diagnostics/PVC/00042/2_5__g__g__t__tb__g__g__g/timers.csv,5.504,495564,28.79030608402362,1.4519073749656413,0.0030625,0.9342578125,0.0032780030940335325,128000,119585,392,pepper_diagnostics/PVC/00042/event_data.hdf5,28.7903,1.45191,0.0004021875,2486.4024864024864
g g -> t tb g g g,256,1000,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00043,43,PVC,58.65171957015991,-6,256,57.96,57.85,5.241e-06,0.09419,0.00179,2.164e-06,56.26,0.4474,0.4638,0.1479,35.83,6.435,2.452,0.6311,1.809,0.604,0.6131,pepper_diagnostics/PVC/00043/2_5__g__g__t__tb__g__g__g/timers.csv,4.78,975564,27.358135245659945,1.0008669542385038,0.00291015625,0.93472265625,0.0031133900847928656,256000,239289,745,pepper_diagnostics/PVC/00043/event_data.hdf5,27.3581,1.00087,0.0002259765625,4425.23768366465
g g -> t tb g g g,512,1000,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00044,44,PVC,67.67306900024414,-11,512,66.91,66.79,4.561e-06,0.09397,0.001606,2.422e-06,64.8,0.7095,0.5525,0.1542,39.36,6.326,2.539,0.667,1.923,0.6433,0.6451,pepper_diagnostics/PVC/00044/2_5__g__g__t__tb__g__g__g/timers.csv,7.523,1935564,28.91883423618423,0.727565194841639,0.003076171875,0.934642578125,0.0032912815518967185,512000,478537,1575,pepper_diagnostics/PVC/00044/event_data.hdf5,28.9188,0.727565,0.00013044921875,7665.818236262913
g g -> t tb g g g,1024,900,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00045,45,PVC,62.4823796749115,-11,1024,61.57,61.47,4.344e-06,0.09394,0.00182,1.966e-06,59.29,0.894,0.5559,0.1504,35.99,6.048,2.629,0.5466,1.702,0.5226,0.531,pepper_diagnostics/PVC/00045/2_5__g__g__t__tb__g__g__g/timers.csv,6.363,3495564,28.623015473274545,0.5395225854597346,0.0030447048611111113,0.9345464409722222,0.003257949233580795,921600,861278,2806,pepper_diagnostics/PVC/00045/event_data.hdf5,28.623,0.539523,6.669921875e-05,14992.67935578331
g g -> t tb g g g,2048,720,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00046,46,PVC,52.418517112731934,0,2048,51.37,51.27,5.151e-06,0.09004,0.002681,2.01e-06,49.02,1.087,0.615,0.1205,28.61,4.963,2.125,0.4797,1.394,0.4572,0.4656,pepper_diagnostics/PVC/00046/2_5__g__g__t__tb__g__g__g/timers.csv,5.496,5420796,28.263904291813514,0.4242800801835326,0.0030097113715277777,0.9342563205295139,0.0032215049611031225,1474560,1377617,4438,pepper_diagnostics/PVC/00046/event_data.hdf5,28.2639,0.42428,3.4769694010416666e-05,28760.678759508486
g g -> t tb g g g,4096,503,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00047,47,PVC,41.13709783554077,-11,4096,40.19,40.09,4.055e-06,0.08977,0.003021,1.877e-06,38.21,0.8832,0.6271,0.0869,20.79,3.568,1.758,0.3385,1.002,0.3234,0.3263,pepper_diagnostics/PVC/00047/2_5__g__g__t__tb__g__g__g/timers.csv,3.971,7828644,29.318795540252022,0.36550764086668286,0.003120437531063618,0.9342960789947813,0.0033398807949841006,2060288,1924919,6429,pepper_diagnostics/PVC/00047/event_data.hdf5,29.3188,0.365508,1.945844464463221e-05,51391.568969817905
g g -> t tb g g g,8192,352,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00048,48,PVC,34.27349519729614,-11,8192,33.4,33.29,4.148e-06,0.1008,0.004453,2.007e-06,31.38,0.8399,0.7945,0.0631,15.02,2.587,1.688,0.2251,0.719,0.2178,0.2208,pepper_diagnostics/PVC/00048/2_5__g__g__t__tb__g__g__g/timers.csv,2.779,10588644,28.652081144948173,0.30562160690593265,0.0030455155806107955,0.9344888166947798,0.0032590176856075884,2883584,2694677,8782,pepper_diagnostics/PVC/00048/event_data.hdf5,28.6521,0.305622,1.1544661088423295e-05,86620.12616401321
g g -> t tb g g g,16384,211,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00049,49,PVC,27.275567054748535,-6,16384,26.27,26.12,5.743e-06,0.1353,0.003452,2.646e-06,24.36,0.7207,0.8397,0.04122,13.21,1.694,1.287,0.1394,0.4911,0.1336,0.1362,pepper_diagnostics/PVC/00049/2_5__g__g__t__tb__g__g__g/timers.csv,1.723,12991260,29.223061625606107,0.28151702004469475,0.003108743242742891,0.9344259686944609,0.0033269015918792272,3457024,3230333,10747,pepper_diagnostics/PVC/00049/event_data.hdf5,29.2231,0.281517,7.5556316646919436e-06,132351.60796324656
g g -> t tb g g g,32768,127,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00050,50,PVC,28.28255581855774,-11,32768,27.53,27.37,5.201e-06,0.1486,0.004509,1.817e-06,25.31,0.9828,0.9219,0.02839,14.55,1.539,1.303,0.08534,0.3726,0.08182,0.08377,pepper_diagnostics/PVC/00050/2_5__g__g__t__tb__g__g__g/timers.csv,1.158,15396492,28.808301984387604,0.2548380631599561,0.0030656949741633857,0.9341627706692913,0.0032817567456332416,4161536,3887552,12758,pepper_diagnostics/PVC/00050/event_data.hdf5,28.8083,0.254838,6.576898529773622e-06,152047.35111435878
g g -> t tb g g g,65536,63,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00051,51,PVC,28.294128894805908,-11,65536,26.78,26.55,4.757e-06,0.208,0.005311,2.223e-06,24.13,1.432,0.8706,0.02125,14.04,1.279,1.164,0.04201,0.2513,0.04029,0.0412,pepper_diagnostics/PVC/00051/2_5__g__g__t__tb__g__g__g/timers.csv,1.115,15156492,28.536612516072825,0.2546815065546493,0.003037225632440476,0.9346754286024306,0.003249497675339422,4128768,3859058,12540,pepper_diagnostics/PVC/00051/event_data.hdf5,28.5366,0.254682,6.430489676339286e-06,155509.15254237287
g g -> t tb g g g,131072,31,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00052,52,PVC,27.301209688186646,-11,131072,25.82,25.47,5.189e-06,0.3333,0.004553,2.16e-06,23.25,1.29,0.829,0.01788,14.52,1.171,1.097,0.01924,0.1992,0.01824,0.01868,pepper_diagnostics/PVC/00052/2_5__g__g__t__tb__g__g__g/timers.csv,1.239,14916492,28.480940611063414,0.2563889799357392,0.003029361847908266,0.9344703920425907,0.0032417954316204763,4063232,3796970,12309,pepper_diagnostics/PVC/00052/event_data.hdf5,28.4809,0.256389,6.268408990675403e-06,159530.1138594425
g g -> t tb g g g,262144,15,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00053,53,PVC,27.303601264953613,0,262144,25.7,25.09,6.637e-06,0.5868,0.003911,2.381e-06,22.17,2.03,0.8035,0.01509,13.66,1.098,1.123,0.009865,0.2213,0.009798,0.009909,pepper_diagnostics/PVC/00053/2_5__g__g__t__tb__g__g__g/timers.csv,1.11,14313876,28.339925562866068,0.26002712626780394,0.0030169169108072917,0.9344406127929688,0.0032285806818583866,3932160,3674370,11863,pepper_diagnostics/PVC/00053/event_data.hdf5,28.3399,0.260027,6.380716959635417e-06,156722.20007971302
g g -> t tb g g g,524288,10,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00054,54,PVC,34.307369232177734,-11,524288,32.79,31.67,6.388e-06,1.097,0.004597,2.746e-06,28.88,1.656,1.043,0.01632,18.01,1.421,1.541,0.006347,0.2723,0.006431,0.006534,pepper_diagnostics/PVC/00054/2_5__g__g__t__tb__g__g__g/timers.csv,1.007,19239108,28.644570683667496,0.22663263221057783,0.0030462265014648436,0.934398078918457,0.0032600949961185456,5242880,4898937,15971,pepper_diagnostics/PVC/00054/event_data.hdf5,28.6446,0.226633,6.040573120117188e-06,165547.20555730973
g g -> t tb g g g,1048576,10,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00055,55,PVC,65.33341956138611,-6,1048576,64.61,62.5,6.37e-06,2.069,0.008513,2.91e-06,57.05,3.229,2.077,0.02696,35.67,2.768,3.079,0.006759,0.4442,0.006626,0.006916,pepper_diagnostics/PVC/00055/2_5__g__g__t__tb__g__g__g/timers.csv,1.867,38462652,28.5933275948995,0.15995469564320175,0.0030431747436523438,0.9342934608459472,0.0032571936668559466,10485760,9796777,31910,pepper_diagnostics/PVC/00055/event_data.hdf5,28.5933,0.159955,5.9604644775390625e-06,167772.16
g g -> t tb g g g g,128,100,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00056,56,PVC,62.329495429992676,-11,128,61.04,60.79,5.245e-06,0.2239,0.001347,1.984e-06,60.59,0.05725,0.01608,0.02159,29.88,4.716,1.481,0.4051,1.035,0.385,0.39,pepper_diagnostics/PVC/00056/2_6__g__g__t__tb__g__g__g__g/timers.csv,20.83,151564,8.090116199883857,1.8546943839883039,0.001484375,0.89328125,0.0016617106874234739,12800,11434,19,pepper_diagnostics/PVC/00056/event_data.hdf5,8.09012,1.85469,0.00474921875,210.56094752426387
g g -> t tb g g g g,256,100,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00057,57,PVC,70.32790446281433,-11,256,69.31,69.15,5.291e-06,0.1214,0.001486,1.767e-06,68.9,0.07377,0.04781,0.02111,31.24,4.048,1.484,0.3999,1.071,0.3803,0.3846,pepper_diagnostics/PVC/00057/2_6__g__g__t__tb__g__g__g__g/timers.csv,27.49,151564,8.941707378818995,1.3786300507640825,0.001640625,0.89078125,0.0018417821434835993,25600,22804,42,pepper_diagnostics/PVC/00057/event_data.hdf5,8.94171,1.37863,0.002701171875,370.2096890817064
g g -> t tb g g g g,512,100,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00058,58,PVC,75.32241940498352,-11,512,74.35,74.19,4.68e-06,0.1233,0.001628,1.684e-06,73.92,0.09148,0.05319,0.02087,39.34,4.017,1.507,0.3987,1.114,0.3774,0.3846,pepper_diagnostics/PVC/00058/2_6__g__g__t__tb__g__g__g__g/timers.csv,22.71,151564,5.961138252545996,0.7961626266850841,0.00109375,0.89423828125,0.0012231080048050672,51200,45785,56,pepper_diagnostics/PVC/00058/event_data.hdf5,5.96114,0.796163,0.0014490234375,690.1199622590646
g g -> t tb g g g g,1024,90,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00059,59,PVC,77.36588144302368,0,1024,75.88,75.74,4.394e-06,0.1287,0.001823,1.816e-06,75.41,0.1479,0.05955,0.02077,37.19,4.614,1.615,0.3527,1.061,0.3356,0.3404,pepper_diagnostics/PVC/00059/2_6__g__g__t__tb__g__g__g__g/timers.csv,26.09,287564,9.287909455662833,0.7455961389196443,0.0016927083333333334,0.8928385416666667,0.0018958728306839726,92160,82284,156,pepper_diagnostics/PVC/00059/event_data.hdf5,9.28791,0.745596,0.0008218315972222222,1216.7942962767363
g g -> t tb g g g g,2048,72,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00060,60,PVC,62.2531578540802,-11,2048,61.55,61.41,4.752e-06,0.128,0.001348,1.932e-06,61.01,0.2474,0.05781,0.01695,30.58,3.803,1.26,0.2643,0.8052,0.2508,0.2588,pepper_diagnostics/PVC/00060/2_6__g__g__t__tb__g__g__g__g/timers.csv,19.53,423564,8.944664292634744,0.5745147290433159,0.0016411675347222222,0.8911268446180556,0.00184167668680842,147456,131402,242,pepper_diagnostics/PVC/00060/event_data.hdf5,8.94466,0.574515,0.00041646321614583333,2401.172447484123
g g -> t tb g g g g,4096,50,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00061,61,PVC,48.37482833862305,-6,4096,47.68,47.53,4.183e-06,0.1347,0.001799,1.679e-06,47.23,0.1574,0.06332,0.01338,21.92,2.714,1.028,0.1914,0.5858,0.1812,0.1843,pepper_diagnostics/PVC/00061/2_6__g__g__t__tb__g__g__g__g/timers.csv,15.97,559564,8.196565097250746,0.4666924548089669,0.00150390625,0.892587890625,0.0016848830975591076,204800,182802,308,pepper_diagnostics/PVC/00061/event_data.hdf5,8.19657,0.466692,0.000232080078125,4308.857563644015
g g -> t tb g g g g,8192,35,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00062,62,PVC,39.27562379837036,-11,8192,37.76,37.58,4.756e-06,0.1683,0.001358,1.699e-06,37.28,0.1525,0.07602,0.01074,15.9,2.021,1.122,0.1318,0.4274,0.125,0.1281,pepper_diagnostics/PVC/00062/2_6__g__g__t__tb__g__g__g__g/timers.csv,10.78,695564,8.173754619243557,0.3938784504016981,0.0014997209821428572,0.8920689174107143,0.0016811716593555248,286720,255774,430,pepper_diagnostics/PVC/00062/event_data.hdf5,8.17375,0.393878,0.00013106863839285713,7629.590207557212
g g -> t tb g g g g,16384,21,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00063,63,PVC,29.173319578170776,-11,16384,27.95,27.72,4.769e-06,0.2165,0.001806,1.896e-06,27.42,0.1597,0.07977,0.007903,13.84,1.207,0.861,0.07928,0.286,0.07572,0.07728,pepper_diagnostics/PVC/00063/2_6__g__g__t__tb__g__g__g__g/timers.csv,6.673,831564,8.221276448425206,0.36060222598825087,0.0015084402901785715,0.8916655040922619,0.0016917109423384073,344064,306790,519,pepper_diagnostics/PVC/00063/event_data.hdf5,8.22128,0.360602,8.056640624999999e-05,12412.121212121214
g g -> t tb g g g g,32768,12,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00064,64,PVC,29.2739200592041,-11,32768,27.66,27.32,4.299e-06,0.325,0.001575,1.85e-06,27.01,0.1785,0.08303,0.006663,14.74,1.105,0.8323,0.04383,0.2062,0.0422,0.04299,pepper_diagnostics/PVC/00064/2_6__g__g__t__tb__g__g__g__g/timers.csv,5.416,831564,8.025248903050906,0.33327274777036175,0.00147247314453125,0.8913141886393229,0.0016520248003446712,393216,350479,579,pepper_diagnostics/PVC/00064/event_data.hdf5,8.02525,0.333273,6.947835286458334e-05,14392.972181551975
g g -> t tb g g g g,65536,10,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00065,65,PVC,44.29118275642395,-11,65536,43.58,43.03,4.314e-06,0.5365,0.00187,1.685e-06,42.48,0.3649,0.1324,0.007231,23.27,1.541,1.281,0.03774,0.237,0.03631,0.03723,pepper_diagnostics/PVC/00065/2_6__g__g__t__tb__g__g__g__g/timers.csv,8.287,1511564,8.399781984106559,0.2641028112411241,0.0015411376953125,0.8922836303710937,0.0017271836475040486,655360,584767,1010,pepper_diagnostics/PVC/00065/event_data.hdf5,8.39978,0.264103,6.56585693359375e-05,15230.304438763653
g g -> t tb g g g g,131072,10,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00066,66,PVC,86.34020400047302,0,131072,85.03,84.04,1.153e-05,0.9699,0.001464,2.176e-06,82.85,0.8668,0.2577,0.009123,48.03,2.922,2.568,0.03775,0.5394,0.03698,0.03748,pepper_diagnostics/PVC/00066/2_6__g__g__t__tb__g__g__g__g/timers.csv,16.12,2735564,8.150212207488751,0.1839570329568351,0.001495361328125,0.8921806335449218,0.0016760746332090245,1310720,1169399,1960,pepper_diagnostics/PVC/00066/event_data.hdf5,8.15021,0.183957,6.4117431640625e-05,15596.382674916706
g g -> t tb g g g g,262144,10,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00067,67,PVC,167.41731524467468,-11,262144,166.5,164.6,5.675e-06,1.877,0.002395,2.631e-06,162.9,1.062,0.5092,0.01254,94.49,5.621,5.365,0.03641,1.12,0.0363,0.03625,pepper_diagnostics/PVC/00067/2_6__g__g__t__tb__g__g__g__g/timers.csv,30.61,5596796,8.486735608959194,0.13292212663335887,0.001558685302734375,0.8919692993164062,0.0017474651918277133,2621440,2338244,4086,pepper_diagnostics/PVC/00067/event_data.hdf5,8.48674,0.132922,6.27899169921875e-05,15926.123936816524
g g -> t tb g g g g,524288,10,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00068,68,PVC,316.54837441444397,-11,524288,315.0,311.3,9.414e-06,3.683,0.003898,3.507e-06,306.6,3.536,1.013,0.01871,185.0,10.87,10.94,0.03684,1.633,0.03618,0.03722,pepper_diagnostics/PVC/00068/2_6__g__g__t__tb__g__g__g__g/timers.csv,47.57,11044644,8.397871095586632,0.09339990888915158,0.001541900634765625,0.8918191909790039,0.001728938612627283,5242880,4675701,8084,pepper_diagnostics/PVC/00068/event_data.hdf5,8.39787,0.0933999,5.937576293945313e-05,16841.888853196273
g g -> t tb g g g g,1048576,10,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00069,69,PVC,626.0352008342743,-6,1048576,624.2,617.1,6.254e-06,7.014,0.00538,2.731e-06,608.2,6.699,2.014,0.03099,370.7,21.28,22.08,0.03776,2.676,0.03711,0.04023,pepper_diagnostics/PVC/00069/2_6__g__g__t__tb__g__g__g__g/timers.csv,90.58,22071108,8.377946513192356,0.06598355239354833,0.0015378952026367187,0.8919886589050293,0.0017241196816611764,10485760,9353179,16126,pepper_diagnostics/PVC/00069/event_data.hdf5,8.37795,0.0659836,5.885124206542969e-05,16991.99481445471
g g -> t tb g g g g g,128,25,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00070,70,PVC,461.62856245040894,-11,128,459.8,458.0,5.006e-06,1.809,0.004594,2.569e-06,457.9,0.004121,0.004687,0.009059,91.3,10.02,2.546,0.6328,1.787,0.6032,0.613,pepper_diagnostics/PVC/00070/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,347.1,8396,0.0,0.0,0.0,0.8459375,0.0,3200,2707,0,pepper_diagnostics/PVC/00070/event_data.hdf5,0.0,0.0,0.143125,6.986899563318778
g g -> t tb g g g g g,256,25,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00071,71,PVC,491.65530467033386,-11,256,490.1,488.5,4.963e-06,1.518,0.001709,1.933e-06,488.4,0.04269,0.01333,0.009031,100.6,9.156,2.649,0.6856,1.896,0.6493,0.6609,pepper_diagnostics/PVC/00071/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,366.8,167564,4.350220304694329,3.075829912167726,0.0003125,0.84484375,0.000369890882189754,6400,5407,2,pepper_diagnostics/PVC/00071/event_data.hdf5,4.35022,3.07583,0.076328125,13.101330603889458
g g -> t tb g g g g g,512,25,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00072,72,PVC,511.6643326282501,0,512,510.5,508.9,5.35e-06,1.524,0.001551,2.131e-06,508.8,0.04221,0.01477,0.009099,121.6,9.297,2.806,0.6813,1.975,0.6484,0.6596,pepper_diagnostics/PVC/00072/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,361.8,167564,2.1751101523471643,1.5379750531870502,0.00015625,0.8434375,0.0001852537977028529,12800,10796,2,pepper_diagnostics/PVC/00072/event_data.hdf5,2.17511,1.53798,0.039757812499999996,25.152289251326394
g g -> t tb g g g g g,1024,22,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00073,73,PVC,441.59820890426636,-11,1024,440.5,438.9,4.335e-06,1.572,0.00159,2.013e-06,438.7,0.0673,0.01356,0.008448,109.0,9.3,2.877,0.5565,1.734,0.5315,0.5409,pepper_diagnostics/PVC/00073/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,305.5,167564,4.325503143872201,1.6346687781734557,0.0003107244318181818,0.8384676846590909,0.00037058605537614486,22528,18889,7,pepper_diagnostics/PVC/00073/event_data.hdf5,4.3255,1.63467,0.019482421875,51.32832080200502
g g -> t tb g g g g g,2048,18,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00074,74,PVC,397.6123912334442,-11,2048,396.4,394.8,4.574e-06,1.585,0.001593,1.978e-06,394.6,0.0719,0.0152,0.007736,90.51,7.764,2.452,0.4972,1.44,0.4716,0.4779,pepper_diagnostics/PVC/00074/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,281.1,167564,2.643363032366346,0.9990160032382625,0.00018988715277777778,0.8408745659722222,0.00022582102071101362,36864,30998,7,pepper_diagnostics/PVC/00074/event_data.hdf5,2.64336,0.999016,0.010709635416666667,93.37386018237082
g g -> t tb g g g g g,4096,12,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00075,75,PVC,259.4895181655884,-11,4096,258.1,256.4,4.73e-06,1.653,0.001322,1.753e-06,256.2,0.09884,0.01477,0.006831,62.21,5.324,1.973,0.3284,0.9948,0.312,0.3182,pepper_diagnostics/PVC/00075/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,173.7,167564,3.1153921452889075,0.9392305146186527,0.00022379557291666666,0.8385823567708334,0.0002668736959580766,49152,41218,11,pepper_diagnostics/PVC/00075/event_data.hdf5,3.11539,0.939231,0.005216471354166666,191.70046801872078
g g -> t tb g g g g g,8192,10,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00076,76,PVC,257.47684836387634,-11,8192,255.9,254.1,4.727e-06,1.81,0.001231,1.976e-06,253.9,0.1243,0.02242,0.006358,54.13,4.683,2.426,0.2557,0.835,0.2464,0.2508,pepper_diagnostics/PVC/00076/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,173.9,167564,2.2090962484775885,0.6126481840840672,0.00015869140625,0.83992919921875,0.00018893426540904268,81920,68807,13,pepper_diagnostics/PVC/00076/event_data.hdf5,2.2091,0.612648,0.003101806640625,322.3927587563951
g g -> t tb g g g g g,16384,10,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00077,77,PVC,290.4956867694855,0,16384,289.1,286.9,4.751e-06,2.13,0.001494,1.883e-06,286.6,0.1922,0.03581,0.006579,78.45,5.031,3.148,0.2555,0.9647,0.245,0.249,pepper_diagnostics/PVC/00077/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,180.2,167564,2.3790267291297105,0.4495567448358005,0.0001708984375,0.838690185546875,0.00020376825727197969,163840,137411,28,pepper_diagnostics/PVC/00077/event_data.hdf5,2.37903,0.449557,0.0017510986328124999,571.0700592540956
g g -> t tb g g g g g,32768,10,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00078,78,PVC,405.6097524166107,-11,32768,404.4,401.6,4.593e-06,2.735,0.00175,2.064e-06,401.2,0.271,0.06726,0.006564,140.6,7.95,5.365,0.2611,1.203,0.241,0.2471,pepper_diagnostics/PVC/00078/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,211.9,167564,2.081648387988497,0.29735655963682994,0.0001495361328125,0.8386566162109375,0.00017830436190691056,327680,274811,49,pepper_diagnostics/PVC/00078/event_data.hdf5,2.08165,0.297357,0.0012255859375000001,815.9362549800796
g g -> t tb g g g g g,65536,10,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00079,79,PVC,788.9126534461975,-6,65536,787.6,783.6,5.605e-06,4.021,0.001618,2.875e-06,782.9,0.4241,0.1262,0.007899,265.6,13.37,10.0,0.2743,1.797,0.2621,0.2681,pepper_diagnostics/PVC/00079/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,423.5,319564,2.5701985198633484,0.23363301818448345,0.00018463134765625,0.8391632080078125,0.0002200184015390378,655360,549954,121,pepper_diagnostics/PVC/00079/event_data.hdf5,2.5702,0.233633,0.0011956787109375,836.3450740173558
g g -> t tb g g g g g,131072,10,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00080,80,PVC,1555.5766344070435,-11,131072,1554.0,1548.0,6.458e-06,6.497,0.001912,2.523e-06,1546.0,1.167,0.2453,0.009963,535.0,25.28,20.1,0.2535,5.881,0.249,0.248,pepper_diagnostics/PVC/00080/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,850.5,471564,2.5554966082940824,0.16507059922317624,0.00018310546875,0.8389015197753906,0.00021826813330726242,1310720,1099565,240,pepper_diagnostics/PVC/00080/event_data.hdf5,2.5555,0.165071,0.0011810302734375,846.7183462532299
g g -> t tb g g g g g,262144,10,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00081,81,PVC,2936.3587489128113,-11,262144,2935.0,2924.0,5.999e-06,11.38,0.05925,2.716e-06,2920.0,3.213,0.4842,0.01367,1056.0,48.47,43.99,0.2832,8.337,0.2771,0.2784,pepper_diagnostics/PVC/00081/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,1540.0,775564,2.4639919694557717,0.11437785343047716,0.000177001953125,0.8397232055664062,0.00021078606849456952,2621440,2201284,464,pepper_diagnostics/PVC/00081/event_data.hdf5,2.46399,0.114378,0.00111541748046875,896.5253077975377
g g -> t tb g g g g g,524288,10,12345,info,14000,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00082,82,PVC,5110.896904706955,-11,524288,5109.0,5088.0,5.611e-06,21.52,0.01595,2.394e-06,5083.0,3.027,0.947,0.02049,2089.0,93.54,88.71,0.2595,12.02,0.2569,0.2578,pepper_diagnostics/PVC/00082/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,2359.0,1383564,2.358729427918911,0.08246345689605158,0.0001678466796875,0.8394014358520507,0.00019995996256204156,5242880,4400881,880,pepper_diagnostics/PVC/00082/event_data.hdf5,2.35873,0.0824635,0.000970458984375,1030.440251572327


==> JLSE_Plots/pepper_ttjets_2023-11-03/plots_2023-11-03/2023-11-03_pepper_runs_xpu.csv <==
process_string,process,process_input_type,batch_size,n_batches,seed,verbosity,collision_energy,mu2,use_cached_results,cache_path,integrator,diagnostic_output_enabled,diagnostic_path,proc_id,label,run_time,return_code,thread_count,Total Runtime,Event Generation Runtime,Optimisation Runtime,Initialisation Runtime,HDF5 Close Runtime,HDF5 Open Runtime,HDF5 Init Runtime,Unweighting Setup Runtime,EG Recursion,EG Output,EG PDF and AlphaS evaluation,EG Phase space,EG External State,EG RNG,EG-R Calculate currents,EG-R Momenta preparation,EG-R Currents preparation,EG-R IP reset,EG-R ME update,EG-R ME reset,EG-R IC reset,EG-PDF PDF,EG-PDF AlphaS,EG-O Filter non-zero,EG-O Pull non-zero,EG-O HDF5 write,EG-PS Fill Mom Weights,EG-PS Update weights,EG-PS Cuts,CSV Timer Filename,EG-R ME2 update,event_data_size,xs_mean,xs_sigma,n_trials,n_nonzero_after_cuts,n_nonzero,HDF5 Filename,event_period,event_rate
p p -> t tb,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt0j.csv,process_file,128,20000,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00000,0,PVC,46.18161106109619,-11,128,30.96,29.74,5.898e-06,1.124,0.04398,0.5396,0.1964,4.381e-06,5.525,14.08,3.88,1.746,0.4575,0.5451,1.628,1.172,0.7249,0.223,0.607,0.2124,0.2143,3.313,0.5667,2.145,5.635,5.697,0.6108,0.5377,0.5941,pepper_diagnostics/PVC/00000/tt0j/timers.csv,0.3676,167166564,494.0572994323268,0.9790563293670526,2560000,2536214,231695,pepper_diagnostics/PVC/00000/event_data.hdf5,1.1617187499999999e-05,86079.35440484197
p p -> t tb,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt0j.csv,process_file,256,20000,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00001,1,PVC,52.22891712188721,-11,256,37.51,36.29,3.944e-06,1.124,0.04766,0.5399,0.1964,3.742e-06,5.81,19.81,4.068,1.777,0.4811,0.6233,1.679,1.296,0.7706,0.2314,0.6084,0.2196,0.2222,3.508,0.5595,2.327,9.319,7.516,0.6322,0.5401,0.6004,pepper_diagnostics/PVC/00001/tt0j/timers.csv,0.3774,334389564,494.1075725790758,0.6923711524977215,5120000,5072667,463424,pepper_diagnostics/PVC/00001/event_data.hdf5,7.087890625e-06,141085.6985395426
p p -> t tb,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt0j.csv,process_file,512,20000,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00002,2,PVC,55.340245723724365,-11,512,41.13,39.9,4.124e-06,1.124,0.04878,0.5397,0.1964,1.897e-06,6.008,22.91,4.039,1.805,0.4687,0.6897,1.682,1.387,0.7411,0.2277,0.6136,0.219,0.2198,3.485,0.5544,2.458,10.41,9.286,0.6428,0.547,0.61,pepper_diagnostics/PVC/00002/tt0j/timers.csv,0.3703,670346428,495.31881297410905,0.4901088353223541,10240000,10144595,929120,pepper_diagnostics/PVC/00002/event_data.hdf5,3.896484375e-06,256641.6040100251
p p -> t tb,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt0j.csv,process_file,1024,18000,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00003,3,PVC,59.55030703544617,-11,1024,45.06,43.81,5.014e-06,1.124,0.07046,0.5397,0.1964,2.406e-06,5.626,27.49,3.768,1.676,0.4292,0.7199,1.514,1.291,0.7386,0.2104,0.5935,0.2071,0.1977,3.233,0.5348,2.426,10.38,13.86,0.618,0.496,0.5559,pepper_diagnostics/PVC/00003/tt0j/timers.csv,0.3463,1207363444,495.65632636539834,0.36542051628117034,18432000,18260703,1673590,pepper_diagnostics/PVC/00003/event_data.hdf5,2.3768446180555557e-06,420725.8616754165
p p -> t tb,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt0j.csv,process_file,2048,14400,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00004,4,PVC,60.775229692459106,-11,2048,45.7,44.46,6.559e-06,1.124,0.05952,0.5396,0.1964,1.916e-06,4.856,30.48,3.307,1.446,0.3582,0.6866,1.317,1.107,0.6231,0.1747,0.4824,0.1703,0.1695,2.841,0.4656,2.529,12.25,14.42,0.5327,0.4115,0.4973,pepper_diagnostics/PVC/00004/tt0j/timers.csv,0.3078,1929341620,495.02383387975425,0.2887228021172852,29491200,29215878,2674379,pepper_diagnostics/PVC/00004/event_data.hdf5,1.507568359375e-06,663319.8380566802
p p -> t tb,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt0j.csv,process_file,4096,10080,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00005,5,PVC,61.1422016620636,0,4096,45.67,44.42,5.954e-06,1.124,0.07188,0.5404,0.1964,2.258e-06,3.642,34.35,2.268,1.058,0.2518,0.508,0.9752,0.7711,0.4332,0.1226,0.3368,0.1187,0.1168,1.941,0.3273,3.005,9.657,19.72,0.3922,0.289,0.3741,pepper_diagnostics/PVC/00005/tt0j/timers.csv,0.2138,2703040588,495.37771571459064,0.244095705775361,41287680,40903045,3746828,pepper_diagnostics/PVC/00005/event_data.hdf5,1.075865730406746e-06,929484.0162089149
p p -> t tb,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt0j.csv,process_file,8192,7056,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00006,6,PVC,43.50521469116211,-11,8192,42.8,42.26,5.166e-06,0.1234,0.4042,0.01325,0.005363,1.889e-06,2.817,34.97,1.611,0.7634,0.1692,0.4479,0.6541,0.5337,0.3469,0.08176,0.2348,0.07967,0.07955,1.363,0.2471,1.206,7.514,25.04,0.3067,0.1985,0.2561,pepper_diagnostics/PVC/00006/tt0j/timers.csv,0.139,3783194620,495.25021844513043,0.2062744664307914,57802752,57263609,5244114,pepper_diagnostics/PVC/00006/event_data.hdf5,7.311070587089001e-07,1367788.7363937532
p p -> t tb,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt0j.csv,process_file,16384,4939,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00007,7,PVC,55.19331240653992,-11,16384,54.13,53.92,5.212e-06,0.1243,0.07405,0.01284,0.005576,2.065e-06,2.298,48.23,1.203,0.5863,0.1272,0.4186,0.633,0.3958,0.3074,0.06135,0.1889,0.06256,0.05954,0.9779,0.2248,3.197,6.419,36.67,0.2594,0.1396,0.1852,pepper_diagnostics/PVC/00007/tt0j/timers.csv,0.1072,5301673468,495.75276764658673,0.17441642978770666,80920576,80168266,7349096,pepper_diagnostics/PVC/00007/event_data.hdf5,6.663323800364447e-07,1500752.5222551927
p p -> t tb,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt0j.csv,process_file,32768,3951,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00008,8,PVC,82.11903810501099,-11,32768,80.61,79.88,5.137e-06,0.1332,0.5882,0.01207,0.005934,2.456e-06,2.835,73.71,1.086,0.6048,0.1052,0.6133,0.894,0.4693,0.3517,0.05177,0.1877,0.05244,0.04895,0.8123,0.2739,3.87,8.452,56.74,0.297,0.1166,0.1891,pepper_diagnostics/PVC/00008/tt0j/timers.csv,0.09319,8470719532,495.08826506425476,0.13781165743934545,129466368,128260739,11741947,pepper_diagnostics/PVC/00008/event_data.hdf5,6.169942142811946e-07,1620760.7411116676
p p -> t tb,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt0j.csv,process_file,65536,3161,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00009,9,PVC,100.4946072101593,-11,65536,99.77,99.5,5.558e-06,0.1504,0.1135,0.02091,0.005916,2.83e-06,4.037,92.22,1.05,0.6611,0.08827,0.6181,1.503,0.6062,0.488,0.0445,0.2021,0.0429,0.0432,0.6858,0.3638,2.974,11.3,70.99,0.3359,0.1046,0.2188,pepper_diagnostics/PVC/00009/tt0j/timers.csv,0.08797,13570879708,495.6951030193083,0.10900428164962879,207159296,205229028,18811788,pepper_diagnostics/PVC/00009/event_data.hdf5,4.803067104456659e-07,2082002.974874372
p p -> t tb,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt0j.csv,process_file,131072,2528,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00010,10,PVC,164.62963891029358,-11,131072,163.6,163.3,6.325e-06,0.1684,0.1168,0.01239,0.006374,2.496e-06,5.398,154.5,1.298,0.6188,0.07474,0.7007,1.977,0.8816,0.7162,0.03808,0.253,0.03781,0.03561,0.7349,0.5634,3.487,21.69,112.7,0.2345,0.1117,0.2705,pepper_diagnostics/PVC/00010/tt0j/timers.csv,0.0975,21684846340,495.21512525404916,0.086152344983252,331350016,328257704,30059293,pepper_diagnostics/PVC/00010/event_data.hdf5,4.928323286998122e-07,2029087.6668707896
p p -> t tb,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt0j.csv,process_file,262144,2023,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00011,11,PVC,244.4073350429535,0,262144,242.8,242.5,7.412e-06,0.2174,0.08917,0.01143,0.005637,2.505e-06,8.151,230.1,1.621,0.9263,0.06245,0.9395,3.084,1.337,1.011,0.02968,0.3466,0.03116,0.02863,0.7781,0.8431,3.2,35.69,163.3,0.4163,0.1285,0.38,pepper_diagnostics/PVC/00011/tt0j/timers.csv,0.1115,34728003532,495.51775640922955,0.06811685978652175,530317312,525383775,48139600,pepper_diagnostics/PVC/00011/event_data.hdf5,4.5727339936434134e-07,2186875.513402062
p p -> t tb,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt0j.csv,process_file,524288,1820,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00012,12,PVC,556.4705948829651,-11,524288,555.1,554.5,1.506e-05,0.4628,0.09304,0.016,0.00969,5.78e-06,14.01,532.7,3.271,1.842,0.06659,1.912,5.257,2.315,1.807,0.03239,0.5492,0.03187,0.03132,0.798,2.473,3.875,107.6,336.2,1.069,0.1581,0.6134,pepper_diagnostics/PVC/00012/tt0j/timers.csv,0.1168,62482625908,495.4965373520906,0.05078064376935692,954204160,945313486,86612760,pepper_diagnostics/PVC/00012/event_data.hdf5,5.811125367552369e-07,1720837.0784490535
p p -> t tb,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt0j.csv,process_file,1048576,1638,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00013,13,PVC,973.9935414791107,-11,1048576,973.3,972.6,6.415e-06,0.5389,0.1398,0.007128,0.005378,2.767e-06,25.28,936.1,3.548,3.1,0.04865,3.133,9.69,4.112,3.195,0.02252,0.9126,0.02368,0.02239,1.077,2.471,4.931,115.0,724.5,1.837,0.216,1.045,pepper_diagnostics/PVC/00013/tt0j/timers.csv,0.1519,112400209180,495.19728659783897,0.037839616643068154,1717567488,1701554213,155808090,pepper_diagnostics/PVC/00013/event_data.hdf5,5.662659585694254e-07,1765954.6452806909
p p -> t tb j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt1j.csv,process_file,128,15000,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00014,14,PVC,35.2109477519989,-11,128,34.29,33.59,8.448e-06,0.6659,0.02781,0.01068,0.007745,3.75e-06,13.59,10.05,4.801,1.633,0.4549,0.3937,5.818,2.409,1.591,0.4516,1.207,0.4389,0.4444,4.404,0.3974,1.751,3.48,4.314,0.5062,0.5076,0.6162,pepper_diagnostics/PVC/00014/tt1j/timers.csv,0.3789,81194364,548.0943393295236,1.7634166550961887,1920000,1881374,92055,pepper_diagnostics/PVC/00014/event_data.hdf5,1.749479166666667e-05,57159.86900863351
p p -> t tb j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt1j.csv,process_file,256,15000,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00015,15,PVC,41.14413666725159,-11,256,40.23,40.06,6.386e-06,0.1157,0.02387,0.01034,0.00582,2.958e-06,14.86,14.46,5.267,1.663,0.4752,0.4591,6.22,2.824,1.639,0.473,1.23,0.4628,0.4636,4.809,0.4584,1.954,6.841,5.096,0.5187,0.5058,0.6347,pepper_diagnostics/PVC/00015/tt1j/timers.csv,0.3837,162461164,548.5866918739009,1.2473575843786497,3840000,3762447,184273,pepper_diagnostics/PVC/00015/event_data.hdf5,1.0432291666666667e-05,95856.21567648527
p p -> t tb j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt1j.csv,process_file,512,15000,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00016,16,PVC,47.1338005065918,-11,512,45.47,45.31,6.25e-06,0.1144,0.04592,0.01185,0.005318,2.432e-06,16.44,17.69,5.452,1.687,0.4626,0.5168,6.961,2.941,1.699,0.4512,1.291,0.4416,0.4443,5.018,0.4341,2.038,8.127,6.863,0.5136,0.5125,0.6569,pepper_diagnostics/PVC/00016/tt1j/timers.csv,0.4628,325258764,549.2968490628733,0.8829981137818578,7680000,7524413,368980,pepper_diagnostics/PVC/00016/event_data.hdf5,5.8997395833333334e-06,169499.00684175678
p p -> t tb j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt1j.csv,process_file,1024,13500,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00017,17,PVC,45.71524930000305,-11,1024,44.06,43.88,6.946e-06,0.1144,0.06331,0.01276,0.005899,3.047e-06,14.98,18.3,5.007,1.523,0.4257,0.5063,6.244,2.644,1.587,0.4203,1.216,0.4098,0.4099,4.583,0.4232,2.035,7.884,7.599,0.4776,0.4604,0.5813,pepper_diagnostics/PVC/00017/tt1j/timers.csv,0.4312,586589476,550.3013328382935,0.6584227050473227,13824000,13544113,665425,pepper_diagnostics/PVC/00017/event_data.hdf5,3.174189814814815e-06,315041.02096627164
p p -> t tb j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt1j.csv,process_file,2048,10800,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00018,18,PVC,42.80705523490906,-11,2048,41.17,40.98,5.693e-06,0.118,0.06551,0.01171,0.005201,2.791e-06,12.37,20.07,4.021,1.253,0.3519,0.4808,4.931,2.136,1.345,0.3454,0.9655,0.3373,0.3389,3.675,0.3468,1.607,7.269,10.26,0.4064,0.3708,0.4724,pepper_diagnostics/PVC/00018/tt1j/timers.csv,0.3428,937305396,549.6056529404561,0.5202445703599637,22118400,21670091,1063339,pepper_diagnostics/PVC/00018/event_data.hdf5,1.8527560763888887e-06,539736.4568081992
p p -> t tb j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt1j.csv,process_file,4096,7559,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00019,19,PVC,40.47609567642212,-11,4096,39.4,39.22,5.323e-06,0.1035,0.06684,0.008517,0.004816,2.111e-06,9.765,23.24,2.895,0.9455,0.2452,0.4073,3.669,1.555,0.9181,0.2411,0.6902,0.2364,0.2347,2.635,0.2605,2.535,7.4,11.21,0.3028,0.267,0.3734,pepper_diagnostics/PVC/00019/tt1j/timers.csv,0.2546,1312344460,549.7280626777413,0.43972657944667065,30961664,30335058,1488832,pepper_diagnostics/PVC/00019/event_data.hdf5,1.266727783106231e-06,789435.5940846506
p p -> t tb j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt1j.csv,process_file,8192,5291,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00020,20,PVC,36.547043800354004,-11,8192,35.77,35.59,5.737e-06,0.1156,0.0557,0.01353,0.005198,2.692e-06,8.125,23.03,2.067,0.6768,0.1716,0.3297,2.485,1.131,0.8247,0.1663,0.4906,0.1635,0.1626,1.87,0.1963,0.8644,6.474,14.31,0.2302,0.1874,0.2574,pepper_diagnostics/PVC/00020/tt1j/timers.csv,0.1834,1835981732,549.4251955465083,0.37165740538292724,43343872,42465183,2082975,pepper_diagnostics/PVC/00020/event_data.hdf5,8.211079988423739e-07,1217866.5917392524
p p -> t tb j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt1j.csv,process_file,16384,3704,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00021,21,PVC,37.78956460952759,-11,16384,36.59,36.39,5.497e-06,0.1248,0.06526,0.00913,0.005735,2.669e-06,6.87,26.35,1.463,0.4884,0.1131,0.2884,2.595,0.876,0.7159,0.1102,0.3769,0.1069,0.1072,1.305,0.1577,2.364,5.225,16.84,0.1753,0.1286,0.1832,pepper_diagnostics/PVC/00021/tt1j/timers.csv,0.132,2569921852,549.2690024348527,0.31397632043200524,60686336,59456968,2915691,pepper_diagnostics/PVC/00021/event_data.hdf5,5.996407494431696e-07,1667665.1827425116
p p -> t tb j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt1j.csv,process_file,32768,2963,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00022,22,PVC,49.64738178253174,-11,32768,48.18,47.94,6.152e-06,0.1375,0.08485,0.009906,0.006005,2.546e-06,9.099,35.86,1.318,0.4629,0.09909,0.3837,3.656,1.049,0.8432,0.09551,0.3856,0.09485,0.09415,1.132,0.1866,2.252,6.743,23.2,0.1761,0.1076,0.1784,pepper_diagnostics/PVC/00022/tt1j/timers.csv,0.1219,4108234428,548.8208486163771,0.24813959488990014,97091584,95126653,4660927,pepper_diagnostics/PVC/00022/event_data.hdf5,4.937606126603105e-07,2025272.9244889447
p p -> t tb j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt1j.csv,process_file,65536,2370,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00023,23,PVC,74.96663093566895,-11,65536,74.25,73.97,5.878e-06,0.1592,0.1048,0.01841,0.006584,2.469e-06,12.83,58.26,1.181,0.4962,0.08201,0.5019,5.373,1.307,1.217,0.07709,0.4171,0.07618,0.07532,0.9122,0.2691,2.508,9.591,39.23,0.1873,0.09522,0.2125,pepper_diagnostics/PVC/00023/tt1j/timers.csv,0.142,6575977196,549.1532066728297,0.19624888309254354,155320320,152169105,7460725,pepper_diagnostics/PVC/00023/event_data.hdf5,4.76241614748154e-07,2099774.503176964
p p -> t tb j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt1j.csv,process_file,131072,1896,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00024,24,PVC,121.5747902393341,-11,131072,120.1,119.8,6.44e-06,0.1885,0.09542,0.01104,0.005835,2.865e-06,18.48,98.13,1.389,0.6077,0.06503,0.5955,8.493,1.847,1.724,0.06116,0.5226,0.05996,0.05956,0.983,0.4057,1.953,21.85,55.67,0.2143,0.1139,0.2784,pepper_diagnostics/PVC/00024/tt1j/timers.csv,0.1777,10512938516,548.7158653029495,0.15508880250510917,248512512,243468222,11927487,pepper_diagnostics/PVC/00024/event_data.hdf5,4.820682831454377e-07,2074394.9248747914
p p -> t tb j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt1j.csv,process_file,262144,1517,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00025,25,PVC,184.97445678710938,0,262144,183.4,183.0,6.834e-06,0.2705,0.09704,0.008354,0.006037,2.728e-06,28.93,149.9,1.758,0.7544,0.05721,0.9916,13.33,2.817,2.683,0.05212,0.7157,0.05329,0.05219,1.119,0.6382,2.424,36.56,79.71,0.2038,0.1416,0.4079,pepper_diagnostics/PVC/00025/tt1j/timers.csv,0.2504,16854265964,549.7367539962407,0.1227165592850552,397672448,389590055,19122051,pepper_diagnostics/PVC/00025/event_data.hdf5,4.6017771892509885e-07,2173073.486338798
p p -> t tb j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt1j.csv,process_file,524288,1365,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00026,26,PVC,335.80089020729065,-11,524288,334.6,334.0,6.773e-06,0.4354,0.09476,0.008402,0.005749,2.863e-06,51.78,276.6,2.204,1.225,0.05088,1.565,23.98,4.903,5.062,0.04705,1.133,0.04952,0.04807,1.145,1.058,2.848,66.1,151.3,0.3969,0.1767,0.65,pepper_diagnostics/PVC/00026/tt1j/timers.csv,0.194,30315563308,549.4576529297905,0.0914677757974516,715653120,701153065,34394604,pepper_diagnostics/PVC/00026/event_data.hdf5,4.6670655191163e-07,2142674.011976048
p p -> t tb j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt1j.csv,process_file,1048576,1229,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00027,27,PVC,621.8449716567993,-11,1048576,620.7,619.8,6.546e-06,0.8033,0.09281,0.008558,0.005483,3.004e-06,92.12,517.8,3.442,2.916,0.04656,2.765,42.57,8.676,8.716,0.04157,2.073,0.04453,0.04345,1.575,1.866,4.215,117.6,294.2,0.9799,0.2576,1.677,pepper_diagnostics/PVC/00027/tt1j/timers.csv,0.2814,54644974100,550.0067763932157,0.06818387521986433,1288699904,1262608800,61997761,pepper_diagnostics/PVC/00027/event_data.hdf5,4.809498301941365e-07,2079218.9480477574
p p -> t tb j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt2j.csv,process_file,128,10000,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00028,28,PVC,66.07416105270386,-11,128,64.5,63.79,6.318e-06,0.6972,0.006296,0.01148,0.005639,2.664e-06,50.68,5.477,3.979,1.282,0.3457,0.2354,27.97,8.395,4.132,1.038,2.968,1.009,1.024,3.71,0.2688,1.275,1.238,2.526,0.3523,0.4139,0.5133,pepper_diagnostics/PVC/00028/tt2j/timers.csv,1.242,27822804,400.63871174306144,2.428634687261377,1280000,1223650,26696,pepper_diagnostics/PVC/00028/event_data.hdf5,4.98359375e-05,20065.841040915504
p p -> t tb j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt2j.csv,process_file,256,10000,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00029,29,PVC,69.90318489074707,-11,256,68.53,68.37,6.866e-06,0.1426,0.01207,0.0121,0.005713,2.749e-06,52.16,8.127,4.159,1.278,0.3846,0.2847,27.3,8.537,3.956,1.152,3.171,1.111,1.122,3.863,0.2963,1.409,3.02,3.114,0.3494,0.4093,0.5167,pepper_diagnostics/PVC/00029/tt2j/timers.csv,1.912,55523428,399.44655999723074,1.7153002159505562,2560000,2447471,53234,pepper_diagnostics/PVC/00029/event_data.hdf5,2.670703125e-05,37443.32309492467
p p -> t tb j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt2j.csv,process_file,512,10000,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00030,30,PVC,78.14047813415527,0,512,77.29,77.01,5.592e-06,0.131,0.1418,0.01246,0.005862,2.448e-06,57.06,11.51,4.23,1.354,0.3712,0.3509,30.21,7.876,4.388,1.103,3.233,1.057,1.078,3.918,0.3118,1.433,5.355,4.089,0.3847,0.4364,0.5305,pepper_diagnostics/PVC/00030/tt2j/timers.csv,1.434,111028676,399.64838132248127,1.2122725496228866,5120000,4895155,106539,pepper_diagnostics/PVC/00030/event_data.hdf5,1.5041015625e-05,66484.87209453317
p p -> t tb j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt2j.csv,process_file,1024,9000,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00031,31,PVC,75.14335894584656,-11,1024,73.52,73.36,6.425e-06,0.1361,0.02233,0.008786,0.005605,2.795e-06,53.01,12.19,4.212,1.18,0.3218,0.3355,27.24,8.311,4.189,0.9545,2.878,0.9107,0.9202,3.942,0.2708,1.384,5.511,4.522,0.335,0.3728,0.4702,pepper_diagnostics/PVC/00031/tt2j/timers.csv,1.757,199551628,399.2244397638852,0.9031218642806113,9216000,8809565,191557,pepper_diagnostics/PVC/00031/event_data.hdf5,7.960069444444444e-06,125627.04471101418
p p -> t tb j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt2j.csv,process_file,2048,7200,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00032,32,PVC,65.1532654762268,0,2048,63.5,63.32,6.616e-06,0.133,0.03852,0.01152,0.006042,2.756e-06,44.61,11.83,3.648,0.9785,0.2789,0.3051,22.35,6.48,3.476,0.8265,2.362,0.7948,0.8062,3.41,0.2379,1.156,5.261,4.495,0.2838,0.3074,0.3853,pepper_diagnostics/PVC/00032/tt2j/timers.csv,1.435,319620588,399.66897160276176,0.7143797401231238,14745600,14094987,306847,pepper_diagnostics/PVC/00032/event_data.hdf5,4.294162326388889e-06,232874.2893240682
p p -> t tb j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt2j.csv,process_file,4096,5040,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00033,33,PVC,52.192068338394165,-11,4096,51.31,51.1,5.215e-06,0.1457,0.05341,0.01006,0.005302,2.48e-06,35.37,11.13,2.34,0.7028,0.1867,0.2418,16.74,4.599,2.525,0.5541,1.627,0.5338,0.5443,2.175,0.1653,1.092,4.062,4.877,0.2,0.2151,0.2865,pepper_diagnostics/PVC/00033/tt2j/timers.csv,0.9893,448030476,400.2361293335786,0.6042152745230799,20643840,19734228,430166,pepper_diagnostics/PVC/00033/event_data.hdf5,2.475314670138889e-06,403989.0410958904
p p -> t tb j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt2j.csv,process_file,8192,3528,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00034,34,PVC,47.22181510925293,0,8192,45.77,45.56,6.193e-06,0.145,0.06045,0.01418,0.005646,2.572e-06,30.36,11.75,1.758,0.5242,0.1312,0.2106,11.64,3.431,2.608,0.3899,1.231,0.3755,0.3796,1.632,0.1262,1.069,4.35,4.694,0.1524,0.1531,0.2176,pepper_diagnostics/PVC/00034/tt2j/timers.csv,0.745,625588532,399.19273519171,0.509954588538056,28901376,27626386,600695,pepper_diagnostics/PVC/00034/event_data.hdf5,1.5763955321712018e-06,634358.5601404741
p p -> t tb j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt2j.csv,process_file,16384,2469,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00035,35,PVC,44.11441707611084,-11,16384,43.24,43.01,6.005e-06,0.166,0.05771,0.008842,0.005249,2.579e-06,26.48,14.09,1.219,0.3645,0.08698,0.1966,12.21,2.539,2.126,0.2535,0.9116,0.244,0.2482,1.118,0.1003,0.8645,4.343,6.846,0.1112,0.1046,0.1479,pepper_diagnostics/PVC/00035/tt2j/timers.csv,0.5251,880633940,401.45944212010113,0.4323554679480829,40452096,38668331,845528,pepper_diagnostics/PVC/00035/event_data.hdf5,1.0632329162869583e-06,940527.6912345967
p p -> t tb j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt2j.csv,process_file,32768,1975,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00036,36,PVC,61.62131905555725,-11,32768,60.23,59.98,6.382e-06,0.1833,0.05705,0.01241,0.00622,2.422e-06,37.08,20.64,1.103,0.3393,0.07608,0.242,17.65,3.13,2.82,0.2236,0.9553,0.214,0.2181,0.973,0.1298,1.537,6.239,8.285,0.1106,0.08695,0.1411,pepper_diagnostics/PVC/00036/tt2j/timers.csv,0.454,1404249644,400.1777947301792,0.34128834672637387,64716800,61864766,1348376,pepper_diagnostics/PVC/00036/event_data.hdf5,9.268072587025316e-07,1078972.990996999
p p -> t tb j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt2j.csv,process_file,65536,1580,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00037,37,PVC,85.82185220718384,-11,65536,84.53,84.22,4.5e-06,0.1974,0.1078,0.008758,0.005704,2.669e-06,54.25,27.86,0.9448,0.3671,0.06121,0.3138,27.01,3.992,3.962,0.1794,1.027,0.1729,0.1756,0.8302,0.1146,1.459,6.265,15.68,0.1096,0.0765,0.1803,pepper_diagnostics/PVC/00037/tt2j/timers.csv,0.6555,2265176532,403.4380417220598,0.27087067034593154,103546880,98985638,2175036,pepper_diagnostics/PVC/00037/event_data.hdf5,8.133514017998418e-07,1229480.8834006174
p p -> t tb j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt2j.csv,process_file,131072,1264,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00038,38,PVC,145.07124423980713,0,131072,143.6,143.2,6.447e-06,0.2354,0.08558,0.011,0.005681,2.444e-06,81.28,59.37,1.171,0.4784,0.05407,0.4673,44.13,5.662,5.931,0.1503,1.331,0.1459,0.1497,0.8974,0.2738,1.489,19.78,19.98,0.1418,0.09866,0.2372,pepper_diagnostics/PVC/00038/tt2j/timers.csv,0.9791,3598795108,400.6357387098417,0.21343416828259515,165675008,158371975,3455680,pepper_diagnostics/PVC/00038/event_data.hdf5,8.643427981606012e-07,1156948.3798882682
p p -> t tb j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt2j.csv,process_file,262144,1011,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00039,39,PVC,230.69398474693298,-11,262144,229.1,228.6,6.648e-06,0.4051,0.08977,0.01205,0.005483,2.664e-06,128.2,97.07,1.377,0.5993,0.04175,0.8477,69.2,8.67,9.384,0.1174,1.799,0.1135,0.1187,0.9722,0.4048,1.413,31.45,35.46,0.1456,0.1156,0.3373,pepper_diagnostics/PVC/00039/tt2j/timers.csv,1.488,5828849044,405.6221419896389,0.16974974733940215,265027584,253359771,5597040,pepper_diagnostics/PVC/00039/event_data.hdf5,8.625517259365727e-07,1159350.7611548556
p p -> t tb j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt2j.csv,process_file,524288,910,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00040,40,PVC,456.72817611694336,-11,524288,455.8,455.0,6.458e-06,0.6183,0.08537,0.02294,0.0056,2.48e-06,228.3,222.1,1.998,0.9087,0.04118,1.314,122.8,15.11,17.88,0.1063,3.296,0.1021,0.1036,0.9314,1.067,2.117,86.24,53.14,0.1958,0.1606,0.5519,pepper_diagnostics/PVC/00040/tt2j/timers.csv,0.8258,10252096444,396.2927624171833,0.12508394683391624,477102080,455984965,9844426,pepper_diagnostics/PVC/00040/event_data.hdf5,9.5367431640625e-07,1048576.0
p p -> t tb j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt2j.csv,process_file,1048576,819,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00041,41,PVC,713.9940600395203,-11,1048576,713.0,711.7,6.936e-06,1.131,0.098,0.008796,0.00544,3.263e-06,415.6,289.5,2.498,1.548,0.03349,2.093,225.3,26.94,32.15,0.09204,5.775,0.09552,0.09768,1.32,1.178,2.163,100.7,93.7,0.375,0.2374,0.9355,pepper_diagnostics/PVC/00041/tt2j/timers.csv,1.534,18632566020,400.13938366508506,0.09367188802277342,858783744,820928752,17891715,pepper_diagnostics/PVC/00041/event_data.hdf5,8.287301721444788e-07,1206665.3702402697
p p -> t tb j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt3j.csv,process_file,128,1000,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00042,42,PVC,36.040751695632935,0,128,34.84,34.09,6.536e-06,0.745,0.001792,0.01103,0.005412,2.949e-06,32.66,0.4005,0.5909,0.1497,0.0425,0.02144,19.57,4.612,1.911,0.4792,1.354,0.4564,0.4661,0.5613,0.02968,0.1199,0.05905,0.1623,0.03739,0.04816,0.06398,pepper_diagnostics/PVC/00042/tt3j/timers.csv,2.236,975564,231.1157892048286,8.477187216292245,128000,118316,739,pepper_diagnostics/PVC/00042/event_data.hdf5,0.000266328125,3754.766793781167
p p -> t tb j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt3j.csv,process_file,256,1000,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00043,43,PVC,39.0420024394989,0,256,37.79,37.22,6.217e-06,0.1492,0.001596,0.009422,0.01213,3.103e-06,35.59,0.5822,0.5865,0.1565,0.04274,0.02481,21.7,4.679,1.821,0.4876,1.406,0.4658,0.471,0.556,0.03044,0.1344,0.117,0.6544,0.04206,0.05091,0.06331,pepper_diagnostics/PVC/00043/tt3j/timers.csv,2.136,1935564,239.92627792766132,6.10759700867544,256000,236543,1534,pepper_diagnostics/PVC/00043/event_data.hdf5,0.00014539062499999998,6878.022568511554
p p -> t tb j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt3j.csv,process_file,512,1000,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00044,44,PVC,44.03600788116455,0,512,42.52,42.34,5.919e-06,0.1734,0.0016,0.01762,0.005435,2.505e-06,40.46,0.8071,0.5899,0.1533,0.04182,0.03036,24.1,4.553,1.879,0.4635,1.389,0.442,0.4497,0.5593,0.03062,0.1506,0.2276,0.3038,0.04088,0.04908,0.06304,pepper_diagnostics/PVC/00044/tt3j/timers.csv,3.064,3735564,236.61807741771867,4.2924580800534144,512000,473188,3026,pepper_diagnostics/PVC/00044/event_data.hdf5,8.26953125e-05,12092.58384506377
p p -> t tb j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt3j.csv,process_file,1024,900,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00045,45,PVC,42.10553216934204,-11,1024,40.79,40.63,5.378e-06,0.1485,0.00221,0.01366,0.005538,2.181e-06,38.5,1.066,0.5686,0.1451,0.03607,0.03398,22.48,4.277,1.881,0.3974,1.247,0.3824,0.3933,0.5413,0.02731,0.1543,0.4148,0.3228,0.03897,0.04594,0.05993,pepper_diagnostics/PVC/00045/tt3j/timers.csv,3.803,6740796,239.56795514037597,3.217928912183816,921600,851614,5518,pepper_diagnostics/PVC/00045/event_data.hdf5,4.408637152777778e-05,22682.74673886291
p p -> t tb j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt3j.csv,process_file,2048,720,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00046,46,PVC,36.82918357849121,0,2048,34.49,34.34,5.719e-06,0.1387,0.003619,0.01352,0.006006,2.578e-06,32.25,1.227,0.4531,0.1202,0.03069,0.03105,18.04,3.633,1.623,0.3394,1.038,0.3267,0.3317,0.4298,0.02327,0.1274,0.509,0.3835,0.0334,0.03781,0.04881,pepper_diagnostics/PVC/00046/tt3j/timers.csv,3.117,10348644,233.05503117824819,2.508841778042306,1474560,1362510,8584,pepper_diagnostics/PVC/00046/event_data.hdf5,2.328830295138889e-05,42940.01164822364
p p -> t tb j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt3j.csv,process_file,4096,503,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00047,47,PVC,27.82669425010681,-11,4096,26.65,26.52,6.193e-06,0.1127,0.01023,0.01186,0.005304,2.522e-06,24.83,1.072,0.3191,0.08482,0.0207,0.0246,13.2,2.505,1.169,0.2303,0.6972,0.2099,0.2152,0.3029,0.01625,0.09216,0.4892,0.2578,0.02376,0.02644,0.03448,pepper_diagnostics/PVC/00047/tt3j/timers.csv,2.241,14313876,230.5237743728961,2.110982146044697,2060288,1902679,11863,pepper_diagnostics/PVC/00047/event_data.hdf5,1.2871986829025845e-05,77688.08446455505
p p -> t tb j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt3j.csv,process_file,8192,352,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00048,48,PVC,23.199315071105957,-11,8192,21.85,21.7,4.57e-06,0.1246,0.01258,0.0127,0.005181,2.022e-06,20.11,1.115,0.2439,0.06388,0.01552,0.02215,8.886,1.843,1.283,0.1671,0.5254,0.1589,0.1624,0.23,0.01385,0.08693,0.4836,0.253,0.01859,0.01888,0.0263,pepper_diagnostics/PVC/00048/tt3j/timers.csv,1.532,20319108,234.5318856191916,1.8059417776723572,2883584,2664418,16880,pepper_diagnostics/PVC/00048/event_data.hdf5,7.525357333096591e-06,132884.05529953918
p p -> t tb j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt3j.csv,process_file,16384,246,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00049,49,PVC,22.08614182472229,0,16384,21.11,20.92,4.664e-06,0.1458,0.03637,0.01318,0.006451,1.884e-06,18.97,1.6,0.1657,0.04748,0.01076,0.02033,9.712,1.446,1.144,0.1176,0.4235,0.1094,0.1116,0.1544,0.01132,0.07226,0.5397,0.5975,0.01454,0.01347,0.0194,pepper_diagnostics/PVC/00049/tt3j/timers.csv,1.185,29572188,244.1095784200522,1.5534256521152634,4030464,3723114,24574,pepper_diagnostics/PVC/00049/event_data.hdf5,5.190469385162602e-06,192660.8030592734
p p -> t tb j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt3j.csv,process_file,32768,197,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00050,50,PVC,30.159896850585938,-11,32768,28.86,28.64,5.524e-06,0.1731,0.03708,0.01404,0.006128,2.2e-06,26.1,2.218,0.154,0.04127,0.00846,0.02591,14.23,1.72,1.493,0.08959,0.4164,0.08673,0.08849,0.1396,0.01438,0.07935,0.9482,0.3574,0.013,0.01077,0.01741,pepper_diagnostics/PVC/00050/tt3j/timers.csv,1.056,47470500,244.5242448299753,1.2285499263027009,6455296,5964801,39420,pepper_diagnostics/PVC/00050/event_data.hdf5,4.4366671954314726e-06,225394.4134078212
p p -> t tb j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt3j.csv,process_file,65536,158,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00051,51,PVC,48.18695855140686,0,65536,46.75,46.47,6.255e-06,0.2658,0.009216,0.01158,0.005781,2.487e-06,41.14,5.012,0.134,0.04662,0.006867,0.03828,22.7,2.383,2.22,0.07326,0.4666,0.071,0.07198,0.1086,0.02541,0.1256,2.081,0.8325,0.01383,0.009762,0.02296,pepper_diagnostics/PVC/00051/tt3j/timers.csv,1.707,78107124,251.1423137218556,0.9921617435176294,10354688,9566960,64922,pepper_diagnostics/PVC/00051/event_data.hdf5,4.487822327432753e-06,222825.2205724123
p p -> t tb j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt3j.csv,process_file,131072,126,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00052,52,PVC,85.9375,-11,131072,70.42,70.03,6.883e-06,0.3584,0.01358,0.01281,0.005963,2.572e-06,63.62,6.049,0.1498,0.05874,0.006109,0.06296,37.86,3.548,3.392,0.06354,0.6215,0.06086,0.0631,0.122,0.02782,0.1371,2.496,1.037,0.01539,0.01264,0.03063,pepper_diagnostics/PVC/00052/tt3j/timers.csv,3.088,120636828,243.35228935148325,0.766411713203468,16515072,15261413,100391,pepper_diagnostics/PVC/00052/event_data.hdf5,4.240369039868552e-06,235828.53062973008
p p -> t tb j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt3j.csv,process_file,262144,101,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00053,53,PVC,110.97508025169373,-11,262144,109.6,108.9,7.369e-06,0.6077,0.02205,0.01225,0.005415,2.673e-06,98.93,9.579,0.1812,0.07277,0.004747,0.07882,57.99,5.419,5.625,0.04747,1.02,0.04663,0.04895,0.14,0.04122,0.1364,4.098,1.47,0.01683,0.01507,0.04081,pepper_diagnostics/PVC/00053/tt3j/timers.csv,4.465,192840540,242.54573511879104,0.6043921033862856,26476544,24461170,160418,pepper_diagnostics/PVC/00053/event_data.hdf5,4.113074576500619e-06,243127.1258034894
p p -> t tb j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt3j.csv,process_file,524288,91,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00054,54,PVC,195.00274062156677,0,524288,193.8,192.6,6.881e-06,1.107,0.04313,0.011,0.005826,2.778e-06,169.2,22.81,0.2406,0.11,0.004566,0.138,99.81,9.253,10.35,0.04264,1.719,0.04233,0.04357,0.1417,0.09897,0.1557,10.35,2.425,0.0234,0.0203,0.06628,pepper_diagnostics/PVC/00054/tt3j/timers.csv,4.914,330882732,231.02173166428082,0.4393589554119852,47710208,44079295,275375,pepper_diagnostics/PVC/00054/event_data.hdf5,4.0368719415350275e-06,247716.55244029075
p p -> t tb j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt3j.csv,process_file,1048576,81,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00055,55,PVC,305.7717535495758,-11,1048576,304.2,302.0,5.732e-06,2.149,0.0651,0.01325,0.005405,2.541e-06,272.4,28.71,0.3619,0.178,0.004106,0.2354,159.5,14.93,17.2,0.03349,2.376,0.03378,0.03591,0.2395,0.1224,0.2074,12.87,3.341,0.03548,0.03109,0.1114,pepper_diagnostics/PVC/00055/tt3j/timers.csv,7.125,628593276,246.5839845076346,0.34035099063333596,84934656,78469022,523103,pepper_diagnostics/PVC/00055/event_data.hdf5,3.5556746117862656e-06,281240.58278145693
p p -> t tb j j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt4j.csv,process_file,128,100,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00056,56,PVC,56.17251634597778,-11,128,54.55,52.89,6.256e-06,1.639,0.001761,0.01389,0.005626,2.541e-06,52.7,0.04439,0.04441,0.02042,0.004927,0.0035,24.18,3.879,1.27,0.3241,0.8742,0.3089,0.3153,0.04133,0.003078,0.01012,0.00236,0.04556,0.006263,0.005367,0.008766,pepper_diagnostics/PVC/00056/tt4j/timers.csv,20.18,151564,104.94517471820006,46.925574503032585,12800,11293,5,pepper_diagnostics/PVC/00056/event_data.hdf5,0.00413203125,242.01172244280582
p p -> t tb j j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt4j.csv,process_file,256,100,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00057,57,PVC,51.70489311218262,-11,256,50.07,49.76,5.476e-06,0.2834,0.001639,0.01349,0.00544,2.032e-06,49.57,0.04932,0.0422,0.0205,0.00462,0.00344,24.81,3.261,1.246,0.2968,0.8881,0.2845,0.2916,0.03934,0.002863,0.01003,0.002886,0.04751,0.006391,0.005688,0.008404,pepper_diagnostics/PVC/00057/tt4j/timers.csv,16.46,151564,115.43969219002008,34.79957775976295,25600,22520,11,pepper_diagnostics/PVC/00057/event_data.hdf5,0.00194375,514.4694533762058
p p -> t tb j j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt4j.csv,process_file,512,100,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00058,58,PVC,59.710045337677,-11,512,58.84,58.52,6.075e-06,0.2933,0.001388,0.01415,0.005608,2.258e-06,58.32,0.05893,0.03898,0.0206,0.004657,0.003714,30.76,3.366,1.306,0.3109,0.9264,0.2974,0.3048,0.03603,0.002951,0.01122,0.0041,0.05217,0.006428,0.005538,0.008609,pepper_diagnostics/PVC/00058/tt4j/timers.csv,17.21,151564,110.19243345411004,24.041263321217688,51200,45108,21,pepper_diagnostics/PVC/00058/event_data.hdf5,0.00114296875,874.9145591250854
p p -> t tb j j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt4j.csv,process_file,1024,90,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00059,59,PVC,62.18834352493286,-11,1024,60.56,60.24,5.867e-06,0.2867,0.001809,0.01405,0.005862,2.092e-06,60.01,0.08235,0.04683,0.02048,0.004684,0.00349,28.79,3.866,1.449,0.2956,0.9181,0.2818,0.2866,0.04368,0.003152,0.01375,0.007523,0.05491,0.00675,0.005228,0.008465,pepper_diagnostics/PVC/00059/tt4j/timers.csv,20.93,151564,58.302874843444464,13.035575193057637,92160,81245,20,pepper_diagnostics/PVC/00059/event_data.hdf5,0.0006536458333333333,1529.8804780876494
p p -> t tb j j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt4j.csv,process_file,2048,72,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00060,60,PVC,51.17413854598999,-11,2048,50.47,50.21,4.869e-06,0.2492,0.001919,0.01337,0.005532,2.167e-06,49.99,0.1018,0.03095,0.01672,0.003731,0.003125,23.59,3.252,1.168,0.2342,0.7067,0.225,0.2286,0.02826,0.002689,0.01152,0.0235,0.03172,0.005698,0.004178,0.006813,pepper_diagnostics/PVC/00060/tt4j/timers.csv,16.94,151564,52.836980326871554,9.810649332924646,147456,129623,29,pepper_diagnostics/PVC/00060/event_data.hdf5,0.0003405083550347222,2936.785500896236
p p -> t tb j j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt4j.csv,process_file,4096,50,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00061,61,PVC,38.15483736991882,-11,4096,36.74,36.52,6.027e-06,0.2099,0.001921,0.01309,0.005531,2.002e-06,36.27,0.143,0.02927,0.01326,0.002728,0.002879,16.24,2.245,0.9339,0.1626,0.4927,0.1547,0.1588,0.02723,0.002039,0.01035,0.03906,0.03687,0.005057,0.00303,0.00515,pepper_diagnostics/PVC/00061/tt4j/timers.csv,12.22,151564,92.35424543091311,11.048989747848852,204800,180556,70,pepper_diagnostics/PVC/00061/event_data.hdf5,0.0001783203125,5607.8860898138
p p -> t tb j j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt4j.csv,process_file,8192,35,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00062,62,PVC,31.260504007339478,-11,8192,30.1,29.8,5.394e-06,0.2679,0.001238,0.01369,0.0057,2.252e-06,29.55,0.1525,0.02301,0.0107,0.001864,0.002942,12.68,1.67,0.8269,0.1037,0.3567,0.09925,0.1014,0.0214,0.001615,0.007413,0.04796,0.05625,0.004533,0.002109,0.004047,pepper_diagnostics/PVC/00062/tt4j/timers.csv,8.249,151564,74.9608390844286,8.379721916565687,286720,252538,80,pepper_diagnostics/PVC/00062/event_data.hdf5,0.00010393415178571429,9621.476510067114
p p -> t tb j j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt4j.csv,process_file,16384,24,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00063,63,PVC,29.259522676467896,-11,16384,28.02,27.72,4.928e-06,0.2922,0.001397,0.01297,0.006085,2.322e-06,27.43,0.2139,0.01718,0.008781,0.001406,0.002879,14.5,1.182,0.7786,0.07518,0.2838,0.07276,0.07408,0.01568,0.001497,0.005814,0.08414,0.03439,0.004134,0.001523,0.003109,pepper_diagnostics/PVC/00063/tt4j/timers.csv,6.24,287564,81.30518093402218,7.452115310868924,393216,346343,119,pepper_diagnostics/PVC/00063/event_data.hdf5,7.049560546875e-05,14185.281385281385
p p -> t tb j j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt4j.csv,process_file,32768,19,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00064,64,PVC,34.26647663116455,-11,32768,33.44,33.02,6.29e-06,0.3993,0.00169,0.012,0.006231,2.336e-06,32.62,0.3227,0.01715,0.008342,0.001205,0.00359,18.03,1.362,0.9727,0.05526,0.26,0.0529,0.05428,0.01507,0.002085,0.005561,0.1401,0.03198,0.00395,0.001257,0.003124,pepper_diagnostics/PVC/00064/tt4j/timers.csv,6.182,287564,69.47439609222947,5.474645851020471,622592,547795,161,pepper_diagnostics/PVC/00064/event_data.hdf5,5.303633840460527e-05,18854.996971532404
p p -> t tb j j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt4j.csv,process_file,65536,15,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00065,65,PVC,55.22799825668335,0,65536,54.22,53.58,5.786e-06,0.6194,0.002175,0.01426,0.006131,2.328e-06,53.06,0.4391,0.01511,0.008897,0.001043,0.004966,29.85,1.926,1.495,0.04961,0.3021,0.04745,0.04878,0.01295,0.002161,0.006001,0.2009,0.0326,0.004053,0.001123,0.003708,pepper_diagnostics/PVC/00065/tt4j/timers.csv,9.741,423564,64.60888502302268,4.206644664037213,983040,866567,236,pepper_diagnostics/PVC/00065/event_data.hdf5,5.450439453125e-05,18347.144456886897
p p -> t tb j j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt4j.csv,process_file,131072,12,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00066,66,PVC,88.26008033752441,-11,131072,86.65,85.57,7.591e-06,1.061,0.001717,0.01473,0.005951,3.39e-06,84.48,1.009,0.01859,0.01055,0.0009309,0.007228,50.08,2.974,2.353,0.03722,0.5846,0.03657,0.03689,0.01439,0.0042,0.004805,0.489,0.03275,0.004567,0.001458,0.00451,pepper_diagnostics/PVC/00066/tt4j/timers.csv,15.64,695564,70.04098755444996,3.467065658010176,1572864,1386063,412,pepper_diagnostics/PVC/00066/event_data.hdf5,5.4403940836588535e-05,18381.021385999768
p p -> t tb j j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt4j.csv,process_file,262144,10,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00067,67,PVC,149.4617145061493,-11,262144,148.4,146.5,6.431e-06,1.93,0.001702,0.01294,0.005913,2.66e-06,144.6,1.757,0.02251,0.012,0.0008325,0.009546,85.89,4.93,4.359,0.03417,0.9653,0.03346,0.03354,0.0157,0.006814,0.006842,0.8653,0.03621,0.00429,0.001901,0.005799,pepper_diagnostics/PVC/00067/tt4j/timers.csv,25.98,1103564,76.22865339390941,2.79697031630525,2621440,2311326,743,pepper_diagnostics/PVC/00067/event_data.hdf5,5.588531494140625e-05,17893.788395904437
p p -> t tb j j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt4j.csv,process_file,524288,10,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00068,68,PVC,213.5388879776001,-11,524288,212.8,209.2,6.553e-06,3.589,0.001484,0.01164,0.005871,2.604e-06,207.0,2.02,0.02814,0.01769,0.0008525,0.01841,124.8,7.783,7.495,0.02886,1.169,0.02834,0.02956,0.02026,0.007879,0.008922,1.006,0.03663,0.005464,0.002771,0.009446,pepper_diagnostics/PVC/00068/tt4j/timers.csv,29.55,1919564,70.40589862019068,1.9068880882932233,5242880,4623176,1369,pepper_diagnostics/PVC/00068/event_data.hdf5,3.9901733398437496e-05,25061.567877629066
p p -> t tb j j j j,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_data/tt4j.csv,process_file,1048576,10,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/PVC/00069,69,PVC,507.79456901550293,0,1048576,506.7,499.6,6.245e-06,7.024,0.001951,0.01389,0.006146,2.319e-06,495.4,4.072,0.04121,0.02914,0.0007898,0.03501,306.1,17.49,16.83,0.0329,2.173,0.03198,0.03539,0.02649,0.01472,0.01718,2.035,0.04231,0.007313,0.004721,0.0171,pepper_diagnostics/PVC/00069/tt4j/timers.csv,70.5,3959564,73.66028892775927,1.3759349535831378,10485760,9243887,2879,pepper_diagnostics/PVC/00069/event_data.hdf5,4.764556884765625e-05,20988.310648518815


==> JLSE_Plots/pepper_ttjets_2023-11-03/plots_2023-11-03/pepper_runs_a100.csv <==
process_string,process,process_input_type,batch_size,n_batches,seed,verbosity,collision_energy,mu2,use_cached_results,cache_path,integrator,diagnostic_output_enabled,diagnostic_path,proc_id,label,run_time,return_code,thread_count,Total Runtime,Event Generation Runtime,Optimisation Runtime,Initialisation Runtime,HDF5 Close Runtime,HDF5 Open Runtime,HDF5 Init Runtime,Unweighting Setup Runtime,EG Recursion,EG Output,EG PDF and AlphaS evaluation,EG Phase space,EG External State,EG RNG,EG-R Calculate currents,EG-R Momenta preparation,EG-R Currents preparation,EG-R IP reset,EG-R ME update,EG-R ME reset,EG-R IC reset,EG-PDF PDF,EG-PDF AlphaS,EG-O Filter non-zero,EG-O Pull non-zero,EG-O HDF5 write,EG-PS Fill Mom Weights,EG-PS Update weights,EG-PS Cuts,CSV Timer Filename,EG-R ME2 update,event_data_size,xs_mean,xs_sigma,n_trials,n_nonzero_after_cuts,n_nonzero,HDF5 Filename,event_period,event_rate
p p -> t tb,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt0j.csv,process_file,128,20000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/A100/00011,11,A100,29.040496826171875,0,128,27.4,27.3,3.22e-06,0.05127,0.04133,0.001547,0.001774,1.43e-06,6.208,8.896,4.513,1.996,1.63,0.2695,1.169,0.9616,0.8796,0.5972,0.8193,0.5633,0.4723,3.86,0.6523,4.088,2.963,0.6296,0.8282,0.5214,0.6433,pepper_diagnostics/A100/00011/tt0j/timers.csv,0.4366,167166564,494.0572994323268,0.9790563293670524,2560000,2536214,231695,pepper_diagnostics/A100/00011/event_data.hdf5,1.06640625e-05,93772.89377289376
p p -> t tb,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt0j.csv,process_file,256,20000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/A100/00012,12,A100,29.03723406791687,0,256,27.69,27.63,3.29e-06,0.05022,0.002337,0.001725,0.001558,1.19e-06,6.169,9.297,4.445,2.019,1.649,0.2768,1.162,0.9564,0.8748,0.5938,0.8154,0.5642,0.4667,3.796,0.649,4.136,3.042,0.8885,0.8366,0.5221,0.6572,pepper_diagnostics/A100/00012/tt0j/timers.csv,0.4317,334389564,494.107572579076,0.6923711524977214,5120000,5072667,463424,pepper_diagnostics/A100/00012/event_data.hdf5,5.396484375e-06,185305.82699963808
p p -> t tb,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt0j.csv,process_file,512,20000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/A100/00013,13,A100,30.040616035461422,0,512,29.12,29.06,2.96e-06,0.05009,0.001274,0.00168,0.001101,1.271e-06,6.208,10.54,4.472,2.043,1.667,0.2937,1.173,0.9553,0.8853,0.5938,0.8218,0.5644,0.4732,3.811,0.6607,4.148,3.103,1.983,0.8528,0.5281,0.6589,pepper_diagnostics/A100/00013/tt0j/timers.csv,0.4363,670346428,495.31881297410905,0.4901088353223541,10240000,10144595,929120,pepper_diagnostics/A100/00013/event_data.hdf5,2.837890625e-06,352374.39779766
p p -> t tb,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt0j.csv,process_file,1024,18000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/A100/00014,14,A100,29.038032293319706,0,1024,28.38,28.32,3.49e-06,0.05072,0.001316,0.001741,0.001107,1.32e-06,5.675,11.18,4.204,1.892,1.552,0.2929,1.087,0.8822,0.8056,0.5427,0.744,0.5137,0.4198,3.605,0.5995,3.812,2.938,3.192,0.7881,0.4844,0.6163,pepper_diagnostics/A100/00014/tt0j/timers.csv,0.3965,1207363444,495.65632636539823,0.3654205162811703,18432000,18260703,1673590,pepper_diagnostics/A100/00014/event_data.hdf5,1.5364583333333333e-06,650847.4576271187
p p -> t tb,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt0j.csv,process_file,2048,14400,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/A100/00015,15,A100,28.037707090377808,0,2048,27.02,26.96,3.54e-06,0.0508,0.00224,0.001438,0.001051,1.58e-06,5.008,11.9,3.708,1.676,1.387,0.2651,0.977,0.8089,0.7057,0.4809,0.6471,0.4431,0.3386,3.191,0.5173,3.258,2.643,4.909,0.6675,0.4417,0.5646,pepper_diagnostics/A100/00015/tt0j/timers.csv,0.3401,1929341620,495.0238338797543,0.2887228021172852,29491200,29215878,2674379,pepper_diagnostics/A100/00015/event_data.hdf5,9.141710069444444e-07,1093887.240356083
p p -> t tb,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt0j.csv,process_file,4096,10080,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/A100/00016,16,A100,25.034607887268063,0,4096,23.93,23.86,3.271e-06,0.05137,0.01092,0.001374,0.001044,1.21e-06,4.133,11.4,3.161,1.386,1.179,0.2094,0.8325,0.6991,0.5753,0.3989,0.5217,0.351,0.2402,2.751,0.4101,2.541,2.223,5.723,0.5054,0.3828,0.4964,pepper_diagnostics/A100/00016/tt0j/timers.csv,0.2708,2703040588,495.3777157145906,0.2440957057753609,41287680,40903045,3746828,pepper_diagnostics/A100/00016/event_data.hdf5,5.778963603670635e-07,1730414.0821458509
p p -> t tb,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt0j.csv,process_file,8192,7056,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/A100/00017,17,A100,24.034549236297607,0,8192,22.29,22.23,3.07e-06,0.05409,0.001816,0.001451,0.001098,1.12e-06,3.124,12.91,2.344,1.042,0.8935,0.1581,0.6419,0.5388,0.4318,0.3001,0.3903,0.2609,0.1678,2.035,0.3084,1.876,1.999,8.204,0.3652,0.2936,0.3818,pepper_diagnostics/A100/00017/tt0j/timers.csv,0.202,3783194620,495.2502184451304,0.2062744664307913,57802752,57263609,5244114,pepper_diagnostics/A100/00017/event_data.hdf5,3.845837651466837e-07,2600213.7651821864
p p -> t tb,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt0j.csv,process_file,16384,4939,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/A100/00018,18,A100,23.03223919868469,0,16384,21.49,21.42,3.29e-06,0.05684,0.003049,0.001537,0.001089,1.48e-06,2.328,14.6,1.732,0.7447,0.6464,0.1249,0.4973,0.3913,0.3304,0.2302,0.2876,0.1938,0.1177,1.504,0.2283,1.322,1.975,10.44,0.2618,0.2097,0.2725,pepper_diagnostics/A100/00018/tt0j/timers.csv,0.1474,5301673468,495.75276764658673,0.1744164297877066,80920576,80168266,7349096,pepper_diagnostics/A100/00018/event_data.hdf5,2.647039981524601e-07,3777804.66853408
p p -> t tb,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt0j.csv,process_file,32768,3951,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/A100/00019,19,A100,31.041329383850098,0,32768,29.5,29.42,3.78e-06,0.06131,0.02419,0.00142,0.001049,1.26e-06,2.187,23.3,1.495,0.6568,0.5514,0.1444,0.5238,0.3652,0.3464,0.2058,0.2466,0.169,0.09719,1.262,0.2334,1.188,3.228,16.98,0.2424,0.1724,0.2404,pepper_diagnostics/A100/00019/tt0j/timers.csv,0.126,8473679380,495.2565301964739,0.1378308221829619,129466368,128261653,11746037,pepper_diagnostics/A100/00019/event_data.hdf5,2.2724048302644905e-07,4400624.337185588
p p -> t tb,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt0j.csv,process_file,65536,3161,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/A100/00020,20,A100,47.05903744697571,0,65536,45.88,45.8,3.49e-06,0.07143,0.002426,0.001511,0.001103,1.17e-06,2.403,39.86,1.35,0.5881,0.5142,0.167,0.7508,0.3465,0.4629,0.1946,0.2176,0.1542,0.07814,1.1,0.2494,1.162,6.877,27.51,0.2166,0.1487,0.2212,pepper_diagnostics/A100/00020/tt0j/timers.csv,0.1082,13560490780,495.3295590314604,0.1089691780324192,207159296,205226314,18797332,pepper_diagnostics/A100/00020/event_data.hdf5,2.2108590289860806e-07,4523128.733624455
p p -> t tb,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt0j.csv,process_file,131072,2528,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/A100/00021,21,A100,70.08192682266235,0,131072,68.4,68.31,3.391e-06,0.08433,0.002042,0.001456,0.001056,1.08e-06,3.078,61.93,1.261,0.5724,0.5555,0.167,1.176,0.3554,0.7307,0.2152,0.2186,0.1532,0.06207,0.9768,0.2838,1.118,10.75,43.35,0.1855,0.1443,0.2412,pepper_diagnostics/A100/00021/tt0j/timers.csv,0.09477,21702162964,495.5973101160672,0.0861807010981963,331350016,328265760,30083219,pepper_diagnostics/A100/00021/event_data.hdf5,2.061566220054144e-07,4850680.954472259
p p -> t tb,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt0j.csv,process_file,262144,2023,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/A100/00022,22,A100,109.12562727928162,0,262144,108.1,108.0,3.28e-06,0.1183,0.05496,0.001391,0.001071,1.08e-06,3.824,100.6,1.39,0.6461,0.62,0.1941,1.598,0.5059,0.8162,0.28,0.2594,0.1651,0.04954,1.039,0.3509,1.875,16.91,70.61,0.1717,0.1606,0.3129,pepper_diagnostics/A100/00022/tt0j/timers.csv,0.08641,34708884292,495.2496983346576,0.0681007906479137,530317312,525378159,48113074,pepper_diagnostics/A100/00022/event_data.hdf5,2.036516582736036e-07,4910345.481481481
p p -> t tb,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt0j.csv,process_file,524288,1820,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/A100/00023,23,A100,195.21540236473083,0,524288,193.8,193.5,2.99e-06,0.1716,0.1181,0.00118,0.001121,1.221e-06,5.973,182.9,1.944,0.8784,0.8662,0.27,2.592,0.7222,1.423,0.453,0.3511,0.217,0.04432,1.401,0.5431,2.099,28.54,132.8,0.1855,0.2039,0.488,pepper_diagnostics/A100/00023/tt0j/timers.csv,0.102,62429601268,495.080686657543,0.0507619838439384,954204160,945314408,86539293,pepper_diagnostics/A100/00023/event_data.hdf5,2.027867914556147e-07,4931287.648578811
p p -> t tb,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt0j.csv,process_file,1048576,1638,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/A100/00024,24,A100,349.37666368484497,0,1048576,348.3,347.9,3.16e-06,0.2806,0.08794,0.001564,0.001045,1.39e-06,9.765,331.5,2.96,1.295,1.341,0.4017,4.416,1.143,2.366,0.7667,0.5117,0.3209,0.04038,2.064,0.896,2.59,50.15,244.9,0.2138,0.3004,0.78,pepper_diagnostics/A100/00024/tt0j/timers.csv,0.1311,112420915036,495.28481483044334,0.0378422720071606,1717567488,1701567526,155836784,pepper_diagnostics/A100/00024/event_data.hdf5,2.025539039546608e-07,4936957.424547284
p p -> t tb j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt1j.csv,process_file,128,15000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/A100/00025,25,A100,33.04487657546997,0,128,31.99,31.86,3.1e-06,0.1301,0.001039,0.00143,0.00108,1.28e-06,13.11,6.488,5.882,1.675,1.499,0.1953,3.233,2.097,1.826,1.272,1.673,1.055,0.9569,5.397,0.4844,3.093,2.219,0.2333,0.6326,0.4485,0.5912,pepper_diagnostics/A100/00025/tt1j/timers.csv,0.3591,81194364,548.0943393295236,1.7634166550961885,1920000,1881374,92055,pepper_diagnostics/A100/00025/event_data.hdf5,1.659375e-05,60263.653483992464
p p -> t tb j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt1j.csv,process_file,256,15000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/A100/00026,26,A100,33.04190707206726,0,256,32.39,32.34,2.75e-06,0.04948,0.001098,0.002192,0.001022,1.15e-06,13.13,6.881,5.847,1.711,1.514,0.2025,3.236,2.09,1.84,1.268,1.674,1.058,0.9648,5.357,0.4893,3.198,2.295,0.3984,0.6489,0.4535,0.6063,pepper_diagnostics/A100/00026/tt1j/timers.csv,0.363,162461164,548.586691873901,1.2473575843786495,3840000,3762447,184273,pepper_diagnostics/A100/00026/event_data.hdf5,8.421875000000001e-06,118738.40445269014
p p -> t tb j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt1j.csv,process_file,512,15000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/A100/00027,27,A100,34.045586585998535,0,512,32.95,32.89,2.98e-06,0.05086,0.001974,0.001536,0.00109,1.461e-06,13.17,7.274,5.906,1.725,1.535,0.2132,3.257,2.089,1.841,1.269,1.684,1.068,0.9697,5.414,0.4917,3.186,2.326,0.7489,0.6568,0.4547,0.6105,pepper_diagnostics/A100/00027/tt1j/timers.csv,0.3643,325258764,549.2968490628732,0.882998113781858,7680000,7524413,368980,pepper_diagnostics/A100/00027/event_data.hdf5,4.282552083333333e-06,233505.62480997265
p p -> t tb j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt1j.csv,process_file,1024,13500,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/A100/00028,28,A100,32.042118310928345,0,1024,30.6,30.54,3.66e-06,0.05028,0.002554,0.001426,0.001037,1.35e-06,11.78,7.509,5.339,1.551,1.378,0.2038,2.92,1.876,1.65,1.136,1.498,0.9533,0.8636,4.897,0.4428,2.873,2.246,1.445,0.5948,0.408,0.5461,pepper_diagnostics/A100/00028/tt1j/timers.csv,0.3255,586589476,550.3013328382934,0.6584227050473227,13824000,13544113,665425,pepper_diagnostics/A100/00028/event_data.hdf5,2.209201388888889e-06,452652.2593320236
p p -> t tb j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt1j.csv,process_file,2048,10800,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/A100/00036,36,A100,27.03754472732544,0,2048,26.14,26.08,3.41e-06,0.05214,0.001799,0.001465,0.001084,1.3e-06,9.59,7.362,4.295,1.272,1.116,0.182,2.387,1.535,1.334,0.9204,1.218,0.7744,0.6956,3.935,0.3594,2.34,1.937,2.185,0.4914,0.3331,0.4459,pepper_diagnostics/A100/00036/tt1j/timers.csv,0.2639,937305396,549.6056529404561,0.5202445703599639,22118400,21670091,1063339,pepper_diagnostics/A100/00036/event_data.hdf5,1.1791087962962961e-06,848098.1595092026
p p -> t tb j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt1j.csv,process_file,4096,7559,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/A100/00037,37,A100,21.03003168106079,0,4096,20.03,19.98,3.11e-06,0.05205,0.001623,0.001345,0.001077,1.17e-06,6.718,6.873,2.989,0.8964,0.7791,0.1348,1.681,1.074,0.9338,0.6448,0.8503,0.5427,0.4812,2.733,0.2552,1.688,1.587,2.841,0.3449,0.2334,0.3165,pepper_diagnostics/A100/00037/tt1j/timers.csv,0.1852,1312344460,549.7280626777413,0.43972657944667076,30961664,30335058,1488832,pepper_diagnostics/A100/00037/event_data.hdf5,6.453141536578913e-07,1549632.8328328326
p p -> t tb j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt1j.csv,process_file,8192,5291,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/A100/00038,38,A100,18.027122974395752,0,8192,16.8,16.74,3.3e-06,0.05536,0.002417,0.001435,0.001083,1.37e-06,4.93,7.087,2.224,0.6666,0.574,0.1018,1.261,0.7934,0.6817,0.4729,0.6156,0.39,0.3377,2.035,0.1894,1.207,1.418,3.758,0.2505,0.1741,0.2411,pepper_diagnostics/A100/00038/tt1j/timers.csv,0.1347,1835981732,549.4251955465081,0.3716574053829273,43343872,42465183,2082975,pepper_diagnostics/A100/00038/event_data.hdf5,3.862137651200151e-07,2589239.6654719235
p p -> t tb j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt1j.csv,process_file,16384,3704,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/A100/00039,39,A100,18.02812099456787,0,16384,17.34,17.27,3.65e-06,0.06048,0.002827,0.001539,0.00113,1.34e-06,4.52,8.593,2.023,0.5925,0.5132,0.09543,1.256,0.7584,0.6137,0.4651,0.5314,0.3043,0.2424,1.861,0.1624,0.9929,1.619,4.986,0.2015,0.1585,0.2318,pepper_diagnostics/A100/00039/tt1j/timers.csv,0.1218,2569921852,549.2690024348527,0.31397632043200524,60686336,59456968,2915691,pepper_diagnostics/A100/00039/event_data.hdf5,2.8457806383301835e-07,3513974.2906774753
p p -> t tb j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt1j.csv,process_file,32768,2963,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/A100/00040,40,A100,25.03386354446411,0,32768,24.27,24.17,3.7e-06,0.06515,0.0254,0.00142,0.001067,1.22e-06,5.158,14.98,1.896,0.6059,0.5089,0.1311,1.571,1.005,0.7324,0.5299,0.5112,0.265,0.1945,1.711,0.1856,0.9908,3.636,7.676,0.1986,0.1545,0.2516,pepper_diagnostics/A100/00040/tt1j/timers.csv,0.1213,4106207812,548.5515223919714,0.24807278498983285,97091584,95131785,4658629,pepper_diagnostics/A100/00040/event_data.hdf5,2.489402171047081e-07,4017028.7132809265
p p -> t tb j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt1j.csv,process_file,65536,2370,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/A100/00041,41,A100,35.04487943649292,0,65536,34.03,33.95,3.7e-06,0.07643,0.002065,0.001507,0.001063,1.7e-06,6.017,24.26,1.77,0.5525,0.4771,0.1363,2.617,0.9176,0.7977,0.5661,0.448,0.2198,0.1514,1.577,0.1925,0.952,6.441,12.08,0.1653,0.1317,0.2543,pepper_diagnostics/A100/00041/tt1j/timers.csv,0.1094,6575097196,549.0919462749328,0.19624627410783754,155320320,152159799,7459765,pepper_diagnostics/A100/00041/event_data.hdf5,2.185805437434072e-07,4574972.606774668
p p -> t tb j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt1j.csv,process_file,131072,1896,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/A100/00042,42,A100,50.062506914138794,0,131072,48.48,48.38,3.55e-06,0.09798,0.001559,0.00151,0.001079,1.35e-06,8.026,36.91,1.611,0.5747,0.5098,0.1431,3.783,1.037,1.301,0.8436,0.4616,0.2024,0.1207,1.394,0.2165,0.8743,10.03,18.66,0.1424,0.1299,0.3014,pepper_diagnostics/A100/00042/tt1j/timers.csv,0.106,10517258364,548.9336400053479,0.155121582806136,248512512,243479844,11932374,pepper_diagnostics/A100/00042/event_data.hdf5,1.9467832669930117e-07,5136678.627532038
p p -> t tb j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt1j.csv,process_file,262144,1517,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/A100/00043,43,A100,74.0867052078247,0,262144,72.94,72.79,3.33e-06,0.1425,0.002955,0.001428,0.001052,1.45e-06,10.98,58.14,1.732,0.6978,0.5715,0.1708,5.498,1.648,1.519,1.176,0.5426,0.2015,0.1,1.466,0.2656,1.499,15.44,29.09,0.1397,0.1473,0.4103,pepper_diagnostics/A100/00043/tt1j/timers.csv,0.1206,16822536260,548.6936249905465,0.1226185367877888,397672448,389661083,19086019,pepper_diagnostics/A100/00043/event_data.hdf5,1.8304008830905983e-07,5463284.077483171
p p -> t tb j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt1j.csv,process_file,524288,1365,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/A100/00044,44,A100,128.14370560646057,0,524288,126.5,126.2,3.9e-06,0.2296,0.08187,0.001626,0.001063,1.51e-06,17.63,103.5,2.439,1.017,0.8018,0.2528,9.25,2.516,2.397,2.016,0.7368,0.248,0.08915,2.033,0.4063,1.648,26.67,54.18,0.163,0.1948,0.6584,pepper_diagnostics/A100/00044/tt1j/timers.csv,0.1675,30371529636,550.4633572774081,0.0915284595021776,715653120,701189885,34458101,pepper_diagnostics/A100/00044/event_data.hdf5,1.7634241572229853e-07,5670785.419968304
p p -> t tb j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt1j.csv,process_file,1048576,1229,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/A100/00045,45,A100,230.25715947151184,0,1048576,228.9,228.4,3.31e-06,0.3948,0.08821,0.001546,0.001098,1.38e-06,29.47,191.3,3.893,1.601,1.224,0.4013,15.85,4.239,3.98,3.491,1.057,0.3424,0.08133,3.223,0.6706,2.115,47.24,104.6,0.2023,0.2958,1.102,pepper_diagnostics/A100/00045/tt1j/timers.csv,0.2454,54554366220,549.1024941167472,0.0681285700787298,1288699904,1262569275,61894989,pepper_diagnostics/A100/00045/event_data.hdf5,1.7723288353717454e-07,5642293.800350263
p p -> t tb j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt2j.csv,process_file,128,10000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/A100/00046,46,A100,51.064722537994385,0,128,50.21,49.92,3.8e-06,0.2849,0.0003382,0.001504,0.001066,1.27e-06,36.31,4.187,4.783,1.237,1.217,0.1278,11.59,5.565,4.662,3.321,4.167,2.431,2.391,4.461,0.3221,2.091,1.386,0.06996,0.4307,0.3317,0.4727,pepper_diagnostics/A100/00046/tt2j/timers.csv,0.5317,27822804,400.63871174306126,2.4286346872613738,1280000,1223650,26696,pepper_diagnostics/A100/00046/event_data.hdf5,3.9e-05,25641.02564102564
p p -> t tb j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt2j.csv,process_file,256,10000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/A100/00047,47,A100,52.06393647193909,0,256,50.56,50.51,3.79e-06,0.05448,0.0005278,0.001447,0.001068,1.43e-06,36.46,4.534,4.804,1.261,1.233,0.1325,11.69,5.573,4.663,3.317,4.2,2.451,2.401,4.48,0.3246,2.165,1.501,0.167,0.4431,0.3343,0.482,pepper_diagnostics/A100/00047/tt2j/timers.csv,0.5334,55523428,399.4465599972309,1.7153002159505568,2560000,2447471,53234,pepper_diagnostics/A100/00047/event_data.hdf5,1.973046875e-05,50683.03306275985
p p -> t tb j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt2j.csv,process_file,512,10000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/A100/00048,48,A100,52.06595230102539,0,512,50.51,50.46,2.82e-06,0.0544,0.0007261,0.001444,0.001046,9.6e-07,36.19,4.741,4.811,1.261,1.237,0.1332,11.65,5.535,4.62,3.28,4.146,2.417,2.364,4.487,0.3234,2.178,1.562,0.2748,0.4401,0.3329,0.4866,pepper_diagnostics/A100/00048/tt2j/timers.csv,0.5293,111028676,399.64838132248104,1.2122725496228859,5120000,4895155,106539,pepper_diagnostics/A100/00048/event_data.hdf5,9.85546875e-06,101466.50812524772
p p -> t tb j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt2j.csv,process_file,1024,9000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/A100/00049,49,A100,47.059192419052124,0,1024,46.27,46.21,3.4e-06,0.05538,0.001236,0.001389,0.001078,9.5e-07,32.87,4.591,4.44,1.15,1.129,0.1268,10.54,5.056,4.213,3.007,3.756,2.191,2.154,4.146,0.2945,1.981,1.47,0.4228,0.4024,0.304,0.442,pepper_diagnostics/A100/00049/tt2j/timers.csv,0.4846,199551628,399.2244397638853,0.9031218642806116,9216000,8809565,191557,pepper_diagnostics/A100/00049/event_data.hdf5,5.014105902777778e-06,199437.35122267905
p p -> t tb j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt2j.csv,process_file,2048,7200,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/A100/00050,50,A100,39.05165243148804,0,2048,37.74,37.68,3.91e-06,0.05691,0.001656,0.001623,0.001075,1.16e-06,26.45,4.187,3.572,0.9301,0.9026,0.1086,8.58,4.021,3.379,2.386,3.018,1.772,1.736,3.334,0.238,1.579,1.295,0.6511,0.3306,0.2443,0.3539,pepper_diagnostics/A100/00050/tt2j/timers.csv,0.3919,319620588,399.66897160276176,0.7143797401231236,14745600,14094987,306847,pepper_diagnostics/A100/00050/event_data.hdf5,2.5553385416666665e-06,391337.5796178344
p p -> t tb j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt2j.csv,process_file,4096,5040,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/A100/00051,51,A100,28.03839135169983,0,4096,27.33,27.27,3.07e-06,0.05821,0.002404,0.001503,0.001074,1.25e-06,18.62,3.688,2.485,0.6597,0.6395,0.08409,5.993,2.843,2.383,1.691,2.117,1.246,1.203,2.315,0.1705,1.137,1.074,0.8913,0.2353,0.1728,0.2508,pepper_diagnostics/A100/00051/tt2j/timers.csv,0.2755,448030476,400.23612933357873,0.60421527452308,20643840,19734228,430166,pepper_diagnostics/A100/00051/event_data.hdf5,1.3209751674107144e-06,757016.501650165
p p -> t tb j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt2j.csv,process_file,8192,3528,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/A100/00052,52,A100,22.03293514251709,0,8192,20.43,20.37,2.9e-06,0.06218,0.002407,0.001422,0.001075,1.19e-06,13.33,3.488,1.776,0.4721,0.4558,0.06828,4.335,2.025,1.697,1.209,1.528,0.8791,0.8475,1.653,0.123,0.8093,0.9719,1.122,0.1703,0.1222,0.1789,pepper_diagnostics/A100/00052/tt2j/timers.csv,0.1956,625588532,399.19273519170997,0.5099545885380558,28901376,27626386,600695,pepper_diagnostics/A100/00052/event_data.hdf5,7.048107328869048e-07,1418820.618556701
p p -> t tb j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt2j.csv,process_file,16384,2469,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/A100/00053,53,A100,20.030173301696777,0,16384,18.71,18.64,3.36e-06,0.06612,0.002093,0.001596,0.001086,1.21e-06,11.44,4.565,1.299,0.36,0.3339,0.06103,3.992,1.887,1.495,1.119,1.137,0.613,0.5939,1.195,0.1045,0.6379,1.237,1.708,0.131,0.08958,0.1387,pepper_diagnostics/A100/00053/tt2j/timers.csv,0.1697,880633940,401.45944212010124,0.43235546794808355,40452096,38668331,845528,pepper_diagnostics/A100/00053/event_data.hdf5,4.6079194511948157e-07,2170176.8240343346
p p -> t tb j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt2j.csv,process_file,32768,1975,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/A100/00054,54,A100,25.03489851951599,0,32768,23.81,23.73,3.54e-06,0.0756,0.002615,0.001489,0.001059,1.17e-06,12.16,9.303,1.05,0.327,0.281,0.08185,4.823,1.894,1.543,1.435,0.9731,0.4925,0.4737,0.941,0.1095,0.6402,3.281,2.644,0.1222,0.07385,0.13,pepper_diagnostics/A100/00054/tt2j/timers.csv,0.1801,1409353492,401.61581748337244,0.3418386453377508,64716800,61859304,1353298,pepper_diagnostics/A100/00054/event_data.hdf5,3.666744956487342e-07,2727214.496418036
p p -> t tb j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt2j.csv,process_file,65536,1580,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/A100/00055,55,A100,34.045695304870605,0,65536,32.97,32.87,3.13e-06,0.09114,0.002835,0.001464,0.001029,1.21e-06,16.53,14.34,0.9484,0.2995,0.2579,0.07863,8.463,2.154,1.811,1.926,0.8969,0.3985,0.3809,0.8327,0.1157,0.558,5.167,4.268,0.1006,0.06623,0.132,pepper_diagnostics/A100/00055/tt2j/timers.csv,0.1993,2251950220,401.0934720907772,0.270180527866489,103546880,98985664,2162332,pepper_diagnostics/A100/00055/event_data.hdf5,3.174407572685917e-07,3150194.0979616675
p p -> t tb j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt2j.csv,process_file,131072,1264,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/A100/00056,56,A100,46.05762028694153,0,131072,45.07,44.94,3.29e-06,0.1273,0.002148,0.001532,0.001048,1.68e-06,21.65,21.37,0.9065,0.3188,0.2695,0.07787,11.34,2.96,2.345,2.815,0.9357,0.3242,0.297,0.7712,0.1353,0.5109,8.093,5.972,0.08416,0.06569,0.1683,pepper_diagnostics/A100/00056/tt2j/timers.csv,0.348,3598275108,400.5341000119514,0.21335030310341338,165675008,158369174,3455145,pepper_diagnostics/A100/00056/event_data.hdf5,2.712539479702334e-07,3686582.2874944373
p p -> t tb j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt2j.csv,process_file,262144,1011,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/A100/00057,57,A100,69.08316993713379,0,262144,67.48,67.27,3.1e-06,0.1918,0.01919,0.001482,0.001066,1.15e-06,31.97,33.23,1.0,0.4064,0.2932,0.0885,16.8,5.212,3.241,4.286,1.121,0.2737,0.239,0.8334,0.1666,0.727,12.37,9.272,0.09355,0.07544,0.237,pepper_diagnostics/A100/00057/tt2j/timers.csv,0.5044,5742827324,399.63403817534464,0.16851376155599093,265027584,253317992,5514444,pepper_diagnostics/A100/00057/event_data.hdf5,2.538226360619127e-07,3939758.9415787123
p p -> t tb j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt2j.csv,process_file,524288,910,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/A100/00058,58,A100,118.13628721237183,0,524288,116.8,116.5,4.66e-06,0.3208,0.004574,0.002191,0.001064,1.43e-06,55.59,58.23,1.301,0.6008,0.3971,0.1245,29.98,9.128,5.506,7.667,1.582,0.278,0.2235,1.038,0.2632,0.9558,21.86,16.14,0.1154,0.09941,0.3855,pepper_diagnostics/A100/00058/tt2j/timers.csv,0.8636,10297084612,398.02961276066287,0.1253510330007172,477102080,456059549,9887618,pepper_diagnostics/A100/00058/event_data.hdf5,2.441825447501717e-07,4095296.824034335
p p -> t tb j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt2j.csv,process_file,1048576,819,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/A100/00059,59,A100,203.23844838142395,0,1048576,202.1,201.5,3.11e-06,0.575,0.01825,0.001308,0.001054,1.12e-06,94.66,102.7,2.147,0.9611,0.5984,0.1934,51.15,16.16,9.224,13.48,2.349,0.2862,0.1976,1.714,0.4333,1.111,38.77,28.67,0.1553,0.1521,0.6532,pepper_diagnostics/A100/00059/tt2j/timers.csv,1.381,18629648788,400.083261408999,0.09366899375313327,858783744,820873396,17888929,pepper_diagnostics/A100/00059/event_data.hdf5,2.346341572110615e-07,4261954.064516129
p p -> t tb j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt3j.csv,process_file,128,1000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/A100/00060,60,A100,22.0328426361084,0,128,21.26,20.93,3.06e-06,0.3248,0.0004069,0.001387,0.001043,1.19e-06,19.38,0.3725,0.6562,0.141,0.1462,0.01304,7.485,2.647,2.116,1.576,1.854,1.057,1.06,0.6235,0.03268,0.2072,0.1009,0.002609,0.04605,0.03907,0.05572,pepper_diagnostics/A100/00060/tt3j/timers.csv,0.8067,975564,231.1157892048286,8.477187216292245,128000,118316,739,pepper_diagnostics/A100/00060/event_data.hdf5,0.000163515625,6115.623506927855
p p -> t tb j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt3j.csv,process_file,256,1000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/A100/00061,61,A100,22.030924081802368,0,256,21.29,21.23,2.84e-06,0.05877,0.0002408,0.001436,0.001039,1.24e-06,19.64,0.4125,0.6461,0.1426,0.1483,0.0132,7.616,2.658,2.137,1.586,1.89,1.076,1.076,0.6129,0.03316,0.2126,0.1206,0.004581,0.04653,0.03914,0.05673,pepper_diagnostics/A100/00061/tt3j/timers.csv,0.8283,1935564,239.92627792766137,6.107597008675441,256000,236543,1534,pepper_diagnostics/A100/00061/event_data.hdf5,8.29296875e-05,12058.407913330193
p p -> t tb j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt3j.csv,process_file,512,1000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/A100/00062,62,A100,22.031988620758057,0,512,21.2,21.14,2.7e-06,0.06056,0.0002609,0.001337,0.001038,1.26e-06,19.5,0.4615,0.6499,0.1439,0.1486,0.01363,7.59,2.648,2.112,1.576,1.857,1.063,1.062,0.6169,0.033,0.2188,0.1444,0.007848,0.04714,0.03921,0.05734,pepper_diagnostics/A100/00062/tt3j/timers.csv,0.812,3735564,236.6180774177184,4.292458080053409,512000,473188,3026,pepper_diagnostics/A100/00062/event_data.hdf5,4.12890625e-05,24219.489120151375
p p -> t tb j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt3j.csv,process_file,1024,900,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/A100/00063,63,A100,20.031408548355103,0,1024,19.15,19.08,2.81e-06,0.06226,0.0002462,0.001453,0.001048,9.3e-07,17.55,0.4519,0.5971,0.1286,0.1351,0.01238,6.883,2.377,1.895,1.406,1.645,0.9394,0.9417,0.5675,0.02962,0.1996,0.1445,0.01702,0.04146,0.03527,0.05172,pepper_diagnostics/A100/00063/tt3j/timers.csv,0.7701,6740796,239.56795514037594,3.2179289121838153,921600,851614,5518,pepper_diagnostics/A100/00063/event_data.hdf5,2.0703124999999997e-05,48301.88679245284
p p -> t tb j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt3j.csv,process_file,2048,720,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/A100/00064,64,A100,17.027113914489746,0,2048,15.76,15.7,2.92e-06,0.06389,0.0009756,0.001488,0.001031,1.14e-06,14.44,0.4044,0.4641,0.1049,0.109,0.01027,5.653,1.963,1.558,1.154,1.351,0.7654,0.7671,0.4399,0.02416,0.1618,0.1313,0.02539,0.03382,0.02891,0.04201,pepper_diagnostics/A100/00064/tt3j/timers.csv,0.629,10348644,233.05503117824819,2.508841778042306,1474560,1362510,8584,pepper_diagnostics/A100/00064/event_data.hdf5,1.064724392361111e-05,93921.01910828026
p p -> t tb j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt3j.csv,process_file,4096,503,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/A100/00065,65,A100,12.020589113235474,0,4096,11.09,11.02,3.6e-06,0.0677,0.0003488,0.00148,0.001043,1.04e-06,10.04,0.3556,0.3429,0.07476,0.07714,0.008015,3.91,1.35,1.081,0.7986,0.9435,0.5411,0.5352,0.3255,0.01739,0.1149,0.1098,0.0551,0.0246,0.02036,0.02971,pepper_diagnostics/A100/00065/tt3j/timers.csv,0.4319,14313876,230.5237743728959,2.110982146044697,2060288,1902679,11863,pepper_diagnostics/A100/00065/event_data.hdf5,5.348766774353876e-06,186958.98366606171
p p -> t tb j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt3j.csv,process_file,8192,352,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/A100/00066,66,A100,9.018010139465332,0,8192,7.96,7.885,3.41e-06,0.07161,0.0003581,0.001454,0.001054,1.3e-06,7.085,0.3446,0.2507,0.05422,0.05493,0.006643,2.731,0.9619,0.7809,0.5727,0.6723,0.3702,0.3676,0.2379,0.0128,0.08633,0.1066,0.06863,0.01839,0.01434,0.02138,pepper_diagnostics/A100/00066/tt3j/timers.csv,0.3193,20319108,234.5318856191913,1.8059417776723559,2883584,2664418,16880,pepper_diagnostics/A100/00066/event_data.hdf5,2.734444358132102e-06,365705.00951173116
p p -> t tb j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt3j.csv,process_file,16384,246,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/A100/00067,67,A100,9.017856359481812,0,16384,7.683,7.599,3.511e-06,0.07988,0.0004419,0.001423,0.001066,1.27e-06,6.735,0.519,0.1856,0.04228,0.03995,0.007095,2.782,1.025,0.7285,0.6703,0.5045,0.254,0.2536,0.1747,0.0109,0.06821,0.185,0.09525,0.01471,0.01057,0.0169,pepper_diagnostics/A100/00067/tt3j/timers.csv,0.2942,26926956,221.9396641159273,1.481711082740296,4030464,3721047,22351,pepper_diagnostics/A100/00067/event_data.hdf5,1.8853908631859756e-06,530393.9992104224
p p -> t tb j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt3j.csv,process_file,32768,197,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/A100/00068,68,A100,11.021484136581421,0,32768,9.759,9.657,3.18e-06,0.09657,0.0004758,0.001457,0.001035,1.29e-06,8.394,0.991,0.1328,0.038,0.03399,0.008481,3.851,1.206,0.8027,0.9651,0.4472,0.2172,0.2175,0.1213,0.01152,0.0676,0.4162,0.1293,0.01329,0.008727,0.01587,pepper_diagnostics/A100/00068/tt3j/timers.csv,0.4909,45550500,234.52587601436147,1.2034088292968501,6455296,5963372,37831,pepper_diagnostics/A100/00068/event_data.hdf5,1.4959809743813452e-06,668457.6990783887
p p -> t tb j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt3j.csv,process_file,65536,158,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/A100/00069,69,A100,14.023887872695923,0,65536,12.82,12.69,3.63e-06,0.1272,0.0006067,0.001486,0.001042,1.49e-06,11.0,1.432,0.1355,0.03574,0.03122,0.008247,6.096,1.297,0.8803,1.265,0.3988,0.1636,0.1617,0.1236,0.01188,0.05554,0.6393,0.1596,0.01103,0.007892,0.01674,pepper_diagnostics/A100/00069/tt3j/timers.csv,0.5539,69939276,224.73241233464998,0.9301924444459093,10354688,9566692,58140,pepper_diagnostics/A100/00069/event_data.hdf5,1.225531855715981e-06,815972.2616233254
p p -> t tb j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt3j.csv,process_file,131072,126,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/A100/00070,70,A100,19.029676914215088,0,131072,18.02,17.82,3.07e-06,0.1919,0.0009593,0.001575,0.001088,1.01e-06,15.43,2.155,0.1152,0.03994,0.03249,0.008628,8.61,1.935,1.192,1.974,0.4302,0.1343,0.1331,0.1013,0.01392,0.0557,0.9744,0.2142,0.009702,0.007962,0.02223,pepper_diagnostics/A100/00070/tt3j/timers.csv,0.8272,111386364,224.63351579704693,0.7368792697293912,16515072,15252324,92658,pepper_diagnostics/A100/00070/event_data.hdf5,1.0790143694196429e-06,926771.7171717172
p p -> t tb j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt3j.csv,process_file,262144,101,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/A100/00071,71,A100,27.038607120513916,0,262144,26.0,25.68,3.21e-06,0.3163,0.001093,0.001461,0.001071,1.73e-06,22.04,3.344,0.1578,0.05239,0.03448,0.01001,12.06,3.306,1.661,2.936,0.4499,0.1032,0.1004,0.1398,0.01799,0.0555,1.522,0.3365,0.01154,0.009468,0.03133,pepper_diagnostics/A100/00071/tt3j/timers.csv,1.213,197523156,248.4249541725068,0.6115582644458347,26476544,24456146,164319,pepper_diagnostics/A100/00071/event_data.hdf5,9.699151067450495e-07,1031018.0685358256
p p -> t tb j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt3j.csv,process_file,524288,91,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/A100/00072,72,A100,47.060991287231445,0,524288,45.86,45.29,2.76e-06,0.5602,0.001632,0.001453,0.001056,1.13e-06,39.06,5.829,0.2305,0.07758,0.04711,0.01448,21.56,5.94,2.858,5.284,0.6474,0.097,0.09233,0.2029,0.0276,0.07064,2.693,0.5299,0.01376,0.01243,0.05135,pepper_diagnostics/A100/00072/tt3j/timers.csv,2.238,334245348,233.3663445063384,0.44175084286810284,47710208,44064543,278101,pepper_diagnostics/A100/00072/event_data.hdf5,9.492727426382211e-07,1053438.0216383308
p p -> t tb j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt3j.csv,process_file,1048576,81,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/A100/00073,73,A100,87.10440397262573,0,1048576,86.44,85.38,3.32e-06,1.046,0.002896,0.001477,0.001081,1.15e-06,74.68,10.15,0.2872,0.1244,0.07146,0.02242,41.81,11.25,5.327,10.07,1.041,0.09519,0.08824,0.2427,0.04452,0.09189,4.727,0.8873,0.01892,0.019,0.08647,pepper_diagnostics/A100/00073/tt3j/timers.csv,4.406,588343572,230.76329843384448,0.3292356870853957,84934656,78438401,489620,pepper_diagnostics/A100/00073/event_data.hdf5,1.0052433720341434e-06,994783.977512298
p p -> t tb j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt4j.csv,process_file,128,100,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/A100/00074,74,A100,23.034425497055054,0,128,21.54,20.64,3.44e-06,0.8992,0.0003146,0.001436,0.001035,1.03e-06,20.5,0.0314,0.04571,0.01652,0.01785,0.001605,8.119,1.943,1.472,1.156,1.272,0.7154,0.7255,0.04207,0.003639,0.01959,0.00667,0.0003375,0.00552,0.004266,0.006713,pepper_diagnostics/A100/00074/tt4j/timers.csv,4.531,151564,104.94517471820006,46.92557450303258,12800,11293,5,pepper_diagnostics/A100/00074/event_data.hdf5,0.0016125,620.1550387596899
p p -> t tb j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt4j.csv,process_file,256,100,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/A100/00075,75,A100,22.032248973846436,0,256,20.95,20.77,3.2e-06,0.187,0.0003041,0.00152,0.001047,1.48e-06,20.62,0.03389,0.04669,0.01688,0.01819,0.001642,8.179,1.967,1.473,1.165,1.276,0.7254,0.7342,0.04304,0.003656,0.02004,0.007039,0.0003427,0.005697,0.004303,0.006857,pepper_diagnostics/A100/00075/tt4j/timers.csv,4.537,151564,115.43969219002008,34.79957775976295,25600,22520,11,pepper_diagnostics/A100/00075/event_data.hdf5,0.000811328125,1232.5469427058258
p p -> t tb j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt4j.csv,process_file,512,100,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/A100/00076,76,A100,23.03238320350647,0,512,21.44,21.25,3.43e-06,0.1881,0.000309,0.001506,0.001048,9e-07,21.11,0.03675,0.03992,0.01685,0.01856,0.001656,8.354,2.004,1.508,1.195,1.314,0.7485,0.7493,0.0362,0.003728,0.02029,0.008403,0.0003759,0.00561,0.004299,0.006919,pepper_diagnostics/A100/00076/tt4j/timers.csv,4.652,151564,110.19243345411004,24.041263321217688,51200,45108,21,pepper_diagnostics/A100/00076/event_data.hdf5,0.0004150390625,2409.4117647058824
p p -> t tb j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt4j.csv,process_file,1024,90,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/A100/00077,77,A100,20.03086233139038,0,1024,19.26,19.07,3.96e-06,0.1921,0.0003217,0.001465,0.001048,1.38e-06,18.93,0.037,0.04349,0.01525,0.0167,0.001526,7.499,1.776,1.338,1.052,1.154,0.6575,0.6537,0.04014,0.003353,0.01842,0.008754,0.0003682,0.0051,0.003879,0.006256,pepper_diagnostics/A100/00077/tt4j/timers.csv,4.271,151564,58.302874843444464,13.035575193057637,92160,81245,20,pepper_diagnostics/A100/00077/event_data.hdf5,0.00020692274305555557,4832.721552176193
p p -> t tb j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt4j.csv,process_file,2048,72,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/A100/00078,78,A100,17.026243209838867,0,2048,16.11,15.92,3.21e-06,0.1929,0.0003321,0.001499,0.001047,1.3e-06,15.8,0.03494,0.02779,0.0128,0.01364,0.001362,6.183,1.481,1.1,0.8722,0.9719,0.5366,0.5388,0.02496,0.002825,0.01536,0.008983,0.0003057,0.00438,0.003165,0.005244,pepper_diagnostics/A100/00078/tt4j/timers.csv,3.654,151564,52.836980326871554,9.810649332924646,147456,129623,29,pepper_diagnostics/A100/00078/event_data.hdf5,0.00010796440972222223,9262.311557788944
p p -> t tb j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt4j.csv,process_file,4096,50,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/A100/00079,79,A100,14.02312159538269,0,4096,12.71,12.5,3.25e-06,0.2023,0.0003158,0.002354,0.001053,1.15e-06,12.4,0.03812,0.02561,0.009352,0.009621,0.001114,4.184,0.9988,0.7433,0.588,0.6613,0.3633,0.3625,0.02349,0.002114,0.01206,0.01019,0.0004012,0.003317,0.002219,0.003807,pepper_diagnostics/A100/00079/tt4j/timers.csv,4.146,151564,92.35424543091261,11.048989747848772,204800,180556,70,pepper_diagnostics/A100/00079/event_data.hdf5,6.103515625e-05,16384.0
p p -> t tb j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt4j.csv,process_file,8192,35,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/A100/00080,80,A100,11.019422769546509,0,8192,10.25,10.02,3.25e-06,0.2175,0.0002805,0.001473,0.001087,1.06e-06,9.941,0.03658,0.01824,0.006962,0.006805,0.0009403,3.263,0.8637,0.6094,0.4409,0.4729,0.2522,0.253,0.01661,0.001635,0.008986,0.0105,0.0005263,0.002596,0.001584,0.002775,pepper_diagnostics/A100/00080/tt4j/timers.csv,3.542,151564,74.9608390844286,8.379721916565687,286720,252538,80,pepper_diagnostics/A100/00080/event_data.hdf5,3.494698660714285e-05,28614.77045908184
p p -> t tb j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt4j.csv,process_file,16384,24,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/A100/00081,81,A100,11.020898342132568,0,16384,9.86,9.613,3.35e-06,0.2427,0.0003171,0.002242,0.00105,1.29e-06,9.507,0.07008,0.01143,0.005724,0.004908,0.0009566,3.513,0.8871,0.5595,0.6712,0.3643,0.1812,0.183,0.009929,0.001504,0.007475,0.02795,0.0008786,0.002304,0.001196,0.002213,pepper_diagnostics/A100/00081/tt4j/timers.csv,2.964,151564,69.15040707127228,6.962929776653097,393216,346155,100,pepper_diagnostics/A100/00081/event_data.hdf5,2.4447123209635414e-05,40904.60834286903
p p -> t tb j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt4j.csv,process_file,32768,19,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/A100/00082,82,A100,12.021645784378052,0,32768,11.16,10.86,3.37e-06,0.2921,0.0003422,0.001311,0.001059,1.05e-06,10.72,0.1091,0.01037,0.005322,0.004121,0.001103,4.793,1.058,0.5968,0.8735,0.302,0.1446,0.1447,0.008918,0.001457,0.006762,0.04878,0.001039,0.002138,0.001052,0.002121,pepper_diagnostics/A100/00082/tt4j/timers.csv,2.662,287564,78.10475585523935,5.8046414975222875,622592,548912,181,pepper_diagnostics/A100/00082/event_data.hdf5,1.7443205180921053e-05,57328.91344383057
p p -> t tb j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt4j.csv,process_file,65536,15,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/A100/00083,83,A100,13.021621465682983,0,65536,12.33,11.93,2.88e-06,0.3966,0.0003677,0.002262,0.00106,1.27e-06,11.74,0.1574,0.0117,0.005389,0.003813,0.00107,6.172,1.03,0.6167,1.095,0.2471,0.09982,0.09965,0.01019,0.001511,0.005602,0.07589,0.001331,0.001946,0.001135,0.002301,pepper_diagnostics/A100/00083/tt4j/timers.csv,2.25,423564,71.8765128929339,4.431504992388058,983040,866374,263,pepper_diagnostics/A100/00083/event_data.hdf5,1.2135823567708333e-05,82400.67057837384
p p -> t tb j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt4j.csv,process_file,131072,12,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/A100/00084,84,A100,22.032028198242188,0,131072,20.94,20.33,3.16e-06,0.6044,0.0004008,0.002202,0.001056,1.2e-06,20.05,0.2374,0.01079,0.006451,0.004107,0.001163,10.64,1.846,0.9844,1.996,0.28,0.09078,0.09092,0.009054,0.001735,0.004656,0.1138,0.002027,0.001966,0.001469,0.003009,pepper_diagnostics/A100/00084/tt4j/timers.csv,3.962,695564,77.7181876575212,3.642958959026148,1572864,1386262,455,pepper_diagnostics/A100/00084/event_data.hdf5,1.2925465901692708e-05,77366.65027053616
p p -> t tb j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt4j.csv,process_file,262144,10,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/A100/00085,85,A100,34.04538607597351,0,262144,32.93,31.92,3.38e-06,1.003,0.0002979,0.001595,0.001057,1.11e-06,31.5,0.3749,0.01347,0.008592,0.004389,0.001394,16.49,3.391,1.479,3.224,0.3173,0.07291,0.07227,0.01132,0.002152,0.00413,0.1845,0.003034,0.002206,0.00233,0.00405,pepper_diagnostics/A100/00085/tt4j/timers.csv,6.249,1103564,76.47290292180922,2.7995364160211085,2621440,2310844,746,pepper_diagnostics/A100/00085/event_data.hdf5,1.2176513671875e-05,82125.31328320802
p p -> t tb j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt4j.csv,process_file,524288,10,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/A100/00086,86,A100,66.08243417739868,0,524288,64.65,62.81,3.06e-06,1.82,0.0003033,0.001498,0.001072,1.22e-06,62.02,0.7312,0.01989,0.01337,0.006546,0.002072,32.53,6.767,2.823,6.41,0.5028,0.07299,0.07292,0.01646,0.003434,0.004483,0.3646,0.004646,0.002657,0.003651,0.007059,pepper_diagnostics/A100/00086/tt4j/timers.csv,12.47,2055564,73.32058701328876,1.9415483982617114,5242880,4622023,1434,pepper_diagnostics/A100/00086/event_data.hdf5,1.1980056762695314e-05,83472.05858939659
p p -> t tb j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt4j.csv,process_file,1048576,10,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/A100/00087,87,A100,118.13929343223572,0,1048576,117.3,113.9,3.26e-06,3.436,0.0003136,0.001533,0.001085,1.29e-06,112.3,1.438,0.03587,0.02413,0.01073,0.003467,58.29,12.78,5.195,12.1,0.8106,0.07031,0.06916,0.02993,0.005935,0.004702,0.7232,0.006973,0.003795,0.006947,0.01338,pepper_diagnostics/A100/00087/tt4j/timers.csv,22.39,3687564,68.86765726820265,1.3471982936687794,10485760,9243254,2682,pepper_diagnostics/A100/00087/event_data.hdf5,1.0862350463867188e-05,92061.10623353819


==> JLSE_Plots/pepper_ttjets_2023-11-03/plots_2023-11-03/pepper_runs_h100.csv <==
process_string,process,process_input_type,batch_size,n_batches,seed,verbosity,collision_energy,mu2,use_cached_results,cache_path,integrator,diagnostic_output_enabled,diagnostic_path,proc_id,label,run_time,return_code,thread_count,Total Runtime,Event Generation Runtime,Optimisation Runtime,Initialisation Runtime,HDF5 Close Runtime,HDF5 Open Runtime,HDF5 Init Runtime,Unweighting Setup Runtime,EG Recursion,EG Output,EG PDF and AlphaS evaluation,EG Phase space,EG External State,EG RNG,EG-R Calculate currents,EG-R Momenta preparation,EG-R Currents preparation,EG-R IP reset,EG-R ME update,EG-R ME reset,EG-R IC reset,EG-PDF PDF,EG-PDF AlphaS,EG-O Filter non-zero,EG-O Pull non-zero,EG-O HDF5 write,EG-PS Fill Mom Weights,EG-PS Update weights,EG-PS Cuts,CSV Timer Filename,EG-R ME2 update,event_data_size,xs_mean,xs_sigma,n_trials,n_nonzero_after_cuts,n_nonzero,HDF5 Filename,event_period,event_rate
p p -> t tb,/tmp/pepper_data/tt0j.csv,process_file,128,20000,12345,info,13000,m_t^2,True,/tmp/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/H100/00000,0,H100,28.042106866836548,0,128,22.3,22.26,2.2980000000000003e-06,0.03941,0.000962,0.0007475,0.0003474,7.340000000000001e-07,4.894,7.6770000000000005,3.676,1.6,1.2890000000000001,0.1785,0.9053,0.8504,0.6729,0.4878,0.6336,0.4274,0.3096,3.1510000000000002,0.5252,2.945,3.1919999999999997,0.3439,0.5781,0.4652,0.5554,pepper_diagnostics_h100/H100/00000/tt0j/timers.csv,0.3263,167166564,494.05729943232683,0.9790563293670524,2560000,2536214,231695,pepper_diagnostics_h100/H100/00000/event_data.hdf5,8.6953125e-06,115004.49236298293
p p -> t tb,/tmp/pepper_data/tt0j.csv,process_file,256,20000,12345,info,13000,m_t^2,True,/tmp/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/H100/00001,1,H100,30.074337005615234,0,256,22.9,22.86,1.794e-06,0.040139999999999995,0.0018280000000000002,0.0005951000000000001,0.00031010000000000006,6.790000000000001e-07,4.908,8.103,3.775,1.61,1.317,0.1834,0.907,0.844,0.6766,0.4886,0.6382,0.4328,0.3191,3.245,0.5298,2.963,3.255,0.6594,0.5928,0.4608,0.5547,pepper_diagnostics_h100/H100/00001/tt0j/timers.csv,0.3286,334389564,494.10757257907596,0.6923711524977214,5120000,5072667,463424,pepper_diagnostics_h100/H100/00001/event_data.hdf5,4.46484375e-06,223972.00349956256
p p -> t tb,/tmp/pepper_data/tt0j.csv,process_file,512,20000,12345,info,13000,m_t^2,True,/tmp/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/H100/00002,2,H100,33.3162260055542,0,512,26.52,25.03,1.637e-06,0.03765,0.0006962000000000001,0.0005559,0.0003082,4.93e-07,5.182,9.333,4.016,1.7080000000000002,1.396,0.2016,0.9462,0.8878,0.7141,0.5189,0.6744,0.4598,0.3417,3.45,0.566,3.176,3.591,1.237,0.6412,0.4855,0.5794,pepper_diagnostics_h100/H100/00002/tt0j/timers.csv,0.3528,670346428,495.31881297410905,0.4901088353223541,10240000,10144595,929120,pepper_diagnostics_h100/H100/00002/event_data.hdf5,2.4443359375e-06,409109.0691170595
p p -> t tb,/tmp/pepper_data/tt0j.csv,process_file,1024,18000,12345,info,13000,m_t^2,True,/tmp/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/H100/00003,3,H100,30.138347148895264,0,1024,23.58,23.25,2.3830000000000003e-06,0.03868,0.0006181,0.0006814,0.00033999999999999997,8.12e-07,4.562,9.296,3.609,1.5319999999999998,1.228,0.1943,0.8352,0.7921,0.6265,0.4551,0.5892,0.399,0.2853,3.0989999999999998,0.5096,2.755,3.279,2.056,0.5752,0.4338,0.5216,pepper_diagnostics_h100/H100/00003/tt0j/timers.csv,0.314,1207363444,495.65632636539823,0.36542051628117034,18432000,18260703,1673590,pepper_diagnostics_h100/H100/00003/event_data.hdf5,1.2613932291666667e-06,792774.1935483871
p p -> t tb,/tmp/pepper_data/tt0j.csv,process_file,2048,14400,12345,info,13000,m_t^2,True,/tmp/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/H100/00004,4,H100,23.827386379241943,0,2048,21.06,20.9,2.03e-06,0.0386,0.002205,0.0006303999999999999,0.0003094,6.66e-07,3.7319999999999998,9.556000000000001,2.8339999999999996,1.263,0.9962,0.1739,0.6834,0.6391,0.5169,0.3678,0.4842,0.3252,0.2377,2.408,0.4267,2.3480000000000003,2.9819999999999998,3.094,0.4878,0.35,0.4229,pepper_diagnostics_h100/H100/00004/tt0j/timers.csv,0.266,1929341620,495.02383387975425,0.2887228021172852,29491200,29215878,2674379,pepper_diagnostics_h100/H100/00004/event_data.hdf5,7.086859809027777e-07,1411062.2009569379
p p -> t tb,/tmp/pepper_data/tt0j.csv,process_file,4096,10080,12345,info,13000,m_t^2,True,/tmp/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/H100/00005,5,H100,21.921565771102905,0,4096,18.37,17.81,2.055e-06,0.04018,0.0017219999999999998,0.0006678,0.0003191,8.529999999999999e-07,2.736,9.37,2.14,0.937,0.7272,0.1424,0.503,0.4656,0.3791,0.272,0.3539,0.2411,0.1767,1.8219999999999998,0.3187,1.7719999999999998,2.56,3.9760000000000004,0.3712,0.255,0.3094,pepper_diagnostics_h100/H100/00005/tt0j/timers.csv,0.1936,2703040588,495.37771571459064,0.24409570577536097,41287680,40903045,3746828,pepper_diagnostics_h100/H100/00005/event_data.hdf5,4.3136354476686505e-07,2318230.207748456
p p -> t tb,/tmp/pepper_data/tt0j.csv,process_file,8192,7056,12345,info,13000,m_t^2,True,/tmp/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/H100/00006,6,H100,19.12858009338379,0,8192,16.23,16.18,1.9880000000000003e-06,0.042460000000000005,0.001038,0.0006397999999999999,0.00032260000000000004,7.72e-07,1.919,10.25,1.4980000000000002,0.6633,0.5066,0.1063,0.3546,0.3254,0.2657,0.1887,0.2465,0.1691,0.124,1.264,0.234,1.3019999999999998,2.628,5.224,0.2678,0.1789,0.215,pepper_diagnostics_h100/H100/00006/tt0j/timers.csv,0.1384,3783194620,495.25021844513043,0.20627446643079134,57802752,57263609,5244114,pepper_diagnostics_h100/H100/00006/event_data.hdf5,2.799174682893991e-07,3572481.5822002473
p p -> t tb,/tmp/pepper_data/tt0j.csv,process_file,16384,4939,12345,info,13000,m_t^2,True,/tmp/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/H100/00007,7,H100,18.875398874282837,0,16384,15.97,15.77,2.013e-06,0.0451,0.001628,0.00061,0.00030649999999999997,6.51e-07,1.3940000000000001,11.5,1.077,0.4765,0.364,0.08185,0.2627,0.2381,0.1939,0.1374,0.1792,0.122,0.08682000000000001,0.8978,0.1788,0.9274,2.591,6.827000000000001,0.192,0.128,0.1557,pepper_diagnostics_h100/H100/00007/tt0j/timers.csv,0.09744,5301673468,495.75276764658673,0.17441642978770666,80920576,80168266,7349096,pepper_diagnostics_h100/H100/00007/event_data.hdf5,1.94882448686475e-07,5131298.414711477
p p -> t tb,/tmp/pepper_data/tt0j.csv,process_file,32768,3951,12345,info,13000,m_t^2,True,/tmp/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/H100/00008,8,H100,22.833417177200317,0,32768,20.63,20.57,2.025e-06,0.05342,0.001614,0.0006538,0.0003252,7.559999999999999e-07,1.2409999999999999,16.93,0.8983,0.3941,0.3003,0.07983,0.2762,0.204,0.1778,0.1185,0.1502,0.1018,0.07034,0.7344,0.1639,0.7759,3.6210000000000004,10.92,0.1612,0.1037,0.1283,pepper_diagnostics_h100/H100/00008/tt0j/timers.csv,0.08125,8470719532,495.08826506425476,0.13781165743934548,129466368,128260739,11741947,pepper_diagnostics_h100/H100/00008/event_data.hdf5,1.5888296178973678e-07,6293941.079241614
p p -> t tb,/tmp/pepper_data/tt0j.csv,process_file,65536,3161,12345,info,13000,m_t^2,True,/tmp/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/H100/00009,9,H100,33.48204803466797,0,65536,28.6,28.53,2.228e-06,0.06577000000000001,0.001348,0.000647,0.00031919999999999995,8.140000000000001e-07,1.281,25.31,0.7641,0.3111,0.2433,0.07023,0.3972,0.193,0.2104,0.1069,0.1268,0.08192,0.05165,0.6053,0.1589,0.6187,5.024,17.37,0.1232,0.08191,0.1055,pepper_diagnostics_h100/H100/00009/tt0j/timers.csv,0.06368,13562944012,495.4103284471227,0.108976224045738,207159296,205228890,18800736,pepper_diagnostics_h100/H100/00009/event_data.hdf5,1.3772010501522463e-07,7261103.960743077
p p -> t tb,/tmp/pepper_data/tt0j.csv,process_file,131072,2528,12345,info,13000,m_t^2,True,/tmp/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/H100/00010,10,H100,48.31436848640442,0,131072,44.39,44.29,2.8319999999999997e-06,0.08889,0.0009824999999999999,0.0007852,0.000389,9.55e-07,1.597,40.82,0.7595,0.3027,0.2416,0.07182000000000001,0.6436,0.195,0.2968,0.1123,0.1204,0.07941000000000001,0.04645,0.5118,0.2477,0.5927,8.433,27.83,0.114,0.07773,0.1104,pepper_diagnostics_h100/H100/00010/tt0j/timers.csv,0.06019,21693288652,495.4019675024512,0.08616588077744476,331350016,328264457,30070969,pepper_diagnostics_h100/H100/00010/event_data.hdf5,1.336653021317494e-07,7481373.131632423
p p -> t tb,/tmp/pepper_data/tt0j.csv,process_file,262144,2023,12345,info,13000,m_t^2,True,/tmp/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/H100/00011,11,H100,82.51446461677551,0,262144,78.75,78.62,2.874e-06,0.129,0.0011279999999999999,0.000724,0.00033610000000000004,6.14e-07,2.1180000000000003,74.42,0.9731,0.3144,0.2611,0.08867,0.953,0.2289,0.4297,0.1466,0.1395,0.0847,0.042230000000000004,0.5435,0.4296,2.799,14.91,44.63,0.1098,0.07617,0.1276,pepper_diagnostics_h100/H100/00011/tt0j/timers.csv,0.055529999999999996,34711409524,495.29081183837275,0.06810384628515069,530317312,525375331,48116548,pepper_diagnostics_h100/H100/00011/event_data.hdf5,1.4825086456917327e-07,6745323.22564233
p p -> t tb,/tmp/pepper_data/tt0j.csv,process_file,524288,1820,12345,info,13000,m_t^2,True,/tmp/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/H100/00012,12,H100,155.03722190856934,0,524288,152.7,152.4,2.938e-06,0.2363,0.0008193999999999999,0.0007871,0.0003614,1.1679999999999999e-06,2.9339999999999997,146.8,1.422,0.3996,0.3277,0.1181,1.4680000000000002,0.3468,0.4968,0.2054,0.1783,0.09871,0.034089999999999995,0.6432,0.7792,3.9610000000000003,31.99,81.06,0.1122,0.09075,0.196,pepper_diagnostics_h100/H100/00012/tt0j/timers.csv,0.059179999999999996,62438400964,495.14854018745825,0.050764956094934185,954204160,945307659,86551416,pepper_diagnostics_h100/H100/00012/event_data.hdf5,1.5971424815418956e-07,6261182.1522309715
p p -> t tb,/tmp/pepper_data/tt0j.csv,process_file,1048576,1638,12345,info,13000,m_t^2,True,/tmp/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/H100/00013,13,H100,276.6264500617981,0,1048576,274.1,273.8,2.879e-06,0.3832,0.00141,0.0007708999999999999,0.0003679,1.1259999999999999e-06,4.564,265.3,2.356,0.5458,0.4603,0.1773,2.471,0.5586,0.6812,0.326,0.2423,0.1327,0.028419999999999997,0.8565,1.499,5.497999999999999,62.04,143.7,0.1233,0.1182,0.3037,pepper_diagnostics_h100/H100/00013/tt0j/timers.csv,0.06813999999999999,112366015780,495.0504947633449,0.037834770532751506,1717567488,1701543659,155760684,pepper_diagnostics_h100/H100/00013/event_data.hdf5,1.594114944029495e-07,6273073.367421475
p p -> t tb j,/tmp/pepper_data/tt1j.csv,process_file,128,15000,12345,info,13000,m_t^2,True,/tmp/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/H100/00014,14,H100,30.036928415298462,0,128,27.65,27.61,4.299e-06,0.04111,0.0005302000000000001,0.0008856,0.0004138999999999999,1.355e-06,10.88,6.218999999999999,5.188,1.416,1.254,0.1439,2.5789999999999997,1.929,1.4969999999999999,1.103,1.379,0.8079,0.7014,4.771,0.4173,2.351,2.521,0.4091,0.4828,0.4151,0.5174,pepper_diagnostics_h100/H100/00014/tt1j/timers.csv,0.2899,81194364,548.0943393295236,1.7634166550961883,1920000,1881374,92055,pepper_diagnostics_h100/H100/00014/event_data.hdf5,1.4380208333333333e-05,69540.02173125678
p p -> t tb j,/tmp/pepper_data/tt1j.csv,process_file,256,15000,12345,info,13000,m_t^2,True,/tmp/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/H100/00015,15,H100,28.537795543670654,0,256,26.78,26.74,2.6580000000000002e-06,0.03866,0.0008382,0.0006802,0.00032769999999999994,7.529999999999999e-07,10.47,6.071000000000001,5.061,1.3780000000000001,1.222,0.1383,2.536,1.864,1.436,1.046,1.321,0.7554,0.6499,4.6610000000000005,0.3996,2.261,2.438,0.4417,0.4626,0.4051,0.5091,pepper_diagnostics_h100/H100/00015/tt1j/timers.csv,0.28,162461164,548.586691873901,1.2473575843786497,3840000,3762447,184273,pepper_diagnostics_h100/H100/00015/event_data.hdf5,6.963541666666666e-06,143605.08601346298
p p -> t tb j,/tmp/pepper_data/tt1j.csv,process_file,512,15000,12345,info,13000,m_t^2,True,/tmp/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/H100/00016,16,H100,30.073791980743408,0,512,27.76,27.72,2.5910000000000003e-06,0.03924,0.001628,0.0007539,0.0003686,8.7e-07,10.65,6.6739999999999995,5.164,1.406,1.246,0.1422,2.572,1.913,1.459,1.067,1.338,0.7576,0.6502,4.7589999999999995,0.4048,2.305,2.542,0.8613,0.4735,0.4127,0.5184,pepper_diagnostics_h100/H100/00016/tt1j/timers.csv,0.2845,325258764,549.2968490628732,0.882998113781858,7680000,7524413,368980,pepper_diagnostics_h100/H100/00016/event_data.hdf5,3.6093749999999996e-06,277056.2770562771
p p -> t tb j,/tmp/pepper_data/tt1j.csv,process_file,1024,13500,12345,info,13000,m_t^2,True,/tmp/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/H100/00017,17,H100,29.08009934425354,0,1024,27.05,27.01,2.1559999999999998e-06,0.03897,0.002228,0.0006955,0.000342,7.72e-07,10.13,6.944,4.843,1.355,1.189,0.1468,2.461,1.794,1.386,1.018,1.276,0.7341,0.6295,4.444,0.3993,2.228,2.551,1.169,0.4636,0.388,0.5017,pepper_diagnostics_h100/H100/00017/tt1j/timers.csv,0.2803,586589476,550.3013328382934,0.6584227050473227,13824000,13544113,665425,pepper_diagnostics_h100/H100/00017/event_data.hdf5,1.9538483796296298e-06,511810.44057756383
p p -> t tb j,/tmp/pepper_data/tt1j.csv,process_file,2048,10800,12345,info,13000,m_t^2,True,/tmp/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/H100/00018,18,H100,25.094900846481323,0,2048,22.88,22.84,2.221e-06,0.04063,0.0015019999999999999,0.0006228,0.0003066,6.27e-07,7.937,6.787000000000001,4.044,1.097,0.9319,0.1303,1.9169999999999998,1.429,1.085,0.7966,0.9959,0.5605,0.4702,3.725,0.319,1.84,2.21,1.7730000000000001,0.3902,0.3105,0.394,pepper_diagnostics_h100/H100/00018/tt1j/timers.csv,0.2246,937305396,549.6056529404561,0.5202445703599639,22118400,21670091,1063339,pepper_diagnostics_h100/H100/00018/event_data.hdf5,1.0326244212962962e-06,968406.3047285465
p p -> t tb j,/tmp/pepper_data/tt1j.csv,process_file,4096,7559,12345,info,13000,m_t^2,True,/tmp/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/H100/00019,19,H100,20.116828203201294,0,4096,18.12,18.07,2.267e-06,0.0424,0.0008157,0.0007186,0.0003548,6.990000000000001e-07,5.763,6.551,2.7739999999999996,0.7951,0.6681,0.1045,1.393,1.034,0.7851,0.5719,0.7232,0.4204,0.3555,2.5340000000000003,0.2401,1.375,2.0380000000000003,2.175,0.2919,0.2196,0.282,pepper_diagnostics_h100/H100/00019/tt1j/timers.csv,0.1645,1312344460,549.7280626777413,0.43972657944667076,30961664,30335058,1488832,pepper_diagnostics_h100/H100/00019/event_data.hdf5,5.836249627926974e-07,1713429.109020476
p p -> t tb j,/tmp/pepper_data/tt1j.csv,process_file,8192,5291,12345,info,13000,m_t^2,True,/tmp/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/H100/00020,20,H100,17.14457130432129,0,8192,14.79,14.74,2.696e-06,0.04554,0.001485,0.0007482999999999999,0.0003647,8.41e-07,3.8810000000000002,6.742999999999999,2.059,0.5523,0.4553,0.078,0.9385,0.6953,0.53,0.3879,0.4864,0.2795,0.2316,1.89,0.1686,0.9717,2.045,2.708,0.2028,0.1517,0.1968,pepper_diagnostics_h100/H100/00020/tt1j/timers.csv,0.112,1835981732,549.4251955465081,0.3716574053829273,43343872,42465183,2082975,pepper_diagnostics_h100/H100/00020/event_data.hdf5,3.4007114085239086e-07,2940561.194029851
p p -> t tb j,/tmp/pepper_data/tt1j.csv,process_file,16384,3704,12345,info,13000,m_t^2,True,/tmp/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/H100/00021,21,H100,16.184828758239746,0,16384,13.36,13.3,2.805e-06,0.05095,0.001989,0.0007161,0.000349,9.72e-07,2.912,7.432,1.43,0.4065,0.3392,0.06289,0.702,0.5109,0.4027,0.2993,0.37,0.2114,0.1745,1.296,0.1335,0.7229,2.169,3.352,0.1516,0.1103,0.144,pepper_diagnostics_h100/H100/00021/tt1j/timers.csv,0.08325,2569921852,549.2690024348527,0.31397632043200524,60686336,59456968,2915691,pepper_diagnostics_h100/H100/00021/event_data.hdf5,2.1915971331668468e-07,4562882.406015038
p p -> t tb j,/tmp/pepper_data/tt1j.csv,process_file,32768,2963,12345,info,13000,m_t^2,True,/tmp/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/H100/00022,22,H100,22.753119945526123,0,32768,15.61,15.55,1.567e-06,0.057870000000000005,0.0008835000000000001,0.0005519,0.00029160000000000004,5.110000000000001e-07,2.9610000000000003,10.2,1.168,0.3254,0.2714,0.06143,0.9081,0.5624,0.4055,0.2798,0.3081,0.1621,0.1308,1.0490000000000002,0.1191,0.598,2.898,5.011,0.1185,0.08853,0.1177,pepper_diagnostics_h100/H100/00022/tt1j/timers.csv,0.0702,4112199660,549.3634804449814,0.2482710205144109,97091584,95128824,4665477,pepper_diagnostics_h100/H100/00022/event_data.hdf5,1.601580627214816e-07,6243831.768488746
p p -> t tb j,/tmp/pepper_data/tt1j.csv,process_file,65536,2370,12345,info,13000,m_t^2,True,/tmp/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/H100/00023,23,H100,22.860742568969727,0,65536,20.72,20.56,3.3910000000000002e-06,0.1526,0.0014320000000000001,0.000784,0.00039660000000000004,1.266e-06,3.365,15.08,1.056,0.2797,0.238,0.05876,1.425,0.4939,0.4469,0.3043,0.2705,0.1394,0.1117,0.9253,0.1309,0.5087,4.308,7.672999999999999,0.1021,0.0736,0.1035,pepper_diagnostics_h100/H100/00023/tt1j/timers.csv,0.06377999999999999,6578974428,549.4203508836742,0.19629245246166865,155320320,152166290,7464174,pepper_diagnostics_h100/H100/00023/event_data.hdf5,1.3237160469409282e-07,7554490.272373541
p p -> t tb j,/tmp/pepper_data/tt1j.csv,process_file,131072,1896,12345,info,13000,m_t^2,True,/tmp/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/H100/00024,24,H100,32.8982093334198,0,131072,29.43,29.32,4.405e-06,0.1094,0.001085,0.0008634000000000001,0.0004243,1.575e-06,4.02,23.52,0.8537,0.2599,0.2209,0.06142,1.8869999999999998,0.5106,0.6122,0.3973,0.2513,0.1137,0.08474,0.6714,0.1823,0.4534,6.7829999999999995,12.17,0.08317000000000001,0.0659,0.1105,pepper_diagnostics_h100/H100/00024/tt1j/timers.csv,0.05799,10526426060,549.4116167368694,0.15517579163161332,248512512,243498737,11942770,pepper_diagnostics_h100/H100/00024/event_data.hdf5,1.1798198716046941e-07,8475870.122783083
p p -> t tb j,/tmp/pepper_data/tt1j.csv,process_file,262144,1517,12345,info,13000,m_t^2,True,/tmp/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/H100/00025,25,H100,58.41270446777344,0,262144,55.26,55.08,3.1e-06,0.1772,0.001372,0.0007626,0.0003766,9.159999999999999e-07,5.768,47.19,1.127,0.3042,0.2384,0.08014,3.1069999999999998,0.723,0.7651,0.5487,0.2782,0.1064,0.0723,0.7955,0.332,1.9140000000000001,13.76,20.09,0.08375,0.06936,0.1505,pepper_diagnostics_h100/H100/00025/tt1j/timers.csv,0.06084,16849330116,549.5783389917954,0.12269151278176169,397672448,389573390,19116426,pepper_diagnostics_h100/H100/00025/event_data.hdf5,1.385059494994232e-07,7219906.46332607
p p -> t tb j,/tmp/pepper_data/tt1j.csv,process_file,524288,1365,12345,info,13000,m_t^2,True,/tmp/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/H100/00026,26,H100,107.31201648712158,0,524288,104.6,104.3,4.303e-06,0.2881,0.001465,0.0008650999999999999,0.00042189999999999996,1.5630000000000001e-06,9.012,92.68,1.455,0.4228,0.309,0.1115,5.125,1.2229999999999999,1.003,0.8961,0.3675,0.1172,0.06698,0.8668,0.5883,1.453,30.36,34.72,0.0971,0.08582000000000001,0.2394,pepper_diagnostics_h100/H100/00026/tt1j/timers.csv,0.07833999999999999,30253335900,548.3222236559841,0.09136022722038373,715653120,701237886,34324006,pepper_diagnostics_h100/H100/00026/event_data.hdf5,1.4574099809695512e-07,6861487.248322148
p p -> t tb j,/tmp/pepper_data/tt1j.csv,process_file,1048576,1229,12345,info,13000,m_t^2,True,/tmp/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/H100/00027,27,H100,199.25146985054016,0,1048576,197.3,196.8,4.34e-06,0.5579,0.0019260000000000002,0.0008542,0.0004107,1.5830000000000001e-06,14.96,177.8,2.499,0.618,0.4332,0.1753,8.905,2.0469999999999997,1.615,1.483,0.4921,0.1317,0.054110000000000005,1.368,1.131,4.773,57.3,62.28,0.1142,0.1208,0.3827,pepper_diagnostics_h100/H100/00027/tt1j/timers.csv,0.1036,54618886860,549.7540448650469,0.06816647505778695,1288699904,1262396240,61968155,pepper_diagnostics_h100/H100/00027/event_data.hdf5,1.527120467605777e-07,6548271.869918699
p p -> t tb j j,/tmp/pepper_data/tt2j.csv,process_file,128,10000,12345,info,13000,m_t^2,True,/tmp/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/H100/00028,28,H100,43.05173683166504,0,128,41.13,41.08,3.487e-06,0.04269,0.0002376,0.0008558999999999999,0.00041530000000000007,1.348e-06,29.25,3.8480000000000003,4.212,1.028,0.999,0.09231,9.048,5.093999999999999,3.725,2.779,3.34,1.676,1.614,3.943,0.2685,1.528,1.511,0.1809,0.3193,0.3015,0.4064,pepper_diagnostics_h100/H100/00028/tt2j/timers.csv,0.421,27822804,400.63871174306126,2.4286346872613738,1280000,1223650,26696,pepper_diagnostics_h100/H100/00028/event_data.hdf5,3.209375e-05,31158.714703018504
p p -> t tb j j,/tmp/pepper_data/tt2j.csv,process_file,256,10000,12345,info,13000,m_t^2,True,/tmp/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/H100/00029,29,H100,43.66862487792969,0,256,41.56,41.52,3.1e-06,0.04136,0.00034760000000000005,0.0007563,0.0003708,1.0779999999999999e-06,29.38,4.079,4.254,1.037,1.013,0.09291,9.118,5.1,3.7319999999999998,2.79,3.355,1.682,1.6159999999999999,3.985,0.2696,1.565,1.618,0.2281,0.3229,0.3039,0.4097,pepper_diagnostics_h100/H100/00029/tt2j/timers.csv,0.4231,55523428,399.4465599972309,1.7153002159505568,2560000,2447471,53234,pepper_diagnostics_h100/H100/00029/event_data.hdf5,1.621875e-05,61657.03275529865
p p -> t tb j j,/tmp/pepper_data/tt2j.csv,process_file,512,10000,12345,info,13000,m_t^2,True,/tmp/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/H100/00030,30,H100,46.758973598480225,0,512,44.24,44.19,2.339e-06,0.04224,0.0006916,0.0007400999999999999,0.00035660000000000005,1.099e-06,31.55,4.3180000000000005,4.2,1.093,1.104,0.1002,9.832,5.178,3.988,3.033,3.6069999999999998,2.0580000000000003,2.005,3.908,0.2913,1.661,1.726,0.2084,0.3564,0.3089,0.427,pepper_diagnostics_h100/H100/00030/tt2j/timers.csv,0.4503,111028676,399.64838132248104,1.2122725496228859,5120000,4895155,106539,pepper_diagnostics_h100/H100/00030/event_data.hdf5,8.630859375e-06,115863.3174926454
p p -> t tb j j,/tmp/pepper_data/tt2j.csv,process_file,1024,9000,12345,info,13000,m_t^2,True,/tmp/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/H100/00031,31,H100,40.11298942565918,0,1024,38.36,38.32,1.883e-06,0.042769999999999996,0.0008546,0.0006403,0.0003282,7.170000000000001e-07,26.69,4.138999999999999,3.9560000000000004,0.955,0.9321,0.09086,8.336,4.6419999999999995,3.37,2.53,3.036,1.511,1.446,3.7030000000000003,0.2527,1.4509999999999998,1.61,0.3666,0.3006,0.276,0.3777,pepper_diagnostics_h100/H100/00031/tt2j/timers.csv,0.386,199551628,399.2244397638853,0.9031218642806116,9216000,8809565,191557,pepper_diagnostics_h100/H100/00031/event_data.hdf5,4.157986111111111e-06,240501.04384133613
p p -> t tb j j,/tmp/pepper_data/tt2j.csv,process_file,2048,7200,12345,info,13000,m_t^2,True,/tmp/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/H100/00032,32,H100,33.12306618690491,0,2048,31.67,31.62,2.893e-06,0.04344,0.001377,0.0007221,0.00033989999999999997,9.58e-07,21.57,4.0360000000000005,3.062,0.802,0.7608,0.08502,6.6979999999999995,3.755,2.739,2.051,2.465,1.212,1.166,2.8480000000000003,0.2133,1.26,1.46,0.5776,0.2651,0.2256,0.3105,pepper_diagnostics_h100/H100/00032/tt2j/timers.csv,0.3175,319620588,399.66897160276176,0.7143797401231236,14745600,14094987,306847,pepper_diagnostics_h100/H100/00032/event_data.hdf5,2.1443684895833335e-06,466337.7609108159
p p -> t tb j j,/tmp/pepper_data/tt2j.csv,process_file,4096,5040,12345,info,13000,m_t^2,True,/tmp/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/H100/00033,33,H100,27.300222873687744,0,4096,25.43,24.64,2.932e-06,0.046419999999999996,0.001859,0.0007729,0.00037519999999999996,1.172e-06,15.99,4.124,2.325,0.5901,0.5553,0.0712,5.078,2.73,2.005,1.5,1.807,0.9204,0.8809,2.1630000000000003,0.1615,0.9767,1.45,0.8957,0.2023,0.1623,0.2243,pepper_diagnostics_h100/H100/00033/tt2j/timers.csv,0.2435,448030476,400.23612933357873,0.60421527452308,20643840,19734228,430166,pepper_diagnostics_h100/H100/00033/event_data.hdf5,1.1935763888888889e-06,837818.1818181819
p p -> t tb j j,/tmp/pepper_data/tt2j.csv,process_file,8192,3528,12345,info,13000,m_t^2,True,/tmp/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/H100/00034,34,H100,20.16297960281372,0,8192,17.99,17.76,1.65e-06,0.04975,0.001778,0.0005527,0.0002934,6.620000000000001e-07,10.65,3.93,1.6909999999999998,0.4026,0.3741,0.053360000000000005,3.335,1.8430000000000002,1.347,1.012,1.214,0.5981,0.5676,1.58,0.1118,0.6557,1.409,1.023,0.1362,0.1115,0.1542,pepper_diagnostics_h100/H100/00034/tt2j/timers.csv,0.1585,625588532,399.19273519170997,0.5099545885380558,28901376,27626386,600695,pepper_diagnostics_h100/H100/00034/event_data.hdf5,6.145036139455783e-07,1627329.7297297295
p p -> t tb j j,/tmp/pepper_data/tt2j.csv,process_file,16384,2469,12345,info,13000,m_t^2,True,/tmp/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/H100/00035,35,H100,16.021293878555298,0,16384,14.66,14.6,2.712e-06,0.05616,0.0021190000000000002,0.000699,0.00033610000000000004,1.062e-06,8.041,4.342,1.123,0.2935,0.2723,0.04453,2.503,1.469,1.032,0.7883,0.9034,0.4193,0.398,1.036,0.08668,0.4959,1.5819999999999999,1.216,0.1017,0.07958,0.1118,pepper_diagnostics_h100/H100/00035/tt2j/timers.csv,0.124,880633940,401.45944212010124,0.43235546794808355,40452096,38668331,845528,pepper_diagnostics_h100/H100/00035/event_data.hdf5,3.6092072954637503e-07,2770691.506849315
p p -> t tb j j,/tmp/pepper_data/tt2j.csv,process_file,32768,1975,12345,info,13000,m_t^2,True,/tmp/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/H100/00036,36,H100,18.166567087173462,0,32768,16.33,16.26,3.152e-06,0.07234,0.001935,0.0007642,0.0003801,1.3219999999999998e-06,8.505,5.792999999999999,1.046,0.2398,0.225,0.04313,2.915,1.62,1.093,0.9675,0.7771,0.3343,0.3177,0.9649,0.08083,0.4226,2.185,1.6280000000000001,0.08283,0.0642,0.09244,pepper_diagnostics_h100/H100/00036/tt2j/timers.csv,0.139,1428619652,407.15069968720746,0.34429292645728055,64716800,61864453,1371796,pepper_diagnostics_h100/H100/00036/event_data.hdf5,2.512485166139241e-07,3980123.001230012
p p -> t tb j j,/tmp/pepper_data/tt2j.csv,process_file,65536,1580,12345,info,13000,m_t^2,True,/tmp/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/H100/00037,37,H100,22.220434188842773,0,65536,20.36,20.26,2.0819999999999997e-06,0.09249,0.0022789999999999998,0.0006353,0.00031180000000000004,7.48e-07,10.5,8.238,0.774,0.2016,0.1926,0.041960000000000004,4.861000000000001,1.5530000000000002,1.255,1.206,0.6496,0.2712,0.2574,0.6955,0.07847,0.3397,3.115,2.456,0.0662,0.05246,0.08261,pepper_diagnostics_h100/H100/00037/tt2j/timers.csv,0.1367,2229038828,396.98480009392966,0.26872748775492855,103546880,98976047,2140345,pepper_diagnostics_h100/H100/00037/event_data.hdf5,1.9566016861155063e-07,5110902.270483712
p p -> t tb j j,/tmp/pepper_data/tt2j.csv,process_file,131072,1264,12345,info,13000,m_t^2,True,/tmp/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/H100/00038,38,H100,32.393306255340576,0,131072,30.03,29.88,3.216e-06,0.15,0.0017670000000000001,0.0008227999999999999,0.000389,1.268e-06,13.4,14.99,0.7335,0.2143,0.1894,0.049260000000000005,6.801,1.9040000000000001,1.464,1.68,0.643,0.2379,0.2205,0.5963,0.1372,0.3462,6.007000000000001,4.005,0.06394,0.05246,0.09761,pepper_diagnostics_h100/H100/00038/tt2j/timers.csv,0.1712,3576611716,398.159317762933,0.21276522922553215,165675008,158351437,3434366,pepper_diagnostics_h100/H100/00038/event_data.hdf5,1.8035309224189082e-07,5544678.982597055
p p -> t tb j j,/tmp/pepper_data/tt2j.csv,process_file,262144,1011,12345,info,13000,m_t^2,True,/tmp/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/H100/00039,39,H100,58.06811475753784,0,262144,55.87,55.62,4.835e-06,0.2382,0.001219,0.0008062000000000001,0.00038510000000000004,1.32e-06,19.1,34.97,0.81,0.2526,0.1932,0.05919,10.26,2.738,1.909,2.563,0.6927,0.1894,0.1696,0.5828,0.2271,1.349,13.43,6.136,0.058170000000000006,0.05417,0.1399,pepper_diagnostics_h100/H100/00039/tt2j/timers.csv,0.3043,5733246244,398.9576029258481,0.16836765487436078,265027584,253347211,5505236,pepper_diagnostics_h100/H100/00039/event_data.hdf5,2.098649474916543e-07,4764969.147788566
p p -> t tb j j,/tmp/pepper_data/tt2j.csv,process_file,524288,910,12345,info,13000,m_t^2,True,/tmp/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/H100/00040,40,H100,105.59178066253662,0,524288,103.5,103.1,2.7660000000000003e-06,0.4444,0.001527,0.0007783,0.0003663,9.85e-07,31.19,69.84,1.1179999999999999,0.3636,0.2475,0.08983,17.23,4.772,2.858,4.357,0.8693,0.1763,0.1463,0.8074,0.311,3.983,24.06,10.79,0.06928,0.07115,0.2229,pepper_diagnostics_h100/H100/00040/tt2j/timers.csv,0.4644,10354571092,400.2715405882343,0.12570556954082795,477102080,456053476,9942854,pepper_diagnostics_h100/H100/00040/event_data.hdf5,2.1609631213513047e-07,4627566.246362755
p p -> t tb j j,/tmp/pepper_data/tt2j.csv,process_file,1048576,819,12345,info,13000,m_t^2,True,/tmp/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/H100/00041,41,H100,196.60961294174194,0,1048576,194.5,193.6,4.158e-06,0.8646,0.0008802999999999999,0.0008836,0.00041689999999999994,1.489e-06,54.15,136.4,1.808,0.5609,0.3607,0.1458,30.22,8.767000000000001,4.757,7.651,1.235,0.192,0.1438,1.097,0.7112,9.347000000000001,47.73,19.23,0.09172999999999999,0.1062,0.3627,pepper_diagnostics_h100/H100/00041/tt2j/timers.csv,0.8116,18579140772,398.99874746110635,0.0935411451348405,858783744,820954692,17840496,pepper_diagnostics_h100/H100/00041/event_data.hdf5,2.2543510092338217e-07,4435866.446280992
p p -> t tb j j j,/tmp/pepper_data/tt3j.csv,process_file,128,1000,12345,info,13000,m_t^2,True,/tmp/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/H100/00042,42,H100,19.02483034133911,0,128,16.42,16.38,3e-06,0.04553,0.00012629999999999998,0.0008322000000000001,0.0003965,1.411e-06,15.05,0.3323,0.566,0.1179,0.1168,0.009891,5.747000000000001,2.336,1.6469999999999998,1.26,1.445,0.7148,0.711,0.538,0.02795,0.1494,0.1173,0.003203,0.03576,0.034789999999999995,0.047310000000000005,pepper_diagnostics_h100/H100/00042/tt3j/timers.csv,0.5059,975564,231.1157892048286,8.477187216292245,128000,118316,739,pepper_diagnostics_h100/H100/00042/event_data.hdf5,0.00012796875,7814.407814407815
p p -> t tb j j j,/tmp/pepper_data/tt3j.csv,process_file,256,1000,12345,info,13000,m_t^2,True,/tmp/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/H100/00043,43,H100,19.47701334953308,0,256,17.4,16.69,3.088e-06,0.04521,0.0001071,0.0007612999999999999,0.0003742,1.047e-06,15.34,0.3699,0.5449,0.1188,0.1193,0.01,5.869,2.384,1.681,1.29,1.475,0.72,0.718,0.5168,0.02812,0.1562,0.1347,0.005514,0.03574,0.03505,0.047889999999999995,pepper_diagnostics_h100/H100/00043/tt3j/timers.csv,0.5045,1935564,239.92627792766137,6.107597008675441,256000,236543,1534,pepper_diagnostics_h100/H100/00043/event_data.hdf5,6.51953125e-05,15338.526063511084
p p -> t tb j j j,/tmp/pepper_data/tt3j.csv,process_file,512,1000,12345,info,13000,m_t^2,True,/tmp/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/H100/00044,44,H100,19.050174951553345,0,512,17.02,16.97,3.3460000000000002e-06,0.04648,0.0001249,0.0007449,0.0003542,9.99e-07,15.54,0.4182,0.5775,0.1209,0.1212,0.01,5.904,2.418,1.699,1.304,1.49,0.7208,0.7189,0.549,0.02843,0.1635,0.1579,0.008675,0.03617,0.03587,0.04877,pepper_diagnostics_h100/H100/00044/tt3j/timers.csv,0.5625,3735564,236.6180774177184,4.292458080053409,512000,473188,3026,pepper_diagnostics_h100/H100/00044/event_data.hdf5,3.314453125e-05,30170.889805539187
p p -> t tb j j j,/tmp/pepper_data/tt3j.csv,process_file,1024,900,12345,info,13000,m_t^2,True,/tmp/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/H100/00045,45,H100,18.04869508743286,0,1024,15.65,15.6,3.6010000000000003e-06,0.0467,0.0001319,0.0007577,0.0003658,1.04e-06,14.19,0.4503,0.5504,0.1098,0.1102,0.009946,5.367000000000001,2.18,1.525,1.182,1.344,0.6442,0.6404,0.524,0.02635,0.1477,0.1622,0.044719999999999996,0.03304,0.032119999999999996,0.04458,pepper_diagnostics_h100/H100/00045/tt3j/timers.csv,0.656,6740796,239.56795514037594,3.2179289121838153,921600,851614,5518,pepper_diagnostics_h100/H100/00045/event_data.hdf5,1.6927083333333333e-05,59076.92307692308
p p -> t tb j j j,/tmp/pepper_data/tt3j.csv,process_file,2048,720,12345,info,13000,m_t^2,True,/tmp/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/H100/00046,46,H100,14.070919275283813,0,2048,12.84,12.79,2.219e-06,0.049510000000000005,0.0001515,0.00065,0.00031560000000000003,8.109999999999999e-07,11.61,0.4099,0.4351,0.09201000000000001,0.09131,0.008676,4.4110000000000005,1.8330000000000002,1.263,0.9745,1.109,0.5233,0.5216,0.413,0.0221,0.1294,0.1564,0.02135,0.02877,0.02647,0.03669,pepper_diagnostics_h100/H100/00046/tt3j/timers.csv,0.4104,10348644,233.05503117824819,2.508841778042306,1474560,1362510,8584,pepper_diagnostics_h100/H100/00046/event_data.hdf5,8.673773871527777e-06,115290.07036747459
p p -> t tb j j j,/tmp/pepper_data/tt3j.csv,process_file,4096,503,12345,info,13000,m_t^2,True,/tmp/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/H100/00047,47,H100,11.015942573547363,0,4096,9.136000000000001,9.08,3.295e-06,0.053739999999999996,0.0001656,0.0008157,0.0003927,1.381e-06,8.144,0.366,0.3298,0.06605,0.06406,0.006731999999999999,3.0269999999999997,1.291,0.8692,0.6738,0.7624,0.3601,0.3572,0.3136,0.01627,0.09415,0.1435,0.02727,0.02134,0.018580000000000003,0.02605,pepper_diagnostics_h100/H100/00047/tt3j/timers.csv,0.4039,14313876,230.5237743728959,2.110982146044697,2060288,1902679,11863,pepper_diagnostics_h100/H100/00047/event_data.hdf5,4.407150844930417e-06,226903.96475770927
p p -> t tb j j j,/tmp/pepper_data/tt3j.csv,process_file,8192,352,12345,info,13000,m_t^2,True,/tmp/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/H100/00048,48,H100,8.0382981300354,0,8192,6.345,6.282,3.66e-06,0.06105,0.00018680000000000001,0.0008347000000000002,0.00039960000000000006,1.5619999999999998e-06,5.501,0.3667,0.2386,0.04755,0.04495,0.00577,2.072,0.8542,0.5975,0.4674,0.5365,0.2463,0.2457,0.2263,0.012240000000000001,0.06888,0.1506,0.03435,0.0159,0.013059999999999999,0.01852,pepper_diagnostics_h100/H100/00048/tt3j/timers.csv,0.2054,20319108,234.5318856191913,1.8059417776723559,2883584,2664418,16880,pepper_diagnostics_h100/H100/00048/event_data.hdf5,2.1785389293323864e-06,459023.24100604904
p p -> t tb j j j,/tmp/pepper_data/tt3j.csv,process_file,16384,246,12345,info,13000,m_t^2,True,/tmp/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/H100/00049,49,H100,8.03940749168396,0,16384,5.906000000000001,5.6739999999999995,2.9619999999999998e-06,0.07098,0.00019980000000000003,0.0007645999999999999,0.0003636,1.0409999999999999e-06,4.976,0.41,0.157,0.0352,0.03312,0.004759,1.8840000000000001,0.9107,0.5584,0.4231,0.4239,0.1805,0.1786,0.1472,0.009746,0.05316,0.1724,0.04485,0.01222,0.009319,0.013609999999999999,pepper_diagnostics_h100/H100/00049/tt3j/timers.csv,0.2116,29572188,244.10957842005124,1.5534256521152474,4030464,3723114,24574,pepper_diagnostics_h100/H100/00049/event_data.hdf5,1.4077783600101624e-06,710339.0905886501
p p -> t tb j j j,/tmp/pepper_data/tt3j.csv,process_file,32768,197,12345,info,13000,m_t^2,True,/tmp/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/H100/00050,50,H100,8.04011058807373,0,32768,6.317,6.221,3.625e-06,0.09265,0.00026260000000000004,0.0008038,0.0003868,1.066e-06,5.414,0.5735,0.1244,0.029189999999999997,0.02667,0.0046159999999999994,2.154,0.9685,0.5644,0.6137,0.352,0.1459,0.1449,0.1154,0.008967000000000001,0.04375,0.2492,0.06215,0.010190000000000001,0.0074930000000000005,0.01146,pepper_diagnostics_h100/H100/00050/tt3j/timers.csv,0.2966,47590500,245.4761301858007,1.231289219808186,6455296,5962425,39596,pepper_diagnostics_h100/H100/00050/event_data.hdf5,9.637048401808375e-07,1037662.1122006109
p p -> t tb j j j,/tmp/pepper_data/tt3j.csv,process_file,65536,158,12345,info,13000,m_t^2,True,/tmp/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/H100/00051,51,H100,10.043764114379883,0,65536,7.845,7.696000000000001,3.565e-06,0.145,0.0003438,0.0008504,0.0004067,1.58e-06,6.57,0.9145,0.1132,0.02642,0.02361,0.005059,3.094,0.9582,0.6501,0.8256,0.298,0.1179,0.1168,0.1035,0.009693,0.03701,0.4136,0.09287000000000001,0.009094,0.00636,0.010920000000000001,pepper_diagnostics_h100/H100/00051/tt3j/timers.csv,0.3514,78227124,251.6212524861082,0.9840185113971741,10354688,9566027,65100,pepper_diagnostics_h100/H100/00051/event_data.hdf5,7.432382318037975e-07,1345463.6174636174
p p -> t tb j j j,/tmp/pepper_data/tt3j.csv,process_file,131072,126,12345,info,13000,m_t^2,True,/tmp/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/H100/00052,52,H100,13.751326322555542,0,131072,11.3,11.05,4.351e-06,0.2443,0.000878,0.0008853,0.00043049999999999995,1.487e-06,9.068,1.79,0.09712,0.028360000000000003,0.02325,0.006136,4.612,1.253,0.7749,1.281,0.2994,0.1143,0.1125,0.07887999999999999,0.01824,0.03868,0.8372,0.1448,0.008992,0.0063159999999999996,0.013009999999999999,pepper_diagnostics_h100/H100/00052/tt3j/timers.csv,0.4679,123156828,248.3819387500134,0.7746905454634718,16515072,15254157,102456,pepper_diagnostics_h100/H100/00052/event_data.hdf5,6.690857902405755e-07,1494576.6515837102
p p -> t tb j j j,/tmp/pepper_data/tt3j.csv,process_file,262144,101,12345,info,13000,m_t^2,True,/tmp/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/H100/00053,53,H100,19.76558232307434,0,262144,17.91,17.5,4.3310000000000005e-06,0.4043,0.001216,0.0007752999999999999,0.0003634,1.111e-06,13.51,3.7889999999999997,0.1034,0.03372,0.02402,0.007333,7.079,1.91,1.052,1.989,0.3246,0.09373,0.09218,0.07744,0.02595,0.03775,1.8319999999999999,0.199,0.008609,0.006374,0.0187,pepper_diagnostics_h100/H100/00053/tt3j/timers.csv,0.8013,191635308,241.08954823605288,0.6027571721008185,26476544,24452789,159446,pepper_diagnostics_h100/H100/00053/event_data.hdf5,6.609623975092821e-07,1512945.3714285716
p p -> t tb j j j,/tmp/pepper_data/tt3j.csv,process_file,524288,91,12345,info,13000,m_t^2,True,/tmp/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/H100/00054,54,H100,35.125468254089355,0,524288,32.02,31.18,4.078999999999999e-06,0.8241,0.001328,0.0008698,0.0004117,1.637e-06,22.01,8.884,0.167,0.04835,0.03,0.011359999999999999,11.67,3.332,1.615,3.3310000000000004,0.393,0.0747,0.07203,0.1222,0.04485,0.5901,3.4,0.3734,0.010159999999999999,0.008753,0.029410000000000002,pepper_diagnostics_h100/H100/00054/tt3j/timers.csv,1.3030000000000002,374132436,261.18351606250167,0.4670524225388304,47710208,44083639,311315,pepper_diagnostics_h100/H100/00054/event_data.hdf5,6.535289051768543e-07,1530154.201411161
p p -> t tb j j j,/tmp/pepper_data/tt3j.csv,process_file,1048576,81,12345,info,13000,m_t^2,True,/tmp/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/H100/00055,55,H100,55.24139165878296,0,1048576,53.53,51.9,3.948e-06,1.609,0.0017690000000000002,0.0008663000000000001,0.00041,1.426e-06,36.44,15.07,0.2343,0.07225,0.041589999999999995,0.018009999999999998,19.28,5.876,2.596,5.617999999999999,0.5258,0.06106,0.05716,0.1558,0.07846,1.128,6.086,0.5944,0.01235,0.01296,0.046919999999999996,pepper_diagnostics_h100/H100/00055/tt3j/timers.csv,2.1069999999999998,606484500,237.88199502868986,0.334126555487345,84934656,78453303,504766,pepper_diagnostics_h100/H100/00055/event_data.hdf5,6.110579879195602e-07,1636505.8959537572
p p -> t tb j j j j,/tmp/pepper_data/tt4j.csv,process_file,128,100,12345,info,13000,m_t^2,True,/tmp/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/H100/00056,56,H100,20.080852031707764,0,128,17.17,17.04,1.8e-06,0.1081,7.137e-05,0.0005972999999999999,0.0003063,6.33e-07,16.91,0.029769999999999998,0.04204,0.01574,0.015059999999999999,0.001536,6.234,1.806,1.214,0.987,1.06,0.531,0.5348,0.038060000000000004,0.003975,0.014969999999999999,0.009039,0.00027919999999999996,0.005589,0.003831,0.0063159999999999996,pepper_diagnostics_h100/H100/00056/tt4j/timers.csv,4.035,151564,104.94517471820006,46.92557450303258,12800,11293,5,pepper_diagnostics_h100/H100/00056/event_data.hdf5,0.00133125,751.1737089201878
p p -> t tb j j j j,/tmp/pepper_data/tt4j.csv,process_file,256,100,12345,info,13000,m_t^2,True,/tmp/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/H100/00057,57,H100,19.050715684890747,0,256,17.25,17.14,2.677e-06,0.1109,0.0001022,0.0007459,0.0003705,1.125e-06,17.01,0.03244,0.04227,0.016040000000000002,0.01524,0.001657,6.292000000000001,1.814,1.218,0.9894,1.061,0.5284,0.5316,0.0382,0.004072999999999999,0.015430000000000001,0.009855,0.00035180000000000004,0.005822,0.0038369999999999997,0.006365,pepper_diagnostics_h100/H100/00057/tt4j/timers.csv,4.059,151564,115.43969219002008,34.79957775976295,25600,22520,11,pepper_diagnostics_h100/H100/00057/event_data.hdf5,0.00066953125,1493.5822637106185
p p -> t tb j j j j,/tmp/pepper_data/tt4j.csv,process_file,512,100,12345,info,13000,m_t^2,True,/tmp/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/H100/00058,58,H100,19.050684928894043,0,512,17.63,17.51,1.784e-06,0.1118,6.915e-05,0.0006231,0.00031120000000000003,6.85e-07,17.38,0.03542,0.03568,0.01593,0.01535,0.0016120000000000002,6.385,1.864,1.242,1.01,1.081,0.5446,0.5478,0.03159,0.004082,0.015619999999999998,0.01112,0.000322,0.005696,0.003833,0.006396,pepper_diagnostics_h100/H100/00058/tt4j/timers.csv,4.1819999999999995,151564,110.19243345411004,24.041263321217688,51200,45108,21,pepper_diagnostics_h100/H100/00058/event_data.hdf5,0.0003419921875,2924.0434037692744
p p -> t tb j j j j,/tmp/pepper_data/tt4j.csv,process_file,1024,90,12345,info,13000,m_t^2,True,/tmp/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/H100/00059,59,H100,17.11209535598755,0,1024,15.76,15.64,2.765e-06,0.1142,9.85e-05,0.0007479,0.0003556,1.122e-06,15.51,0.037860000000000005,0.03973,0.015030000000000002,0.01399,0.0016309999999999999,5.691,1.7080000000000002,1.104,0.8995,0.9651,0.4721,0.4777,0.03585,0.003879,0.015009999999999999,0.011559999999999999,0.00040480000000000003,0.005521,0.003513,0.005983,pepper_diagnostics_h100/H100/00059/tt4j/timers.csv,3.7060000000000004,151564,58.302874843444464,13.035575193057637,92160,81245,20,pepper_diagnostics_h100/H100/00059/event_data.hdf5,0.00016970486111111111,5892.583120204604
p p -> t tb j j j j,/tmp/pepper_data/tt4j.csv,process_file,2048,72,12345,info,13000,m_t^2,True,/tmp/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/H100/00060,60,H100,15.11115837097168,0,2048,13.19,13.07,1.705e-06,0.1182,7.205e-05,0.0005981,0.0002996,5.78e-07,12.95,0.03912,0.025639999999999996,0.012629999999999999,0.011729999999999999,0.0014759999999999999,4.69,1.419,0.9236,0.7528,0.8188,0.3944,0.3958,0.02221,0.003432,0.012490000000000001,0.01296,0.0003221,0.004784,0.002865,0.004973,pepper_diagnostics_h100/H100/00060/tt4j/timers.csv,3.133,151564,52.836980326871554,9.810649332924646,147456,129623,29,pepper_diagnostics_h100/H100/00060/event_data.hdf5,8.863661024305556e-05,11282.019892884467
p p -> t tb j j j j,/tmp/pepper_data/tt4j.csv,process_file,4096,50,12345,info,13000,m_t^2,True,/tmp/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/H100/00061,61,H100,12.066208362579346,0,4096,9.849,9.408999999999999,3.267e-06,0.1292,0.00010669999999999999,0.0007708999999999999,0.00037360000000000003,1.065e-06,9.298,0.05053,0.0243,0.009752,0.007825,0.00134,3.1060000000000003,0.9032,0.6006,0.4919,0.5338,0.246,0.246,0.02161,0.0026920000000000004,0.0103,0.01707,0.0005442,0.004037,0.001973,0.003732,pepper_diagnostics_h100/H100/00061/tt4j/timers.csv,2.8739999999999997,151564,92.35424543091261,11.048989747848772,204800,180556,70,pepper_diagnostics_h100/H100/00061/event_data.hdf5,4.59423828125e-05,21766.393878201725
p p -> t tb j j j j,/tmp/pepper_data/tt4j.csv,process_file,8192,35,12345,info,13000,m_t^2,True,/tmp/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/H100/00062,62,H100,11.10930061340332,0,8192,7.725,7.57,3.82e-06,0.1514,9.534e-05,0.0008527999999999999,0.00041349999999999997,1.482e-06,7.466,0.05635,0.01759,0.007862000000000001,0.005771,0.001189,2.213,0.6629,0.4524,0.3655,0.391,0.1833,0.1844,0.01522,0.002374,0.007948,0.02085,0.0005388,0.003522,0.001417,0.0029170000000000003,pepper_diagnostics_h100/H100/00062/tt4j/timers.csv,2.803,151564,74.9608390844286,8.379721916565687,286720,252538,80,pepper_diagnostics_h100/H100/00062/event_data.hdf5,2.640206473214286e-05,37875.82562747688
p p -> t tb j j j j,/tmp/pepper_data/tt4j.csv,process_file,16384,24,12345,info,13000,m_t^2,True,/tmp/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/H100/00063,63,H100,10.048929214477539,0,16384,7.2989999999999995,7.109,1.956e-06,0.1847,0.00010640000000000001,0.0006571000000000001,0.00032010000000000003,7.440000000000001e-07,7.013,0.06195,0.009932999999999999,0.0063549999999999995,0.004366,0.0010199999999999999,2.227,0.6853,0.4686,0.4651,0.3336,0.1659,0.1662,0.007817000000000001,0.0021149999999999997,0.006374,0.02412,0.0009496999999999999,0.0030559999999999997,0.001,0.002291,pepper_diagnostics_h100/H100/00063/tt4j/timers.csv,2.346,287564,70.37339190087633,6.933196933484183,393216,346328,103,pepper_diagnostics_h100/H100/00063/event_data.hdf5,1.8079121907552084e-05,55312.420874947245
p p -> t tb j j j j,/tmp/pepper_data/tt4j.csv,process_file,32768,19,12345,info,13000,m_t^2,True,/tmp/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/H100/00064,64,H100,10.075884342193604,0,32768,7.638,7.0889999999999995,3.6730000000000002e-06,0.2555,0.00010209999999999999,0.0007608,0.0003659,1.187e-06,6.9670000000000005,0.09089,0.01015,0.005679,0.0032310000000000004,0.001004,2.642,0.7741,0.4527,0.5965,0.2344,0.09687,0.09733,0.008072,0.002079,0.004543999999999999,0.040530000000000004,0.0008447000000000001,0.0028399999999999996,0.0008074,0.002027,pepper_diagnostics_h100/H100/00064/tt4j/timers.csv,1.942,287564,81.87702513973541,5.9592752239130515,622592,548397,189,pepper_diagnostics_h100/H100/00064/event_data.hdf5,1.1386269017269736e-05,87825.08111158133
p p -> t tb j j j j,/tmp/pepper_data/tt4j.csv,process_file,65536,15,12345,info,13000,m_t^2,True,/tmp/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/H100/00065,65,H100,11.068100690841675,0,65536,7.747000000000001,7.319,2.9839999999999997e-06,0.422,9.63e-05,0.0007361000000000001,0.00035299999999999996,1.193e-06,7.194,0.09455,0.01034,0.0054399999999999995,0.002875,0.001026,3.33,0.7857,0.4459,0.7309,0.1882,0.07546,0.07572999999999999,0.008232999999999999,0.002105,0.003708,0.044160000000000005,0.00105,0.002681,0.0007814,0.001974,pepper_diagnostics_h100/H100/00065/tt4j/timers.csv,1.4580000000000002,423564,81.16853357110787,4.709166878586249,983040,866530,297,pepper_diagnostics_h100/H100/00065/event_data.hdf5,7.445271809895833e-06,134313.4307965569
p p -> t tb j j j j,/tmp/pepper_data/tt4j.csv,process_file,131072,12,12345,info,13000,m_t^2,True,/tmp/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/H100/00066,66,H100,15.072776794433594,0,131072,13.1,12.06,3.03e-06,1.0270000000000001,0.0001216,0.0007608,0.00036439999999999997,9.33e-07,11.15,0.2692,0.009193999999999999,0.005894,0.002705,0.0013599999999999999,5.808,1.122,0.5935,1.203,0.1892,0.06552999999999999,0.06627000000000001,0.006288,0.002907,0.0033299999999999996,0.1328,0.001564,0.002741,0.0009061,0.0022429999999999998,pepper_diagnostics_h100/H100/00066/tt4j/timers.csv,1.99,695564,74.15958991995649,3.5781633934113746,1572864,1385659,432,pepper_diagnostics_h100/H100/00066/event_data.hdf5,7.667541503906251e-06,130419.90049751243
p p -> t tb j j j j,/tmp/pepper_data/tt4j.csv,process_file,262144,10,12345,info,13000,m_t^2,True,/tmp/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/H100/00067,67,H100,20.413389682769775,0,262144,18.83,17.53,3.921e-06,1.287,0.00010049999999999999,0.0008425,0.00040419999999999996,1.272e-06,17.02,0.474,0.0118,0.006947,0.002783,0.001393,8.762,1.712,0.8553,1.8969999999999998,0.1967,0.049319999999999996,0.049710000000000004,0.008020999999999999,0.0037799999999999995,0.0030859999999999998,0.2374,0.002419,0.002773,0.001261,0.002909,pepper_diagnostics_h100/H100/00067/tt4j/timers.csv,3.38,1103564,75.84748598854799,2.7878280449748,2621440,2311169,740,pepper_diagnostics_h100/H100/00067/event_data.hdf5,6.6871643066406254e-06,149540.21677124928
p p -> t tb j j j j,/tmp/pepper_data/tt4j.csv,process_file,524288,10,12345,info,13000,m_t^2,True,/tmp/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/H100/00068,68,H100,38.42612886428833,0,524288,35.69,33.12,3.099e-06,2.552,8.249e-05,0.0007747000000000001,0.00036510000000000004,1.015e-06,32.07,1.0070000000000001,0.016919999999999998,0.009889,0.004034,0.0019199999999999998,16.61,3.4610000000000003,1.465,3.66,0.2884,0.05992000000000001,0.05968,0.01226,0.004665,0.0033299999999999996,0.4736,0.0033640000000000002,0.0031379999999999997,0.002269,0.004478,pepper_diagnostics_h100/H100/00068/tt4j/timers.csv,6.277,2191564,78.07923822073856,2.0256992745353393,5242880,4628404,1520,pepper_diagnostics_h100/H100/00068/event_data.hdf5,6.317138671875e-06,158299.51690821256
p p -> t tb j j j j,/tmp/pepper_data/tt4j.csv,process_file,1048576,10,12345,info,13000,m_t^2,True,/tmp/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/H100/00069,69,H100,61.443437337875366,0,1048576,58.67,53.89,3.324e-06,4.734,8.729e-05,0.000737,0.0003636,1.108e-06,51.9,1.931,0.02895,0.0154,0.00619,0.003006,26.37,6.081,2.408,6.327000000000001,0.3966,0.05537,0.054889999999999994,0.02132,0.007633,0.0034840000000000006,0.9014,0.004953,0.003805,0.004181,0.0074069999999999995,pepper_diagnostics_h100/H100/00069/tt4j/timers.csv,9.912,3687564,69.1241494942779,1.3696470175342295,10485760,9257643,2679,pepper_diagnostics_h100/H100/00069/event_data.hdf5,5.1393508911132815e-06,194577.10150306177


==> JLSE_Plots/pepper_ttjets_2023-11-03/plots_2023-11-03/pepper_runs_mi100.csv <==
process_string,process,process_input_type,batch_size,n_batches,seed,verbosity,collision_energy,mu2,use_cached_results,cache_path,integrator,diagnostic_output_enabled,diagnostic_path,proc_id,label,run_time,return_code,thread_count,Total Runtime,Event Generation Runtime,Optimisation Runtime,Initialisation Runtime,HDF5 Close Runtime,HDF5 Open Runtime,HDF5 Init Runtime,Unweighting Setup Runtime,EG Recursion,EG Output,EG PDF and AlphaS evaluation,EG Phase space,EG External State,EG RNG,EG-R Calculate currents,EG-R Momenta preparation,EG-R Currents preparation,EG-R IP reset,EG-R ME update,EG-R ME reset,EG-R IC reset,EG-PDF PDF,EG-PDF AlphaS,EG-O Filter non-zero,EG-O Pull non-zero,EG-O HDF5 write,EG-PS Fill Mom Weights,EG-PS Update weights,EG-PS Cuts,CSV Timer Filename,EG-R ME2 update,event_data_size,xs_mean,xs_sigma,n_trials,n_nonzero_after_cuts,n_nonzero,HDF5 Filename,event_period,event_rate
p p -> t tb,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt0j.csv,process_file,128,40000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI100/00000,0,MI100,92.11902451515198,0,128,90.85,90.78,1.53e-06,0.06372,0.002886,0.001293,0.002376,7.6e-07,26.77,19.86,16.28,9.51,6.14,1.417,6.708,4.943,3.579,1.852,3.313,1.852,0.6717,13.64,2.64,10.17,6.115,1.114,2.201,2.631,4.674,pepper_diagnostics/MI100/00000/tt0j/timers.csv,1.698,334677564,494.53187117113833,0.6926143444313115,5120000,5072353,463838,pepper_diagnostics/MI100/00000/event_data.hdf5,1.773046875e-05,56400.0881251377
p p -> t tb,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt0j.csv,process_file,256,40000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI100/00001,1,MI100,93.17039942741394,0,256,92.35,92.29,1.88e-06,0.06416,0.001647,0.001341,0.001649,7.5e-07,26.86,20.78,16.66,9.641,6.117,1.433,6.627,4.922,3.645,1.853,3.407,1.813,0.6217,14.0,2.66,10.18,6.184,1.919,2.242,2.671,4.723,pepper_diagnostics/MI100/00001/tt0j/timers.csv,1.756,670418428,495.34783476460905,0.4901377757435283,10240000,10144581,929204,pepper_diagnostics/MI100/00001/event_data.hdf5,9.012695312500001e-06,110954.59963159604
p p -> t tb,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt0j.csv,process_file,512,40000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI100/00002,2,MI100,93.18787264823914,0,512,91.95,91.88,1.96e-06,0.06419,0.00187,0.001286,0.00188,7e-07,26.81,22.06,16.27,9.504,5.38,1.431,7.003,4.914,3.623,1.875,3.356,1.662,0.4967,13.67,2.596,9.913,6.256,3.35,2.116,2.633,4.749,pepper_diagnostics/MI100/00002/tt0j/timers.csv,1.697,1338873196,494.6644267788885,0.34635597419482833,20480000,20289475,1855803,pepper_diagnostics/MI100/00002/event_data.hdf5,4.486328125e-06,222899.43404440576
p p -> t tb,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt0j.csv,process_file,1024,36000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI100/00003,3,MI100,93.20236897468567,0,1024,92.22,92.15,2.13e-06,0.06237,0.001794,0.001326,0.00349,9.4e-07,26.94,22.83,16.61,9.105,4.876,1.378,7.274,4.854,3.889,2.024,3.27,1.488,0.5541,14.07,2.545,9.507,6.026,4.793,2.084,2.622,4.392,pepper_diagnostics/MI100/00003/tt0j/timers.csv,1.64,2412894148,495.2829913882317,0.2583039180324843,36864000,36520297,3344654,pepper_diagnostics/MI100/00003/event_data.hdf5,2.499728732638889e-06,400043.4074877916
p p -> t tb,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt0j.csv,process_file,2048,28800,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI100/00004,4,MI100,83.21555733680725,0,2048,82.57,82.0,1.75e-06,0.04243,0.5278,0.001332,0.0009787,8.3e-07,20.96,27.65,13.05,7.154,3.695,1.092,5.518,3.79,2.987,1.573,2.51,1.286,0.4317,11.04,2.011,7.476,5.212,12.74,1.645,2.084,3.42,pepper_diagnostics/MI100/00004/tt0j/timers.csv,1.295,3856919884,494.80140461944967,0.2041175880902846,58982400,58431843,5346305,pepper_diagnostics/MI100/00004/event_data.hdf5,1.3902452256944445e-06,719297.5609756097
p p -> t tb,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt0j.csv,process_file,4096,20160,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI100/00005,5,MI100,60.14486265182495,0,4096,59.26,59.22,1.83e-06,0.04128,0.001181,0.001266,0.0009197,7.3e-07,14.65,21.22,9.104,4.927,2.707,0.7948,3.782,2.663,2.109,1.135,1.742,0.9004,0.3123,7.702,1.402,5.21,4.186,10.02,1.169,1.476,2.278,pepper_diagnostics/MI100/00005/tt0j/timers.csv,0.9186,5407498900,495.52529180238406,0.17262408833889362,82575360,81806316,7495752,pepper_diagnostics/MI100/00005/event_data.hdf5,7.171630859375e-07,1394382.9787234042
p p -> t tb,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt0j.csv,process_file,8192,14112,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI100/00006,6,MI100,50.09604287147522,0,8192,49.08,49.03,1.72e-06,0.04318,0.001241,0.001059,0.0009386,7.4e-07,10.44,21.66,6.493,3.536,1.973,0.5812,2.624,1.942,1.514,0.8408,1.252,0.6156,0.2312,5.465,1.028,4.12,3.773,12.08,0.8466,1.057,1.63,pepper_diagnostics/MI100/00006/tt0j/timers.csv,0.6386,7567670812,495.3396442573068,0.14586953048130355,115605504,114528905,10490171,pepper_diagnostics/MI100/00006/event_data.hdf5,4.2411475495145977e-07,2357852.4168876195
p p -> t tb,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt0j.csv,process_file,16384,9878,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI100/00007,7,MI100,44.0503671169281,0,16384,43.24,43.2,2.66e-06,0.04486,0.001304,0.001052,0.00118,5.6e-07,7.339,23.71,4.485,2.491,1.352,0.9619,1.878,1.372,1.052,0.5925,0.8674,0.4178,0.1499,3.758,0.7268,2.627,3.37,16.0,0.5854,0.7319,1.172,pepper_diagnostics/MI100/00007/tt0j/timers.csv,0.4521,10604767276,495.82572514741463,0.12333976103636161,161841152,160335027,14700190,pepper_diagnostics/MI100/00007/event_data.hdf5,2.6692840149827903e-07,3746322.9629629627
p p -> t tb,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt0j.csv,process_file,32768,7902,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI100/00008,8,MI100,64.1390929222107,0,32768,63.67,63.52,2.51e-06,0.05056,0.09523,0.001263,0.0009878,5.5e-07,6.392,46.5,3.75,2.086,1.181,1.092,1.685,1.155,0.9152,0.5351,0.783,0.3608,0.141,3.107,0.6429,2.267,4.163,37.78,0.4946,0.5953,0.995,pepper_diagnostics/MI100/00008/tt0j/timers.csv,0.3749,16940912788,495.07034078812393,0.09744470617882371,258932736,256522166,23483212,pepper_diagnostics/MI100/00008/event_data.hdf5,2.453146750822577e-07,4076396.9773299745
p p -> t tb,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt0j.csv,process_file,65536,6322,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI100/00009,9,MI100,84.16049551963806,0,65536,83.65,83.46,2.22e-06,0.05654,0.131,0.001237,0.001278,8.1e-07,5.791,69.1,3.043,1.678,1.073,0.8601,1.744,1.033,0.8271,0.504,0.6117,0.3133,0.08335,2.491,0.5518,1.753,5.714,58.23,0.393,0.4741,0.8094,pepper_diagnostics/MI100/00009/tt0j/timers.csv,0.2867,27110503588,495.1349854828989,0.07703860624438043,414318592,410457861,37580223,pepper_diagnostics/MI100/00009/event_data.hdf5,2.0143918619997627e-07,4964277.402348431
p p -> t tb,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt0j.csv,process_file,131072,5057,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI100/00010,10,MI100,140.2185583114624,0,131072,139.8,139.7,2.18e-06,0.06996,0.07636,0.001417,0.0009527,8.8e-07,7.263,123.7,3.296,1.828,1.078,0.7204,2.721,1.285,0.998,0.6253,0.6453,0.3227,0.0835,2.697,0.5989,1.904,13.33,99.21,0.3878,0.4568,0.982,pepper_diagnostics/MI100/00010/tt0j/timers.csv,0.2703,43358126860,494.9855719540033,0.06090015813253828,662831104,656650697,60102561,pepper_diagnostics/MI100/00010/event_data.hdf5,2.1076258968076428e-07,4744675.046528275
p p -> t tb,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt0j.csv,process_file,262144,4046,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI100/00011,11,MI100,236.32297325134277,0,262144,235.5,235.2,2.2e-06,0.1411,0.1292,0.001248,0.001003,9.3e-07,9.036,216.6,3.858,1.939,1.17,0.7508,3.745,1.551,1.228,0.8241,0.7478,0.3681,0.07468,3.092,0.7658,2.007,31.93,162.6,0.3929,0.4751,1.07,pepper_diagnostics/MI100/00011/tt0j/timers.csv,0.2575,69433401700,495.3620416782833,0.04815964694496815,1060634624,1050753886,96247812,pepper_diagnostics/MI100/00011/event_data.hdf5,2.2175402789792386e-07,4509500.952380952
p p -> t tb,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt0j.csv,process_file,524288,3641,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI100/00012,12,MI100,376.67501759529114,0,524288,375.9,375.7,2.61e-06,0.1556,0.08271,0.001465,0.0009571,7.9e-07,13.47,351.5,4.409,2.329,1.527,0.8435,6.11,2.313,1.802,1.2,0.9738,0.4957,0.05829,3.382,1.027,2.971,55.2,256.9,0.4023,0.5794,1.346,pepper_diagnostics/MI100/00012/tt0j/timers.csv,0.2874,125028774028,495.6014854256561,0.03590525642329424,1908932608,1891182140,173313612,pepper_diagnostics/MI100/00012/event_data.hdf5,1.9681155763462131e-07,5081002.416821932
p p -> t tb,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt0j.csv,process_file,1048576,3277,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI100/00013,13,MI100,652.2132837772369,0,1048576,651.4,651.0,2.03e-06,0.2417,0.1186,0.001384,0.000939,7.3e-07,23.03,612.8,6.594,3.294,2.336,1.052,10.84,3.897,3.147,2.132,1.55,0.8219,0.05379,4.881,1.713,3.473,95.64,446.4,0.4772,0.7865,2.029,pepper_diagnostics/MI100/00013/tt0j/timers.csv,0.3733,225013854796,495.5064873966216,0.026759637140854883,3436183552,3404216351,311912096,pepper_diagnostics/MI100/00013/event_data.hdf5,1.8945437289608446e-07,5278315.748079876
p p -> t tb j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt1j.csv,process_file,128,30000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI100/00014,14,MI100,121.19945883750916,0,128,120.0,119.0,2.12e-06,0.1559,0.8411,0.001725,0.001211,8.7e-07,59.79,14.52,20.97,8.359,5.906,1.035,20.59,11.4,7.647,3.81,6.597,2.346,1.278,19.01,1.953,7.755,4.42,0.4341,1.724,2.208,4.423,pepper_diagnostics/MI100/00014/tt1j/timers.csv,1.55,162373164,548.1474473375958,1.2469427740273986,3840000,3762278,184133,pepper_diagnostics/MI100/00014/event_data.hdf5,3.0989583333333336e-05,32268.90756302521
p p -> t tb j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt1j.csv,process_file,256,30000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI100/00015,15,MI100,123.25461006164551,0,256,122.3,121.6,1.67e-06,0.04238,0.6551,0.001341,0.001001,7.4e-07,60.6,15.3,21.47,8.651,5.859,1.071,20.69,11.38,7.697,4.045,6.877,2.372,1.268,19.46,2.002,7.843,4.611,0.7972,1.741,2.224,4.682,pepper_diagnostics/MI100/00015/tt1j/timers.csv,1.631,324466764,547.9485874363195,0.8815467019996103,7680000,7524677,368078,pepper_diagnostics/MI100/00015/event_data.hdf5,1.5833333333333333e-05,63157.89473684211
p p -> t tb j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt1j.csv,process_file,512,30000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI100/00016,16,MI100,130.17932748794556,0,512,129.9,129.3,1.69e-06,0.04187,0.5189,0.00144,0.0009498,7.9e-07,64.45,17.69,22.44,9.024,5.674,1.084,23.01,11.88,8.22,4.452,7.035,2.164,1.278,20.42,2.017,7.98,4.826,2.745,1.794,2.425,4.8,pepper_diagnostics/MI100/00016/tt1j/timers.csv,1.719,651116828,549.7806683856685,0.6244740666296864,15360000,15048312,738654,pepper_diagnostics/MI100/00016/event_data.hdf5,8.417968750000001e-06,118793.5034802784
p p -> t tb j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt1j.csv,process_file,1024,27000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI100/00017,17,MI100,132.30931305885315,0,1024,131.8,131.2,1.9e-06,0.04199,0.5863,0.001349,0.001064,1.1e-06,66.91,18.66,22.43,8.746,4.931,1.018,25.59,11.68,8.607,5.027,6.791,2.0,1.231,20.55,1.888,7.408,4.753,4.309,1.739,2.462,4.54,pepper_diagnostics/MI100/00017/tt1j/timers.csv,1.777,1171847484,549.7060597928904,0.46533787580028196,27648000,27088572,1329429,pepper_diagnostics/MI100/00017/event_data.hdf5,4.74537037037037e-06,210731.70731707322
p p -> t tb j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt1j.csv,process_file,2048,21600,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI100/00018,18,MI100,110.21941924095154,0,2048,109.8,109.2,1.6e-06,0.04136,0.5017,0.001298,0.001047,8.3e-07,53.62,19.19,17.86,6.956,3.842,0.8915,20.47,9.472,6.859,4.053,5.418,1.548,0.9366,16.33,1.534,5.934,4.164,7.115,1.381,1.965,3.605,pepper_diagnostics/MI100/00018/tt1j/timers.csv,1.423,1872119284,548.9153872497258,0.36766293756209667,44236800,43339283,2123992,pepper_diagnostics/MI100/00018/event_data.hdf5,2.468532986111111e-06,405098.9010989011
p p -> t tb j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt1j.csv,process_file,4096,15119,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI100/00019,19,MI100,82.12243676185608,0,4096,81.47,81.04,2.4e-06,0.04372,0.3909,0.001369,0.001211,8.1e-07,37.31,18.72,12.27,4.821,2.698,0.5885,14.47,6.499,4.893,2.762,3.701,1.048,0.6216,11.23,1.042,4.063,3.375,9.616,0.9659,1.36,2.492,pepper_diagnostics/MI100/00019/tt1j/timers.csv,0.9732,2623074796,549.3948549563506,0.31085670568237134,61927424,60672063,2975925,pepper_diagnostics/MI100/00019/event_data.hdf5,1.3086286295389908e-06,764158.736426456
p p -> t tb j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt1j.csv,process_file,8192,10583,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI100/00020,20,MI100,66.14531016349792,0,8192,64.84,64.15,1.95e-06,0.04886,0.6441,0.001295,0.001063,8.7e-07,25.58,20.36,8.649,3.382,1.913,0.429,9.617,4.574,3.313,2.034,2.547,0.6876,0.4225,7.912,0.7377,2.843,2.949,12.98,0.6738,0.9537,1.753,pepper_diagnostics/MI100/00020/tt1j/timers.csv,0.678,3670794572,549.1943438637235,0.2627030873788997,86695936,84941100,4164646,pepper_diagnostics/MI100/00020/event_data.hdf5,7.399424120641596e-07,1351456.5237724083
p p -> t tb j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt1j.csv,process_file,16384,7408,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI100/00021,21,MI100,58.092231035232544,0,16384,57.3,56.65,2.03e-06,0.05003,0.5976,0.001433,0.001064,7.4e-07,18.32,25.8,6.006,2.434,1.385,0.4026,6.839,3.285,2.362,1.503,1.829,0.4976,0.3047,5.481,0.5242,2.065,3.025,19.0,0.49,0.6787,1.264,pepper_diagnostics/MI100/00021/tt1j/timers.csv,0.4804,5139293428,549.2147256099372,0.22200705482013228,121372672,118915680,5830724,pepper_diagnostics/MI100/00021/event_data.hdf5,4.66744276668804e-07,2142500.829655781
p p -> t tb j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt1j.csv,process_file,32768,5927,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI100/00022,22,MI100,68.12548661231995,0,32768,66.87,66.69,1.68e-06,0.05518,0.1303,0.001486,0.001147,8.9e-07,16.08,39.85,4.945,1.979,1.149,0.7698,6.191,2.837,2.027,1.423,1.519,0.4159,0.2423,4.498,0.4472,1.614,3.358,32.62,0.3986,0.5524,1.027,pepper_diagnostics/MI100/00022/tt1j/timers.csv,0.3827,8220235812,549.0016643322781,0.1755086247592891,194215936,190276319,9326255,pepper_diagnostics/MI100/00022/event_data.hdf5,3.433806791220263e-07,2912219.763082921
p p -> t tb j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt1j.csv,process_file,65536,4741,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI100/00023,23,MI100,80.1334900856018,0,65536,79.52,79.31,1.89e-06,0.06379,0.135,0.001269,0.0009494,7.1e-07,16.94,53.2,4.12,1.665,1.076,0.6387,7.529,2.858,1.93,1.584,1.287,0.3732,0.2019,3.659,0.4602,1.432,6.855,39.93,0.3699,0.4377,0.856,pepper_diagnostics/MI100/00023/tt1j/timers.csv,0.3252,13148857348,548.9202055535229,0.13872200433975476,310706176,304421494,14918019,pepper_diagnostics/MI100/00023/event_data.hdf5,2.552572369852088e-07,3917616.6435506246
p p -> t tb j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt1j.csv,process_file,131072,3793,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI100/00024,24,MI100,122.17680931091309,0,131072,121.0,120.8,2.11e-06,0.08175,0.1241,0.001352,0.001012,8.1e-07,24.96,86.51,4.41,1.839,1.048,0.5638,13.31,3.834,2.549,2.347,1.335,0.3519,0.165,3.953,0.4572,1.657,14.29,59.6,0.3398,0.4275,1.07,pepper_diagnostics/MI100/00024/tt1j/timers.csv,0.3881,21072397236,549.787220544876,0.10975355600317618,497156096,487073309,23907744,pepper_diagnostics/MI100/00024/event_data.hdf5,2.42982035163459e-07,4115530.5960264904
p p -> t tb j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt1j.csv,process_file,262144,3034,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI100/00025,25,MI100,177.25619268417358,0,262144,176.3,176.1,2.73e-06,0.1238,0.1317,0.001242,0.0009332,7.4e-07,34.07,132.0,4.934,1.962,1.121,0.5867,19.45,4.946,3.21,3.542,1.465,0.3478,0.1392,4.381,0.553,1.554,28.98,80.7,0.329,0.4418,1.19,pepper_diagnostics/MI100/00025/tt1j/timers.csv,0.427,33685600876,549.3637309785305,0.08673947753233203,795344896,779173154,38218152,pepper_diagnostics/MI100/00025/event_data.hdf5,2.2141337787625658e-07,4516438.932424759
p p -> t tb j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt1j.csv,process_file,524288,2731,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI100/00026,26,MI100,280.3595452308655,0,524288,279.2,278.9,2.27e-06,0.1951,0.08165,0.001414,0.001259,9.3e-07,54.14,212.8,5.948,2.576,1.51,0.6626,32.44,7.655,4.859,5.519,2.016,0.4327,0.1149,5.169,0.7798,2.216,51.4,118.6,0.3713,0.5563,1.648,pepper_diagnostics/MI100/00026/tt1j/timers.csv,0.6008,60713333908,550.0006212977468,0.06468282505101308,1431830528,1402795010,68882696,pepper_diagnostics/MI100/00026/event_data.hdf5,1.9478562200344423e-07,5133849.150233059
p p -> t tb j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt1j.csv,process_file,1048576,2458,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI100/00027,27,MI100,464.5978252887726,0,1048576,463.4,462.8,2.58e-06,0.368,0.1348,0.001344,0.001042,8.8e-07,96.45,348.9,8.933,3.791,2.342,0.937,58.76,13.73,8.556,9.934,3.255,0.6435,0.118,7.57,1.363,2.698,92.54,177.6,0.5011,0.7775,2.511,pepper_diagnostics/MI100/00027/tt1j/timers.csv,0.9688,109147756948,549.2960405659632,0.048183301156046014,2577399808,2525088476,123834223,pepper_diagnostics/MI100/00027/event_data.hdf5,1.795608110792565e-07,5569143.923941228
p p -> t tb j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt2j.csv,process_file,128,20000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI100/00028,28,MI100,224.2769045829773,0,128,223.1,222.7,2.38e-06,0.2208,0.195,0.001153,0.0009789,8.2e-07,177.4,9.603,17.69,6.428,5.008,0.6997,76.14,32.5,19.54,9.62,16.72,3.887,3.221,16.35,1.335,5.317,2.693,0.124,1.218,1.685,3.522,pepper_diagnostics/MI100/00028/tt2j/timers.csv,3.517,55523428,399.45787853223965,1.7145437258456524,2560000,2446975,53234,pepper_diagnostics/MI100/00028/event_data.hdf5,8.699218749999999e-05,11495.285136955546
p p -> t tb j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt2j.csv,process_file,256,20000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI100/00029,29,MI100,228.2814588546753,0,256,227.9,227.4,1.82e-06,0.04471,0.4588,0.0009884,0.001049,8.3e-07,180.9,10.32,18.02,6.457,5.01,0.7168,79.06,32.54,19.87,10.22,16.51,3.78,3.148,16.71,1.312,5.426,2.989,0.2382,1.232,1.713,3.51,pepper_diagnostics/MI100/00029/tt2j/timers.csv,3.654,110924676,399.43555121182163,1.2124556130759918,5120000,4895040,106469,pepper_diagnostics/MI100/00029/event_data.hdf5,4.44140625e-05,22515.39138082674
p p -> t tb j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt2j.csv,process_file,512,20000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI100/00030,30,MI100,258.3467252254486,0,512,257.6,257.2,2.15e-06,0.04715,0.3446,0.001128,0.0009846,1.02e-06,207.3,11.67,19.09,6.842,4.905,0.7347,95.08,35.04,22.3,12.57,17.98,4.161,3.582,17.68,1.41,5.96,3.355,0.4965,1.341,1.899,3.599,pepper_diagnostics/MI100/00030/tt2j/timers.csv,4.303,221732404,399.1706735888594,0.8567777265194635,10240000,9788713,212814,pepper_diagnostics/MI100/00030/event_data.hdf5,2.51171875e-05,39813.37480559875
p p -> t tb j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt2j.csv,process_file,1024,18000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI100/00031,31,MI100,264.3751437664032,0,1024,263.1,262.6,1.67e-06,0.04693,0.4233,0.00124,0.00116,7.3e-07,216.0,10.81,18.51,6.898,4.016,0.6516,107.6,33.39,21.76,13.86,16.26,3.291,2.828,17.24,1.275,5.123,3.035,0.8567,1.204,1.906,3.786,pepper_diagnostics/MI100/00031/tt2j/timers.csv,6.012,400439692,400.5741970322014,0.6396290516535698,18432000,17619858,384449,pepper_diagnostics/MI100/00031/event_data.hdf5,1.4246961805555557e-05,70190.40365575018
p p -> t tb j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt2j.csv,process_file,2048,14400,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI100/00032,32,MI100,215.28170084953308,0,2048,214.8,214.4,1.98e-06,0.04805,0.3929,0.001397,0.001298,9.3e-07,175.6,9.937,14.83,5.51,3.308,0.5291,87.45,27.16,17.94,11.22,13.14,2.711,2.315,13.84,0.9897,4.101,2.667,1.537,0.9833,1.53,2.994,pepper_diagnostics/MI100/00032/tt2j/timers.csv,4.841,640062844,400.24045888797735,0.5055230657760093,29491200,28190258,614556,pepper_diagnostics/MI100/00032/event_data.hdf5,7.269965277777778e-06,137552.23880597015
p p -> t tb j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt2j.csv,process_file,4096,10080,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI100/00033,33,MI100,153.30294466018677,0,4096,152.7,152.6,2.14e-06,0.04958,0.002057,0.001065,0.000981,8e-07,123.8,8.514,10.38,3.898,2.366,0.4036,61.0,19.37,12.81,8.33,9.218,1.878,1.591,9.675,0.7023,2.878,2.279,1.957,0.7001,1.08,2.116,pepper_diagnostics/MI100/00033/tt2j/timers.csv,3.384,896356252,400.3736649053784,0.42729524839136984,41287680,39466142,860654,pepper_diagnostics/MI100/00033/event_data.hdf5,3.6960177951388885e-06,270561.4678899083
p p -> t tb j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt2j.csv,process_file,8192,7056,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI100/00034,34,MI100,112.21661448478699,0,8192,111.0,110.9,1.95e-06,0.05106,0.002585,0.0009498,0.0008688,7.1e-07,88.58,7.937,7.213,2.782,1.654,0.3,42.44,14.07,9.267,6.285,6.702,1.483,1.328,6.694,0.5188,2.19,2.155,2.232,0.516,0.773,1.492,pepper_diagnostics/MI100/00034/tt2j/timers.csv,2.403,1248456364,398.30871616179195,0.36021251082774874,57802752,55250379,1198760,pepper_diagnostics/MI100/00034/event_data.hdf5,1.9185937721442743e-06,521215.07664562674
p p -> t tb j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt2j.csv,process_file,16384,4939,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI100/00035,35,MI100,80.11685276031494,0,16384,79.35,79.29,2.02e-06,0.05602,0.001245,0.001119,0.0009029,8e-07,62.05,7.336,5.034,1.93,1.128,0.2281,30.19,9.728,6.408,4.673,4.539,0.86,0.7535,4.685,0.3489,1.391,2.029,2.512,0.3518,0.5295,1.048,pepper_diagnostics/MI100/00035/tt2j/timers.csv,1.633,1757597756,400.5695506813658,0.30534496399346756,80920576,77349627,1687660,pepper_diagnostics/MI100/00035/event_data.hdf5,9.79849673833266e-07,1020564.7118173791
p p -> t tb j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt2j.csv,process_file,32768,3951,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI100/00036,36,MI100,77.11449885368347,0,32768,75.98,75.91,1.8e-06,0.06509,0.002315,0.0009881,0.0009469,7.2e-07,57.92,9.699,4.169,1.555,0.9366,0.332,29.25,8.663,5.689,4.912,3.756,0.7347,0.6461,3.869,0.3004,1.152,2.638,3.82,0.287,0.4251,0.8421,pepper_diagnostics/MI100/00036/tt2j/timers.csv,1.276,2830031172,403.1259750207579,0.24213942362372243,129466368,123762145,2717404,pepper_diagnostics/MI100/00036/event_data.hdf5,5.863298798959124e-07,1705524.5422210512
p p -> t tb j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt2j.csv,process_file,65536,3161,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI100/00037,37,MI100,99.17172479629517,0,65536,97.89,97.81,2.29e-06,0.07762,0.002576,0.001107,0.001192,7.1e-07,71.51,19.11,3.387,1.31,0.8874,0.4534,40.83,10.08,5.778,6.775,3.301,0.6028,0.507,3.085,0.3028,1.102,6.61,6.05,0.2679,0.3403,0.7001,pepper_diagnostics/MI100/00037/tt2j/timers.csv,1.165,4516683244,402.10134145748117,0.19117803089992938,207159296,198021639,4337018,pepper_diagnostics/MI100/00037/event_data.hdf5,4.721487371727697e-07,2117976.6486044372
p p -> t tb j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt2j.csv,process_file,131072,2528,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI100/00038,38,MI100,158.23744583129883,0,131072,157.5,157.1,1.86e-06,0.1037,0.2673,0.001026,0.001134,7.5e-07,116.0,33.64,3.668,1.528,0.8583,0.4222,74.12,14.85,7.802,10.8,3.352,0.5038,0.3854,3.352,0.3154,1.139,11.99,10.01,0.2554,0.3437,0.9281,pepper_diagnostics/MI100/00038/tt2j/timers.csv,2.2,7227137948,402.262761837283,0.15120093816948602,331350016,316758676,6939761,pepper_diagnostics/MI100/00038/event_data.hdf5,4.7412099717538567e-07,2109166.238064927
p p -> t tb j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt2j.csv,process_file,262144,2023,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI100/00039,39,MI100,228.31415128707886,0,262144,227.8,227.4,2.15e-06,0.1562,0.2799,0.000979,0.0008963,7.3e-07,159.6,59.92,3.888,1.667,0.9192,0.4135,105.2,19.91,10.17,15.22,3.715,0.441,0.3224,3.522,0.3657,1.001,21.97,17.73,0.2483,0.3685,1.049,pepper_diagnostics/MI100/00039/tt2j/timers.csv,2.967,11564478092,402.1795258326374,0.11951149326896544,530317312,506957157,11104607,pepper_diagnostics/MI100/00039/event_data.hdf5,4.287998804760875e-07,2332090.2022867193
p p -> t tb j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt2j.csv,process_file,524288,1820,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI100/00040,40,MI100,397.4984784126282,0,524288,397.1,396.7,2.47e-06,0.276,0.1204,0.001195,0.001087,9e-07,274.5,112.2,5.015,2.313,1.29,0.5224,183.6,34.0,16.88,27.37,5.297,0.5156,0.3298,4.492,0.5232,1.275,42.02,32.45,0.3175,0.4788,1.516,pepper_diagnostics/MI100/00040/tt2j/timers.csv,4.991,20676632668,399.63814285231837,0.08881631323844912,954204160,912049120,19854590,pepper_diagnostics/MI100/00040/event_data.hdf5,4.1573912232786743e-07,2405354.5752457776
p p -> t tb j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt2j.csv,process_file,1048576,1638,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI100/00041,41,MI100,692.8638560771942,0,1048576,691.8,691.2,2.81e-06,0.5075,0.06263,0.001265,0.00109,8.99e-07,475.8,200.5,7.712,3.499,1.974,0.7429,320.3,60.23,29.08,47.38,8.116,0.6071,0.2839,6.814,0.8985,1.791,76.47,54.22,0.431,0.7036,2.364,pepper_diagnostics/MI100/00041/tt2j/timers.csv,8.416,37592010484,403.6624127111091,0.06652904548283432,1717567488,1641790208,36097423,pepper_diagnostics/MI100/00041/event_data.hdf5,4.024296016483517e-07,2484906.6666666665
p p -> t tb j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt3j.csv,process_file,128,10000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI100/00042,42,MI100,534.6422333717346,0,128,533.8,533.5,2.02e-06,0.3433,0.0003555,0.001002,0.001415,7e-07,508.0,4.211,11.52,3.489,2.995,0.357,260.9,80.31,43.46,20.47,35.82,6.029,5.649,10.88,0.6328,2.537,0.8834,0.03167,0.6302,0.9541,1.903,pepper_diagnostics/MI100/00042/tt3j/timers.csv,26.26,9268644,239.8700348043747,2.733469280662967,1280000,1182897,7667,pepper_diagnostics/MI100/00042/event_data.hdf5,0.000416796875,2399.2502343017804
p p -> t tb j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt3j.csv,process_file,256,10000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI100/00043,43,MI100,582.7228679656982,0,256,582.0,581.9,1.75e-06,0.04949,0.03477,0.0008806,0.001054,7.4e-07,553.4,5.309,12.46,3.669,3.222,0.373,280.7,86.17,48.26,25.78,39.04,8.459,8.087,11.76,0.7004,2.925,1.224,0.05422,0.6928,1.021,1.953,pepper_diagnostics/MI100/00043/tt3j/timers.csv,27.49,18519108,239.47297681524608,1.9324650986886371,2560000,2364823,15308,pepper_diagnostics/MI100/00043/event_data.hdf5,0.0002273046875,4399.381336999484
p p -> t tb j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt3j.csv,process_file,512,10000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI100/00044,44,MI100,641.7882883548737,0,512,640.5,640.5,1.81e-06,0.04953,0.0004905,0.000989,0.0009617,8.5e-07,611.5,5.799,12.76,3.742,2.937,0.3669,329.7,85.89,49.21,29.92,38.62,7.408,7.17,12.08,0.6788,2.869,1.43,0.09691,0.6842,1.068,1.988,pepper_diagnostics/MI100/00044/tt3j/timers.csv,34.29,36780036,238.96843624297375,1.363687159676957,5120000,4730076,30569,pepper_diagnostics/MI100/00044/event_data.hdf5,0.00012509765625,7993.754879000781
p p -> t tb j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt3j.csv,process_file,1024,9000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI100/00045,45,MI100,745.9533441066742,0,1024,744.8,744.8,1.46e-06,0.0531,0.0005838,0.001223,0.001015,8.9e-07,716.1,6.128,12.42,4.054,2.524,0.3253,404.5,88.49,53.13,37.25,37.19,7.285,7.07,11.77,0.6452,2.822,1.615,0.1466,0.6647,1.114,2.274,pepper_diagnostics/MI100/00045/tt3j/timers.csv,55.1,65491428,236.48759826980842,1.0115581593893421,9216000,8513074,54440,pepper_diagnostics/MI100/00045/event_data.hdf5,8.081597222222222e-05,12373.791621911923
p p -> t tb j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt3j.csv,process_file,2048,7200,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI100/00046,46,MI100,599.7476537227631,0,2048,599.4,599.4,1.72e-06,0.05356,0.0007386,0.001119,0.000914,8e-07,576.5,5.067,9.771,3.253,2.023,0.271,325.8,71.8,43.59,30.35,29.57,5.136,4.979,9.27,0.5013,2.115,1.375,0.1939,0.5336,0.893,1.825,pepper_diagnostics/MI100/00046/tt3j/timers.csv,43.91,105738516,238.81298048489992,0.8032906040791393,14745600,13620526,87975,pepper_diagnostics/MI100/00046/event_data.hdf5,4.0649414062499995e-05,24600.600600600603
p p -> t tb j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt3j.csv,process_file,4096,5040,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI100/00047,47,MI100,441.5077085494995,0,4096,440.9,440.8,2.09e-06,0.05484,0.001011,0.0009604,0.001233,7e-07,424.0,4.179,6.931,2.318,1.459,0.2004,237.9,52.71,33.28,23.07,21.61,4.035,3.917,6.561,0.3706,1.564,1.19,0.266,0.3885,0.6404,1.288,pepper_diagnostics/MI100/00047/tt3j/timers.csv,31.73,146225604,235.88124942591193,0.6750426998646861,20643840,19070562,121623,pepper_diagnostics/MI100/00047/event_data.hdf5,2.1352616567460317e-05,46832.66787658802
p p -> t tb j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt3j.csv,process_file,8192,3528,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI100/00048,48,MI100,296.3466124534607,0,8192,295.3,295.2,2.05e-06,0.06586,0.001163,0.001168,0.00102,8.4e-07,282.6,3.564,5.03,1.614,0.9876,0.1524,156.8,36.16,21.53,16.32,14.57,2.547,2.482,4.779,0.2517,1.074,1.061,0.3808,0.2733,0.4441,0.8964,pepper_diagnostics/MI100/00048/tt3j/timers.csv,20.73,204491004,235.60687652526263,0.5702363582832378,28901376,26697722,170115,pepper_diagnostics/MI100/00048/event_data.hdf5,1.0214046556122448e-05,97904.39024390245
p p -> t tb j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt3j.csv,process_file,16384,2469,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI100/00049,49,MI100,216.3065116405487,0,16384,215.4,215.3,2.04e-06,0.0658,0.001608,0.001073,0.001041,8.7e-07,205.3,3.589,3.488,1.171,0.7141,0.1233,112.9,26.11,15.92,12.9,10.52,2.17,2.114,3.296,0.1922,0.8163,1.141,0.5572,0.2044,0.3177,0.6486,pepper_diagnostics/MI100/00049/tt3j/timers.csv,14.46,289795644,238.63538915470724,0.48486891019337,40452096,37367063,241172,pepper_diagnostics/MI100/00049/event_data.hdf5,5.322344730913325e-06,187887.1156525778
p p -> t tb j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt3j.csv,process_file,32768,1975,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI100/00050,50,MI100,212.30261373519897,0,32768,211.3,211.2,2.08e-06,0.0799,0.002358,0.001175,0.0009947,8.5e-07,201.3,4.817,2.744,0.928,0.5973,0.1336,115.3,25.25,14.02,15.87,8.271,1.447,1.389,2.584,0.1597,0.6147,1.738,0.8296,0.1639,0.2492,0.5141,pepper_diagnostics/MI100/00050/tt3j/timers.csv,11.77,468687540,241.29535255317688,0.3858961550424433,64716800,59783894,390069,pepper_diagnostics/MI100/00050/event_data.hdf5,3.2634493670886073e-06,306424.24242424243
p p -> t tb j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt3j.csv,process_file,65536,1580,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI100/00051,51,MI100,276.37457633018494,0,65536,275.1,275.0,2.49e-06,0.1074,0.002862,0.001158,0.0008363,7.9e-07,260.3,10.2,2.358,0.7647,0.5256,0.2404,164.7,30.8,14.97,22.47,7.236,1.172,1.136,2.201,0.1573,0.6454,4.301,1.134,0.1446,0.1964,0.4231,pepper_diagnostics/MI100/00051/tt3j/timers.csv,11.23,726745764,233.8218456831333,0.30004231396727166,103546880,95638818,604898,pepper_diagnostics/MI100/00051/event_data.hdf5,2.655801893789557e-06,376534.10909090907
p p -> t tb j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt3j.csv,process_file,131072,1264,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI100/00052,52,MI100,493.6218783855438,0,131072,492.9,492.8,1.99e-06,0.164,0.002614,0.001014,0.001225,5.6e-07,470.2,17.9,2.53,0.9316,0.5142,0.2218,319.9,47.73,22.05,39.46,7.579,0.9037,0.8168,2.366,0.1641,0.5818,8.086,1.624,0.1403,0.2076,0.5834,pepper_diagnostics/MI100/00052/tt3j/timers.csv,26.44,1180398292,237.40472821323124,0.2390864682150158,165675008,153042671,982475,pepper_diagnostics/MI100/00052/event_data.hdf5,2.974498121044304e-06,336191.1688311688
p p -> t tb j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt3j.csv,process_file,262144,1011,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI100/00053,53,MI100,679.8401849269867,0,262144,679.3,679.0,1.87e-06,0.2659,0.002606,0.001024,0.0008066,6.9e-07,644.1,29.84,2.815,1.029,0.5499,0.2221,445.1,64.37,28.91,52.94,8.231,0.7245,0.6506,2.626,0.1891,0.5338,13.87,2.36,0.143,0.2239,0.6613,pepper_diagnostics/MI100/00053/tt3j/timers.csv,38.94,1884302332,236.8843877125231,0.1887751377161189,265027584,244847030,1568341,pepper_diagnostics/MI100/00053/event_data.hdf5,2.561997471176434e-06,390320.44771723123
p p -> t tb j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt3j.csv,process_file,524288,910,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI100/00054,54,MI100,1234.5013859272003,0,524288,1234.0,1233.0,2.28e-06,0.4892,0.02953,0.001176,0.001173,7.9e-07,1171.0,55.67,3.35,1.469,0.7704,0.3052,811.9,118.3,51.24,106.0,12.16,0.8446,0.6495,3.075,0.275,0.6046,26.43,3.861,0.191,0.2989,0.9784,pepper_diagnostics/MI100/00054/tt3j/timers.csv,66.1,3376319356,235.79038025116296,0.14037863878588105,477102080,440730535,2810269,pepper_diagnostics/MI100/00054/event_data.hdf5,2.5843525980855084e-06,386944.103811841
p p -> t tb j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt3j.csv,process_file,1048576,819,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI100/00055,55,MI100,2101.51496052742,0,1048576,2100.0,2100.0,1.78e-06,0.9235,0.001695,0.0013,0.0009693,1.33e-06,1990.0,100.2,5.331,2.264,1.162,0.45,1385.0,204.9,87.48,179.0,18.68,0.7908,0.6102,4.883,0.4483,0.8133,47.6,6.99,0.2744,0.4494,1.54,pepper_diagnostics/MI100/00055/tt3j/timers.csv,109.8,6288397540,243.99963834643037,0.10642870627392222,858783744,793362113,5234199,pepper_diagnostics/MI100/00055/event_data.hdf5,2.445318760016026e-06,408944.63999999996
p p -> t tb j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt4j.csv,process_file,128,5000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI100/00056,56,MI100,2879.458788871765,0,128,2878.0,2877.0,1.46e-06,0.841,0.002051,0.0009346,0.0009486,8.8e-07,2866.0,1.678,4.179,1.911,1.915,0.1804,1479.0,316.0,155.9,76.41,124.0,22.76,22.55,3.845,0.3341,1.217,0.2116,0.003235,0.3535,0.5134,1.043,pepper_diagnostics/MI100/00056/tt4j/timers.csv,563.8,559564,128.46264038799782,7.341976722777715,640000,564060,306,pepper_diagnostics/MI100/00056/event_data.hdf5,0.0044953125,222.4539450816823
p p -> t tb j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt4j.csv,process_file,256,5000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI100/00057,57,MI100,3035.6390721797943,0,256,3035.0,3035.0,1.89e-06,0.1293,0.001709,0.001701,0.0007748,7.1e-07,3022.0,1.949,4.497,1.985,1.977,0.1854,1566.0,331.9,168.2,90.93,129.1,24.68,24.67,4.15,0.3468,1.307,0.2586,0.005362,0.3754,0.5528,1.055,pepper_diagnostics/MI100/00057/tt4j/timers.csv,579.7,967564,136.63861748309768,5.370361208727496,1280000,1128009,655,pepper_diagnostics/MI100/00057/event_data.hdf5,0.00237109375,421.74629324546953
p p -> t tb j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt4j.csv,process_file,512,5000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI100/00058,58,MI100,3611.2484397888184,0,512,3611.0,3611.0,1.66e-06,0.1286,0.001468,0.001088,0.001362,8.6e-07,3598.0,2.356,4.601,2.139,1.834,0.1915,1916.0,342.0,175.7,115.5,130.1,24.59,24.55,4.253,0.3481,1.368,0.3524,0.01028,0.3955,0.6137,1.129,pepper_diagnostics/MI100/00058/tt4j/timers.csv,761.7,1783564,130.59366721331253,3.70486820871465,2560000,2256316,1246,pepper_diagnostics/MI100/00058/event_data.hdf5,0.001410546875,708.9448906120189
p p -> t tb j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt4j.csv,process_file,1024,4500,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI100/00059,59,MI100,4671.391665697098,0,1024,4670.0,4670.0,2.43e-06,0.1306,0.001438,0.001148,0.001324,9.9e-07,4657.0,2.562,4.485,2.42,1.58,0.17,2399.0,358.9,193.4,148.9,123.9,22.07,21.4,4.165,0.32,1.257,0.4259,0.01507,0.4057,0.6819,1.331,pepper_diagnostics/MI100/00059/tt4j/timers.csv,1292.0,3007564,122.55435443968817,2.67552835156025,4608000,4060541,2102,pepper_diagnostics/MI100/00059/event_data.hdf5,0.001013454861111111,986.7237687366168
p p -> t tb j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt4j.csv,process_file,2048,3600,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI100/00060,60,MI100,3683.2162318229675,0,2048,3682.0,3682.0,2.38e-06,0.1383,0.0002661,0.0009995,0.0008033,8.6e-07,3671.0,2.901,3.538,1.944,1.279,0.1394,1912.0,289.8,158.3,125.6,100.2,18.39,18.37,3.276,0.262,1.077,0.5238,0.02151,0.3283,0.5458,1.07,pepper_diagnostics/MI100/00060/tt4j/timers.csv,968.9,4916796,129.25900749338558,2.175466344287529,7372800,6498324,3541,pepper_diagnostics/MI100/00060/event_data.hdf5,0.0004994032118055556,2002.3900054318306
p p -> t tb j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt4j.csv,process_file,4096,2520,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI100/00061,61,MI100,2674.953308582306,0,4096,2674.0,2674.0,2.41e-06,0.1428,0.001686,0.001823,0.001174,7e-07,2666.0,2.767,2.531,1.382,0.8726,0.1043,1424.0,210.7,120.1,91.9,72.54,11.92,12.1,2.346,0.1853,0.7725,0.549,0.02702,0.2368,0.3856,0.7595,pepper_diagnostics/MI100/00061/tt4j/timers.csv,663.4,6820796,130.02528886662716,1.8464733514071394,10321920,9098264,4984,pepper_diagnostics/MI100/00061/event_data.hdf5,0.0002590603298611111,3860.104712041885
p p -> t tb j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt4j.csv,process_file,8192,1764,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI100/00062,62,MI100,1817.0178096294403,0,8192,1816.0,1816.0,2.06e-06,0.1527,0.001942,0.001197,0.0009531,8.5e-07,1809.0,2.632,1.705,0.9617,0.6044,0.07841,952.7,142.6,77.62,66.11,49.81,9.112,9.103,1.576,0.1288,0.5688,0.5836,0.03333,0.168,0.2692,0.5241,pepper_diagnostics/MI100/00062/tt4j/timers.csv,458.8,9684644,131.52290738289622,1.5641241518050903,14450688,12736386,7076,pepper_diagnostics/MI100/00062/event_data.hdf5,0.0001256687570861678,7957.42731277533
p p -> t tb j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt4j.csv,process_file,16384,1234,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI100/00063,63,MI100,1398.6687698364258,0,16384,1398.0,1398.0,2.77e-06,0.1752,0.0003395,0.001341,0.001285,5.5e-07,1393.0,2.585,1.24,0.6908,0.4206,0.06472,690.5,105.7,58.62,57.01,36.06,6.478,6.507,1.143,0.09733,0.4223,0.6666,0.04176,0.1251,0.1923,0.3731,pepper_diagnostics/MI100/00063/tt4j/timers.csv,399.9,13087260,126.97910617315317,1.3021453393596312,20217856,17822144,9546,pepper_diagnostics/MI100/00063/event_data.hdf5,6.914679776134522e-05,14461.985693848355
p p -> t tb j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt4j.csv,process_file,32768,987,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI100/00064,64,MI100,1572.8408298492432,0,32768,1572.0,1571.0,2.38e-06,0.2217,0.0003672,0.00107,0.001021,7.3e-07,1565.0,3.988,0.958,0.5587,0.3711,0.07475,771.0,108.7,55.81,79.71,29.73,4.999,5.1,0.8738,0.08414,0.3582,1.466,0.06692,0.1009,0.1532,0.3043,pepper_diagnostics/MI100/00064/tt4j/timers.csv,478.3,20847108,126.93321315663356,1.0285611150888643,32342016,28498161,15270,pepper_diagnostics/MI100/00064/event_data.hdf5,4.857458483725937e-05,20586.897517504774
p p -> t tb j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt4j.csv,process_file,65536,790,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI100/00065,65,MI100,1943.2493844032288,0,65536,1943.0,1943.0,2.25e-06,0.3101,0.0004288,0.00111,0.0009884,8.2e-07,1933.0,7.156,0.8646,0.4629,0.3273,0.1265,1128.0,135.1,60.41,114.4,26.42,4.185,4.058,0.7799,0.08471,0.3594,3.033,0.09557,0.09038,0.1216,0.2505,pepper_diagnostics/MI100/00065/tt4j/timers.csv,434.9,34868188,132.73949313496124,0.831517517331583,51773440,45634300,25572,pepper_diagnostics/MI100/00065/event_data.hdf5,3.752889512460443e-05,26646.13484302625
p p -> t tb j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt4j.csv,process_file,131072,632,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI100/00066,66,MI100,3644.1417729854584,0,131072,3643.0,3642.0,2.16e-06,0.4881,0.0004545,0.001062,0.000848,9e-07,3629.0,11.39,0.9624,0.6004,0.3139,0.1201,2278.0,222.7,92.51,204.5,26.27,3.306,3.108,0.8636,0.09881,0.2954,5.32,0.1208,0.09639,0.1516,0.3521,pepper_diagnostics/MI100/00066/tt4j/timers.csv,778.6,47667884,113.71351723029775,0.6147273904843583,82837504,73020678,34998,pepper_diagnostics/MI100/00066/event_data.hdf5,4.396559316900712e-05,22745.058758923667
p p -> t tb j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt4j.csv,process_file,262144,505,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI100/00067,67,MI100,4914.490507602692,0,262144,4913.0,4913.0,2.33e-06,0.8384,0.0006031,0.001625,0.0008585,9.5e-07,4892.0,18.52,1.011,0.6782,0.3367,0.1227,3070.0,302.1,121.7,289.7,28.85,2.497,2.415,0.9099,0.1014,0.2573,9.022,0.1875,0.09998,0.1733,0.4047,pepper_diagnostics/MI100/00067/tt4j/timers.csv,1058.0,90277740,134.43017372145272,0.5231129537191809,132382720,116706702,66204,pepper_diagnostics/MI100/00067/event_data.hdf5,3.7112094388149755e-05,26945.393853042944
p p -> t tb j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt4j.csv,process_file,524288,455,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI100/00068,68,MI100,8569.577562093735,0,524288,8569.0,8567.0,2.37e-06,1.562,0.00228,0.001861,0.001139,5.8e-07,8531.0,33.51,1.262,0.9785,0.4639,0.166,5430.0,558.6,214.9,541.7,41.22,2.284,2.169,1.113,0.1492,0.2795,16.67,0.2776,0.1346,0.2425,0.6011,pepper_diagnostics/MI100/00068/tt4j/timers.csv,1725.0,149497908,123.70544232137061,0.37404460737034767,238551040,210250216,109770,pepper_diagnostics/MI100/00068/event_data.hdf5,3.5912649972098215e-05,27845.34142640364


==> JLSE_Plots/pepper_ttjets_2023-11-03/plots_2023-11-03/pepper_runs_mi250.csv <==
process_string,process,process_input_type,batch_size,n_batches,seed,verbosity,collision_energy,mu2,use_cached_results,cache_path,integrator,diagnostic_output_enabled,diagnostic_path,proc_id,label,run_time,return_code,thread_count,Total Runtime,Event Generation Runtime,Optimisation Runtime,Initialisation Runtime,HDF5 Close Runtime,HDF5 Open Runtime,HDF5 Init Runtime,Unweighting Setup Runtime,EG Recursion,EG Output,EG PDF and AlphaS evaluation,EG Phase space,EG External State,EG RNG,EG-R Calculate currents,EG-R Momenta preparation,EG-R Currents preparation,EG-R IP reset,EG-R ME update,EG-R ME reset,EG-R IC reset,EG-PDF PDF,EG-PDF AlphaS,EG-O Filter non-zero,EG-O Pull non-zero,EG-O HDF5 write,EG-PS Fill Mom Weights,EG-PS Update weights,EG-PS Cuts,CSV Timer Filename,EG-R ME2 update,event_data_size,xs_mean,xs_sigma,n_trials,n_nonzero_after_cuts,n_nonzero,HDF5 Filename,event_period,event_rate
p p -> t tb,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt0j.csv,process_file,128,40000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI250/00000,0,MI250,87.70545101165771,0,128,83.44,82.53,1.443e-06,0.3486,0.5612,0.001025,0.003215,6.11e-07,21.27,19.49,14.29,8.621,6.16,1.038,5.063,3.984,2.674,1.961,2.409,1.988,0.7623,12.65,1.647,10.76,5.384,1.278,1.766,2.085,4.763,pepper_diagnostics/MI250/00000/tt0j/timers.csv,1.263,334677564,494.53187117113833,0.6926143444313115,5120000.0,5072353.0,463838.0,pepper_diagnostics/MI250/00000/event_data.hdf5,1.6119140625e-05,62038.0467708712
p p -> t tb,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt0j.csv,process_file,256,40000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI250/00001,1,MI250,88.71961832046509,0,256,85.07,84.34,2.574e-06,0.3486,0.3809,0.001511,0.003202,1.252e-06,20.88,22.03,14.32,8.483,6.031,1.012,4.708,3.971,2.658,1.97,2.435,1.926,0.7736,12.66,1.659,10.99,5.617,3.375,1.849,2.132,4.495,pepper_diagnostics/MI250/00001/tt0j/timers.csv,1.282,670418428,495.34783476460905,0.4901377757435283,10240000.0,10144581.0,929204.0,pepper_diagnostics/MI250/00001/event_data.hdf5,8.236328125e-06,121413.32700972255
p p -> t tb,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt0j.csv,process_file,512,40000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI250/00002,2,MI250,91.74325394630432,0,512,87.63,86.66,1.263e-06,0.3487,0.6149,0.001191,0.003114,4.51e-07,21.13,24.14,14.6,8.347,5.698,1.078,4.951,3.976,2.751,2.02,2.445,1.815,0.7123,12.94,1.665,10.87,5.645,5.441,1.818,2.221,4.301,pepper_diagnostics/MI250/00002/tt0j/timers.csv,1.299,1338873196,494.6644267788885,0.34635597419482833,20480000.0,20289475.0,1855803.0,pepper_diagnostics/MI250/00002/event_data.hdf5,4.2314453125e-06,236325.87122086313
p p -> t tb,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt0j.csv,process_file,1024,36000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI250/00003,3,MI250,91.77707386016846,0,1024,88.0,86.92,2.384e-06,0.3482,0.7288,0.001244,0.003675,1.062e-06,20.81,27.04,14.2,7.664,5.092,1.014,5.101,3.919,2.783,2.062,2.41,1.606,0.6624,12.65,1.55,10.17,5.591,9.104,1.765,2.172,3.721,pepper_diagnostics/MI250/00003/tt0j/timers.csv,1.206,2412894148,495.2829913882317,0.2583039180324843,36864000.0,36520297.0,3344654.0,pepper_diagnostics/MI250/00003/event_data.hdf5,2.3578559027777777e-06,424114.1279337322
p p -> t tb,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt0j.csv,process_file,2048,28800,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI250/00004,4,MI250,75.63039517402649,0,2048,71.37,70.94,1.493e-06,0.371,0.06112,0.0019,0.001236,5.71e-07,16.47,24.0,11.12,5.894,3.935,0.809,4.096,3.097,2.169,1.613,1.916,1.288,0.5296,9.903,1.213,7.917,4.688,9.349,1.375,1.675,2.838,pepper_diagnostics/MI250/00004/tt0j/timers.csv,0.9509,3856919884,494.80140461944967,0.2041175880902846,58982400.0,58431843.0,5346305.0,pepper_diagnostics/MI250/00004/event_data.hdf5,1.202731662326389e-06,831440.6540738653
p p -> t tb,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt0j.csv,process_file,4096,20160,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI250/00005,5,MI250,60.578025341033936,0,4096,56.64,56.15,3.066e-06,0.371,0.1194,0.001302,0.001067,1.493e-06,11.69,22.52,7.87,4.329,2.839,0.6014,2.834,2.189,1.54,1.183,1.34,0.9262,0.3911,6.982,0.8881,5.828,4.188,10.73,1.003,1.221,2.102,pepper_diagnostics/MI250/00005/tt0j/timers.csv,0.6904,5407498900,495.52529180238406,0.17262408833889362,82575360.0,81806316.0,7495752.0,pepper_diagnostics/MI250/00005/event_data.hdf5,6.799849252852182e-07,1470620.8370436332
p p -> t tb,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt0j.csv,process_file,8192,14112,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI250/00006,6,MI250,51.5150191783905,0,8192,47.52,47.09,1.263e-06,0.3504,0.06889,0.0008664,0.001551,4.71e-07,8.054,23.93,5.51,2.861,1.984,0.4345,1.963,1.54,1.058,0.8406,0.8929,0.6097,0.2657,4.892,0.6178,3.98,3.927,14.33,0.7117,0.8413,1.305,pepper_diagnostics/MI250/00006/tt0j/timers.csv,0.4726,7567670812,495.3396442573068,0.14586953048130355,115605504.0,114528905.0,10490171.0,pepper_diagnostics/MI250/00006/event_data.hdf5,4.073335470255811e-07,2454990.5287746866
p p -> t tb,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt0j.csv,process_file,16384,9878,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI250/00007,7,MI250,49.059282302856445,0,16384,45.09,44.64,1.593e-06,0.3583,0.09218,0.001162,0.001537,7.71e-07,5.682,28.14,3.924,2.09,1.334,0.4314,1.445,1.08,0.757,0.5848,0.605,0.418,0.1721,3.483,0.4408,2.694,3.336,20.3,0.4891,0.5885,1.011,pepper_diagnostics/MI250/00007/tt0j/timers.csv,0.3258,10604767276,495.82572514741463,0.12333976103636161,161841152.0,160335027.0,14700190.0,pepper_diagnostics/MI250/00007/event_data.hdf5,2.75826014881555e-07,3625473.8351254477
p p -> t tb,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt0j.csv,process_file,32768,7902,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI250/00008,8,MI250,63.3080837726593,0,32768,62.52,62.3,3.055e-06,0.05435,0.1634,0.001127,0.0009321,1.001e-06,5.028,48.17,3.173,1.772,1.176,0.435,1.306,0.9101,0.6863,0.5262,0.5201,0.3651,0.1601,2.752,0.4207,2.299,4.237,39.24,0.4384,0.4864,0.8459,pepper_diagnostics/MI250/00008/tt0j/timers.csv,0.271,16943872636,495.15943620850624,0.0974520948423057,258932736.0,256521587.0,23487386.0,pepper_diagnostics/MI250/00008/event_data.hdf5,2.406030267258289e-07,4156223.6918138047
p p -> t tb,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt0j.csv,process_file,65536,6322,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI250/00009,9,MI250,90.31951403617859,0,65536,89.65,89.46,2.134e-06,0.06399,0.1201,0.001583,0.001433,7.61e-07,4.713,76.82,2.752,1.543,1.089,0.4418,1.385,0.846,0.6318,0.4874,0.4522,0.3415,0.1184,2.303,0.4485,1.926,8.468,61.9,0.3707,0.394,0.7769,pepper_diagnostics/MI250/00009/tt0j/timers.csv,0.2249,27115916668,495.24028314216616,0.07704707991056671,414318592.0,410452467.0,37587751.0,pepper_diagnostics/MI250/00009/event_data.hdf5,2.1592079556014709e-07,4631327.8783814
p p -> t tb,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt0j.csv,process_file,131072,5057,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI250/00010,10,MI250,145.53405833244324,0,131072,144.3,144.1,2.244e-06,0.07926,0.1423,0.00137,0.001049,8.12e-07,5.786,130.3,2.866,1.743,1.021,0.4689,2.066,1.055,0.7917,0.5765,0.4673,0.3336,0.09964,2.316,0.5507,1.917,16.67,101.8,0.3668,0.3884,0.9864,pepper_diagnostics/MI250/00010/tt0j/timers.csv,0.2096,43377531484,495.2067371739186,0.060912167393984244,662831104.0,656657717.0,60129450.0,pepper_diagnostics/MI250/00010/event_data.hdf5,2.1740078148173324e-07,4599799.47258848
p p -> t tb,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt0j.csv,process_file,262144,4046,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI250/00011,11,MI250,235.99739861488342,0,262144,234.7,234.5,3.356e-06,0.09348,0.1268,0.001214,0.001159,8.32e-07,7.317,218.7,3.203,1.863,1.021,0.6942,2.946,1.361,0.9895,0.7403,0.5339,0.3298,0.07649,2.361,0.8421,1.733,23.09,177.1,0.3434,0.4213,1.097,pepper_diagnostics/MI250/00011/tt0j/timers.csv,0.1886,69372942748,494.93928412421155,0.048141690853470684,1060634624.0,1050739649.0,96164034.0,pepper_diagnostics/MI250/00011/event_data.hdf5,2.210940456720372e-07,4522962.149253732
p p -> t tb,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt0j.csv,process_file,524288,3641,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI250/00012,12,MI250,425.289208650589,0,524288,424.5,424.3,2.574e-06,0.1456,0.1084,0.001321,0.001157,7.61e-07,12.2,401.0,3.984,2.561,1.389,1.195,5.293,2.226,1.64,1.243,0.881,0.4521,0.07007,3.004,0.9804,2.911,44.13,321.2,0.3702,0.5681,1.62,pepper_diagnostics/MI250/00012/tt0j/timers.csv,0.2289,124917820900,495.1743626760645,0.03589210305884631,1908932608.0,1891143032.0,173159876.0,pepper_diagnostics/MI250/00012/event_data.hdf5,2.222708115634012e-07,4499016.280933302
p p -> t tb,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt0j.csv,process_file,1048576,3277,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI250/00013,13,MI250,744.9786372184753,0,1048576,744.5,744.1,3.166e-06,0.2318,0.1674,0.001641,0.001372,9.82e-07,21.22,706.5,6.839,3.963,2.016,1.562,9.426,4.065,2.923,2.08,1.465,0.6784,0.06999,4.604,2.235,3.832,93.61,549.5,0.447,0.755,2.76,pepper_diagnostics/MI250/00013/tt0j/timers.csv,0.3218,225011905564,495.5045580679368,0.026759662813494803,3436183552.0,3404195538.0,311909337.0,pepper_diagnostics/MI250/00013/event_data.hdf5,2.1654838536401911e-07,4617905.593334229
p p -> t tb j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt1j.csv,process_file,128,30000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI250/00014,14,MI250,105.22967338562012,0,128,104.1,103.3,3.116e-06,0.1054,0.7401,0.001682,0.001443,1.052e-06,46.54,14.78,18.52,7.753,5.818,0.7606,14.95,9.537,5.563,3.972,4.794,2.567,1.446,17.31,1.209,8.39,3.916,0.8205,1.403,1.833,4.512,pepper_diagnostics/MI250/00014/tt1j/timers.csv,1.157,162373164,548.1474473375958,1.2469427740273986,3840000.0,3762278.0,184133.0,pepper_diagnostics/MI250/00014/event_data.hdf5,2.6901041666666667e-05,37173.281703775414
p p -> t tb j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt1j.csv,process_file,256,30000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI250/00015,15,MI250,106.309157371521,0,256,105.6,104.6,3.156e-06,0.07937,0.9238,0.001599,0.001158,2.144e-06,46.74,15.52,18.81,7.724,5.929,0.7475,14.83,9.468,5.669,4.141,5.014,2.495,1.459,17.6,1.208,8.34,4.091,1.408,1.412,1.806,4.501,pepper_diagnostics/MI250/00015/tt1j/timers.csv,1.145,324466764,547.9485874363195,0.8815467019996103,7680000.0,7524677.0,368078.0,pepper_diagnostics/MI250/00015/event_data.hdf5,1.3619791666666666e-05,73422.56214149139
p p -> t tb j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt1j.csv,process_file,512,30000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI250/00016,16,MI250,112.34398436546326,0,512,111.2,109.9,2.094e-06,0.08009,1.244,0.001128,0.001433,1.032e-06,48.6,18.52,19.05,7.658,5.656,0.7485,15.96,9.398,6.015,4.518,5.054,2.425,1.569,17.79,1.26,8.618,4.529,3.479,1.475,1.924,4.254,pepper_diagnostics/MI250/00016/tt1j/timers.csv,1.178,651116828,549.7806683856685,0.6244740666296864,15360000.0,15048312.0,738654.0,pepper_diagnostics/MI250/00016/event_data.hdf5,7.154947916666667e-06,139763.42129208372
p p -> t tb j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt1j.csv,process_file,1024,27000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI250/00017,17,MI250,113.33791899681091,0,1024,112.1,110.6,1.804e-06,0.04621,1.42,0.001592,0.001538,9.01e-07,49.65,21.06,18.94,6.925,4.635,0.7164,17.71,9.093,6.19,4.773,4.841,2.111,1.385,17.78,1.162,7.766,4.286,7.12,1.361,1.912,3.647,pepper_diagnostics/MI250/00017/tt1j/timers.csv,1.295,1171847484,549.7060597928904,0.46533787580028196,27648000.0,27088572.0,1329429.0,pepper_diagnostics/MI250/00017/event_data.hdf5,4.000289351851851e-06,249981.9168173599
p p -> t tb j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt1j.csv,process_file,2048,21600,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI250/00018,18,MI250,98.5114164352417,0,2048,97.14,95.47,1.694e-06,0.04792,1.615,0.001118,0.001003,1.102e-06,39.87,23.44,15.22,5.544,3.844,0.5969,14.4,7.32,4.876,3.891,3.883,1.622,1.012,14.29,0.9289,6.094,3.749,11.89,1.107,1.545,2.888,pepper_diagnostics/MI250/00018/tt1j/timers.csv,1.034,1872119284,548.9153872497258,0.36766293756209667,44236800.0,43339283.0,2123992.0,pepper_diagnostics/MI250/00018/event_data.hdf5,2.158157913773148e-06,463358.1229705667
p p -> t tb j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt1j.csv,process_file,4096,15119,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI250/00019,19,MI250,80.3883843421936,0,4096,79.16,78.11,2.224e-06,0.04601,1.006,0.00131,0.001043,7.11e-07,28.24,27.04,10.62,4.094,2.716,0.4475,10.07,5.237,3.513,2.781,2.695,1.139,0.7298,9.963,0.6605,4.358,3.146,17.89,0.8213,1.116,2.153,pepper_diagnostics/MI250/00019/tt1j/timers.csv,0.7477,2623074796,549.3948549563506,0.31085670568237134,61927424.0,60672063.0,2975925.0,pepper_diagnostics/MI250/00019/event_data.hdf5,1.2613151808155302e-06,792823.2492638587
p p -> t tb j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt1j.csv,process_file,8192,10583,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI250/00020,20,MI250,71.14663457870483,0,8192,69.76,68.67,3.758e-06,0.04779,1.042,0.001486,0.001193,3.096e-06,20.13,31.09,7.552,2.833,1.95,0.3755,7.147,3.725,2.478,2.058,1.907,0.8151,0.5594,7.08,0.4724,3.229,3.138,23.07,0.588,0.7724,1.47,pepper_diagnostics/MI250/00020/tt1j/timers.csv,0.5313,3670794572,549.1943438637235,0.2627030873788997,86695936.0,84941100.0,4164646.0,pepper_diagnostics/MI250/00020/event_data.hdf5,7.920786506071057e-07,1262500.8883063928
p p -> t tb j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt1j.csv,process_file,16384,7408,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI250/00021,21,MI250,62.342793703079224,0,16384,61.23,59.95,3.256e-06,0.05218,1.219,0.001282,0.0009936,1.262e-06,14.35,34.7,5.076,1.895,1.32,0.2599,5.377,2.61,1.783,1.439,1.248,0.5055,0.3343,4.749,0.3261,2.075,2.726,28.13,0.3945,0.5464,0.9528,pepper_diagnostics/MI250/00021/tt1j/timers.csv,0.353,5139293428,549.2147256099372,0.22200705482013228,121372672.0,118915680.0,5830724.0,pepper_diagnostics/MI250/00021/event_data.hdf5,4.939332636592198e-07,2024565.0041701416
p p -> t tb j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt1j.csv,process_file,32768,5927,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI250/00022,22,MI250,81.43611407279968,0,32768,80.96,80.75,2.976e-06,0.05546,0.1524,0.001214,0.001417,8.01e-07,13.2,58.25,4.242,1.63,1.165,0.2755,5.201,2.416,1.593,1.361,1.079,0.4172,0.2615,3.949,0.2923,1.781,3.474,50.52,0.3329,0.4329,0.8632,pepper_diagnostics/MI250/00022/tt1j/timers.csv,0.2866,8221555812,549.0841174479008,0.17548595469188732,194215936.0,190276027.0,9327722.0,pepper_diagnostics/MI250/00022/event_data.hdf5,4.157743265722541e-07,2405150.9102167184
p p -> t tb j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt1j.csv,process_file,65536,4741,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI250/00023,23,MI250,114.29829597473145,0,65536,113.1,112.5,2.164e-06,0.07111,0.5337,0.001432,0.001043,9.32e-07,14.89,89.23,3.624,1.501,1.057,0.3715,6.554,2.693,1.58,1.636,0.9487,0.4265,0.2483,3.255,0.3686,1.567,8.695,73.16,0.3252,0.3576,0.8165,pepper_diagnostics/MI250/00023/tt1j/timers.csv,0.2644,13138721652,548.4850451587448,0.13866921350929076,310706176.0,304416727.0,14906527.0,pepper_diagnostics/MI250/00023/event_data.hdf5,3.620784158471314e-07,2761832.6755555556
p p -> t tb j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt1j.csv,process_file,131072,3793,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI250/00024,24,MI250,170.35303902626038,0,131072,169.1,168.6,2.144e-06,0.08491,0.471,0.001811,0.001132,6.31e-07,21.18,138.9,3.841,1.669,0.9858,0.3891,10.59,3.803,2.225,2.266,1.003,0.3443,0.1822,3.428,0.4126,1.454,13.88,112.2,0.2993,0.3619,1.006,pepper_diagnostics/MI250/00024/tt1j/timers.csv,0.3021,21051595228,549.2481878962303,0.10969904652971703,497156096.0,487046449.0,23884183.0,pepper_diagnostics/MI250/00024/event_data.hdf5,3.391289000708542e-07,2948731.2930011866
p p -> t tb j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt1j.csv,process_file,262144,3034,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI250/00025,25,MI250,231.45722818374634,0,262144,230.5,230.1,1.984e-06,0.1288,0.2145,0.001303,0.001027,7.82e-07,31.42,190.3,3.884,1.821,1.054,0.3344,16.59,5.411,3.289,3.703,1.186,0.3511,0.1693,3.393,0.4911,1.426,25.91,143.4,0.2837,0.3871,1.148,pepper_diagnostics/MI250/00025/tt1j/timers.csv,0.3753,33644436860,548.6898091251936,0.08669040500320074,795344896.0,779250697.0,38171408.0,pepper_diagnostics/MI250/00025/event_data.hdf5,2.8930845116028757e-07,3456518.4528465886
p p -> t tb j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt1j.csv,process_file,524288,2731,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI250/00026,26,MI250,371.7235734462738,0,524288,371.1,370.7,3.056e-06,0.1808,0.149,0.001274,0.0009637,1.222e-06,55.05,302.3,6.121,2.621,1.353,1.879,29.73,10.88,5.337,5.922,1.766,0.4264,0.1455,5.041,1.08,2.601,48.61,214.3,0.3326,0.4985,1.788,pepper_diagnostics/MI250/00026/tt1j/timers.csv,0.486,60556181388,548.579233452287,0.064606289234408,1431830528.0,1402858743.0,68704388.0,pepper_diagnostics/MI250/00026/event_data.hdf5,2.588993548823119e-07,3862504.796331265
p p -> t tb j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt1j.csv,process_file,1048576,2458,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI250/00027,27,MI250,578.1451082229614,0,1048576,577.5,577.0,3.096e-06,0.3185,0.1569,0.001229,0.001182,1.292e-06,94.68,463.7,8.523,4.292,2.013,2.116,51.74,17.53,9.626,10.65,2.819,0.5961,0.161,7.066,1.457,3.039,84.66,310.9,0.4733,0.7996,3.017,pepper_diagnostics/MI250/00027/tt1j/timers.csv,1.163,109195966196,549.5403617554603,0.0481925684564002,2577399808.0,2524929105.0,123888914.0,pepper_diagnostics/MI250/00027/event_data.hdf5,2.2386903196355015e-07,4466897.414211438
p p -> t tb j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt2j.csv,process_file,128,20000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI250/00028,28,MI250,176.2868630886078,0,128,175.3,174.6,2.495e-06,0.3815,0.3782,0.001963,0.001048,1.854e-06,133.3,9.079,15.08,5.607,4.986,0.5002,55.3,26.94,13.82,9.514,11.73,3.854,3.291,14.32,0.7671,5.442,2.293,0.1623,0.9395,1.324,3.34,pepper_diagnostics/MI250/00028/tt2j/timers.csv,2.359,55523428,399.45787853223965,1.7145437258456524,2560000.0,2446975.0,53234.0,pepper_diagnostics/MI250/00028/event_data.hdf5,6.8203125e-05,14662.08476517755
p p -> t tb j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt2j.csv,process_file,256,20000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI250/00029,29,MI250,179.31484055519104,0,256,178.8,178.4,2.916e-06,0.04944,0.3461,0.001439,0.001078,1.563e-06,135.2,9.951,15.62,5.835,5.016,0.4945,55.94,25.72,14.23,10.55,12.09,4.211,3.574,14.81,0.8135,5.631,2.626,0.2972,1.003,1.405,3.423,pepper_diagnostics/MI250/00029/tt2j/timers.csv,2.35,110924676,399.43555121182163,1.2124556130759918,5120000.0,4895040.0,106469.0,pepper_diagnostics/MI250/00029/event_data.hdf5,3.484375e-05,28699.551569506722
p p -> t tb j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt2j.csv,process_file,512,20000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI250/00030,30,MI250,197.36480164527893,0,512,196.6,196.1,2.405e-06,0.05822,0.4035,0.002169,0.001471,9.42e-07,150.7,11.03,16.4,5.871,4.846,0.5312,64.54,27.88,15.67,12.2,12.84,4.234,3.635,15.54,0.8658,5.905,2.831,0.7209,1.053,1.529,3.285,pepper_diagnostics/MI250/00030/tt2j/timers.csv,2.759,221732404,399.1706735888594,0.8567777265194635,10240000.0,9788713.0,212814.0,pepper_diagnostics/MI250/00030/event_data.hdf5,1.9150390625e-05,52218.2559918409
p p -> t tb j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt2j.csv,process_file,1024,18000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI250/00031,31,MI250,212.5247459411621,0,1024,211.5,210.8,2.975e-06,0.05569,0.5696,0.001408,0.001176,2.304e-06,167.2,10.93,16.39,5.43,4.23,0.4751,77.96,27.82,16.82,13.97,12.09,4.069,3.442,15.59,0.8044,5.448,2.832,1.065,0.981,1.547,2.899,pepper_diagnostics/MI250/00031/tt2j/timers.csv,4.548,400439692,400.5741970322014,0.6396290516535698,18432000.0,17619858.0,384449.0,pepper_diagnostics/MI250/00031/event_data.hdf5,1.1436631944444445e-05,87438.33017077799
p p -> t tb j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt2j.csv,process_file,2048,14400,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI250/00032,32,MI250,171.36366868019104,0,2048,170.6,170.0,1.974e-06,0.0566,0.4912,0.001654,0.00104,1.222e-06,133.7,10.51,12.97,4.278,3.293,0.4011,62.55,21.85,13.32,11.36,9.481,3.448,2.891,12.34,0.6328,4.366,2.647,1.913,0.814,1.234,2.228,pepper_diagnostics/MI250/00032/tt2j/timers.csv,3.663,640062844,400.24045888797735,0.5055230657760093,29491200.0,28190258.0,614556.0,pepper_diagnostics/MI250/00032/event_data.hdf5,5.764431423611111e-06,173477.64705882352
p p -> t tb j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt2j.csv,process_file,4096,10080,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI250/00033,33,MI250,124.17246794700623,0,4096,123.1,122.5,2.745e-06,0.05354,0.5983,0.001554,0.001113,1.293e-06,94.87,9.498,8.988,3.09,2.341,0.2975,44.55,15.5,9.3,8.255,6.674,2.274,1.974,8.526,0.4612,3.046,2.296,2.772,0.5886,0.869,1.631,pepper_diagnostics/MI250/00033/tt2j/timers.csv,2.549,896356252,400.3736649053784,0.42729524839136984,41287680.0,39466142.0,860654.0,pepper_diagnostics/MI250/00033/event_data.hdf5,2.966986762152778e-06,337042.2857142857
p p -> t tb j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt2j.csv,process_file,8192,7056,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI250/00034,34,MI250,92.17187857627869,0,8192,90.77,90.02,2.956e-06,0.0553,0.6912,0.001279,0.001171,1.443e-06,68.12,9.483,6.106,2.137,1.581,0.2262,32.65,10.92,6.614,6.03,4.525,1.48,1.208,5.794,0.3121,2.05,1.984,4.089,0.4016,0.6059,1.128,pepper_diagnostics/MI250/00034/tt2j/timers.csv,1.807,1248456364,398.30871616179195,0.36021251082774874,57802752.0,55250379.0,1198760.0,pepper_diagnostics/MI250/00034/event_data.hdf5,1.5573652963789683e-06,642110.1088646967
p p -> t tb j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt2j.csv,process_file,16384,4939,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI250/00035,35,MI250,72.20281910896301,0,16384,71.13,70.55,3.727e-06,0.05733,0.5137,0.001452,0.002921,1.854e-06,50.4,11.48,4.237,1.461,1.137,0.1739,24.5,8.11,4.961,4.53,3.144,0.9629,0.845,4.015,0.222,1.422,2.057,6.474,0.2863,0.4266,0.7469,pepper_diagnostics/MI250/00035/tt2j/timers.csv,1.272,1751557908,399.1933223200427,0.30480925259449626,80920576.0,77349242.0,1681885.0,pepper_diagnostics/MI250/00035/event_data.hdf5,8.718425335973881e-07,1146996.1162296245
p p -> t tb j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt2j.csv,process_file,32768,3951,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI250/00036,36,MI250,76.20663404464722,0,32768,75.65,75.1,2.895e-06,0.0685,0.4715,0.001693,0.001179,9.41e-07,50.54,17.14,3.607,1.267,0.9241,0.1692,25.51,7.792,4.663,5.174,2.688,0.8421,0.7211,3.375,0.2314,1.266,3.197,10.08,0.2564,0.3533,0.6562,pepper_diagnostics/MI250/00036/tt2j/timers.csv,1.058,2813575628,400.7913628494117,0.24146119596347504,129466368.0,123753539.0,2701618.0,pepper_diagnostics/MI250/00036/event_data.hdf5,5.800734287996709e-07,1723919.6804260986
p p -> t tb j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt2j.csv,process_file,65536,3161,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI250/00037,37,MI250,106.27155685424805,0,65536,104.9,103.7,2.826e-06,0.07816,1.094,0.001619,0.00102,1.232e-06,66.16,30.9,3.157,1.163,0.8203,0.2716,37.41,9.631,5.477,7.266,2.475,0.6691,0.5504,2.885,0.2712,1.149,6.969,16.82,0.25,0.2843,0.6272,pepper_diagnostics/MI250/00037/tt2j/timers.csv,0.9472,4520432476,402.44972615210725,0.19127442878592127,207159296.0,198015232.0,4340657.0,pepper_diagnostics/MI250/00037/event_data.hdf5,5.005809635499051e-07,1997678.8428158148
p p -> t tb j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt2j.csv,process_file,131072,2528,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI250/00038,38,MI250,167.3651602268219,0,131072,166.6,166.0,3.056e-06,0.1055,0.4808,0.002042,0.00122,8.72e-07,105.3,54.05,3.167,1.327,0.7836,0.2494,63.89,14.87,8.034,11.85,2.479,0.5596,0.49,2.893,0.2745,1.055,12.13,30.06,0.226,0.2903,0.8094,pepper_diagnostics/MI250/00038/tt2j/timers.csv,1.741,7184235012,399.8850357009885,0.15076212909738504,331350016.0,316718476.0,6898568.0,pepper_diagnostics/MI250/00038/event_data.hdf5,5.009808117830301e-07,1996084.4337349397
p p -> t tb j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt2j.csv,process_file,262144,2023,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI250/00039,39,MI250,251.48395657539368,0,262144,251.0,250.7,3.086e-06,0.1679,0.1408,0.001706,0.001086,2.264e-06,160.1,83.37,3.478,1.545,0.8523,0.2699,98.1,23.73,11.98,18.3,2.93,0.5371,0.3963,2.953,0.5246,1.031,22.48,39.31,0.2318,0.3283,0.9835,pepper_diagnostics/MI250/00039/tt2j/timers.csv,2.994,11475016524,399.0642662557084,0.11905127086229492,530317312.0,506915226.0,11018742.0,pepper_diagnostics/MI250/00039/event_data.hdf5,4.727358400851149e-07,2115346.278420423
p p -> t tb j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt2j.csv,process_file,524288,1820,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI250/00040,40,MI250,426.6854338645935,0,524288,425.8,425.1,3.336e-06,0.2701,0.3407,0.001381,0.001352,1.012e-06,284.5,130.5,4.802,2.217,1.104,1.115,178.5,43.36,20.49,30.78,4.442,0.5016,0.3183,3.761,1.042,1.451,36.16,60.31,0.2708,0.4254,1.52,pepper_diagnostics/MI250/00040/tt2j/timers.csv,5.184,20744636228,400.95574434870423,0.08895837245829903,954204160.0,912066122.0,19919853.0,pepper_diagnostics/MI250/00040/event_data.hdf5,4.4550214494977683e-07,2244658.103975535
p p -> t tb j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt2j.csv,process_file,1048576,1638,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI250/00041,41,MI250,746.3265998363495,0,1048576,745.4,744.8,3.416e-06,0.4891,0.08369,0.002122,0.001286,1.022e-06,507.2,223.4,6.938,3.621,1.687,0.82,319.2,77.45,37.57,54.15,7.601,0.6193,0.3283,5.676,1.262,2.003,70.09,94.11,0.3899,0.6781,2.552,pepper_diagnostics/MI250/00041/tt2j/timers.csv,9.033,37588575868,403.62262310383693,0.06651925816404793,1717567488.0,1641838426.0,36094168.0,pepper_diagnostics/MI250/00041/event_data.hdf5,4.336365267761752e-07,2306078.796992481
p p -> t tb j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt3j.csv,process_file,128,10000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI250/00042,42,MI250,428.6584780216217,0,128,428.0,427.7,2.645e-06,0.3446,0.0004866,0.00124,0.001138,1.032e-06,402.4,4.406,10.65,3.252,3.243,0.2631,192.5,71.72,34.5,24.06,27.42,9.331,8.304,10.23,0.4175,2.858,0.8064,0.04376,0.552,0.842,1.857,pepper_diagnostics/MI250/00042/tt3j/timers.csv,17.21,9268644,239.8700348043747,2.733469280662967,1280000.0,1182897.0,7667.0,pepper_diagnostics/MI250/00042/event_data.hdf5,0.00033414062499999997,2992.751928922142
p p -> t tb j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt3j.csv,process_file,256,10000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI250/00043,43,MI250,421.65594244003296,0,256,420.8,420.7,2.695e-06,0.05063,0.06078,0.001084,0.001045,1.303e-06,395.2,4.835,10.69,3.235,3.13,0.2601,193.9,66.41,33.15,24.92,26.54,8.638,8.07,10.28,0.4027,2.82,1.022,0.05646,0.5433,0.8374,1.853,pepper_diagnostics/MI250/00043/tt3j/timers.csv,17.12,18519108,239.47297681524608,1.9324650986886371,2560000.0,2364823.0,15308.0,pepper_diagnostics/MI250/00043/event_data.hdf5,0.00016433593749999999,6085.096268124555
p p -> t tb j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt3j.csv,process_file,512,10000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI250/00044,44,MI250,485.76538705825806,0,512,484.8,484.7,2.215e-06,0.05747,0.05516,0.001122,0.001121,1.112e-06,457.5,5.704,11.29,3.306,3.052,0.2601,233.7,69.41,37.7,30.62,28.42,9.913,9.284,10.86,0.4285,3.041,1.337,0.1022,0.58,0.9007,1.823,pepper_diagnostics/MI250/00044/tt3j/timers.csv,21.75,36780036,238.96843624297375,1.363687159676957,5120000.0,4730076.0,30569.0,pepper_diagnostics/MI250/00044/event_data.hdf5,9.466796875e-05,10563.234990715908
p p -> t tb j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt3j.csv,process_file,1024,9000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI250/00045,45,MI250,568.9785480499268,0,1024,568.5,568.2,6.021e-06,0.06014,0.2373,0.001404,0.001108,1.103e-06,542.4,5.689,10.98,3.128,2.579,0.2471,287.3,76.43,40.23,36.85,28.18,8.172,7.716,10.57,0.4098,2.813,1.35,0.1837,0.5523,0.9276,1.646,pepper_diagnostics/MI250/00045/tt3j/timers.csv,41.28,65491428,236.48759826980842,1.0115581593893421,9216000.0,8513074.0,54440.0,pepper_diagnostics/MI250/00045/event_data.hdf5,6.165364583333333e-05,16219.640971488912
p p -> t tb j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt3j.csv,process_file,2048,7200,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI250/00046,46,MI250,458.74550318717957,0,2048,458.0,457.7,1.463e-06,0.06139,0.2388,0.001602,0.001301,6.32e-07,436.5,5.144,8.658,2.447,2.057,0.199,233.1,59.92,31.59,30.42,21.75,7.245,6.727,8.328,0.3296,2.281,1.353,0.2373,0.4461,0.7304,1.269,pepper_diagnostics/MI250/00046/tt3j/timers.csv,32.87,105738516,238.81298048489992,0.8032906040791393,14745600.0,13620526.0,87975.0,pepper_diagnostics/MI250/00046/event_data.hdf5,3.103976779513889e-05,32216.73585317894
p p -> t tb j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt3j.csv,process_file,4096,5040,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI250/00047,47,MI250,336.48273754119873,0,4096,335.8,335.4,1.883e-06,0.06696,0.3031,0.002038,0.001128,1.493e-06,319.8,4.274,6.032,1.769,1.468,0.1488,173.0,42.45,23.11,22.78,15.38,5.16,4.805,5.799,0.2332,1.628,1.221,0.3087,0.321,0.5188,0.9285,pepper_diagnostics/MI250/00047/tt3j/timers.csv,23.69,146225604,235.88124942591193,0.6750426998646861,20643840.0,19070562.0,121623.0,pepper_diagnostics/MI250/00047/event_data.hdf5,1.624697730654762e-05,61549.91055456171
p p -> t tb j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt3j.csv,process_file,8192,3528,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI250/00048,48,MI250,239.46368408203125,0,8192,238.4,238.0,3.566e-06,0.06568,0.3474,0.001543,0.001354,1.192e-06,226.5,3.714,4.301,1.204,0.9719,0.1107,126.0,29.03,15.95,15.62,10.0,3.186,2.854,4.144,0.1572,1.087,1.071,0.5242,0.2199,0.357,0.6267,pepper_diagnostics/MI250/00048/tt3j/timers.csv,16.96,204491004,235.60687652526263,0.5702363582832378,28901376.0,26697722.0,170115.0,pepper_diagnostics/MI250/00048/event_data.hdf5,8.234902033730158e-06,121434.35294117648
p p -> t tb j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt3j.csv,process_file,16384,2469,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI250/00049,49,MI250,185.30928921699524,0,16384,184.0,183.9,1.804e-06,0.0726,0.001846,0.001929,0.001142,6.41e-07,174.6,3.83,2.909,0.8628,0.6849,0.1088,95.54,22.57,12.91,14.18,7.464,2.314,2.141,2.784,0.1248,0.7875,1.178,0.7254,0.1644,0.2615,0.4363,pepper_diagnostics/MI250/00049/tt3j/timers.csv,12.16,290875644,239.56773853644742,0.4860013186117788,40452096.0,37364684.0,242093.0,pepper_diagnostics/MI250/00049/event_data.hdf5,4.546117956409478e-06,219967.8955954323
p p -> t tb j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt3j.csv,process_file,32768,1975,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI250/00050,50,MI250,194.37945675849915,0,32768,193.4,192.0,2.906e-06,0.08154,1.306,0.001486,0.001022,1.002e-06,181.9,5.595,2.361,0.7144,0.5479,0.09253,106.1,22.31,12.12,16.9,5.626,1.76,1.575,2.221,0.1399,0.6499,1.978,1.104,0.1428,0.2001,0.3709,pepper_diagnostics/MI250/00050/tt3j/timers.csv,10.26,450546612,231.8917820535218,0.3779438654198149,64716800.0,59780390.0,374949.0,pepper_diagnostics/MI250/00050/event_data.hdf5,2.966772151898734e-06,337066.6666666667
p p -> t tb j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt3j.csv,process_file,65536,1580,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI250/00051,51,MI250,277.5475811958313,0,65536,277.0,276.9,1.903e-06,0.1183,0.00382,0.001338,0.001063,9.21e-07,261.9,10.95,2.044,0.6754,0.5502,0.1075,169.7,28.89,14.03,25.76,5.36,1.593,1.447,1.912,0.1323,0.5957,4.368,1.97,0.1342,0.171,0.3694,pepper_diagnostics/MI250/00051/tt3j/timers.csv,10.45,735156228,236.5174485666463,0.3017995111913855,103546880.0,95640177.0,611805.0,pepper_diagnostics/MI250/00051/event_data.hdf5,2.6741510705102847e-06,373950.4514265078
p p -> t tb j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt3j.csv,process_file,131072,1264,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI250/00052,52,MI250,465.75647020339966,0,131072,464.6,464.4,3.958e-06,0.1747,0.002929,0.003591,0.001108,1.102e-06,438.8,21.24,2.262,0.8012,0.5251,0.1296,293.0,47.49,21.04,40.88,5.86,1.859,1.836,2.102,0.1603,0.6186,8.528,2.488,0.1439,0.1876,0.4692,pepper_diagnostics/MI250/00052/tt3j/timers.csv,23.19,1150361668,231.34639157610448,0.23597952823365054,165675008.0,153044266.0,957477.0,pepper_diagnostics/MI250/00052/event_data.hdf5,2.8030781806269775e-06,356750.66322136094
p p -> t tb j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt3j.csv,process_file,262144,1011,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI250/00053,53,MI250,715.0535657405853,0,262144,714.1,713.8,2.755e-06,0.2686,0.002259,0.001418,0.001014,1.182e-06,681.9,27.65,2.243,0.9228,0.498,0.1529,457.2,77.8,31.73,66.47,6.971,1.128,0.8655,2.071,0.1718,0.51,12.1,3.189,0.1315,0.2062,0.5846,pepper_diagnostics/MI250/00053/tt3j/timers.csv,36.54,1902320644,239.17430150263297,0.1896933672971962,265027584.0,244833061.0,1583386.0,pepper_diagnostics/MI250/00053/event_data.hdf5,2.6933045580644164e-06,371291.0955449706
p p -> t tb j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt3j.csv,process_file,524288,910,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI250/00054,54,MI250,1263.6407642364502,0,524288,1262.0,1261.0,4.418e-06,0.4627,0.002927,0.001788,0.001125,1.423e-06,1206.0,49.04,2.951,1.375,0.7171,0.258,824.5,131.7,56.07,118.4,10.39,1.19,1.042,2.699,0.2526,0.6857,22.34,5.066,0.17,0.2795,0.9252,pepper_diagnostics/MI250/00054/tt3j/timers.csv,60.43,3513276316,245.35817771297138,0.143185757183077,477102080.0,440754146.0,2924290.0,pepper_diagnostics/MI250/00054/event_data.hdf5,2.6430402483258928e-06,378352.1649484536
p p -> t tb j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt3j.csv,process_file,1048576,819,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI250/00055,55,MI250,2348.9228467941284,0,1048576,2348.0,2347.0,2.595e-06,0.87,0.002463,0.001746,0.001146,7.92e-07,2253.0,84.99,4.413,2.281,0.9871,0.3862,1571.0,241.2,101.0,210.1,17.01,0.8762,0.7586,3.896,0.517,0.934,38.53,8.71,0.2499,0.4441,1.587,pepper_diagnostics/MI250/00055/tt3j/timers.csv,108.4,5971106068,231.65950741778076,0.10372392078163355,858783744.0,793298734.0,4970056.0,pepper_diagnostics/MI250/00055/event_data.hdf5,2.732934823694101e-06,365907.0063911376
p p -> t tb j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt4j.csv,process_file,128,5000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI250/00056,56,MI250,2134.5893421173096,0,128,2134.0,2133.0,2.635e-06,0.9157,0.0005004,0.001193,0.001524,1.021e-06,2121.0,1.883,3.845,1.77,2.011,0.1393,1061.0,274.9,119.4,84.16,90.9,33.94,32.15,3.629,0.2163,1.409,0.2114,0.005023,0.3147,0.4451,1.009,pepper_diagnostics/MI250/00056/tt4j/timers.csv,364.8,559564,128.46264038799782,7.341976722777715,640000.0,564060.0,306.0,pepper_diagnostics/MI250/00056/event_data.hdf5,0.0033328125,300.04688232536336
p p -> t tb j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt4j.csv,process_file,256,5000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI250/00057,57,MI250,2165.6247272491455,0,256,2165.0,2165.0,3.196e-06,0.2039,0.0005094,0.002181,0.001064,1.844e-06,2153.0,2.054,4.064,1.812,1.993,0.1423,1080.0,268.2,122.6,94.53,95.71,33.1,30.81,3.839,0.2246,1.452,0.2436,0.008364,0.3202,0.4793,1.011,pepper_diagnostics/MI250/00057/tt4j/timers.csv,362.7,967564,136.63861748309768,5.370361208727496,1280000.0,1128009.0,655.0,pepper_diagnostics/MI250/00057/event_data.hdf5,0.00169140625,591.2240184757505
p p -> t tb j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt4j.csv,process_file,512,5000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI250/00058,58,MI250,2580.1169488430023,0,512,2579.0,2579.0,3.126e-06,0.219,0.0003362,0.002307,0.00247,1.493e-06,2567.0,2.436,4.127,1.85,1.899,0.1394,1335.0,273.1,133.1,116.1,96.75,36.3,34.04,3.898,0.2292,1.487,0.3434,0.0125,0.3384,0.5154,0.9951,pepper_diagnostics/MI250/00058/tt4j/timers.csv,481.0,1783564,130.59366721331253,3.70486820871465,2560000.0,2256316.0,1246.0,pepper_diagnostics/MI250/00058/event_data.hdf5,0.001007421875,992.6328034121752
p p -> t tb j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt4j.csv,process_file,1024,4500,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI250/00059,59,MI250,3403.202727794647,0,1024,3403.0,3402.0,3.987e-06,0.1472,0.0003722,0.001563,0.001051,1.473e-06,3391.0,2.596,3.866,1.841,1.593,0.1282,1671.0,285.9,142.1,144.5,89.06,29.23,26.81,3.659,0.207,1.357,0.4153,0.01988,0.3486,0.5842,0.9072,pepper_diagnostics/MI250/00059/tt4j/timers.csv,945.7,3007564,122.55435443968817,2.67552835156025,4608000.0,4060541.0,2102.0,pepper_diagnostics/MI250/00059/event_data.hdf5,0.00073828125,1354.4973544973545
p p -> t tb j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt4j.csv,process_file,2048,3600,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI250/00060,60,MI250,2871.4988164901733,0,2048,2871.0,2870.0,3.257e-06,0.146,0.0004394,0.002042,0.001149,6.51e-07,2860.0,2.734,3.176,1.499,1.337,0.1097,1377.0,244.4,117.7,124.9,74.34,23.25,21.95,3.001,0.1746,1.136,0.4928,0.02651,0.2811,0.4803,0.7362,pepper_diagnostics/MI250/00060/tt4j/timers.csv,826.7,4916796,129.25900749338558,2.175466344287529,7372800.0,6498324.0,3541.0,pepper_diagnostics/MI250/00060/event_data.hdf5,0.00038926866319444447,2568.9198606271775
p p -> t tb j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt4j.csv,process_file,4096,2520,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI250/00061,61,MI250,2151.593463897705,0,4096,2151.0,2151.0,2.625e-06,0.1663,0.0004453,0.001529,0.0009842,9.41e-07,2143.0,2.941,2.31,1.066,0.9586,0.08264,1076.0,169.7,87.14,92.82,53.79,19.92,18.73,2.181,0.1296,0.8896,0.6031,0.03525,0.2147,0.3358,0.5145,pepper_diagnostics/MI250/00061/tt4j/timers.csv,587.1,6820796,130.02528886662716,1.8464733514071394,10321920.0,9098264.0,4984.0,pepper_diagnostics/MI250/00061/event_data.hdf5,0.00020839146205357142,4798.661087866109
p p -> t tb j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt4j.csv,process_file,8192,1764,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI250/00062,62,MI250,1551.878450870514,0,8192,1551.0,1551.0,2.465e-06,0.1783,0.0004783,0.002129,0.0009956,9.62e-07,1544.0,2.56,1.528,0.7403,0.6314,0.06195,791.7,120.1,62.8,66.49,36.91,13.0,12.54,1.438,0.09079,0.6202,0.5926,0.04765,0.1478,0.2373,0.3546,pepper_diagnostics/MI250/00062/tt4j/timers.csv,412.9,9684644,131.52290738289622,1.5641241518050903,14450688.0,12736386.0,7076.0,pepper_diagnostics/MI250/00062/event_data.hdf5,0.00010733052986819728,9317.013539651838
p p -> t tb j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt4j.csv,process_file,16384,1234,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI250/00063,63,MI250,1172.553035736084,0,16384,1172.0,1172.0,4.939e-06,0.1764,0.0004481,0.001509,0.001047,1.473e-06,1167.0,2.506,1.048,0.5091,0.4113,0.04995,577.9,91.0,46.6,59.25,24.21,8.017,7.325,0.9846,0.06351,0.4294,0.6808,0.04584,0.1045,0.1636,0.2405,pepper_diagnostics/MI250/00063/tt4j/timers.csv,332.1,13087260,126.62842952870542,1.2995759103310205,20217856.0,17819390.0,9529.0,pepper_diagnostics/MI250/00063/event_data.hdf5,5.7968560068881685e-05,17250.73037542662
p p -> t tb j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt4j.csv,process_file,32768,987,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI250/00064,64,MI250,1346.736563205719,0,32768,1346.0,1345.0,2.916e-06,0.2175,0.0005441,0.002077,0.001271,9.32e-07,1339.0,4.141,0.8986,0.476,0.3422,0.05226,732.2,97.28,48.69,82.68,21.59,6.144,5.807,0.8287,0.06992,0.366,1.56,0.0955,0.09923,0.144,0.2323,pepper_diagnostics/MI250/00064/tt4j/timers.csv,322.7,21391108,130.44776484477413,1.0427447205660345,32342016.0,28503681.0,15698.0,pepper_diagnostics/MI250/00064/event_data.hdf5,4.1586770595871325e-05,24046.108550185876
p p -> t tb j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt4j.csv,process_file,65536,790,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI250/00065,65,MI250,1975.4125640392303,0,65536,1974.0,1974.0,4.298e-06,0.3256,0.001922,0.002114,0.001161,1.854e-06,1964.0,8.087,0.7309,0.4069,0.3409,0.05989,1274.0,128.8,60.99,131.6,19.74,7.263,7.09,0.6575,0.07337,0.3451,2.991,0.1133,0.08303,0.1093,0.2141,pepper_diagnostics/MI250/00065/tt4j/timers.csv,316.0,32964188,125.2094597350966,0.806771553090858,51773440.0,45627369.0,24129.0,pepper_diagnostics/MI250/00065/event_data.hdf5,3.8127657733386076e-05,26227.679837892603
p p -> t tb j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt4j.csv,process_file,131072,632,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI250/00066,66,MI250,3532.067674636841,0,131072,3531.0,3531.0,4.238e-06,0.4788,0.0007014,0.002317,0.001098,1.934e-06,3518.0,10.52,0.8155,0.4974,0.3165,0.06691,2209.0,215.9,96.4,257.1,20.31,5.816,5.19,0.7442,0.07129,0.2932,4.578,0.1329,0.09091,0.1391,0.267,pepper_diagnostics/MI250/00066/tt4j/timers.csv,693.9,53518500,127.40025308498137,0.64351507972195,82837504.0,73026047.0,39289.0,pepper_diagnostics/MI250/00066/event_data.hdf5,4.262562039532239e-05,23460.06910223733
p p -> t tb j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt4j.csv,process_file,262144,505,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI250/00067,67,MI250,5384.029923200607,0,262144,5383.0,5382.0,5.06e-06,0.787,0.000896,0.001863,0.00114,1.583e-06,5365.0,15.33,0.7363,0.5966,0.2929,0.0876,3364.0,362.4,138.4,367.5,23.48,3.123,2.699,0.6515,0.08483,0.2634,7.102,0.1996,0.09071,0.1583,0.3473,pepper_diagnostics/MI250/00067/tt4j/timers.csv,1092.0,86056508,128.20515737359497,0.5111215548600694,132382720.0,116680372.0,63134.0,pepper_diagnostics/MI250/00067/event_data.hdf5,4.065485283879951e-05,24597.309550353028
p p -> t tb j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt4j.csv,process_file,524288,455,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI250/00068,68,MI250,9488.394507408142,0,524288,9488.0,9486.0,3.497e-06,1.469,0.002322,0.002432,0.001353,1.282e-06,9457.0,26.32,1.071,0.9091,0.4114,0.1102,6182.0,628.4,249.2,629.0,36.45,2.752,2.517,0.9565,0.1149,0.2769,12.68,0.3519,0.123,0.2277,0.5581,pepper_diagnostics/MI250/00068/tt4j/timers.csv,1715.0,141874060,117.33798659618022,0.36417360300450435,238551040.0,210278526.0,104165.0,pepper_diagnostics/MI250/00068/event_data.hdf5,3.976507501287775e-05,25147.695551338813
p p -> t tb j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt4j.csv,process_file,1048576,409,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/MI250/00069,69,MI250,10000.950824975967,,1048576,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0,,,,,,,0.0,0.0


==> JLSE_Plots/pepper_ttjets_2023-11-03/plots_2023-11-03/pepper_runs_skylake.csv <==
process_string,process,process_input_type,batch_size,n_batches,seed,verbosity,collision_energy,mu2,use_cached_results,cache_path,integrator,diagnostic_output_enabled,diagnostic_path,proc_id,label,run_time,return_code,thread_count,Total Runtime,Event Generation Runtime,Optimisation Runtime,Initialisation Runtime,HDF5 Close Runtime,HDF5 Open Runtime,HDF5 Init Runtime,Unweighting Setup Runtime,EG Recursion,EG Output,EG PDF and AlphaS evaluation,EG Phase space,EG External State,EG RNG,EG-R Calculate currents,EG-R Momenta preparation,EG-R Currents preparation,EG-R IP reset,EG-R ME update,EG-R ME reset,EG-R IC reset,EG-PDF PDF,EG-PDF AlphaS,EG-O Filter non-zero,EG-O Pull non-zero,EG-O HDF5 write,EG-PS Fill Mom Weights,EG-PS Update weights,EG-PS Cuts,CSV Timer Filename,EG-R ME2 update,event_data_size,xs_mean,xs_sigma,n_trials,n_nonzero_after_cuts,n_nonzero,HDF5 Filename,event_period,event_rate
p p -> t tb,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt0j.csv,process_file,32,15000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/2xSkylake8180/00000,0,2xSkylake8180,13.02900743484497,0,32,11.98,11.89,2.023e-06,0.07145,0.0006876,0.001604,0.001758,7.4e-07,3.561,1.21,3.232,0.9562,0.8514,0.1894,0.65,0.4614,0.5473,0.3843,0.4528,0.3988,0.3916,2.605,0.6271,0.5472,0.2692,0.122,0.4975,0.2394,0.216,pepper_diagnostics/2xSkylake8180/00000/tt0j/timers.csv,0.2369,31326348,493.21033332015514,2.2592401396088997,480000,475548,43370,pepper_diagnostics/2xSkylake8180/00000/event_data.hdf5,2.4770833333333333e-05,40370.05887300253
p p -> t tb,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt0j.csv,process_file,48,15000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/2xSkylake8180/00001,1,2xSkylake8180,17.028202295303345,0,48,16.3,16.24,2.292e-06,0.05459,0.0007238,0.001271,0.001705,6.73e-07,4.734,1.573,4.538,1.313,1.21,0.2592,0.7987,0.6254,0.7138,0.5455,0.6113,0.5535,0.5325,3.668,0.8699,0.7318,0.2939,0.1572,0.6756,0.3289,0.3029,pepper_diagnostics/2xSkylake8180/00001/tt0j/timers.csv,0.3135,47123124,494.9125195665524,1.8477777860088869,720000,713311,65292,pepper_diagnostics/2xSkylake8180/00001/event_data.hdf5,2.2555555555555556e-05,44334.97536945813
p p -> t tb,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt0j.csv,process_file,56,15000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/2xSkylake8180/00002,2,2xSkylake8180,19.027600526809692,0,56,18.41,18.35,1.94e-06,0.0571,0.0007596,0.001411,0.001822,5.2e-07,5.434,1.786,5.043,1.465,1.406,0.2949,0.9423,0.7006,0.8094,0.6018,0.7118,0.6351,0.6223,4.058,0.9845,0.8329,0.317,0.1975,0.7515,0.3672,0.3414,pepper_diagnostics/2xSkylake8180/00002/tt0j/timers.csv,0.3715,55562820,500.09334471444026,1.7185746739383962,840000,832181,76941,pepper_diagnostics/2xSkylake8180/00002/event_data.hdf5,2.1845238095238097e-05,45776.56675749319
p p -> t tb,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt0j.csv,process_file,112,12000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/2xSkylake8180/00003,3,2xSkylake8180,31.040706634521484,0,112,30.86,30.8,1.906e-06,0.06251,0.004706,0.001485,0.001802,6.09e-07,8.908,2.788,8.575,2.576,2.387,0.6076,1.332,1.055,1.177,1.096,1.485,1.078,1.042,6.893,1.682,1.346,0.3325,0.3377,1.342,0.5876,0.6399,pepper_diagnostics/2xSkylake8180/00003/tt0j/timers.csv,0.5857,87737604,493.68741203375987,1.350758936985656,1344000,1331502,121542,pepper_diagnostics/2xSkylake8180/00003/event_data.hdf5,2.2916666666666667e-05,43636.36363636363
p p -> t tb,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt0j.csv,process_file,128,9600,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/2xSkylake8180/00004,4,2xSkylake8180,8.017803192138672,0,32,7.877,7.822,2.211e-06,0.05303,0.001104,0.001243,0.002725,9.19e-07,2.353,1.024,2.125,0.5823,0.4966,0.1097,0.551,0.2399,0.453,0.2292,0.2623,0.2309,0.221,1.75,0.3757,0.3444,0.2096,0.2347,0.3127,0.1495,0.1178,pepper_diagnostics/2xSkylake8180/00004/tt0j/timers.csv,0.1385,80449908,495.21709866963033,1.4146266593493875,1228800,1217321,111473,pepper_diagnostics/2xSkylake8180/00004/event_data.hdf5,6.3655598958333334e-06,157095.37202761442
p p -> t tb,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt0j.csv,process_file,192,9600,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/2xSkylake8180/00005,5,2xSkylake8180,12.02168345451355,0,48,11.13,11.07,1.853e-06,0.05204,0.001768,0.001236,0.002725,6.9e-07,3.379,1.396,2.946,0.8265,0.7315,0.164,0.755,0.3569,0.6353,0.3459,0.3718,0.3455,0.3473,2.377,0.5697,0.4849,0.2569,0.333,0.4343,0.2094,0.1808,pepper_diagnostics/2xSkylake8180/00005/tt0j/timers.csv,0.1969,119912388,492.18765156849423,1.1518624636208625,1843200,1825908,166187,pepper_diagnostics/2xSkylake8180/00005/event_data.hdf5,6.005859375e-06,166504.0650406504
p p -> t tb,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt0j.csv,process_file,224,9600,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/2xSkylake8180/00006,6,2xSkylake8180,12.021021366119385,0,56,11.98,11.91,2.037e-06,0.05751,0.002174,0.001236,0.001857,7.47e-07,3.621,1.57,3.119,0.9122,0.7439,0.1778,0.8297,0.3744,0.7059,0.353,0.4008,0.3545,0.3648,2.523,0.596,0.5248,0.2749,0.423,0.4753,0.2455,0.1891,pepper_diagnostics/2xSkylake8180/00006/tt0j/timers.csv,0.2064,140620860,494.6801949302545,1.0688995936407844,2150400,2130381,194871,pepper_diagnostics/2xSkylake8180/00006/event_data.hdf5,5.538504464285715e-06,180554.15617128462
p p -> t tb,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt0j.csv,process_file,448,7680,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/2xSkylake8180/00007,7,2xSkylake8180,22.031227827072144,0,112,21.43,21.35,1.946e-06,0.0647,0.004018,0.00149,0.002844,6.05e-07,6.304,2.624,5.717,1.682,1.49,0.3877,1.301,0.7,0.9635,0.6536,0.864,0.6502,0.7302,4.666,1.051,0.8774,0.3566,0.8016,0.9047,0.3907,0.384,pepper_diagnostics/2xSkylake8180/00007/tt0j/timers.csv,0.4057,224660436,493.95081404728074,0.844505091030837,3440640,3408610,311356,pepper_diagnostics/2xSkylake8180/00007/event_data.hdf5,6.205240885416667e-06,161154.09836065574
p p -> t tb,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt0j.csv,process_file,512,6144,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/2xSkylake8180/00008,8,2xSkylake8180,7.015974998474121,0,32,6.804,6.736,2.288e-06,0.05558,0.0115,0.001627,0.001763,7.33e-07,2.418,1.313,1.363,0.4201,0.3608,0.08368,0.8372,0.1684,0.6281,0.1697,0.1848,0.1588,0.159,1.103,0.2597,0.2629,0.2371,0.5384,0.2248,0.105,0.08832,pepper_diagnostics/2xSkylake8180/00008/tt0j/timers.csv,0.09347,206698428,497.0747553752138,0.8856675638593359,3145728,3116315,286467,pepper_diagnostics/2xSkylake8180/00008/event_data.hdf5,2.1413167317708334e-06,467002.3752969121
p p -> t tb,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt0j.csv,process_file,768,4915,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/2xSkylake8180/00009,9,2xSkylake8180,8.018514633178711,0,48,7.291,7.23,1.885e-06,0.05698,0.003263,0.001352,0.002749,6.12e-07,2.6,1.53,1.414,0.421,0.3702,0.08558,0.9297,0.1696,0.708,0.1779,0.1801,0.1662,0.1653,1.135,0.2788,0.2696,0.2588,0.7093,0.2194,0.1108,0.08947,pepper_diagnostics/2xSkylake8180/00009/tt0j/timers.csv,0.09079,247022292,495.08952510784775,0.807082414384024,3774720,3739581,342350,pepper_diagnostics/2xSkylake8180/00009/event_data.hdf5,1.9153738555442526e-06,522091.2863070539
p p -> t tb,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt0j.csv,process_file,896,4915,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/2xSkylake8180/00010,10,2xSkylake8180,8.01726508140564,0,56,7.969,7.887,1.713e-06,0.05737,0.02325,0.001398,0.002784,5.97e-07,2.858,1.663,1.529,0.4781,0.3903,0.09438,1.02,0.1796,0.7848,0.1848,0.2027,0.1856,0.1827,1.232,0.2963,0.2957,0.2799,0.7658,0.2496,0.1298,0.09715,pepper_diagnostics/2xSkylake8180/00010/tt0j/timers.csv,0.1016,287066004,493.14804159060617,0.7458655760076263,4403840,4362727,397849,pepper_diagnostics/2xSkylake8180/00010/event_data.hdf5,1.790937000435983e-06,558366.9329276024
p p -> t tb,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt0j.csv,process_file,1792,3932,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/2xSkylake8180/00011,11,2xSkylake8180,14.021516561508179,0,112,13.1,13.02,2.335e-06,0.06224,0.01894,0.001427,0.001862,6.33e-07,4.2,2.844,2.691,0.811,0.7263,0.2165,1.334,0.3471,0.9745,0.3266,0.3592,0.3239,0.3364,2.17,0.521,0.475,0.521,1.332,0.4307,0.1956,0.1835,pepper_diagnostics/2xSkylake8180/00011/tt0j/timers.csv,0.1858,461787468,495.8656063342341,0.5911395535328665,7046144,6980566,640063,pepper_diagnostics/2xSkylake8180/00011/event_data.hdf5,1.8478191759918615e-06,541178.4946236559
p p -> t tb,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt0j.csv,process_file,2048,3932,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/2xSkylake8180/00012,12,2xSkylake8180,9.019211769104004,0,32,8.007,7.945,2.003e-06,0.05532,0.00599,0.001394,0.002382,5.49e-07,3.613,2.273,0.9169,0.3772,0.2499,0.05444,1.777,0.1047,1.253,0.1049,0.11,0.09492,0.1022,0.7661,0.1508,0.242,0.4322,1.174,0.2333,0.09062,0.05225,pepper_diagnostics/2xSkylake8180/00012/tt0j/timers.csv,0.05616,526569036,494.7196122305505,0.5523852369334719,8052736,7977717,729829,pepper_diagnostics/2xSkylake8180/00012/event_data.hdf5,9.86621193095117e-07,1013560.2265575833
p p -> t tb,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt0j.csv,process_file,3072,2752,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/2xSkylake8180/00013,13,2xSkylake8180,9.02093768119812,0,48,8.045,7.985,1.866e-06,0.05687,0.00216,0.001385,0.002943,6.26e-07,3.574,2.389,0.9179,0.331,0.2399,0.0548,1.756,0.1038,1.248,0.1034,0.1083,0.09419,0.0984,0.7537,0.1642,0.2228,0.4046,1.29,0.1984,0.07997,0.05189,pepper_diagnostics/2xSkylake8180/00013/tt0j/timers.csv,0.05306,552545452,494.4951208288547,0.5389907652085173,8454144,8375315,765844,pepper_diagnostics/2xSkylake8180/00013/event_data.hdf5,9.445072144500969e-07,1058753.1621790857
p p -> t tb,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt0j.csv,process_file,3584,2752,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/2xSkylake8180/00014,14,2xSkylake8180,10.021984100341797,0,56,9.103,9.043,2.245e-06,0.05732,0.001422,0.001284,0.001758,6.16e-07,4.048,2.762,1.006,0.3817,0.2705,0.05899,1.959,0.1135,1.457,0.1119,0.1186,0.1096,0.1084,0.8322,0.1739,0.2374,0.4497,1.562,0.2357,0.08693,0.05812,pepper_diagnostics/2xSkylake8180/00014/tt0j/timers.csv,0.06251,645315340,495.030939749876,0.4992427610543854,9863168,9771065,894451,pepper_diagnostics/2xSkylake8180/00014/event_data.hdf5,9.168453786856312e-07,1090696.4502930443
p p -> t tb,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt0j.csv,process_file,7168,1926,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/2xSkylake8180/00015,15,2xSkylake8180,14.024168968200684,0,112,13.27,13.2,2.254e-06,0.06636,0.002668,0.001488,0.001902,6.39e-07,5.842,4.062,1.442,0.4689,0.3857,0.2071,2.938,0.178,1.927,0.1497,0.2187,0.1623,0.1614,1.192,0.2495,0.2701,0.53,2.47,0.284,0.107,0.07717,pepper_diagnostics/2xSkylake8180/00015/tt0j/timers.csv,0.0988,902929612,494.8875384838356,0.42194368684507655,13805568,13677249,1251577,pepper_diagnostics/2xSkylake8180/00015/event_data.hdf5,9.561359590565197e-07,1045876.3636363638
p p -> t tb,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt0j.csv,process_file,8192,1348,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/2xSkylake8180/00016,16,2xSkylake8180,8.018585205078125,0,32,7.93,7.847,2.012e-06,0.05836,0.02219,0.001499,0.002899,7.2e-07,3.96,2.73,0.5375,0.2769,0.1377,0.03242,2.173,0.04654,1.548,0.04071,0.04648,0.03213,0.04588,0.482,0.05546,0.1577,0.4569,1.601,0.1813,0.07149,0.02371,pepper_diagnostics/2xSkylake8180/00016/tt0j/timers.csv,0.02298,722219068,494.88461377337075,0.4717859352872971,11042816,10939523,1001099,pepper_diagnostics/2xSkylake8180/00016/event_data.hdf5,7.105977315931009e-07,1407265.9615139544
p p -> t tb,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt0j.csv,process_file,12288,944,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/2xSkylake8180/00017,17,2xSkylake8180,9.019275426864624,0,48,8.042,7.98,2.006e-06,0.05798,0.002386,0.001287,0.001695,6.63e-07,4.071,2.914,0.4558,0.2277,0.1163,0.02891,2.162,0.04277,1.688,0.04102,0.04197,0.03165,0.04146,0.4011,0.05466,0.1482,0.6159,1.613,0.1501,0.05484,0.02247,pepper_diagnostics/2xSkylake8180/00017/tt0j/timers.csv,0.01997,758793700,494.971338448216,0.46033265432433684,11599872,11491636,1051796,pepper_diagnostics/2xSkylake8180/00017/event_data.hdf5,6.879386255296611e-07,1453618.045112782
p p -> t tb,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt0j.csv,process_file,14336,944,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/2xSkylake8180/00018,18,2xSkylake8180,10.020598888397217,0,56,9.38,9.312,2.296e-06,0.06358,0.002246,0.00155,0.001776,8.29e-07,4.776,3.405,0.511,0.2732,0.1283,0.03222,2.622,0.04922,1.899,0.04478,0.05507,0.03367,0.04555,0.4468,0.06414,0.167,0.6896,1.945,0.1893,0.05945,0.02415,pepper_diagnostics/2xSkylake8180/00018/tt0j/timers.csv,0.02213,884170372,494.3303139558839,0.42594443498030726,13533184,13406860,1225534,pepper_diagnostics/2xSkylake8180/00018/event_data.hdf5,6.880864104116223e-07,1453305.8419243987
p p -> t tb,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt0j.csv,process_file,28672,396,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/2xSkylake8180/00019,19,2xSkylake8180,8.019282341003418,0,112,7.917,7.831,3.18e-06,0.07955,0.002873,0.001955,0.001935,1.012e-06,3.852,3.085,0.3824,0.1903,0.1047,0.0576,2.174,0.04255,1.451,0.03491,0.05328,0.03309,0.03888,0.3331,0.04924,0.1014,0.5541,1.931,0.1297,0.03917,0.02129,pepper_diagnostics/2xSkylake8180/00019/tt0j/timers.csv,0.02288,744220924,495.89608709371527,0.46567408047255066,11354112,11248893,1031541,pepper_diagnostics/2xSkylake8180/00019/event_data.hdf5,6.897060730068543e-07,1449892.989401098
p p -> t tb,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt0j.csv,process_file,32768,396,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/2xSkylake8180/00020,20,2xSkylake8180,10.019919157028198,0,32,9.458,9.365,2.591e-06,0.06422,0.02519,0.001571,0.00186,8.54e-07,4.86,3.723,0.3782,0.226,0.0944,0.02271,2.696,0.02936,2.043,0.0219,0.02257,0.01097,0.02379,0.3603,0.01791,0.1381,0.5535,2.503,0.147,0.06611,0.01267,pepper_diagnostics/2xSkylake8180/00020/tt0j/timers.csv,0.01135,848248972,494.5957731179957,0.4351051919017405,12976128,12855147,1175741,pepper_diagnostics/2xSkylake8180/00020/event_data.hdf5,7.217098968197601e-07,1385598.291510945
p p -> t tb,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt0j.csv,process_file,49152,237,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/2xSkylake8180/00021,21,2xSkylake8180,8.017699241638184,0,48,7.404,7.328,3.275e-06,0.07105,0.002228,0.001709,0.002768,1.126e-06,4.013,2.745,0.2716,0.1617,0.06648,0.01905,2.159,0.02031,1.762,0.01868,0.01581,0.009149,0.01813,0.2567,0.01492,0.1209,0.487,1.643,0.107,0.04505,0.009655,pepper_diagnostics/2xSkylake8180/00021/tt0j/timers.csv,0.008638,761246932,494.46873748265955,0.4591507722847583,11649024,11540656,1055194,pepper_diagnostics/2xSkylake8180/00021/event_data.hdf5,6.29065576652602e-07,1589659.388646288
p p -> t tb,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt0j.csv,process_file,57344,118,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/2xSkylake8180/00022,22,2xSkylake8180,5.016782760620117,0,56,4.564,4.479,3.083e-06,0.07882,0.003495,0.001705,0.002995,8.88e-07,2.381,1.804,0.122,0.09308,0.03646,0.009937,1.314,0.01106,1.014,0.01094,0.008945,0.005932,0.01033,0.1138,0.008161,0.06813,0.25,1.174,0.0652,0.02245,0.005407,pepper_diagnostics/2xSkylake8180/00022/tt0j/timers.csv,0.004857,443318844,495.6636022904702,0.6030747924156338,6766592,6703799,614470,pepper_diagnostics/2xSkylake8180/00022/event_data.hdf5,6.619284863044795e-07,1510737.2181290465
p p -> t tb,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt0j.csv,process_file,114688,118,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/2xSkylake8180/00023,23,2xSkylake8180,10.018972158432007,0,112,9.921,9.799,2.828e-06,0.09856,0.01777,0.002144,0.002937,1.326e-06,4.246,4.86,0.2866,0.1487,0.1108,0.06175,2.438,0.02479,1.668,0.01813,0.0412,0.01434,0.02778,0.2709,0.01567,0.9751,1.117,2.253,0.09201,0.03459,0.022,pepper_diagnostics/2xSkylake8180/00023/tt0j/timers.csv,0.01325,885327604,494.9975076688945,0.4262036041048654,13533184,13407092,1227173,pepper_diagnostics/2xSkylake8180/00023/event_data.hdf5,7.240720291691887e-07,1381078.069190734
p p -> t tb j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt1j.csv,process_file,32,10000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/2xSkylake8180/00024,24,2xSkylake8180,14.02615213394165,0,32,13.59,13.49,1.985e-06,0.1014,0.0003419,0.001113,0.001734,5.82e-07,6.513,0.7336,3.623,0.6152,0.6662,0.1156,1.786,0.7431,1.003,0.6695,0.7497,0.6835,0.6604,3.238,0.3853,0.3385,0.172,0.06361,0.3232,0.1586,0.1303,pepper_diagnostics/2xSkylake8180/00024/tt1j/timers.csv,0.1481,13943108,561.0359352391969,4.36773682954294,320000,313575,15707,pepper_diagnostics/2xSkylake8180/00024/event_data.hdf5,4.215625e-05,23721.275018532247
p p -> t tb j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt1j.csv,process_file,48,10000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/2xSkylake8180/00025,25,2xSkylake8180,19.029179573059082,0,48,18.65,18.6,1.737e-06,0.05455,0.0005168,0.001241,0.002862,4.54e-07,8.697,0.9597,5.199,0.8725,0.9684,0.1751,2.047,1.058,1.289,0.9718,1.061,0.9854,1.007,4.631,0.5673,0.468,0.1969,0.05508,0.4498,0.2248,0.1954,pepper_diagnostics/2xSkylake8180/00025/tt1j/timers.csv,0.2095,20465572,552.2223030799483,3.5396316870778057,480000,470300,23187,pepper_diagnostics/2xSkylake8180/00025/event_data.hdf5,3.875e-05,25806.451612903227
p p -> t tb j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt1j.csv,process_file,56,10000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/2xSkylake8180/00026,26,2xSkylake8180,22.033288717269897,0,56,21.45,21.4,2.109e-06,0.05613,0.0004537,0.001361,0.001757,5.94e-07,9.978,1.116,6.006,1.012,1.113,0.194,2.376,1.208,1.485,1.078,1.258,1.119,1.129,5.361,0.6456,0.5435,0.2022,0.09792,0.5292,0.2593,0.2195,pepper_diagnostics/2xSkylake8180/00026/tt1j/timers.csv,0.236,23990804,553.3180717670714,3.2793557286997768,560000,548789,27102,pepper_diagnostics/2xSkylake8180/00026/event_data.hdf5,3.821428571428571e-05,26168.224299065423
p p -> t tb j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt1j.csv,process_file,112,8000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/2xSkylake8180/00027,27,2xSkylake8180,34.04335284233093,0,112,33.39,33.33,2.042e-06,0.06273,0.0007043,0.001571,0.001825,5.89e-07,15.31,1.622,9.521,1.581,1.788,0.3309,3.027,1.876,2.061,1.904,2.282,1.864,1.831,8.481,1.04,0.8101,0.2189,0.124,0.8128,0.3617,0.4041,pepper_diagnostics/2xSkylake8180/00027/tt1j/timers.csv,0.3819,37651732,544.3163558610996,2.5736776252267117,896000,877737,42655,pepper_diagnostics/2xSkylake8180/00027/event_data.hdf5,3.719866071428572e-05,26882.68826882688
p p -> t tb j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt1j.csv,process_file,128,6400,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/2xSkylake8180/00028,28,2xSkylake8180,10.020278692245483,0,32,9.641,9.585,1.64e-06,0.05378,0.0006386,0.001373,0.001721,5.89e-07,4.957,0.6548,2.328,0.4118,0.4058,0.07177,1.79,0.4282,0.8485,0.4402,0.4717,0.4302,0.4082,2.078,0.2498,0.2211,0.1421,0.1219,0.2228,0.1002,0.08748,pepper_diagnostics/2xSkylake8180/00028/tt1j/timers.csv,0.09599,35094500,554.8283512928189,2.7152135357679796,819200,802682,39757,pepper_diagnostics/2xSkylake8180/00028/event_data.hdf5,1.1700439453125e-05,85466.87532603025
p p -> t tb j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt1j.csv,process_file,192,6400,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/2xSkylake8180/00029,29,2xSkylake8180,15.026097774505615,0,48,14.37,14.31,1.869e-06,0.05464,0.0008585,0.001299,0.002824,6.3e-07,7.095,0.9075,3.772,0.6022,0.6511,0.1128,2.394,0.6762,1.209,0.6459,0.6838,0.6493,0.6567,3.376,0.3956,0.3264,0.1765,0.1565,0.3182,0.1511,0.1317,pepper_diagnostics/2xSkylake8180/00029/tt1j/timers.csv,0.1358,52283276,550.8719224338023,2.2094393709860647,1228800,1203757,59216,pepper_diagnostics/2xSkylake8180/00029/event_data.hdf5,1.1645507812500002e-05,85870.02096436058
p p -> t tb j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt1j.csv,process_file,224,6400,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/2xSkylake8180/00030,30,2xSkylake8180,16.025351762771606,0,56,15.87,15.81,1.973e-06,0.05584,0.003931,0.001486,0.002739,8.35e-07,7.897,1.011,4.105,0.6565,0.713,0.1281,2.593,0.7521,1.349,0.7131,0.8043,0.7638,0.7314,3.67,0.4351,0.3638,0.1853,0.1874,0.3448,0.1569,0.1532,pepper_diagnostics/2xSkylake8180/00030/tt1j/timers.csv,0.1522,61098972,552.6764848539178,2.048854606622938,1433600,1404511,69291,pepper_diagnostics/2xSkylake8180/00030/event_data.hdf5,1.1028180803571428e-05,90676.78684376976
p p -> t tb j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt1j.csv,process_file,448,5120,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/2xSkylake8180/00031,31,2xSkylake8180,23.031943559646606,0,112,22.37,22.3,1.918e-06,0.06215,0.001337,0.001488,0.001877,6.99e-07,10.29,1.505,6.115,1.044,1.122,0.2209,2.621,1.18,1.53,1.124,1.267,1.127,1.159,5.478,0.6376,0.5249,0.2408,0.332,0.566,0.2367,0.2403,pepper_diagnostics/2xSkylake8180/00031/tt1j/timers.csv,0.2325,96969908,548.1055524194077,1.6132027709664347,2293760,2247295,109964,pepper_diagnostics/2xSkylake8180/00031/event_data.hdf5,9.72202845982143e-06,102859.1928251121
p p -> t tb j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt1j.csv,process_file,512,4096,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/2xSkylake8180/00032,32,2xSkylake8180,9.020264387130737,0,32,8.643,8.551,2.218e-06,0.05471,0.03642,0.001493,0.001723,6.64e-07,5.248,0.7689,1.45,0.2798,0.2683,0.04957,2.718,0.2768,1.032,0.2844,0.2963,0.2759,0.2739,1.293,0.1565,0.1533,0.1626,0.2389,0.1522,0.06967,0.05678,pepper_diagnostics/2xSkylake8180/00032/tt1j/timers.csv,0.06003,88948828,549.9602968540274,1.6897369190795235,2097152,2054497,100887,pepper_diagnostics/2xSkylake8180/00032/event_data.hdf5,4.077434539794922e-06,245252.2511986902
p p -> t tb j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt1j.csv,process_file,768,3276,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/2xSkylake8180/00033,33,2xSkylake8180,10.021384477615356,0,48,9.574,9.48,2.136e-06,0.05452,0.03769,0.00164,0.002899,5.82e-07,5.754,0.8554,1.666,0.295,0.3089,0.05649,2.913,0.3059,1.172,0.3203,0.3294,0.3148,0.3074,1.485,0.1809,0.1613,0.1718,0.2732,0.1516,0.07574,0.06697,pepper_diagnostics/2xSkylake8180/00033/tt1j/timers.csv,0.06224,106046988,546.4113008272749,1.53814797029503,2515968,2465122,120261,pepper_diagnostics/2xSkylake8180/00033/event_data.hdf5,3.7679334554334554e-06,265397.4683544304
p p -> t tb j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt1j.csv,process_file,896,3276,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/2xSkylake8180/00034,34,2xSkylake8180,12.02242374420166,0,56,11.38,11.32,1.801e-06,0.05615,0.001724,0.001354,0.002837,6.05e-07,6.922,0.9954,1.971,0.3482,0.3611,0.06877,3.545,0.3656,1.401,0.3543,0.4014,0.3837,0.3636,1.759,0.2113,0.1919,0.188,0.3325,0.1861,0.08514,0.07601,pepper_diagnostics/2xSkylake8180/00034/tt1j/timers.csv,0.07436,124291764,549.0532674294806,1.430472905480943,2935296,2875662,140931,pepper_diagnostics/2xSkylake8180/00034/event_data.hdf5,3.8565105529391245e-06,259301.76678445228
p p -> t tb j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt1j.csv,process_file,1792,2621,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/2xSkylake8180/00035,35,2xSkylake8180,18.02655553817749,0,112,17.58,17.51,2.1e-06,0.06512,0.002873,0.001509,0.003052,6.72e-07,10.14,1.703,3.328,0.5577,0.6055,0.1204,4.872,0.6463,1.878,0.6179,0.6888,0.6395,0.6394,2.984,0.3437,0.3723,0.2914,0.5682,0.3024,0.1318,0.1226,pepper_diagnostics/2xSkylake8180/00035/tt1j/timers.csv,0.1338,198684100,548.4367592670562,1.1279491211724535,4696832,4601900,225305,pepper_diagnostics/2xSkylake8180/00035/event_data.hdf5,3.728044775712651e-06,268237.1216447744
p p -> t tb j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt1j.csv,process_file,2048,2621,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/2xSkylake8180/00036,36,2xSkylake8180,13.022637605667114,0,32,12.44,12.36,1.654e-06,0.05342,0.02398,0.001388,0.00271,5.58e-07,8.989,1.329,1.135,0.3211,0.2176,0.04066,6.036,0.2133,1.895,0.1874,0.2128,0.185,0.1986,1.033,0.1026,0.1318,0.2793,0.5215,0.1955,0.07785,0.04708,pepper_diagnostics/2xSkylake8180/00036/tt1j/timers.csv,0.04608,226803188,547.9239058164114,1.05441401676636,5367808,5259537,257259,pepper_diagnostics/2xSkylake8180/00036/event_data.hdf5,2.302615890881343e-06,434288.6731391586
p p -> t tb j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt1j.csv,process_file,3072,1835,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/2xSkylake8180/00037,37,2xSkylake8180,12.023563146591187,0,48,11.96,11.9,1.988e-06,0.05673,0.004881,0.001231,0.001873,5.91e-07,8.665,1.339,1.088,0.2676,0.1943,0.03736,5.677,0.1926,2.035,0.1757,0.1872,0.1695,0.1794,0.9849,0.1034,0.1189,0.2839,0.524,0.1636,0.06402,0.03954,pepper_diagnostics/2xSkylake8180/00037/tt1j/timers.csv,0.03891,238786884,549.2687358209663,1.0301480579426492,5637120,5522927,270834,pepper_diagnostics/2xSkylake8180/00037/event_data.hdf5,2.1110070390554044e-06,473707.56302521005
p p -> t tb j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt1j.csv,process_file,3584,1835,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/2xSkylake8180/00038,38,2xSkylake8180,16.026700735092163,0,56,15.16,15.07,2.325e-06,0.06222,0.01572,0.001369,0.001836,6.22e-07,11.34,1.562,1.267,0.2923,0.218,0.04422,7.54,0.2164,2.61,0.204,0.304,0.1955,0.205,1.147,0.1193,0.1356,0.3174,0.6479,0.176,0.07226,0.04335,pepper_diagnostics/2xSkylake8180/00038/tt1j/timers.csv,0.04406,277657668,547.4838870327133,0.9525003277160593,6576640,6443574,314940,pepper_diagnostics/2xSkylake8180/00038/event_data.hdf5,2.2914436551187234e-06,436406.104844061
p p -> t tb j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt1j.csv,process_file,7168,1284,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/2xSkylake8180/00039,39,2xSkylake8180,21.028669595718384,0,112,21.0,20.92,2.26e-06,0.067,0.004363,0.00161,0.003031,5.85e-07,15.51,2.285,1.843,0.3599,0.3115,0.08097,10.17,0.3432,3.584,0.2805,0.4329,0.3144,0.2983,1.678,0.1644,0.1756,0.4269,1.037,0.2084,0.08718,0.06387,pepper_diagnostics/2xSkylake8180/00039/tt1j/timers.csv,0.07267,391008788,551.0111593548943,0.8073719855020365,9203712,9016480,443583,pepper_diagnostics/2xSkylake8180/00039/event_data.hdf5,2.272995939029818e-06,439947.9923518164
p p -> t tb j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt1j.csv,process_file,8192,899,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/2xSkylake8180/00040,40,2xSkylake8180,15.024487018585205,0,32,14.58,14.51,1.747e-06,0.05886,0.007359,0.001217,0.002701,4.85e-07,11.84,1.497,0.6603,0.2582,0.1128,0.0259,8.32,0.1005,3.042,0.07354,0.1211,0.06108,0.08756,0.6238,0.03654,0.07467,0.3099,0.6248,0.1556,0.07258,0.02971,pepper_diagnostics/2xSkylake8180/00040/tt1j/timers.csv,0.02254,312563220,550.4776168363857,0.9023746462683578,7364608,7215494,354600,pepper_diagnostics/2xSkylake8180/00040/event_data.hdf5,1.970233853587319e-06,507553.9627842867
p p -> t tb j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt1j.csv,process_file,12288,629,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/2xSkylake8180/00041,41,2xSkylake8180,15.026356935501099,0,48,14.44,14.37,2.244e-06,0.06217,0.005796,0.001704,0.001769,6.95e-07,11.77,1.565,0.5939,0.2061,0.09751,0.02271,8.23,0.09053,3.087,0.07472,0.1312,0.05748,0.07946,0.5578,0.03611,0.07029,0.3314,0.6376,0.1247,0.05627,0.0249,pepper_diagnostics/2xSkylake8180/00041/tt1j/timers.csv,0.01922,329135996,552.3203417495045,0.8821607483639651,7729152,7571650,373393,pepper_diagnostics/2xSkylake8180/00041/event_data.hdf5,1.8591949026232115e-06,537867.2233820459
p p -> t tb j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt1j.csv,process_file,14336,629,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/2xSkylake8180/00042,42,2xSkylake8180,17.028034925460815,0,56,16.91,16.83,2.635e-06,0.06599,0.00386,0.001717,0.002877,1.211e-06,13.83,1.889,0.6119,0.2438,0.1086,0.0243,9.404,0.09873,3.879,0.08332,0.1803,0.0673,0.08654,0.5708,0.0411,0.07642,0.4363,0.7923,0.1589,0.05752,0.02707,pepper_diagnostics/2xSkylake8180/00042/tt1j/timers.csv,0.02164,382726324,550.3920863022086,0.8152609935282663,9017344,8834973,434138,pepper_diagnostics/2xSkylake8180/00042/event_data.hdf5,1.8664032335907333e-06,535789.8989898991
p p -> t tb j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt1j.csv,process_file,28672,264,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/2xSkylake8180/00043,43,2xSkylake8180,13.022519826889038,0,112,12.74,12.62,3.323e-06,0.08339,0.02996,0.001915,0.003045,1.193e-06,9.966,1.744,0.5151,0.1708,0.08602,0.02182,7.208,0.0867,2.348,0.06783,0.08891,0.06524,0.07637,0.4801,0.03494,0.0595,0.3732,0.8241,0.1112,0.03803,0.02153,pepper_diagnostics/2xSkylake8180/00043/tt1j/timers.csv,0.02142,321813684,551.304095417472,0.8906398706051207,7569408,7415775,365039,pepper_diagnostics/2xSkylake8180/00043/event_data.hdf5,1.6672373850108224e-06,599794.6117274169
p p -> t tb j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt1j.csv,process_file,32768,264,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/2xSkylake8180/00044,44,2xSkylake8180,13.022869110107422,0,32,12.54,12.45,2.386e-06,0.06863,0.018,0.001836,0.002783,1.263e-06,10.01,1.598,0.4551,0.2434,0.08588,0.01988,7.201,0.06799,2.543,0.03859,0.06045,0.02354,0.05488,0.4437,0.01142,0.05319,0.3902,0.6914,0.1446,0.0746,0.02424,pepper_diagnostics/2xSkylake8180/00044/tt1j/timers.csv,0.01679,366329548,549.2086003783609,0.8316411343776463,8650752,8476601,415561,pepper_diagnostics/2xSkylake8180/00044/event_data.hdf5,1.439181241122159e-06,694839.5180722892
p p -> t tb j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt1j.csv,process_file,49152,158,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/2xSkylake8180/00045,45,2xSkylake8180,11.02196478843689,0,48,10.47,10.36,2.611e-06,0.07518,0.03378,0.001703,0.00188,1.037e-06,8.146,1.53,0.4039,0.1654,0.05796,0.01397,5.438,0.04465,2.518,0.03089,0.04716,0.01779,0.03717,0.3945,0.009417,0.05336,0.4297,0.6274,0.09889,0.04938,0.01702,pepper_diagnostics/2xSkylake8180/00045/tt1j/timers.csv,0.01107,330458612,551.8845817213744,0.8796944861101754,7766016,7605333,374862,pepper_diagnostics/2xSkylake8180/00045/event_data.hdf5,1.334017339135021e-06,749615.444015444
p p -> t tb j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt1j.csv,process_file,57344,79,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/2xSkylake8180/00046,46,2xSkylake8180,7.017360687255859,0,56,6.345,6.242,2.722e-06,0.09134,0.007854,0.001699,0.002982,1.263e-06,4.883,0.9869,0.2031,0.09711,0.03643,0.009333,3.245,0.02821,1.517,0.01802,0.03175,0.01097,0.02302,0.1978,0.005259,0.03517,0.2924,0.4254,0.06078,0.02611,0.01019,pepper_diagnostics/2xSkylake8180/00046/tt1j/timers.csv,0.007686,191015020,546.92808225612,1.1469663509773698,4530176,4438746,216688,pepper_diagnostics/2xSkylake8180/00046/event_data.hdf5,1.3778714116184447e-06,725757.1291252804
p p -> t tb j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt1j.csv,process_file,114688,79,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/2xSkylake8180/00047,47,2xSkylake8180,14.022515296936035,0,112,13.4,13.21,3.143e-06,0.151,0.005885,0.001904,0.001955,9.66e-07,9.205,3.246,0.372,0.1416,0.1605,0.02927,6.303,0.1571,2.386,0.03549,0.1332,0.03381,0.1398,0.3618,0.01013,0.4377,1.06,0.9141,0.08218,0.03543,0.0239,pepper_diagnostics/2xSkylake8180/00047/tt1j/timers.csv,0.01415,384310324,550.119271111687,0.8137778625088603,9060352,8878015,435979,pepper_diagnostics/2xSkylake8180/00047/event_data.hdf5,1.4580007487567812e-06,685870.704012112
p p -> t tb j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt2j.csv,process_file,32,5000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/2xSkylake8180/00048,48,2xSkylake8180,19.030458450317383,0,32,18.68,18.47,1.63e-06,0.2084,0.0001837,0.001309,0.001691,6.38e-07,14.57,0.3222,2.226,0.3172,0.382,0.05752,5.966,1.341,1.993,1.215,1.366,1.249,1.221,2.038,0.1876,0.1665,0.0804,0.009925,0.1701,0.07985,0.0656,pepper_diagnostics/2xSkylake8180/00048/tt2j/timers.csv,0.08697,3556796,402.39304555624125,6.877322845273334,160000,152979,3352,pepper_diagnostics/2xSkylake8180/00048/event_data.hdf5,0.0001154375,8662.696264212236
p p -> t tb j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt2j.csv,process_file,48,5000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/2xSkylake8180/00049,49,2xSkylake8180,26.038052558898926,0,48,25.13,25.07,1.519e-06,0.05576,0.0002629,0.001151,0.002841,4.64e-07,19.02,0.4471,3.497,0.4782,0.6106,0.08919,6.475,2.056,2.58,1.887,1.971,1.911,1.883,3.2,0.2971,0.2394,0.09151,0.01446,0.2528,0.1234,0.1002,pepper_diagnostics/2xSkylake8180/00049/tt2j/timers.csv,0.1202,5116796,391.9913051142844,5.549739203152116,240000,229300,4897,pepper_diagnostics/2xSkylake8180/00049/event_data.hdf5,0.00010445833333333334,9573.195053849222
p p -> t tb j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt2j.csv,process_file,56,5000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/2xSkylake8180/00050,50,2xSkylake8180,27.03873109817505,0,56,26.11,26.05,2.042e-06,0.06041,0.0002781,0.001409,0.002744,6.2e-07,19.88,0.4816,3.498,0.4946,0.6526,0.09076,6.528,2.101,2.739,1.962,2.187,2.049,2.022,3.194,0.304,0.2543,0.09583,0.01837,0.2602,0.1273,0.1059,pepper_diagnostics/2xSkylake8180/00050/tt2j/timers.csv,0.1302,6260796,406.74398601357774,5.227344448211871,280000,267773,5928,pepper_diagnostics/2xSkylake8180/00050/event_data.hdf5,9.303571428571428e-05,10748.560460652592
p p -> t tb j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt2j.csv,process_file,112,4000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/2xSkylake8180/00051,51,2xSkylake8180,39.048821210861206,0,112,38.04,37.97,1.97e-06,0.06871,0.0003456,0.001507,0.001931,5.77e-07,27.81,0.749,5.888,0.7794,1.026,0.1743,6.693,3.413,3.699,3.348,3.738,3.258,3.317,5.382,0.5067,0.3893,0.1092,0.03232,0.399,0.1754,0.2029,pepper_diagnostics/2xSkylake8180/00051/tt2j/timers.csv,0.189,10015260,408.45552354928986,4.142380818210247,448000,428026,9527,pepper_diagnostics/2xSkylake8180/00051/event_data.hdf5,8.475446428571428e-05,11798.788517250461
p p -> t tb j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt2j.csv,process_file,128,3200,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/2xSkylake8180/00052,52,2xSkylake8180,15.026165246963501,0,32,14.18,14.12,2.642e-06,0.056,0.0003249,0.00135,0.001702,6.47e-07,11.25,0.3449,1.57,0.235,0.2625,0.04035,5.201,0.8949,1.544,0.8698,0.9014,0.8801,0.8166,1.428,0.1421,0.116,0.07051,0.06659,0.1277,0.0569,0.04948,pepper_diagnostics/2xSkylake8180/00052/tt2j/timers.csv,0.063,8868644,395.26048280091624,4.265315322810756,409600,391401,8430,pepper_diagnostics/2xSkylake8180/00052/event_data.hdf5,3.447265625e-05,29008.498583569406
p p -> t tb j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt2j.csv,process_file,192,3200,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/2xSkylake8180/00053,53,2xSkylake8180,18.029433727264404,0,48,17.8,17.74,1.628e-06,0.05994,0.0003377,0.001421,0.001769,6.65e-07,13.97,0.3968,2.13,0.2883,0.3558,0.05252,6.245,1.17,1.933,1.128,1.133,1.119,1.08,1.946,0.1841,0.1494,0.08075,0.0357,0.1535,0.07179,0.06158,pepper_diagnostics/2xSkylake8180/00053/tt2j/timers.csv,0.07094,13348492,399.6116482691801,3.499231095413799,614400,587670,12778,pepper_diagnostics/2xSkylake8180/00053/event_data.hdf5,2.8873697916666665e-05,34633.59639233371
p p -> t tb j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt2j.csv,process_file,224,3200,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/2xSkylake8180/00054,54,2xSkylake8180,21.031547784805298,0,56,20.29,20.23,1.775e-06,0.05887,0.0003173,0.00131,0.002871,1.007e-06,15.94,0.4666,2.402,0.3215,0.4031,0.05705,7.024,1.338,2.229,1.229,1.395,1.297,1.264,2.2,0.2024,0.1744,0.09127,0.05341,0.1726,0.07729,0.07104,pepper_diagnostics/2xSkylake8180/00054/tt2j/timers.csv,0.08303,15535108,396.9367428025887,3.234704831229024,716800,685421,14805,pepper_diagnostics/2xSkylake8180/00054/event_data.hdf5,2.8222656250000002e-05,35432.525951557094
p p -> t tb j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt2j.csv,process_file,448,2560,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/2xSkylake8180/00055,55,2xSkylake8180,31.03991937637329,0,112,30.34,30.27,2.227e-06,0.06956,0.0004891,0.00152,0.001868,6.65e-07,22.64,0.7459,4.294,0.5359,0.8012,0.1357,7.179,2.472,3.011,2.33,2.522,2.404,2.478,3.955,0.3387,0.3038,0.1185,0.08201,0.293,0.1245,0.1176,pepper_diagnostics/2xSkylake8180/00055/tt2j/timers.csv,0.1446,25116188,402.1526985551501,2.569157243874951,1146880,1096491,24009,pepper_diagnostics/2xSkylake8180/00055/event_data.hdf5,2.639334542410714e-05,37888.338288734725
p p -> t tb j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt2j.csv,process_file,512,2048,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/2xSkylake8180/00056,56,2xSkylake8180,15.027138471603394,0,32,14.74,14.68,2.167e-06,0.05726,0.000414,0.001284,0.001741,6.64e-07,12.74,0.3646,0.9662,0.1582,0.1679,0.02509,8.305,0.5287,1.662,0.5474,0.5433,0.5135,0.5548,0.8872,0.079,0.07297,0.08083,0.07898,0.08775,0.03864,0.03131,pepper_diagnostics/2xSkylake8180/00056/tt2j/timers.csv,0.04525,22718956,397.8877737408329,2.672815509714399,1048576,1002015,21724,pepper_diagnostics/2xSkylake8180/00056/event_data.hdf5,1.399993896484375e-05,71428.88283378747
p p -> t tb j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt2j.csv,process_file,768,1638,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/2xSkylake8180/00057,57,2xSkylake8180,16.026848793029785,0,48,15.29,15.23,2.044e-06,0.05682,0.00084,0.001364,0.001684,6.76e-07,12.96,0.3799,1.19,0.1696,0.1977,0.02988,8.126,0.6321,1.712,0.6065,0.6164,0.5836,0.6009,1.092,0.09739,0.0819,0.08323,0.05854,0.09183,0.04281,0.03448,pepper_diagnostics/2xSkylake8180/00057/tt2j/timers.csv,0.04365,27614804,403.7330865526527,2.457425744954257,1257984,1202784,26439,pepper_diagnostics/2xSkylake8180/00057/event_data.hdf5,1.2106672262922265e-05,82599.08076165462
p p -> t tb j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt2j.csv,process_file,896,1638,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/2xSkylake8180/00058,58,2xSkylake8180,18.028305768966675,0,56,17.4,17.34,1.73e-06,0.06107,0.0006368,0.001345,0.00294,5.22e-07,14.91,0.4607,1.207,0.187,0.2124,0.03348,9.425,0.6842,2.036,0.6299,0.7024,0.6764,0.6612,1.104,0.1033,0.09045,0.09358,0.1034,0.1031,0.04475,0.03859,pepper_diagnostics/2xSkylake8180/00058/tt2j/timers.csv,0.05146,31780036,398.33754034368104,2.260424239237699,1467648,1403164,30441,pepper_diagnostics/2xSkylake8180/00058/event_data.hdf5,1.1814822082679226e-05,84639.44636678201
p p -> t tb j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt2j.csv,process_file,1792,1310,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/2xSkylake8180/00059,59,2xSkylake8180,26.034240007400513,0,112,26.0,25.93,2.067e-06,0.06832,0.0008514,0.001568,0.003009,6.41e-07,21.9,0.7715,2.032,0.2984,0.3518,0.05949,13.3,1.138,2.711,1.112,1.231,1.076,1.186,1.867,0.165,0.1701,0.1367,0.1696,0.1556,0.06614,0.07633,pepper_diagnostics/2xSkylake8180/00059/tt2j/timers.csv,0.08529,51462196,404.050346099313,1.8000158686662713,2347520,2244179,49385,pepper_diagnostics/2xSkylake8180/00059/event_data.hdf5,1.1045699291166848e-05,90532.97338989588
p p -> t tb j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt2j.csv,process_file,2048,1310,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/2xSkylake8180/00060,60,2xSkylake8180,21.0334689617157,0,32,20.47,20.41,2.137e-06,0.05782,0.0008133,0.001322,0.001701,6.44e-07,18.61,0.6008,0.6969,0.1945,0.1289,0.02055,14.45,0.4083,2.245,0.3393,0.3756,0.3279,0.3758,0.6456,0.0513,0.05495,0.1339,0.1518,0.1178,0.04822,0.02823,pepper_diagnostics/2xSkylake8180/00060/tt2j/timers.csv,0.06087,58126044,399.45066480790547,1.6739823392369744,2682880,2564899,55798,pepper_diagnostics/2xSkylake8180/00060/event_data.hdf5,7.607496421755725e-06,131449.28956393924
p p -> t tb j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt2j.csv,process_file,3072,917,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/2xSkylake8180/00061,61,2xSkylake8180,21.031813621520996,0,48,20.28,20.22,1.853e-06,0.06149,0.000824,0.001278,0.002679,6.86e-07,18.47,0.6182,0.671,0.1628,0.1171,0.0199,14.36,0.3839,2.267,0.3363,0.3657,0.3217,0.3604,0.6197,0.05126,0.05047,0.1351,0.1557,0.09784,0.03949,0.02515,pepper_diagnostics/2xSkylake8180/00061/tt2j/timers.csv,0.04954,60939276,398.7962253645952,1.632509801616945,2817024,2692700,58496,pepper_diagnostics/2xSkylake8180/00061/event_data.hdf5,7.17778762268266e-06,139318.69436201782
p p -> t tb j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt2j.csv,process_file,3584,917,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/2xSkylake8180/00062,62,2xSkylake8180,22.03350043296814,0,56,21.57,21.5,2.063e-06,0.0658,0.0009309,0.001458,0.002821,6.28e-07,19.53,0.7092,0.754,0.1732,0.1287,0.02245,14.52,0.396,3.029,0.361,0.4048,0.3508,0.389,0.6973,0.05672,0.05646,0.154,0.1891,0.103,0.04224,0.02765,pepper_diagnostics/2xSkylake8180/00062/tt2j/timers.csv,0.04993,71141740,398.9639140021074,1.5121799894502923,3286528,3141782,68265,pepper_diagnostics/2xSkylake8180/00062/event_data.hdf5,6.541858155475932e-06,152861.76744186046
p p -> t tb j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt2j.csv,process_file,7168,642,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/2xSkylake8180/00063,63,2xSkylake8180,39.049566984176636,0,112,38.08,37.99,2.816e-06,0.07776,0.001234,0.001847,0.001929,8.85e-07,35.08,1.06,1.058,0.229,0.1963,0.07667,25.53,0.76,5.405,0.5958,1.242,0.7269,0.6926,0.9712,0.0866,0.1107,0.2053,0.2975,0.1337,0.05333,0.04163,pepper_diagnostics/2xSkylake8180/00063/tt2j/timers.csv,0.08812,98532980,394.6380975108293,1.2709350093467704,4601856,4399760,94549,pepper_diagnostics/2xSkylake8180/00063/event_data.hdf5,8.255364791944815e-06,121133.35088181101
p p -> t tb j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt2j.csv,process_file,8192,449,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/2xSkylake8180/00064,64,2xSkylake8180,24.03617787361145,0,32,23.56,23.5,2.431e-06,0.06353,0.000962,0.001453,0.001707,6.85e-07,22.03,0.7069,0.4355,0.1731,0.07132,0.01627,17.37,0.2287,3.668,0.1423,0.2118,0.1307,0.1953,0.4155,0.01999,0.0294,0.1571,0.1859,0.09995,0.05086,0.02208,pepper_diagnostics/2xSkylake8180/00064/tt2j/timers.csv,0.06684,80621436,403.94862553521625,1.4381864479248465,3678208,3516098,77364,pepper_diagnostics/2xSkylake8180/00064/event_data.hdf5,6.388980721046771e-06,156519.48936170212
p p -> t tb j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt2j.csv,process_file,12288,314,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/2xSkylake8180/00065,65,2xSkylake8180,27.03956937789917,0,48,26.52,26.44,2.09e-06,0.07058,0.003988,0.001633,0.002857,5.94e-07,25.1,0.7336,0.338,0.1392,0.05644,0.01293,20.53,0.1855,3.725,0.1336,0.1888,0.1133,0.1643,0.3197,0.01831,0.02716,0.1642,0.1842,0.08151,0.039,0.01858,pepper_diagnostics/2xSkylake8180/00065/tt2j/timers.csv,0.05037,84370668,402.7472138317973,1.4019640294144116,3858432,3688523,80904,pepper_diagnostics/2xSkylake8180/00065/event_data.hdf5,6.852524548832272e-06,145931.61875945536
p p -> t tb j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt2j.csv,process_file,14336,314,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/2xSkylake8180/00066,66,2xSkylake8180,26.037874937057495,0,56,24.96,24.88,2.787e-06,0.07516,0.001119,0.001731,0.002835,8.28e-07,23.28,0.8485,0.4484,0.1547,0.06303,0.01461,17.87,0.2042,4.507,0.1422,0.1912,0.1245,0.1777,0.4277,0.02068,0.03026,0.1927,0.2263,0.09495,0.03946,0.02023,pepper_diagnostics/2xSkylake8180/00066/tt2j/timers.csv,0.05741,99156980,406.04349090868914,1.3035431267775999,4501504,4303809,95163,pepper_diagnostics/2xSkylake8180/00066/event_data.hdf5,5.5270416287534125e-06,180928.61736334403
p p -> t tb j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt2j.csv,process_file,28672,132,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/2xSkylake8180/00067,67,2xSkylake8180,22.031858682632446,0,112,21.16,21.06,3.474e-06,0.09505,0.001541,0.001997,0.003067,1.025e-06,19.78,0.7766,0.2684,0.1119,0.04656,0.01448,15.49,0.1877,3.443,0.1236,0.1803,0.132,0.1682,0.25,0.0184,0.0238,0.244,0.2089,0.07007,0.02618,0.01556,pepper_diagnostics/2xSkylake8180/00067/tt2j/timers.csv,0.05004,79682820,388.1805243904534,1.3898979834681973,3784704,3617230,76496,pepper_diagnostics/2xSkylake8180/00067/event_data.hdf5,5.56450385551948e-06,179710.54131054133
p p -> t tb j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt2j.csv,process_file,32768,132,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/2xSkylake8180/00068,68,2xSkylake8180,24.037509441375732,0,32,23.77,23.69,2.704e-06,0.07839,0.0014,0.001731,0.002893,8.95e-07,22.26,0.8532,0.3168,0.1712,0.05336,0.01228,18.08,0.1581,3.509,0.06234,0.176,0.04708,0.1522,0.3112,0.00559,0.01902,0.3231,0.213,0.09636,0.05449,0.02035,pepper_diagnostics/2xSkylake8180/00068/tt2j/timers.csv,0.06898,94989132,404.7547131620829,1.3273569650791754,4325376,4134657,91143,pepper_diagnostics/2xSkylake8180/00068/event_data.hdf5,5.476980498342803e-06,182582.35542422964
p p -> t tb j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt2j.csv,process_file,49152,79,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/2xSkylake8180/00069,69,2xSkylake8180,22.03361463546753,0,48,20.77,20.68,3.446e-06,0.08747,0.001165,0.00169,0.002898,1.039e-06,19.23,0.9952,0.2536,0.1174,0.04546,0.01061,15.39,0.1471,3.201,0.05372,0.2047,0.04762,0.1373,0.2491,0.004523,0.01901,0.4802,0.1904,0.06714,0.03511,0.01509,pepper_diagnostics/2xSkylake8180/00069/tt2j/timers.csv,0.04714,86450668,410.37491540527606,1.4105477402014412,3883008,3712004,82953,pepper_diagnostics/2xSkylake8180/00069/event_data.hdf5,5.325768064345992e-06,187766.34429400385
p p -> t tb j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt2j.csv,process_file,57344,39,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/2xSkylake8180/00070,70,2xSkylake8180,12.024094343185425,0,56,11.96,11.85,2.98e-06,0.09795,0.0009214,0.001744,0.002872,8.69e-07,10.96,0.6438,0.1406,0.05952,0.02526,0.00531,8.446,0.08958,2.142,0.02967,0.1159,0.02786,0.08493,0.1381,0.002561,0.01306,0.3058,0.1327,0.03383,0.0174,0.00827,pepper_diagnostics/2xSkylake8180/00070/tt2j/timers.csv,0.02294,51046196,420.6481773910946,1.8812495002104985,2236416,2137945,48971,pepper_diagnostics/2xSkylake8180/00070/event_data.hdf5,5.2986564217032965e-06,188727.08860759495
p p -> t tb j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt2j.csv,process_file,114688,39,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/2xSkylake8180/00071,71,2xSkylake8180,26.03515100479126,0,112,25.89,25.76,2.805e-06,0.1274,0.001617,0.002068,0.003115,1.175e-06,23.7,1.605,0.2013,0.1002,0.1101,0.01045,17.38,0.5022,4.682,0.05641,0.4174,0.1021,0.4987,0.1961,0.005167,0.03523,0.6915,0.2367,0.05876,0.02353,0.01787,pepper_diagnostics/2xSkylake8180/00071/tt2j/timers.csv,0.0536,94677132,390.0362109341758,1.2814499520471878,4472832,4275112,90841,pepper_diagnostics/2xSkylake8180/00071/event_data.hdf5,5.759214743589744e-06,173634.78260869565
p p -> t tb j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt3j.csv,process_file,32,1000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/2xSkylake8180/00072,72,2xSkylake8180,19.031163692474365,0,32,18.96,18.64,1.79e-06,0.3172,0.000399,0.00138,0.001654,5.78e-07,17.53,0.06273,0.7045,0.0742,0.1064,0.01318,8.951,1.296,2.016,1.255,1.358,1.278,1.204,0.6612,0.04335,0.0357,0.01532,0.001414,0.04018,0.01782,0.01592,pepper_diagnostics/2xSkylake8180/00072/tt3j/timers.csv,0.05437,255564,227.0042549592087,16.830522018191086,32000,29566,181,pepper_diagnostics/2xSkylake8180/00072/event_data.hdf5,0.0005825,1716.7381974248926
p p -> t tb j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt3j.csv,process_file,48,1000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/2xSkylake8180/00073,73,2xSkylake8180,23.03347086906433,0,48,22.42,22.36,1.707e-06,0.06088,0.0004077,0.001366,0.001746,6.19e-07,20.83,0.08106,0.9942,0.102,0.1454,0.01815,9.504,1.795,2.412,1.741,1.79,1.714,1.685,0.9351,0.05906,0.04805,0.01672,0.001543,0.05383,0.02663,0.02118,pepper_diagnostics/2xSkylake8180/00073/tt3j/timers.csv,0.05962,375564,241.85323904158915,14.159291497762021,48000,44428,290,pepper_diagnostics/2xSkylake8180/00073/event_data.hdf5,0.00046583333333333334,2146.690518783542
p p -> t tb j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt3j.csv,process_file,56,1000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/2xSkylake8180/00074,74,2xSkylake8180,23.03290820121765,0,56,22.9,22.83,1.818e-06,0.06516,0.0004038,0.001268,0.00181,5.53e-07,21.25,0.09134,1.005,0.1075,0.1568,0.01925,9.165,1.891,2.53,1.786,1.98,1.836,1.877,0.9423,0.0625,0.05306,0.01951,0.001883,0.05735,0.02626,0.02362,pepper_diagnostics/2xSkylake8180/00074/tt3j/timers.csv,0.06794,495564,236.8337881860511,12.98105411840556,56000,51825,331,pepper_diagnostics/2xSkylake8180/00074/event_data.hdf5,0.00040767857142857137,2452.912833990364
p p -> t tb j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt3j.csv,process_file,112,800,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/2xSkylake8180/00075,75,2xSkylake8180,32.041688442230225,0,112,31.76,31.66,1.811e-06,0.09444,0.0007672,0.01565,0.001692,7.03e-07,28.98,0.1361,1.705,0.1899,0.2548,0.03807,8.646,3.209,3.627,3.19,3.482,3.266,3.311,1.603,0.1014,0.08103,0.02206,0.003589,0.1019,0.03607,0.05161,pepper_diagnostics/2xSkylake8180/00075/tt3j/timers.csv,0.09061,615564,219.84593823243193,9.904456527419606,89600,82829,494,pepper_diagnostics/2xSkylake8180/00075/event_data.hdf5,0.0003533482142857143,2830.069488313329
p p -> t tb j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt3j.csv,process_file,128,640,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/2xSkylake8180/00076,76,2xSkylake8180,14.023396253585815,0,32,13.62,13.55,1.874e-06,0.06025,0.0004301,0.001335,0.002841,5.78e-07,12.85,0.05623,0.4297,0.04937,0.06501,0.008213,7.304,0.8126,1.42,0.7983,0.8134,0.8038,0.7644,0.4019,0.02787,0.02326,0.01356,0.002386,0.02739,0.01157,0.01018,pepper_diagnostics/2xSkylake8180/00076/tt3j/timers.csv,0.05253,735564,247.7497148318003,10.968916784745087,81920,75597,507,pepper_diagnostics/2xSkylake8180/00076/event_data.hdf5,0.0001654052734375,6045.756457564576
p p -> t tb j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt3j.csv,process_file,192,640,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/2xSkylake8180/00077,77,2xSkylake8180,17.027032136917114,0,48,16.35,16.29,1.738e-06,0.06307,0.0005157,0.001321,0.001664,4.53e-07,15.38,0.0729,0.5683,0.06169,0.08538,0.01088,8.344,1.048,1.724,1.015,1.059,1.031,1.012,0.5315,0.03684,0.02943,0.0157,0.002768,0.03338,0.01501,0.01316,pepper_diagnostics/2xSkylake8180/00077/tt3j/timers.csv,0.05602,975564,240.0780286238833,8.849671632668617,122880,113648,735,pepper_diagnostics/2xSkylake8180/00077/event_data.hdf5,0.00013256835937499998,7543.27808471455
p p -> t tb j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt3j.csv,process_file,224,640,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/2xSkylake8180/00078,78,2xSkylake8180,18.030367612838745,0,56,17.55,17.48,1.526e-06,0.06714,0.0007262,0.001332,0.001781,5.83e-07,16.49,0.08205,0.6197,0.06603,0.09005,0.01128,9.018,1.086,1.839,1.067,1.122,1.11,1.102,0.5799,0.03976,0.03249,0.01805,0.003637,0.03674,0.01538,0.01367,pepper_diagnostics/2xSkylake8180/00078/tt3j/timers.csv,0.06238,975564,218.08118037039836,7.782300080947085,143360,132369,781,pepper_diagnostics/2xSkylake8180/00078/event_data.hdf5,0.00012193080357142858,8201.37299771167
p p -> t tb j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt3j.csv,process_file,448,512,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/2xSkylake8180/00079,79,2xSkylake8180,39.04774713516235,0,112,38.22,38.14,2.034e-06,0.07448,0.0002312,0.001626,0.00186,6.51e-07,36.43,0.1431,1.07,0.1026,0.1565,0.02281,23.41,2.089,2.549,1.964,2.26,1.997,2.012,1.006,0.06382,0.05957,0.02404,0.005396,0.0554,0.0234,0.02359,pepper_diagnostics/2xSkylake8180/00079/tt3j/timers.csv,0.07903,1575564,226.4012478502529,6.2737523420649755,229376,211853,1299,pepper_diagnostics/2xSkylake8180/00079/event_data.hdf5,0.00016627720424107142,6014.053487152596
p p -> t tb j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt3j.csv,process_file,512,409,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/2xSkylake8180/00080,80,2xSkylake8180,14.023197889328003,0,32,13.62,13.55,1.462e-06,0.06433,0.0003681,0.001389,0.002999,5.71e-07,13.06,0.06696,0.2862,0.03861,0.04055,0.005492,9.192,0.4878,1.295,0.4962,0.5084,0.4786,0.494,0.269,0.01713,0.01508,0.01598,0.004267,0.02238,0.008884,0.007256,pepper_diagnostics/2xSkylake8180/00080/tt3j/timers.csv,0.06897,1575564,229.5976265668411,6.606153493427063,209408,193413,1201,pepper_diagnostics/2xSkylake8180/00080/event_data.hdf5,6.470621943765281e-05,15454.464944649448
p p -> t tb j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt3j.csv,process_file,768,327,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/2xSkylake8180/00081,81,2xSkylake8180,14.02579402923584,0,48,13.7,13.63,1.693e-06,0.06556,0.0002053,0.001219,0.001723,5.82e-07,13.08,0.07403,0.3257,0.03709,0.04513,0.00599,9.099,0.5392,1.317,0.5075,0.5312,0.4745,0.5124,0.3072,0.01853,0.01542,0.01673,0.004229,0.021,0.008787,0.007219,pepper_diagnostics/2xSkylake8180/00081/tt3j/timers.csv,0.06027,1815564,233.32431832376042,6.087605618875968,251136,231945,1465,pepper_diagnostics/2xSkylake8180/00081/event_data.hdf5,5.4273381753312955e-05,18425.23844460748
p p -> t tb j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt3j.csv,process_file,896,327,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/2xSkylake8180/00082,82,2xSkylake8180,15.024277448654175,0,56,14.72,14.65,1.778e-06,0.06732,0.000215,0.001292,0.001782,6.24e-07,14.06,0.09862,0.333,0.0393,0.04649,0.00671,9.822,0.5514,1.396,0.5224,0.5792,0.5281,0.5504,0.3133,0.01964,0.01696,0.01891,0.0215,0.0227,0.009097,0.007383,pepper_diagnostics/2xSkylake8180/00082/tt3j/timers.csv,0.06354,2055564,228.10228870131886,5.567773409121002,292992,270813,1669,pepper_diagnostics/2xSkylake8180/00082/event_data.hdf5,5.0001365224989084e-05,19999.453924914673
p p -> t tb j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt3j.csv,process_file,1792,262,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/2xSkylake8180/00083,83,2xSkylake8180,18.02542471885681,0,112,17.66,17.58,1.921e-06,0.07767,0.0002516,0.001524,0.002954,5.72e-07,16.56,0.1317,0.6247,0.06458,0.08268,0.01206,9.717,1.01,1.679,0.9798,1.008,0.981,1.018,0.5909,0.03372,0.02684,0.02655,0.008954,0.03651,0.0144,0.01358,pepper_diagnostics/2xSkylake8180/00083/tt3j/timers.csv,0.1129,3255564,228.86826075553185,4.406748922896636,469504,433842,2686,pepper_diagnostics/2xSkylake8180/00083/event_data.hdf5,3.7443770447110136e-05,26706.71217292378
p p -> t tb j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt3j.csv,process_file,2048,262,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/2xSkylake8180/00084,84,2xSkylake8180,20.03005599975586,0,32,19.82,19.76,1.589e-06,0.06364,0.0003327,0.001284,0.002804,4.68e-07,19.35,0.1138,0.1729,0.04748,0.03033,0.004417,15.96,0.386,1.5,0.303,0.3406,0.2994,0.3533,0.1627,0.01018,0.009656,0.02723,0.008769,0.02885,0.01131,0.007247,pepper_diagnostics/2xSkylake8180/00084/tt3j/timers.csv,0.1653,3735564,230.42905022562104,4.139170329569401,536576,495990,3085,pepper_diagnostics/2xSkylake8180/00084/event_data.hdf5,3.6826097328244276e-05,27154.655870445342
p p -> t tb j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt3j.csv,process_file,3072,183,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/2xSkylake8180/00085,85,2xSkylake8180,19.030922412872314,0,48,18.14,18.07,2.384e-06,0.06872,0.0003336,0.001618,0.002745,6.54e-07,17.61,0.1428,0.1977,0.04032,0.02949,0.004717,14.25,0.3712,1.555,0.3021,0.3344,0.2892,0.3604,0.1867,0.01094,0.00944,0.02716,0.03384,0.02438,0.009428,0.006457,pepper_diagnostics/2xSkylake8180/00085/tt3j/timers.csv,0.1248,3735564,215.16397390878353,3.90777037699272,562176,519654,3022,pepper_diagnostics/2xSkylake8180/00085/event_data.hdf5,3.214295878870674e-05,31111.012728278918
p p -> t tb j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt3j.csv,process_file,3584,183,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/2xSkylake8180/00086,86,2xSkylake8180,21.031769514083862,0,56,20.99,20.92,2.36e-06,0.07436,0.0002127,0.002008,0.002976,6.33e-07,20.45,0.1353,0.2144,0.04263,0.03049,0.004766,16.8,0.3627,1.798,0.305,0.3705,0.2987,0.3635,0.2031,0.01127,0.01035,0.03217,0.01183,0.02569,0.009857,0.007031,pepper_diagnostics/2xSkylake8180/00086/tt3j/timers.csv,0.1276,5060796,250.50284824103875,3.9035659872864024,655872,606015,4102,pepper_diagnostics/2xSkylake8180/00086/event_data.hdf5,3.189646760343482e-05,31351.43403441682
p p -> t tb j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt3j.csv,process_file,7168,128,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/2xSkylake8180/00087,87,2xSkylake8180,123.13128352165222,0,112,122.6,122.5,2.511e-06,0.08792,0.0003459,0.00186,0.001974,1.44e-06,121.9,0.2034,0.2572,0.07004,0.04423,0.01065,110.9,1.009,3.791,0.5453,3.988,0.6283,0.719,0.2409,0.01624,0.01661,0.04295,0.03207,0.04835,0.01118,0.01042,pepper_diagnostics/2xSkylake8180/00087/tt3j/timers.csv,0.2361,6260796,224.47245244411536,3.1245690151116214,917504,847079,5144,pepper_diagnostics/2xSkylake8180/00087/event_data.hdf5,0.000133514404296875,7489.828571428571
p p -> t tb j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt3j.csv,process_file,8192,89,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/2xSkylake8180/00088,88,2xSkylake8180,19.03097176551819,0,32,18.22,18.15,2.277e-06,0.07417,0.0003462,0.001597,0.002895,6.95e-07,17.81,0.1346,0.119,0.04477,0.01548,0.003676,15.24,0.1871,1.712,0.1022,0.1178,0.08915,0.1715,0.1154,0.003546,0.004377,0.03218,0.009829,0.02586,0.01265,0.006238,pepper_diagnostics/2xSkylake8180/00088/tt3j/timers.csv,0.1844,4700796,210.8936189216161,3.3938656616607115,729088,673545,3841,pepper_diagnostics/2xSkylake8180/00088/event_data.hdf5,2.4894114290730335e-05,40170.137741046834
p p -> t tb j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt3j.csv,process_file,12288,62,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/2xSkylake8180/00089,89,2xSkylake8180,20.031827926635742,0,48,19.35,19.26,3.323e-06,0.08065,0.0003086,0.001776,0.002787,1.151e-06,18.95,0.1392,0.104,0.03786,0.0125,0.003493,15.86,0.1649,2.306,0.1097,0.1104,0.08321,0.1545,0.1004,0.00357,0.004849,0.03518,0.01147,0.02238,0.01032,0.00514,pepper_diagnostics/2xSkylake8180/00089/tt3j/timers.csv,0.1565,5420796,236.42109291102864,3.5176146688327443,761856,703712,4498,pepper_diagnostics/2xSkylake8180/00089/event_data.hdf5,2.528036794354839e-05,39556.38629283489
p p -> t tb j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt3j.csv,process_file,14336,62,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/2xSkylake8180/00090,90,2xSkylake8180,25.037837028503418,0,56,24.53,24.44,3.048e-06,0.08751,0.0003463,0.001781,0.001842,9.41e-07,24.11,0.1618,0.0902,0.03979,0.01426,0.00385,20.22,0.2052,2.869,0.1457,0.1489,0.1152,0.202,0.0858,0.004407,0.005875,0.04334,0.01565,0.02352,0.01041,0.005836,pepper_diagnostics/2xSkylake8180/00090/tt3j/timers.csv,0.1952,6860796,256.3676630379199,3.3881444937252208,888832,820681,5693,pepper_diagnostics/2xSkylake8180/00090/event_data.hdf5,2.749675979262673e-05,36367.92144026187
p p -> t tb j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt3j.csv,process_file,28672,26,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/2xSkylake8180/00091,91,2xSkylake8180,20.030372381210327,0,112,19.39,19.27,2.688e-06,0.1151,0.0004158,0.002,0.002934,1.124e-06,18.93,0.1686,0.1062,0.03011,0.01153,0.003204,15.49,0.1662,2.468,0.108,0.2572,0.08756,0.1954,0.1026,0.003566,0.005777,0.07255,0.01954,0.01921,0.006177,0.004704,pepper_diagnostics/2xSkylake8180/00091/tt3j/timers.csv,0.1533,6380796,281.05664745515224,3.8745226861646276,745472,689196,5235,pepper_diagnostics/2xSkylake8180/00091/event_data.hdf5,2.5849394745879118e-05,38685.625324338354
p p -> t tb j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt3j.csv,process_file,32768,26,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/2xSkylake8180/00092,92,2xSkylake8180,24.034941911697388,0,32,23.68,23.55,3.072e-06,0.1296,0.0004168,0.002119,0.002111,9.09e-07,23.19,0.2201,0.06714,0.04615,0.01424,0.003626,19.75,0.2284,2.305,0.05706,0.2419,0.04575,0.2774,0.06604,0.001106,0.003363,0.1022,0.01613,0.02583,0.01373,0.006581,pepper_diagnostics/2xSkylake8180/00092/tt3j/timers.csv,0.2742,5660796,216.80772404779648,3.184892993434539,851968,786697,4614,pepper_diagnostics/2xSkylake8180/00092/event_data.hdf5,2.7641883263221154e-05,36176.985138004246
p p -> t tb j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt3j.csv,process_file,49152,15,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/2xSkylake8180/00093,93,2xSkylake8180,16.027947187423706,0,48,15.6,15.48,2.657e-06,0.1212,0.0004185,0.001806,0.002902,1.093e-06,15.07,0.2695,0.07921,0.03067,0.01151,0.002745,12.2,0.3261,2.007,0.03706,0.147,0.02893,0.203,0.07831,0.0009051,0.004545,0.126,0.01623,0.01756,0.008356,0.004744,pepper_diagnostics/2xSkylake8180/00093/tt3j/timers.csv,0.1233,7220796,323.1140307462845,4.1761882118999285,737280,681938,5951,pepper_diagnostics/2xSkylake8180/00093/event_data.hdf5,2.0996093750000002e-05,47627.90697674418
p p -> t tb j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt3j.csv,process_file,57344,10,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/2xSkylake8180/00094,94,2xSkylake8180,13.025726318359375,0,56,12.89,12.75,3.558e-06,0.1372,0.0003738,0.001767,0.002943,1.084e-06,12.46,0.2142,0.031,0.02138,0.00762,0.002021,9.907,0.22,1.872,0.03023,0.1316,0.02246,0.1723,0.03034,0.0006609,0.003285,0.1049,0.007962,0.01221,0.00566,0.003502,pepper_diagnostics/2xSkylake8180/00094/tt3j/timers.csv,0.1019,3255564,187.77282221284534,3.618838377714173,573440,528955,2688,pepper_diagnostics/2xSkylake8180/00094/event_data.hdf5,2.2234235491071428e-05,44975.686274509804
p p -> t tb j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt3j.csv,process_file,114688,10,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/2xSkylake8180/00095,95,2xSkylake8180,24.03324794769287,0,112,23.4,23.18,3.45e-06,0.2101,0.0005142,0.001937,0.003088,1.892e-06,22.42,0.5267,0.1408,0.05196,0.02546,0.00854,16.86,0.5757,3.396,0.05283,0.538,0.07233,0.7978,0.1394,0.001339,0.03398,0.2443,0.02458,0.02042,0.007886,0.02365,pepper_diagnostics/2xSkylake8180/00095/tt3j/timers.csv,0.1213,10348644,298.76723964483364,3.224589757855733,1146880,1060712,8557,pepper_diagnostics/2xSkylake8180/00095/event_data.hdf5,2.0211356026785713e-05,49477.135461604834
p p -> t tb j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt4j.csv,process_file,32,100,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/2xSkylake8180/00096,96,2xSkylake8180,17.02886152267456,0,32,16.43,15.77,1.962e-06,0.6534,0.0006205,0.001394,0.002721,6.15e-07,15.68,0.006097,0.04447,0.007872,0.01064,0.001334,10.26,0.7917,1.328,0.7644,0.8384,0.786,0.7381,0.04052,0.003948,0.003563,0.00157,1.157e-05,0.005051,0.00146,0.001326,pepper_diagnostics/2xSkylake8180/00096/tt4j/timers.csv,0.09495,8372,0.0,0.0,3200,2810,0,pepper_diagnostics/2xSkylake8180/00096/event_data.hdf5,0.004928125,202.9169308814204
p p -> t tb j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt4j.csv,process_file,48,100,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/2xSkylake8180/00097,97,2xSkylake8180,19.03086233139038,0,48,18.59,18.41,1.591e-06,0.1733,0.0006181,0.001317,0.002866,5.6e-07,18.29,0.007711,0.06174,0.01044,0.01613,0.001921,10.62,1.163,1.684,1.122,1.224,1.136,1.146,0.05599,0.005751,0.004747,0.00168,0.000473,0.006536,0.002013,0.001864,pepper_diagnostics/2xSkylake8180/00097/tt4j/timers.csv,0.1115,151564,55.9707598497067,55.9707598497067,4800,4230,1,pepper_diagnostics/2xSkylake8180/00097/event_data.hdf5,0.0038354166666666667,260.72786529060295
p p -> t tb j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt4j.csv,process_file,56,100,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/2xSkylake8180/00098,98,2xSkylake8180,20.032440423965454,0,56,19.19,19.0,2.098e-06,0.1849,0.000484,0.001492,0.001784,6.25e-07,18.87,0.008683,0.06613,0.01171,0.01707,0.00215,10.75,1.235,1.767,1.17,1.296,1.217,1.234,0.06002,0.006108,0.005344,0.001942,0.0004246,0.007387,0.002255,0.002037,pepper_diagnostics/2xSkylake8180/00098/tt4j/timers.csv,0.1232,151564,95.94987402806868,67.84074747616448,5600,4930,2,pepper_diagnostics/2xSkylake8180/00098/event_data.hdf5,0.003392857142857143,294.7368421052631
p p -> t tb j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt4j.csv,process_file,112,80,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/2xSkylake8180/00099,99,2xSkylake8180,24.03347086906433,0,112,23.39,23.13,2.319e-06,0.2648,0.0007394,0.009546,0.002012,6.32e-07,22.87,0.01148,0.1359,0.01729,0.0272,0.003883,8.088,2.264,2.703,2.392,2.467,2.297,2.35,0.1263,0.009643,0.007724,0.002055,1.003e-05,0.01043,0.003213,0.00362,pepper_diagnostics/2xSkylake8180/00099/tt4j/timers.csv,0.228,8372,0.0,0.0,8960,7863,0,pepper_diagnostics/2xSkylake8180/00099/event_data.hdf5,0.002581473214285714,387.3757025507999
p p -> t tb j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt4j.csv,process_file,128,64,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/2xSkylake8180/00100,100,2xSkylake8180,13.023122310638428,0,32,12.58,12.41,2.662e-06,0.1715,0.0005514,0.001415,0.001747,5.78e-07,12.35,0.005166,0.03096,0.005604,0.00695,0.0009275,8.676,0.4879,0.9695,0.5181,0.5032,0.5177,0.4835,0.0284,0.002561,0.002321,0.001412,0.0004538,0.003504,0.001018,0.00106,pepper_diagnostics/2xSkylake8180/00100/tt4j/timers.csv,0.1422,151564,32.79536709943752,32.79536709943752,8192,7210,1,pepper_diagnostics/2xSkylake8180/00100/event_data.hdf5,0.001514892578125,660.112812248187
p p -> t tb j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt4j.csv,process_file,192,64,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/2xSkylake8180/00101,101,2xSkylake8180,15.025534868240356,0,48,14.3,14.12,2.342e-06,0.1758,0.0004964,0.001391,0.001754,5.59e-07,14.04,0.006781,0.0445,0.006782,0.009881,0.001284,9.196,0.6887,1.213,0.6819,0.6762,0.6857,0.669,0.04104,0.003456,0.003059,0.001618,0.0004106,0.004068,0.00128,0.001418,pepper_diagnostics/2xSkylake8180/00101/tt4j/timers.csv,0.1684,151564,87.45431226516673,43.72181758465838,12288,10864,4,pepper_diagnostics/2xSkylake8180/00101/event_data.hdf5,0.0011490885416666665,870.2549575070823
p p -> t tb j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt4j.csv,process_file,224,64,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/2xSkylake8180/00102,102,2xSkylake8180,18.02940082550049,0,56,17.65,17.46,1.952e-06,0.1872,0.0006533,0.001407,0.002932,6.31e-07,17.37,0.008002,0.04983,0.008356,0.01104,0.001442,11.75,0.7516,1.475,0.7732,0.8111,0.792,0.7631,0.04578,0.004046,0.003588,0.001919,0.000521,0.005237,0.001486,0.001607,pepper_diagnostics/2xSkylake8180/00102/tt4j/timers.csv,0.1924,151564,93.70104885553577,41.898536109515646,14336,12627,5,pepper_diagnostics/2xSkylake8180/00102/event_data.hdf5,0.0012179129464285714,821.0767468499428
p p -> t tb j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt4j.csv,process_file,448,51,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/2xSkylake8180/00103,103,2xSkylake8180,17.02521324157715,0,112,16.74,16.52,2.492e-06,0.2238,0.0006413,0.001751,0.001937,7.06e-07,16.38,0.01078,0.07198,0.01079,0.01745,0.002651,7.545,1.363,1.711,1.329,1.397,1.299,1.37,0.06627,0.005703,0.00506,0.002264,0.0004812,0.006174,0.002115,0.002483,pepper_diagnostics/2xSkylake8180/00103/tt4j/timers.csv,0.3016,151564,58.79281496817932,26.29064441658329,22848,20097,5,pepper_diagnostics/2xSkylake8180/00103/event_data.hdf5,0.0007230392156862745,1383.0508474576272
p p -> t tb j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt4j.csv,process_file,512,40,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/2xSkylake8180/00104,104,2xSkylake8180,16.02536916732788,0,32,15.69,15.52,1.784e-06,0.1739,0.0005287,0.001549,0.002878,7.5e-07,15.47,0.006471,0.02153,0.004811,0.004279,0.000646,12.53,0.3116,1.001,0.3173,0.3369,0.3106,0.3419,0.01997,0.001557,0.001483,0.001789,0.00043,0.003096,0.000904,0.0008007,pepper_diagnostics/2xSkylake8180/00104/tt4j/timers.csv,0.2861,151564,118.06332155797509,39.346752978983226,20480,18048,9,pepper_diagnostics/2xSkylake8180/00104/event_data.hdf5,0.0007578125,1319.5876288659792
p p -> t tb j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt4j.csv,process_file,768,32,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/2xSkylake8180/00105,105,2xSkylake8180,15.025930643081665,0,48,14.03,13.85,2.045e-06,0.1809,0.0005256,0.00199,0.001741,7.44e-07,13.8,0.007037,0.02658,0.004396,0.004912,0.000722,10.77,0.3545,1.013,0.3406,0.3465,0.3218,0.3465,0.02479,0.001798,0.001531,0.001729,0.0003771,0.002531,0.0008802,0.0009709,pepper_diagnostics/2xSkylake8180/00105/tt4j/timers.csv,0.2748,151564,65.59073419887505,26.77458092921214,24576,21608,6,pepper_diagnostics/2xSkylake8180/00105/event_data.hdf5,0.0005635579427083333,1774.4404332129966
p p -> t tb j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt4j.csv,process_file,896,32,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/2xSkylake8180/00106,106,2xSkylake8180,19.031590461730957,0,56,18.82,18.63,2.022e-06,0.1922,0.0006125,0.001603,0.002915,6.86e-07,18.56,0.00841,0.03109,0.005409,0.005697,0.001065,14.75,0.4068,1.434,0.3968,0.4268,0.3929,0.4104,0.02895,0.002148,0.001926,0.002133,0.0004756,0.003357,0.001047,0.0009954,pepper_diagnostics/2xSkylake8180/00106/tt4j/timers.csv,0.3173,151564,106.04785618218163,32.094797063016756,28672,25280,11,pepper_diagnostics/2xSkylake8180/00106/event_data.hdf5,0.0006497628348214286,1539.0230810520666
p p -> t tb j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt4j.csv,process_file,1792,26,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/2xSkylake8180/00107,107,2xSkylake8180,18.02706551551819,0,112,17.65,17.42,2.754e-06,0.229,0.0007493,0.00177,0.001971,7.74e-07,17.3,0.01368,0.06264,0.01086,0.009309,0.001754,11.24,0.8037,1.666,0.751,0.8334,0.7046,0.8098,0.05932,0.003319,0.002695,0.002994,0.0004736,0.007171,0.001512,0.002172,pepper_diagnostics/2xSkylake8180/00107/tt4j/timers.csv,0.4605,151564,115.32436782219786,25.78205396941229,46592,40895,20,pepper_diagnostics/2xSkylake8180/00107/event_data.hdf5,0.0003738839285714286,2674.6268656716416
p p -> t tb j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt4j.csv,process_file,2048,26,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/2xSkylake8180/00108,108,2xSkylake8180,26.03652548789978,0,32,25.04,24.85,2.644e-06,0.1819,0.0005954,0.001513,0.002894,6.86e-07,24.8,0.01146,0.02043,0.005948,0.003268,0.0004668,21.3,0.2569,1.72,0.1907,0.2272,0.1902,0.2517,0.01941,0.001023,0.0009466,0.002997,0.0003707,0.003715,0.001314,0.0009108,pepper_diagnostics/2xSkylake8180/00108/tt4j/timers.csv,0.6501,151564,131.18146839775005,25.720762379061746,53248,46863,26,pepper_diagnostics/2xSkylake8180/00108/event_data.hdf5,0.0004666841947115385,2142.7766599597585
p p -> t tb j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt4j.csv,process_file,3072,18,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/2xSkylake8180/00109,109,2xSkylake8180,37.05207061767578,0,48,37.0,36.81,2.625e-06,0.1906,0.0006182,0.001551,0.002782,8.16e-07,36.76,0.01272,0.01999,0.005289,0.003177,0.000658,33.36,0.2627,1.604,0.2128,0.2711,0.2052,0.2549,0.01886,0.001132,0.001055,0.003171,0.0004833,0.003227,0.001088,0.0009661,pepper_diagnostics/2xSkylake8180/00109/tt4j/timers.csv,0.5765,151564,112.60631574395747,23.49040161090996,55296,48527,23,pepper_diagnostics/2xSkylake8180/00109/event_data.hdf5,0.0006656901041666668,1502.2004889975549
p p -> t tb j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt4j.csv,process_file,3584,18,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/2xSkylake8180/00110,110,2xSkylake8180,27.038631677627563,0,56,26.32,25.95,2.602e-06,0.3615,0.0005806,0.001887,0.003143,9.12e-07,25.9,0.01466,0.02104,0.005386,0.003787,0.001241,22.04,0.236,2.17,0.205,0.234,0.1984,0.2439,0.01987,0.001162,0.001074,0.003935,0.0004769,0.003067,0.001118,0.001192,pepper_diagnostics/2xSkylake8180/00110/tt4j/timers.csv,0.5601,151564,99.94778544590481,20.39811904555813,64512,56752,24,pepper_diagnostics/2xSkylake8180/00110/event_data.hdf5,0.00040225074404761903,2486.0115606936415
p p -> t tb j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt4j.csv,process_file,7168,12,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/2xSkylake8180/00111,111,2xSkylake8180,32.043116092681885,0,112,31.74,31.47,2.65e-06,0.2609,0.0006029,0.002858,0.003116,1.301e-06,31.4,0.02606,0.02395,0.006999,0.005325,0.001398,24.33,0.4421,3.235,0.3495,1.259,0.3564,0.5371,0.02245,0.001494,0.001896,0.005746,0.0004531,0.003954,0.001185,0.001853,pepper_diagnostics/2xSkylake8180/00111/tt4j/timers.csv,0.8696,151564,99.94778544590483,17.665255053752805,86016,75693,32,pepper_diagnostics/2xSkylake8180/00111/event_data.hdf5,0.0003658621651785714,2733.2697807435657
p p -> t tb j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt4j.csv,process_file,8192,10,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/2xSkylake8180/00112,112,2xSkylake8180,31.04259467124939,0,32,30.27,30.05,2.598e-06,0.214,0.0006071,0.001795,0.001767,1.458e-06,30.0,0.02104,0.01866,0.006502,0.002172,0.0007335,25.73,0.1672,2.719,0.08816,0.1007,0.06384,0.1693,0.01827,0.0003987,0.0004741,0.005294,0.0003313,0.003887,0.001713,0.0008956,pepper_diagnostics/2xSkylake8180/00112/tt4j/timers.csv,0.9532,151564,59.03166077898754,13.912452085400929,81920,72387,18,pepper_diagnostics/2xSkylake8180/00112/event_data.hdf5,0.0003668212890625,2726.1231281198006
p p -> t tb j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt4j.csv,process_file,12288,10,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/2xSkylake8180/00113,113,2xSkylake8180,47.06402373313904,0,48,46.14,45.89,3.213e-06,0.2436,0.000412,0.002491,0.002927,9.68e-07,45.83,0.03621,0.01348,0.00745,0.002748,0.001224,38.65,0.2166,5.045,0.1438,0.1472,0.09743,0.2244,0.01288,0.0006021,0.0006193,0.008215,0.0004564,0.004418,0.001901,0.001125,pepper_diagnostics/2xSkylake8180/00113/tt4j/timers.csv,1.296,151564,104.94517471820008,15.144634051061594,122880,108188,48,pepper_diagnostics/2xSkylake8180/00113/event_data.hdf5,0.0003734537760416667,2677.7075615602525
p p -> t tb j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt4j.csv,process_file,14336,10,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/2xSkylake8180/00114,114,2xSkylake8180,57.071757078170776,0,56,56.14,55.88,2.821e-06,0.2629,0.0004431,0.002414,0.003034,9.64e-07,55.79,0.04463,0.01694,0.008635,0.002935,0.001565,48.01,0.236,5.43,0.158,0.1521,0.09895,0.2478,0.01626,0.0006725,0.0006966,0.01061,0.0009856,0.00481,0.001927,0.00189,pepper_diagnostics/2xSkylake8180/00114/tt4j/timers.csv,1.451,151564,61.84269224465362,10.764229329516695,143360,126434,33,pepper_diagnostics/2xSkylake8180/00114/event_data.hdf5,0.0003897879464285714,2565.4974946313528
p p -> t tb j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt4j.csv,process_file,28672,10,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/2xSkylake8180/00115,115,2xSkylake8180,79.09021997451782,0,112,78.81,78.44,3.091e-06,0.371,0.0004894,0.002532,0.001943,1.113e-06,78.22,0.1253,0.0445,0.01574,0.005607,0.01601,63.15,0.4527,10.44,0.2832,0.7058,0.2589,0.7348,0.04319,0.001315,0.001472,0.05777,0.0006141,0.01002,0.002965,0.002751,pepper_diagnostics/2xSkylake8180/00115/tt4j/timers.csv,2.178,151564,81.3964655367544,8.813098687776947,286720,252520,86,pepper_diagnostics/2xSkylake8180/00115/event_data.hdf5,0.0002735770089285714,3655.277919428863
p p -> t tb j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt4j.csv,process_file,32768,10,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/2xSkylake8180/00116,116,2xSkylake8180,133.16410064697266,0,32,133.0,132.6,3.158e-06,0.3325,0.0006067,0.001834,0.001778,1.122e-06,132.4,0.142,0.02826,0.02322,0.006735,0.002298,112.7,1.114,12.44,0.1477,0.6501,0.1235,1.112,0.02782,0.000439,0.0005619,0.06301,0.0004853,0.01318,0.006298,0.003735,pepper_diagnostics/2xSkylake8180/00116/tt4j/timers.csv,4.158,151564,72.96969179624847,7.733733183344192,327680,288841,89,pepper_diagnostics/2xSkylake8180/00116/event_data.hdf5,0.0004046630859375,2471.1915535444946
p p -> t tb j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt4j.csv,process_file,49152,10,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/2xSkylake8180/00117,117,2xSkylake8180,149.1862633228302,0,48,149.1,148.7,2.779e-06,0.4097,0.0005658,0.001754,0.002923,8.9e-07,148.3,0.2506,0.03816,0.02677,0.007324,0.002879,119.2,2.256,19.04,0.1877,0.9616,0.1487,2.192,0.03752,0.0006381,0.0007148,0.1248,0.0009667,0.01531,0.006938,0.004511,pepper_diagnostics/2xSkylake8180/00117/tt4j/timers.csv,4.377,287564,77.61570213533545,6.5124307364046,491520,433561,142,pepper_diagnostics/2xSkylake8180/00117/event_data.hdf5,0.00030253092447916663,3305.447209145932
p p -> t tb j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt4j.csv,process_file,57344,10,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/2xSkylake8180/00118,118,2xSkylake8180,189.21875309944153,0,56,188.4,187.9,2.939e-06,0.4591,0.002028,0.001741,0.00184,9.41e-07,187.5,0.2912,0.04545,0.02756,0.007817,0.005519,152.4,2.401,23.79,0.2191,1.305,0.1761,2.551,0.04472,0.000723,0.001372,0.1472,0.001063,0.01552,0.006881,0.005158,pepper_diagnostics/2xSkylake8180/00118/tt4j/timers.csv,4.641,287564,77.77187055009466,6.035399327973036,573440,505545,166,pepper_diagnostics/2xSkylake8180/00118/event_data.hdf5,0.0003276715959821429,3051.836083022884
p p -> t tb j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt4j.csv,process_file,114688,10,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/2xSkylake8180/00119,119,2xSkylake8180,365.3824760913849,0,112,364.9,364.1,2.81e-06,0.7629,0.002544,0.002582,0.003039,1.082e-06,363.4,0.5843,0.07341,0.04783,0.01957,0.009075,280.6,6.351,51.83,0.5101,3.755,0.5369,9.231,0.07198,0.001428,0.003883,0.2888,0.001982,0.02654,0.009642,0.01163,pepper_diagnostics/2xSkylake8180/00119/tt4j/timers.csv,10.47,559564,72.02230880593434,4.110995964608859,1146880,1010578,307,pepper_diagnostics/2xSkylake8180/00119/event_data.hdf5,0.0003174700055803572,3149.9038725624823


==> JLSE_Plots/pepper_ttjets_2023-11-03/plots_2023-11-03/pepper_runs_v100.csv <==
process_string,process,process_input_type,batch_size,n_batches,seed,verbosity,collision_energy,mu2,use_cached_results,cache_path,integrator,diagnostic_output_enabled,diagnostic_path,proc_id,label,run_time,return_code,thread_count,Total Runtime,Event Generation Runtime,Optimisation Runtime,Initialisation Runtime,HDF5 Close Runtime,HDF5 Open Runtime,HDF5 Init Runtime,Unweighting Setup Runtime,EG Recursion,EG Output,EG PDF and AlphaS evaluation,EG Phase space,EG External State,EG RNG,EG-R Calculate currents,EG-R Momenta preparation,EG-R Currents preparation,EG-R IP reset,EG-R ME update,EG-R ME reset,EG-R IC reset,EG-PDF PDF,EG-PDF AlphaS,EG-O Filter non-zero,EG-O Pull non-zero,EG-O HDF5 write,EG-PS Fill Mom Weights,EG-PS Update weights,EG-PS Cuts,CSV Timer Filename,EG-R ME2 update,event_data_size,xs_mean,xs_sigma,n_trials,n_nonzero_after_cuts,n_nonzero,HDF5 Filename,event_period,event_rate
p p -> t tb,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt0j.csv,process_file,128,40000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/V100/00000,0,V100,52.08356404304504,0,128,50.96,50.81,1.756e-06,0.05988,0.08308,0.001422,0.00208,7.26e-07,10.52,18.36,8.313,3.589,2.846,0.4078,2.11,1.588,1.476,0.9688,1.385,0.9515,0.8216,7.176,1.137,7.148,6.82,1.582,1.448,0.8839,1.251,pepper_diagnostics/V100/00000/tt0j/timers.csv,0.7345,334677564,494.53187117113833,0.6926143444313115,5120000,5072353,463838,pepper_diagnostics/V100/00000/event_data.hdf5,9.923828125e-06,100767.56543987404
p p -> t tb,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt0j.csv,process_file,256,40000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/V100/00001,1,V100,54.11324524879456,0,256,52.83,52.74,2.299e-06,0.07804,0.00226,0.001196,0.002447,1.195e-06,10.75,19.45,8.6,3.698,2.95,0.4344,2.19,1.624,1.505,0.9951,1.401,0.9672,0.8209,7.439,1.161,7.266,6.976,2.292,1.483,0.9044,1.302,pepper_diagnostics/V100/00001/tt0j/timers.csv,0.7455,670418428,495.3478347646089,0.4901377757435283,10240000,10144581,929204,pepper_diagnostics/V100/00001/event_data.hdf5,5.150390625e-06,194160.03033750475
p p -> t tb,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt0j.csv,process_file,512,40000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/V100/00002,2,V100,56.13762021064758,0,512,54.72,54.66,2.06e-06,0.05895,0.002903,0.001355,0.002363,5.9e-07,10.82,20.91,8.688,3.799,3.061,0.4825,2.228,1.671,1.513,0.999,1.405,0.9624,0.7808,7.539,1.149,7.164,7.175,3.599,1.485,0.9385,1.367,pepper_diagnostics/V100/00002/tt0j/timers.csv,0.7402,1338873196,494.6644267788885,0.3463559741948283,20480000,20289475,1855803,pepper_diagnostics/V100/00002/event_data.hdf5,2.6689453125e-06,374679.8390047567
p p -> t tb,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt0j.csv,process_file,1024,36000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/V100/00003,3,V100,57.159122467041016,0,1024,56.56,56.49,1.379e-06,0.06088,0.002624,0.001175,0.002194,5.2e-07,10.34,24.0,8.327,3.662,2.893,0.5367,2.105,1.581,1.452,0.9602,1.345,0.9312,0.7785,7.19,1.136,6.942,7.395,6.584,1.496,0.8828,1.274,pepper_diagnostics/V100/00003/tt0j/timers.csv,0.7223,2412894148,495.2829913882317,0.2583039180324843,36864000,36520297,3344654,pepper_diagnostics/V100/00003/event_data.hdf5,1.5323893229166666e-06,652575.6771109931
p p -> t tb,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt0j.csv,process_file,2048,28800,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/V100/00008,8,V100,53.514787435531616,0,2048,52.05,51.94,2.774e-06,0.1036,0.00183,0.001909,0.002358,8.33e-07,8.293,25.46,6.704,3.196,2.323,0.4661,1.678,1.263,1.165,0.7699,1.08,0.7458,0.6228,5.783,0.9203,5.756,6.826,10.02,1.24,0.7119,1.237,pepper_diagnostics/V100/00008/tt0j/timers.csv,0.5807,3856919884,494.80140461944967,0.2041175880902846,58982400,58431843,5346305,pepper_diagnostics/V100/00008/event_data.hdf5,8.806016710069444e-07,1135587.2160184828
p p -> t tb,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt0j.csv,process_file,4096,20160,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/V100/00009,9,V100,44.464272022247314,0,4096,43.66,43.55,2.644e-06,0.1006,0.00136,0.001966,0.002357,8.4e-07,5.938,24.63,4.735,2.335,1.635,0.3603,1.235,0.9064,0.8264,0.5446,0.7714,0.5228,0.4375,4.079,0.6561,4.066,5.83,12.18,0.88,0.5022,0.9482,pepper_diagnostics/V100/00009/tt0j/timers.csv,0.4207,5407498900,495.52529180238395,0.17262408833889362,82575360,81806316,7495752,pepper_diagnostics/V100/00009/event_data.hdf5,5.273970346602182e-07,1896104.7072330657
p p -> t tb,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt0j.csv,process_file,8192,14112,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/V100/00010,10,V100,41.05934548377991,0,8192,40.2,40.05,1.65e-06,0.09563,0.06141,0.001929,0.002381,7.67e-07,4.357,26.36,3.257,1.866,1.204,0.2829,0.9209,0.7118,0.6316,0.3965,0.5483,0.3709,0.2912,2.787,0.4702,2.907,5.437,15.5,0.6251,0.3586,0.8791,pepper_diagnostics/V100/00010/tt0j/timers.csv,0.2939,7567670812,495.3396442573068,0.14586953048130352,115605504,114528905,10490171,pepper_diagnostics/V100/00010/event_data.hdf5,3.4643679249043365e-07,2886529.4382022475
p p -> t tb,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt0j.csv,process_file,16384,9878,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/V100/00011,11,V100,41.42047452926636,0,16384,40.78,40.62,2.695e-06,0.09666,0.06028,0.001117,0.001679,1.113e-06,3.618,30.05,2.378,1.419,0.8923,0.228,0.8407,0.5969,0.5578,0.3409,0.4284,0.2867,0.2104,2.008,0.3703,2.168,6.124,18.93,0.4512,0.2648,0.7008,pepper_diagnostics/V100/00011/tt0j/timers.csv,0.2128,10604767276,495.82572514741463,0.12333976103636161,161841152,160335027,14700190,pepper_diagnostics/V100/00011/event_data.hdf5,2.509868441865762e-07,3984272.5750861648
p p -> t tb,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt0j.csv,process_file,32768,7902,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/V100/00012,12,V100,73.16603827476501,0,32768,72.01,71.78,2.679e-06,0.07709,0.1514,0.001185,0.001744,1.53e-06,3.758,61.91,2.227,1.076,0.7974,0.2569,1.069,0.6109,0.5971,0.3618,0.3877,0.2509,0.1733,1.747,0.4801,1.97,11.83,38.67,0.437,0.2408,0.3945,pepper_diagnostics/V100/00012/tt0j/timers.csv,0.1874,16939254172,495.0267133317774,0.09744073442606616,258932736,256520098,23480907,pepper_diagnostics/V100/00012/event_data.hdf5,2.7721485165939006e-07,3607310.3371412647
p p -> t tb,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt0j.csv,process_file,65536,6322,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/V100/00013,13,V100,103.19995975494385,0,65536,102.1,101.9,3.174e-06,0.09105,0.1198,0.001009,0.001628,1.399e-06,4.402,91.87,2.136,1.034,0.8117,0.2225,1.486,0.7426,0.6752,0.4137,0.4298,0.243,0.1436,1.586,0.55,1.633,19.13,58.11,0.36,0.2323,0.4394,pepper_diagnostics/V100/00013/tt0j/timers.csv,0.1618,27109135588,495.1113078290866,0.07703718761163247,414318592,410457047,37578356,pepper_diagnostics/V100/00013/event_data.hdf5,2.4594599896690133e-07,4065933.1894013733
p p -> t tb,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt0j.csv,process_file,131072,5057,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/V100/00014,14,V100,189.317143201828,0,131072,189.1,188.9,2.543e-06,0.1301,0.08316,0.001153,0.001654,8.83e-07,5.896,177.0,2.377,1.104,0.9198,0.2598,2.242,1.005,0.9073,0.577,0.5031,0.2774,0.1188,1.662,0.7152,1.671,43.23,103.4,0.3623,0.2277,0.511,pepper_diagnostics/V100/00014/tt0j/timers.csv,0.1709,43407042268,495.5352713176918,0.060929797642267164,662831104,656663175,60170387,pepper_diagnostics/V100/00014/event_data.hdf5,2.849896434552353e-07,3508899.438856538
p p -> t tb,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt0j.csv,process_file,262144,4046,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/V100/00015,15,V100,310.6732084751129,0,262144,310.2,309.9,2.836e-06,0.206,0.08611,0.001221,0.001698,9.65e-07,8.257,294.8,2.963,1.285,1.129,0.3255,3.237,1.619,1.253,0.8112,0.62,0.3486,0.09375,1.946,1.018,3.882,70.13,171.6,0.3391,0.2727,0.6718,pepper_diagnostics/V100/00015/tt0j/timers.csv,0.1763,69398701684,495.1213787862906,0.048149521116550874,1060634624,1050738942,96199712,pepper_diagnostics/V100/00015/event_data.hdf5,2.9218355971754507e-07,3422506.0471119722
p p -> t tb,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt0j.csv,process_file,524288,3641,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/V100/00016,16,V100,542.2481782436371,0,524288,541.7,541.2,2.676e-06,0.3543,0.1071,0.001226,0.001717,1.416e-06,13.69,517.8,4.435,1.816,1.762,0.4448,5.685,2.551,2.095,1.387,0.9737,0.5547,0.08247,2.787,1.648,4.055,124.7,302.8,0.388,0.4001,1.026,pepper_diagnostics/V100/00016/tt0j/timers.csv,0.2349,124879950268,495.02965512335595,0.03588766959090813,1908932608,1891116585,173107335,pepper_diagnostics/V100/00016/event_data.hdf5,2.835092227624623e-07,3527222.1138211377
p p -> t tb,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt0j.csv,process_file,1048576,3277,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+0j/pepper_cache,Chili(basic),True,pepper_diagnostics/V100/00017,17,V100,943.0840265750885,0,1048576,942.3,941.5,3.113e-06,0.6355,0.09684,0.00126,0.001707,1.138e-06,24.03,902.7,7.001,2.848,2.931,0.6532,10.09,4.62,3.775,2.4,1.612,0.9268,0.07779,4.203,2.798,5.322,221.6,523.5,0.4895,0.6325,1.725,pepper_diagnostics/V100/00017/tt0j/timers.csv,0.3425,224904850900,495.27408689463914,0.026754337365388466,3436183552,3404177580,311760985,pepper_diagnostics/V100/00017/event_data.hdf5,2.739958403712189e-07,3649690.44291025
p p -> t tb j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt1j.csv,process_file,128,15000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/V100/00018,18,V100,32.043073415756226,0,128,31.36,31.02,3.263e-06,0.09896,0.2411,0.001231,0.001782,1.426e-06,12.3,7.376,5.083,1.64,1.395,0.1746,3.191,1.826,1.674,1.16,1.542,1.079,1.017,4.61,0.4735,2.988,2.884,0.3318,0.6281,0.4098,0.5988,pepper_diagnostics/V100/00018/tt1j/timers.csv,0.3368,81194364,548.0943393295236,1.7634166550961883,1920000,1881374,92055,pepper_diagnostics/V100/00018/event_data.hdf5,1.615625e-05,61895.551257253384
p p -> t tb j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt1j.csv,process_file,256,15000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/V100/00019,19,V100,32.04325485229492,0,256,31.61,31.2,2.602e-06,0.05213,0.3543,0.0009649,0.00162,1.157e-06,12.18,7.515,5.257,1.644,1.396,0.1795,3.121,1.826,1.666,1.139,1.542,1.062,0.9916,4.788,0.4689,2.957,2.883,0.4882,0.6315,0.4093,0.6001,pepper_diagnostics/V100/00019/tt1j/timers.csv,0.3383,162461164,548.586691873901,1.2473575843786497,3840000,3762447,184273,pepper_diagnostics/V100/00019/event_data.hdf5,8.125e-06,123076.92307692309
p p -> t tb j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt1j.csv,process_file,512,15000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/V100/00020,20,V100,33.04495358467102,0,512,32.31,31.74,3.128e-06,0.05697,0.5102,0.001748,0.001816,1.407e-06,11.91,8.407,5.201,1.635,1.385,0.1913,3.112,1.797,1.628,1.111,1.501,1.007,0.9364,4.737,0.4636,2.996,2.99,1.113,0.6244,0.4038,0.6033,pepper_diagnostics/V100/00020/tt1j/timers.csv,0.3309,325258764,549.2968490628732,0.882998113781858,7680000,7524413,368980,pepper_diagnostics/V100/00020/event_data.hdf5,4.1328125e-06,241965.97353497165
p p -> t tb j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt1j.csv,process_file,1024,13500,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/V100/00021,21,V100,32.04256200790405,0,1024,30.93,30.36,3.689e-06,0.05619,0.5054,0.003199,0.001695,1.409e-06,10.84,9.017,4.735,1.503,1.271,0.192,2.799,1.627,1.48,1.021,1.359,0.9494,0.8829,4.308,0.4265,2.702,2.92,2.052,0.5916,0.3672,0.541,pepper_diagnostics/V100/00021/tt1j/timers.csv,0.3032,586589476,550.3013328382934,0.6584227050473227,13824000,13544113,665425,pepper_diagnostics/V100/00021/event_data.hdf5,2.1961805555555555e-06,455335.96837944665
p p -> t tb j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt1j.csv,process_file,2048,10800,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/V100/00022,22,V100,26.17250895500183,0,2048,25.33,24.89,3.3e-06,0.05503,0.3753,0.001409,0.001667,1.163e-06,8.073,8.654,3.905,1.127,0.9378,0.1586,2.198,1.241,1.093,0.7374,0.9952,0.6473,0.5827,3.593,0.3123,1.992,2.458,3.027,0.4293,0.278,0.4175,pepper_diagnostics/V100/00022/tt1j/timers.csv,0.2219,937305396,549.6056529404561,0.5202445703599639,22118400,21670091,1063339,pepper_diagnostics/V100/00022/event_data.hdf5,1.1253074363425926e-06,888646.0425873845
p p -> t tb j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt1j.csv,process_file,4096,7559,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/V100/00023,23,V100,24.03426432609558,0,4096,23.66,23.19,2.75e-06,0.06088,0.4095,0.001169,0.001706,9.46e-07,6.511,10.07,3.08,0.9868,0.7797,0.1389,1.787,1.039,0.8853,0.588,0.7903,0.509,0.4474,2.831,0.2492,1.617,2.353,4.769,0.3418,0.2247,0.4185,pepper_diagnostics/V100/00023/tt1j/timers.csv,0.1836,1312344460,549.7280626777413,0.43972657944667076,30961664,30335058,1488832,pepper_diagnostics/V100/00023/event_data.hdf5,7.489907519182432e-07,1335129.9698145753
p p -> t tb j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt1j.csv,process_file,8192,5291,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/V100/00024,24,V100,20.061246633529663,0,8192,19.43,18.97,3.506e-06,0.06547,0.3956,0.003078,0.001707,1.391e-06,5.099,9.279,2.135,0.6904,0.5466,0.115,1.478,0.8888,0.7154,0.4886,0.5651,0.341,0.2892,1.959,0.1755,1.144,2.204,4.702,0.2311,0.1576,0.3004,pepper_diagnostics/V100/00024/tt1j/timers.csv,0.1295,1835981732,549.4251955465081,0.3716574053829273,43343872,42465183,2082975,pepper_diagnostics/V100/00024/event_data.hdf5,4.3766279117841614e-07,2284864.101212441
p p -> t tb j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt1j.csv,process_file,16384,3704,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/V100/00025,25,V100,23.06287693977356,0,16384,22.21,21.84,3.01e-06,0.07482,0.2893,0.001173,0.001673,1.052e-06,4.475,13.91,1.576,0.5199,0.4133,0.09924,1.442,0.7087,0.6627,0.4791,0.444,0.2639,0.2206,1.416,0.1595,0.897,2.962,7.298,0.1821,0.1179,0.2188,pepper_diagnostics/V100/00025/tt1j/timers.csv,0.1008,2567364620,548.7336422125884,0.3138356986873948,60686336,59458085,2912761,pepper_diagnostics/V100/00025/event_data.hdf5,3.5988331870950326e-07,2778678.388278388
p p -> t tb j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt1j.csv,process_file,32768,2963,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/V100/00026,26,V100,28.065582752227783,0,32768,26.93,26.65,3.622e-06,0.08784,0.1939,0.001944,0.001704,1.687e-06,5.136,18.54,1.401,0.4533,0.3702,0.08804,2.111,0.8215,0.6712,0.5438,0.3971,0.2092,0.1673,1.242,0.1587,0.7079,4.41,10.14,0.1453,0.1098,0.1974,pepper_diagnostics/V100/00026/tt1j/timers.csv,0.08461,4112463660,549.3913050389427,0.24824812344475597,97091584,95127917,4665781,pepper_diagnostics/V100/00026/event_data.hdf5,2.74483110709163e-07,3643211.4071294563
p p -> t tb j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt1j.csv,process_file,65536,2370,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/V100/00027,27,V100,55.09976816177368,0,65536,54.07,53.73,2.928e-06,0.1185,0.2219,0.005417,0.001777,1.233e-06,6.694,43.97,1.372,0.5203,0.3781,0.116,2.993,1.128,0.8365,0.7183,0.4387,0.2064,0.1584,1.152,0.2206,0.7313,13.03,19.91,0.1744,0.1013,0.2432,pepper_diagnostics/V100/00027/tt1j/timers.csv,0.0927,6579417044,549.4486293055335,0.19629721523777863,155320320,152168044,7464691,pepper_diagnostics/V100/00027/event_data.hdf5,3.4593026849287973e-07,2890756.0022333893
p p -> t tb j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt1j.csv,process_file,131072,1896,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/V100/00028,28,V100,84.13431739807129,0,131072,83.9,83.68,3.044e-06,0.174,0.03637,0.001406,0.001809,9.67e-07,10.84,69.71,1.465,0.5743,0.4312,0.1171,5.647,1.66,1.208,1.254,0.5213,0.189,0.1259,1.185,0.2793,0.6873,21.82,30.26,0.159,0.1065,0.3077,pepper_diagnostics/V100/00028/tt1j/timers.csv,0.1032,10512938516,548.7035646456576,0.15508655360714568,248512512,243493061,11927409,pepper_diagnostics/V100/00028/event_data.hdf5,3.367234885944093e-07,2969795.7934990437
p p -> t tb j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt1j.csv,process_file,262144,1517,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/V100/00029,29,V100,129.1826663017273,0,262144,128.0,127.7,3.268e-06,0.2813,0.06314,0.002829,0.001747,1.547e-06,16.48,107.4,1.859,0.74,0.5454,0.1513,8.62,2.922,1.791,1.943,0.6361,0.1862,0.09744,1.469,0.3906,1.541,33.7,44.95,0.1616,0.131,0.4468,pepper_diagnostics/V100/00029/tt1j/timers.csv,0.1237,16870305508,550.2625869751637,0.1227678208744119,397672448,389588839,19140206,pepper_diagnostics/V100/00029/event_data.hdf5,3.21118550310028e-07,3114114.7063429914
p p -> t tb j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt1j.csv,process_file,524288,1365,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/V100/00030,30,V100,224.35403656959534,0,524288,223.3,222.6,3.597e-06,0.4839,0.1529,0.003189,0.001665,1.324e-06,27.63,189.4,2.829,1.156,0.8596,0.2174,14.75,4.845,3.009,3.277,1.001,0.2403,0.09659,2.201,0.6281,1.663,60.35,79.39,0.202,0.1962,0.7567,pepper_diagnostics/V100/00030/tt1j/timers.csv,0.1725,30394008876,550.8821192244151,0.09156185341254466,715653120,701042416,34483603,pepper_diagnostics/V100/00030/event_data.hdf5,3.1104454627403844e-07,3214973.5849056607
p p -> t tb j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt1j.csv,process_file,1048576,1229,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+1j/pepper_cache,Chili(basic),True,pepper_diagnostics/V100/00031,31,V100,366.76064920425415,0,1048576,366.3,365.3,3.517e-06,0.9036,0.1718,0.002781,0.002515,1.975e-06,49.24,307.5,4.238,1.901,1.427,0.3291,26.74,8.618,5.281,5.869,1.665,0.3303,0.07424,3.213,1.025,1.912,105.8,115.0,0.2709,0.3157,1.314,pepper_diagnostics/V100/00031/tt1j/timers.csv,0.2716,54639422252,549.9535538634979,0.0681769011260536,1288699904,1262557995,61991410,pepper_diagnostics/V100/00031/event_data.hdf5,2.8346397704084875e-07,3527785.1190802082
p p -> t tb j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt2j.csv,process_file,128,10000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/V100/00032,32,V100,46.06000828742981,0,128,45.51,45.21,3.966e-06,0.2153,0.08394,0.00112,0.001717,1.526e-06,32.13,4.513,4.259,1.153,1.072,0.1048,10.88,4.754,3.968,2.814,3.563,2.215,2.167,3.964,0.2957,1.894,1.73,0.1136,0.3925,0.2891,0.4697,pepper_diagnostics/V100/00032/tt2j/timers.csv,0.4745,27822804,400.63871174306126,2.4286346872613738,1280000,1223650,26696,pepper_diagnostics/V100/00032/event_data.hdf5,3.53203125e-05,28312.320283123205
p p -> t tb j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt2j.csv,process_file,256,10000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/V100/00033,33,V100,47.09164094924927,0,256,46.06,45.85,2.411e-06,0.05798,0.1561,0.001188,0.001708,1.317e-06,32.19,4.851,4.518,1.165,1.07,0.1064,11.24,4.706,3.928,2.734,3.537,2.151,2.125,4.227,0.2908,1.91,1.807,0.2499,0.396,0.2895,0.4777,pepper_diagnostics/V100/00033/tt2j/timers.csv,0.4829,55523428,399.4465599972309,1.7153002159505568,2560000,2447471,53234,pepper_diagnostics/V100/00033/event_data.hdf5,1.7910156250000002e-05,55834.24209378407
p p -> t tb j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt2j.csv,process_file,512,10000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/V100/00034,34,V100,48.088006019592285,0,512,47.67,47.32,2.932e-06,0.06273,0.2779,0.003182,0.001791,1.057e-06,33.05,5.356,4.449,1.195,1.115,0.1133,11.38,4.836,4.059,2.857,3.66,2.259,2.216,4.149,0.3003,1.994,1.958,0.4215,0.4117,0.2962,0.4847,pepper_diagnostics/V100/00034/tt2j/timers.csv,0.4893,111028676,399.64838132248104,1.2122725496228859,5120000,4895155,106539,pepper_diagnostics/V100/00034/event_data.hdf5,9.2421875e-06,108199.49281487743
p p -> t tb j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt2j.csv,process_file,1024,9000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/V100/00035,35,V100,43.082106828689575,0,1024,42.48,42.09,3.015e-06,0.05999,0.3243,0.001239,0.001698,1.03e-06,28.83,5.242,4.125,1.055,0.9712,0.1056,10.14,4.201,3.52,2.459,3.135,1.92,1.888,3.862,0.2626,1.725,1.874,0.608,0.3627,0.2603,0.4302,pepper_diagnostics/V100/00035/tt2j/timers.csv,0.4327,199551628,399.2244397638853,0.9031218642806116,9216000,8809565,191557,pepper_diagnostics/V100/00035/event_data.hdf5,4.567057291666667e-06,218959.37277263007
p p -> t tb j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt2j.csv,process_file,2048,7200,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/V100/00036,36,V100,37.102365255355835,0,2048,36.37,35.91,2.474e-06,0.06363,0.3922,0.001194,0.001657,1.098e-06,23.82,5.334,3.419,0.9291,0.813,0.101,8.179,3.489,2.926,2.063,2.646,1.616,1.583,3.195,0.2246,1.468,1.805,0.8554,0.3121,0.2171,0.3983,pepper_diagnostics/V100/00036/tt2j/timers.csv,0.3598,319620588,399.66897160276176,0.7143797401231236,14745600,14094987,306847,pepper_diagnostics/V100/00036/event_data.hdf5,2.435302734375e-06,410626.5664160401
p p -> t tb j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt2j.csv,process_file,4096,5040,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/V100/00037,37,V100,29.037003993988037,0,4096,28.67,28.24,1.972e-06,0.06842,0.3603,0.002165,0.001617,5.11e-07,18.35,5.097,2.382,0.6737,0.5811,0.08796,6.417,3.053,2.388,1.508,1.844,1.082,1.053,2.225,0.1573,1.088,1.61,1.073,0.2208,0.1505,0.3011,pepper_diagnostics/V100/00037/tt2j/timers.csv,0.3103,448030476,400.23612933357873,0.60421527452308,20643840,19734228,430166,pepper_diagnostics/V100/00037/event_data.hdf5,1.3679625496031746e-06,731014.164305949
p p -> t tb j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt2j.csv,process_file,8192,3528,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/V100/00038,38,V100,25.06179118156433,0,8192,24.72,24.27,2.909e-06,0.07633,0.3629,0.001846,0.001706,1.352e-06,14.87,5.99,1.681,0.479,0.4197,0.07648,5.603,2.26,1.915,1.521,1.377,0.7536,0.7347,1.564,0.1176,0.815,1.672,1.67,0.1592,0.1074,0.2115,pepper_diagnostics/V100/00038/tt2j/timers.csv,0.2031,625588532,399.19273519170997,0.5099545885380558,28901376,27626386,600695,pepper_diagnostics/V100/00038/event_data.hdf5,8.397524048681973e-07,1190827.1940667492
p p -> t tb j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt2j.csv,process_file,16384,2469,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/V100/00039,39,V100,26.06017756462097,0,16384,25.72,25.25,3.076e-06,0.08694,0.3803,0.002209,0.001704,9.68e-07,14.32,8.361,1.245,0.367,0.3175,0.06438,6.1,2.271,1.703,1.551,1.07,0.559,0.5468,1.144,0.1014,0.6158,2.521,2.344,0.1234,0.08216,0.1607,pepper_diagnostics/V100/00039/tt2j/timers.csv,0.1559,878132708,400.36175165910583,0.4317489855552477,40452096,38664019,843190,pepper_diagnostics/V100/00039/event_data.hdf5,6.241950973319158e-07,1602063.207920792
p p -> t tb j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt2j.csv,process_file,32768,1975,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/V100/00040,40,V100,40.08344507217407,0,32768,39.21,38.59,2.757e-06,0.1041,0.5093,0.001317,0.00175,9.18e-07,20.31,16.1,1.014,0.3395,0.2839,0.06665,10.99,2.782,1.945,2.138,1.041,0.4483,0.4292,0.8993,0.1143,0.5427,5.832,4.012,0.1073,0.07774,0.1536,pepper_diagnostics/V100/00040/tt2j/timers.csv,0.226,1398524412,398.5311419018411,0.3406923364961482,64716800,61869493,1342881,pepper_diagnostics/V100/00040/event_data.hdf5,5.962902986550634e-07,1677035.5014252395
p p -> t tb j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt2j.csv,process_file,65536,1580,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/V100/00041,41,V100,59.10265803337097,0,65536,58.56,57.86,2.848e-06,0.1495,0.5409,0.002521,0.001741,9.19e-07,27.83,27.86,1.018,0.374,0.2866,0.06895,15.63,4.162,2.487,3.039,1.085,0.3795,0.3618,0.8817,0.1358,0.4887,10.99,6.732,0.1116,0.07407,0.1876,pepper_diagnostics/V100/00041/tt2j/timers.csv,0.402,2251222220,400.96830701284364,0.2700848121460575,103546880,98977493,2161673,pepper_diagnostics/V100/00041/event_data.hdf5,5.587807184533228e-07,1789610.7846526096
p p -> t tb j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt2j.csv,process_file,131072,1264,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/V100/00042,42,V100,97.17750072479248,0,131072,96.4,95.69,2.917e-06,0.2344,0.4625,0.003294,0.001699,1.146e-06,47.67,45.64,1.159,0.4585,0.3233,0.07997,29.18,6.14,3.822,5.781,1.227,0.3056,0.2821,0.9844,0.1751,0.4543,17.48,12.33,0.1142,0.07998,0.2636,pepper_diagnostics/V100/00042/tt2j/timers.csv,0.6447,3627639732,403.83583890774787,0.21424402610441245,165675008,158349389,3483341,pepper_diagnostics/V100/00042/event_data.hdf5,5.775765527652789e-07,1731372.2228028008
p p -> t tb j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt2j.csv,process_file,262144,1011,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/V100/00043,43,V100,154.23514318466187,0,262144,153.9,153.0,2.612e-06,0.3992,0.4381,0.001211,0.001693,1e-06,78.36,71.89,1.326,0.6226,0.4128,0.09849,47.07,12.57,6.062,9.132,1.603,0.2785,0.2414,1.079,0.2469,0.7475,27.51,19.27,0.1249,0.1036,0.3938,pepper_diagnostics/V100/00043/tt2j/timers.csv,1.044,5706900236,397.1263257082495,0.16800165428883468,265027584,253331933,5479961,pepper_diagnostics/V100/00043/event_data.hdf5,5.772983992488873e-07,1732206.431372549
p p -> t tb j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt2j.csv,process_file,524288,910,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/V100/00044,44,V100,257.703328371048,0,524288,257.3,256.6,3.276e-06,0.6301,0.05513,0.001362,0.001768,1.275e-06,135.2,117.3,1.981,1.007,0.6419,0.1457,83.74,19.9,10.91,15.32,2.444,0.2733,0.1967,1.58,0.4018,1.016,49.63,22.56,0.1668,0.1603,0.6792,pepper_diagnostics/V100/00044/tt2j/timers.csv,1.851,10315516156,398.7585712506004,0.12546183824289248,477102080,456045458,9905355,pepper_diagnostics/V100/00044/event_data.hdf5,5.378303947029534e-07,1859322.2135619638
p p -> t tb j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt2j.csv,process_file,1048576,819,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+2j/pepper_cache,Chili(basic),True,pepper_diagnostics/V100/00045,45,V100,453.2868046760559,0,1048576,453.1,451.6,2.749e-06,1.39,0.07968,0.001189,0.001672,1.815e-06,242.3,202.7,3.202,1.7,1.072,0.2308,149.8,37.08,19.02,27.49,4.143,0.3163,0.1947,2.51,0.6918,1.221,89.01,33.72,0.2407,0.2645,1.194,pepper_diagnostics/V100/00045/tt2j/timers.csv,3.394,18459693196,396.43128052768725,0.09325545169701482,858783744,820858721,17725771,pepper_diagnostics/V100/00045/event_data.hdf5,5.258599771539225e-07,1901646.9087688217
p p -> t tb j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt3j.csv,process_file,128,1000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/V100/00046,46,V100,21.06456756591797,0,128,20.26,19.93,3.149e-06,0.3271,0.000545,0.001038,0.001661,1.062e-06,18.42,0.417,0.5784,0.138,0.1311,0.01181,7.627,2.291,1.88,1.385,1.659,1.061,1.066,0.5468,0.03156,0.1962,0.1353,0.004516,0.04566,0.03556,0.05645,pepper_diagnostics/V100/00046/tt3j/timers.csv,0.8686,975564,231.1157892048286,8.477187216292245,128000,118316,739,pepper_diagnostics/V100/00046/event_data.hdf5,0.000155703125,6422.478675363774
p p -> t tb j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt3j.csv,process_file,256,1000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/V100/00047,47,V100,20.056957006454468,0,256,19.46,19.39,2.884e-06,0.0642,0.000284,0.001188,0.00171,1.112e-06,17.86,0.444,0.608,0.1323,0.125,0.01065,7.621,2.252,1.783,1.298,1.559,0.9291,0.9321,0.5788,0.02919,0.188,0.1517,0.007511,0.04195,0.03421,0.05587,pepper_diagnostics/V100/00047/tt3j/timers.csv,0.8983,1935564,239.92627792766137,6.107597008675441,256000,236543,1534,pepper_diagnostics/V100/00047/event_data.hdf5,7.57421875e-05,13202.681794739556
p p -> t tb j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt3j.csv,process_file,512,1000,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/V100/00048,48,V100,21.059338092803955,0,512,19.91,19.84,2.154e-06,0.06643,0.0003172,0.002601,0.001725,7.58e-07,18.19,0.5244,0.6217,0.1367,0.1318,0.01155,7.674,2.315,1.824,1.345,1.608,0.965,0.9676,0.5913,0.03045,0.199,0.186,0.01289,0.04382,0.03546,0.05719,pepper_diagnostics/V100/00048/tt3j/timers.csv,0.8905,3735564,236.6180774177184,4.292458080053409,512000,473188,3026,pepper_diagnostics/V100/00048/event_data.hdf5,3.875e-05,25806.451612903227
p p -> t tb j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt3j.csv,process_file,1024,900,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/V100/00049,49,V100,18.05444073677063,0,1024,17.8,17.73,2.656e-06,0.06733,0.0003382,0.001195,0.001694,1.082e-06,16.16,0.5427,0.5782,0.1234,0.1158,0.01071,6.849,2.101,1.592,1.166,1.395,0.8262,0.8294,0.5508,0.02733,0.1821,0.1879,0.02184,0.03887,0.03114,0.05314,pepper_diagnostics/V100/00049/tt3j/timers.csv,0.8552,6740796,239.56795514037594,3.2179289121838153,921600,851614,5518,pepper_diagnostics/V100/00049/event_data.hdf5,1.923828125e-05,51979.695431472086
p p -> t tb j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt3j.csv,process_file,2048,720,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/V100/00050,50,V100,16.055225610733032,0,2048,14.99,14.92,2.169e-06,0.06996,0.0004042,0.001195,0.001733,7.8e-07,13.52,0.5673,0.4441,0.1086,0.1013,0.01006,5.583,1.838,1.349,0.9877,1.197,0.7118,0.7059,0.4212,0.02291,0.1617,0.1876,0.03706,0.03346,0.02596,0.04898,pepper_diagnostics/V100/00050/tt3j/timers.csv,0.6696,10348644,233.05503117824819,2.508841778042306,1474560,1362510,8584,pepper_diagnostics/V100/00050/event_data.hdf5,1.0118272569444444e-05,98831.09919571046
p p -> t tb j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt3j.csv,process_file,4096,503,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/V100/00051,51,V100,13.052708387374878,0,4096,12.16,12.08,2.727e-06,0.07468,0.0003908,0.001237,0.001732,7.69e-07,10.95,0.5335,0.3253,0.07497,0.06942,0.007846,4.649,1.654,1.139,0.8098,0.8419,0.463,0.4628,0.3092,0.01612,0.1139,0.1699,0.04754,0.02323,0.01779,0.03381,pepper_diagnostics/V100/00051/tt3j/timers.csv,0.5746,14313876,230.5237743728959,2.110982146044697,2060288,1902679,11863,pepper_diagnostics/V100/00051/event_data.hdf5,5.863257952286282e-06,170553.64238410597
p p -> t tb j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt3j.csv,process_file,8192,352,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/V100/00052,52,V100,11.050931692123413,0,8192,9.969,9.88,2.401e-06,0.08544,0.0004189,0.002592,0.001682,8.15e-07,8.853,0.585,0.239,0.05537,0.05156,0.006933,3.883,1.174,0.91,0.8383,0.6215,0.3347,0.333,0.2267,0.01227,0.08407,0.1792,0.077,0.01768,0.01282,0.02476,pepper_diagnostics/V100/00052/tt3j/timers.csv,0.5019,20319108,234.5318856191913,1.8059417776723559,2883584,2664418,16880,pepper_diagnostics/V100/00052/event_data.hdf5,3.426291725852273e-06,291860.72874493926
p p -> t tb j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt3j.csv,process_file,16384,246,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/V100/00053,53,V100,12.054003715515137,0,16384,10.83,10.72,2.866e-06,0.1086,0.0004624,0.003119,0.001697,9.94e-07,9.509,0.9137,0.1416,0.0427,0.03769,0.006513,4.592,1.332,0.8456,1.026,0.4815,0.2392,0.24,0.1311,0.01051,0.06276,0.3058,0.1151,0.01357,0.0103,0.01875,pepper_diagnostics/V100/00053/tt3j/timers.csv,0.5599,28972188,238.7431674589824,1.5360917973861894,4030464,3722940,24033,pepper_diagnostics/V100/00053/event_data.hdf5,2.659743394308943e-06,375976.1194029851
p p -> t tb j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt3j.csv,process_file,32768,197,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/V100/00054,54,V100,17.058048725128174,0,32768,16.69,16.55,3.344e-06,0.145,0.0005664,0.001298,0.001732,1.174e-06,14.52,1.764,0.1235,0.04172,0.03476,0.006879,8.526,1.804,1.018,1.475,0.4835,0.2023,0.2017,0.1116,0.01183,0.05525,0.7638,0.1684,0.01295,0.00959,0.0191,pepper_diagnostics/V100/00054/tt3j/timers.csv,0.6494,48433116,249.3892542672178,1.2406228161560406,6455296,5962854,40220,pepper_diagnostics/V100/00054/event_data.hdf5,2.5637863856281727e-06,390048.0966767371
p p -> t tb j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt3j.csv,process_file,65536,158,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/V100/00055,55,V100,24.062297344207764,0,65536,23.16,22.93,2.855e-06,0.2261,0.0007903,0.001274,0.001707,9.97e-07,19.73,2.922,0.1421,0.04577,0.0333,0.007473,11.94,2.612,1.305,2.159,0.4586,0.1469,0.1481,0.1276,0.01456,0.04607,1.378,0.2158,0.01238,0.008795,0.02452,pepper_diagnostics/V100/00055/tt3j/timers.csv,0.8358,79549740,256.0060871624803,0.9929698172114719,10354688,9568151,66196,pepper_diagnostics/V100/00055/event_data.hdf5,2.2144559063488925e-06,451578.1945050152
p p -> t tb j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt3j.csv,process_file,131072,126,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/V100/00056,56,V100,47.08919644355774,0,131072,46.25,45.86,2.788e-06,0.3827,0.001033,0.00237,0.001653,1.002e-06,41.13,4.467,0.115,0.05805,0.03919,0.00842,27.18,4.31,2.281,4.807,0.5803,0.1353,0.1379,0.09717,0.01782,0.04502,2.163,0.225,0.01361,0.009489,0.03489,pepper_diagnostics/V100/00056/tt3j/timers.csv,1.571,116188980,234.28868704015494,0.7522262584013366,16515072,15248596,96672,pepper_diagnostics/V100/00056/event_data.hdf5,2.7768574063740077e-06,360119.3196685565
p p -> t tb j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt3j.csv,process_file,262144,101,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/V100/00057,57,V100,71.14575958251953,0,262144,70.16,69.45,3.012e-06,0.7038,0.001517,0.001241,0.001677,6.029e-06,61.99,7.096,0.1767,0.08096,0.04829,0.01087,39.11,8.951,3.416,7.103,0.7006,0.1017,0.1001,0.1514,0.02536,0.04382,3.472,0.329,0.01542,0.01261,0.05288,pepper_diagnostics/V100/00057/tt3j/timers.csv,2.374,190195308,239.23504944216447,0.6004131134449793,26476544,24458814,158205,pepper_diagnostics/V100/00057/event_data.hdf5,2.6230764861154086e-06,381231.7350611951
p p -> t tb j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt3j.csv,process_file,524288,91,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/V100/00058,58,V100,123.28352379798889,0,524288,122.4,121.0,3.987e-06,1.342,0.002468,0.00315,0.001748,1.264e-06,107.9,12.65,0.2802,0.1335,0.07565,0.01687,69.66,13.93,6.168,12.26,1.116,0.09787,0.09905,0.2391,0.04105,0.06173,6.195,0.5854,0.02114,0.0201,0.09224,pepper_diagnostics/V100/00058/tt3j/timers.csv,4.319,358154124,250.1217969583953,0.45718802084937066,47710208,44068006,298077,pepper_diagnostics/V100/00058/event_data.hdf5,2.5361448853880493e-06,394299.2396694215
p p -> t tb j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt3j.csv,process_file,1048576,81,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+3j/pepper_cache,Chili(basic),True,pepper_diagnostics/V100/00059,59,V100,224.65332651138306,0,1048576,224.0,221.3,3.25e-06,2.587,0.02694,0.001034,0.001652,1.417e-06,198.3,22.23,0.3934,0.2248,0.1233,0.02752,129.6,25.65,11.27,21.49,1.848,0.08601,0.07745,0.3277,0.06564,0.09463,10.95,0.8751,0.03095,0.03307,0.1607,pepper_diagnostics/V100/00059/tt3j/timers.csv,7.899,637966356,250.20419279366345,0.3426364520622632,84934656,78470458,530916,pepper_diagnostics/V100/00059/event_data.hdf5,2.6055324224778163e-06,383798.71667419793
p p -> t tb j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt4j.csv,process_file,128,100,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/V100/00060,60,V100,21.029289722442627,0,128,20.68,19.72,2.861e-06,0.9583,0.0003931,0.001349,0.001698,1.417e-06,19.57,0.03798,0.04345,0.01623,0.01528,0.001515,8.406,1.673,1.229,0.9577,1.074,0.6333,0.6411,0.03992,0.003529,0.01935,0.01006,0.0004498,0.005667,0.003618,0.006918,pepper_diagnostics/V100/00060/tt4j/timers.csv,4.526,151564,104.94517471820006,46.92557450303258,12800,11293,5,pepper_diagnostics/V100/00060/event_data.hdf5,0.001540625,649.0872210953347
p p -> t tb j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt4j.csv,process_file,256,100,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/V100/00061,61,V100,21.030189752578735,0,256,19.96,19.79,2.15e-06,0.1674,0.0003789,0.001088,0.00165,7.25e-07,19.64,0.04279,0.04444,0.01691,0.01579,0.001467,8.389,1.748,1.226,0.9619,1.065,0.6401,0.64,0.04094,0.003499,0.01999,0.0112,0.0004678,0.005617,0.003646,0.007619,pepper_diagnostics/V100/00061/tt4j/timers.csv,4.532,151564,115.43969219002008,34.79957775976295,25600,22520,11,pepper_diagnostics/V100/00061/event_data.hdf5,0.000773046875,1293.5826174835777
p p -> t tb j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt4j.csv,process_file,512,100,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/V100/00062,62,V100,21.031173706054688,0,512,20.71,20.53,3.446e-06,0.1726,0.0003497,0.001894,0.00168,9.57e-07,20.38,0.04956,0.03757,0.01705,0.01646,0.001563,8.626,1.848,1.254,0.9865,1.113,0.6457,0.648,0.03403,0.003543,0.02042,0.01291,0.0005224,0.005621,0.003672,0.007724,pepper_diagnostics/V100/00062/tt4j/timers.csv,4.817,151564,110.19243345411004,24.041263321217688,51200,45108,21,pepper_diagnostics/V100/00062/event_data.hdf5,0.0004009765625,2493.9113492450074
p p -> t tb j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt4j.csv,process_file,1024,90,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/V100/00063,63,V100,22.06040334701538,0,1024,20.98,20.8,2.815e-06,0.1763,0.0003532,0.002805,0.001658,1.03e-06,20.64,0.05872,0.04219,0.01594,0.01497,0.001497,7.634,1.801,1.122,0.8759,0.9899,0.5719,0.5732,0.03882,0.003368,0.01976,0.01436,0.0005214,0.005343,0.003364,0.007205,pepper_diagnostics/V100/00063/tt4j/timers.csv,6.666,151564,58.302874843444464,13.035575193057637,92160,81245,20,pepper_diagnostics/V100/00063/event_data.hdf5,0.00022569444444444446,4430.7692307692305
p p -> t tb j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt4j.csv,process_file,2048,72,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/V100/00064,64,V100,20.058608770370483,0,2048,19.22,19.03,3.327e-06,0.1848,0.0003549,0.001774,0.001714,1.08e-06,18.89,0.0659,0.02712,0.01331,0.01255,0.001337,6.614,1.809,1.138,0.7493,0.8438,0.494,0.4967,0.02416,0.002957,0.01615,0.01596,0.0004837,0.004591,0.002752,0.005941,pepper_diagnostics/V100/00064/tt4j/timers.csv,6.373,151564,52.836980326871554,9.810649332924644,147456,129623,29,pepper_diagnostics/V100/00064/event_data.hdf5,0.00012905544704861112,7748.607461902259
p p -> t tb j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt4j.csv,process_file,4096,50,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/V100/00065,65,V100,15.053043127059937,0,4096,14.48,14.27,2.588e-06,0.2041,0.000356,0.0012,0.001691,9.5e-07,14.13,0.0767,0.0245,0.009719,0.0086,0.001107,5.54,1.274,0.8068,0.6504,0.5697,0.3142,0.3148,0.02237,0.002137,0.01207,0.01783,0.0006279,0.003555,0.001889,0.004256,pepper_diagnostics/V100/00065/tt4j/timers.csv,4.381,151564,92.35424543091261,11.048989747848772,204800,180556,70,pepper_diagnostics/V100/00065/event_data.hdf5,6.9677734375e-05,14351.78696566223
p p -> t tb j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt4j.csv,process_file,8192,35,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/V100/00066,66,V100,12.04777216911316,0,8192,11.64,11.4,2.66e-06,0.2354,0.0003527,0.001199,0.001652,1.046e-06,11.25,0.09594,0.01841,0.007616,0.006545,0.001002,4.564,1.111,0.6792,0.732,0.4293,0.2284,0.2304,0.01663,0.001784,0.009577,0.02251,0.0006742,0.003001,0.001378,0.003226,pepper_diagnostics/V100/00066/tt4j/timers.csv,3.074,151564,74.9608390844286,8.379721916565687,286720,252538,80,pepper_diagnostics/V100/00066/event_data.hdf5,3.9760044642857145e-05,25150.877192982454
p p -> t tb j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt4j.csv,process_file,16384,24,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/V100/00067,67,V100,14.049305438995361,0,16384,13.02,12.71,2.836e-06,0.3016,0.0004188,0.001202,0.001703,1.085e-06,12.55,0.1268,0.01122,0.006082,0.004681,0.0009283,5.973,1.218,0.6649,0.9677,0.3365,0.1628,0.1629,0.00968,0.00154,0.006684,0.04441,0.0009997,0.002418,0.001134,0.002519,pepper_diagnostics/V100/00067/tt4j/timers.csv,2.915,287564,79.10388100028099,7.394376185672983,393216,346400,115,pepper_diagnostics/V100/00067/event_data.hdf5,3.232320149739584e-05,30937.529504327296
p p -> t tb j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt4j.csv,process_file,32768,19,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/V100/00068,68,V100,20.058079481124878,0,32768,19.74,19.3,2.802e-06,0.433,0.001077,0.001785,0.001694,9.23e-07,19.03,0.2303,0.01063,0.006239,0.004258,0.0009516,11.2,1.758,0.824,1.45,0.3297,0.1323,0.135,0.008947,0.001685,0.006209,0.1045,0.00119,0.002506,0.001127,0.002596,pepper_diagnostics/V100/00068/tt4j/timers.csv,3.083,287564,77.24171987893835,5.77249184579415,622592,548900,179,pepper_diagnostics/V100/00068/event_data.hdf5,3.099943462171053e-05,32258.65284974093
p p -> t tb j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt4j.csv,process_file,65536,15,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/V100/00069,69,V100,30.06880259513855,0,65536,29.76,29.06,2.287e-06,0.6893,0.0004635,0.001291,0.001694,9.98e-07,28.69,0.3389,0.01021,0.006779,0.004081,0.001038,17.64,2.571,1.131,2.398,0.3259,0.103,0.1058,0.008373,0.001836,0.005037,0.1658,0.001697,0.002331,0.001227,0.003213,pepper_diagnostics/V100/00069/tt4j/timers.csv,4.323,423564,75.2577290061668,4.538171760093638,983040,866277,275,pepper_diagnostics/V100/00069/event_data.hdf5,2.9561360677083334e-05,33827.94218857536
p p -> t tb j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt4j.csv,process_file,131072,12,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/V100/00070,70,V100,55.095184326171875,0,131072,54.87,53.64,2.878e-06,1.222,0.0004867,0.001811,0.00176,1.322e-06,53.07,0.5286,0.01301,0.008486,0.004668,0.001215,35.44,3.877,1.875,4.461,0.3692,0.08409,0.08556,0.01065,0.002359,0.004273,0.2626,0.002517,0.002543,0.001586,0.004352,pepper_diagnostics/V100/00070/tt4j/timers.csv,6.777,695564,74.25919708874324,3.5663574076332223,1572864,1385572,434,pepper_diagnostics/V100/00070/event_data.hdf5,3.41033935546875e-05,29322.59507829978
p p -> t tb j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt4j.csv,process_file,262144,10,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/V100/00071,71,V100,90.18590497970581,0,262144,89.89,87.59,2.3e-06,2.28,0.000335,0.002886,0.001681,8.36e-07,86.61,0.9283,0.01865,0.01206,0.005973,0.001586,54.68,8.953,3.232,7.58,0.4758,0.07278,0.07328,0.01504,0.003615,0.004778,0.4478,0.004139,0.003006,0.002451,0.006601,pepper_diagnostics/V100/00071/tt4j/timers.csv,11.43,1103564,77.93915213615563,2.830241798459428,2621440,2311398,759,pepper_diagnostics/V100/00071/event_data.hdf5,3.3412933349609376e-05,29928.530654184266
p p -> t tb j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt4j.csv,process_file,524288,10,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/V100/00072,72,V100,193.28527522087097,0,524288,192.4,188.0,3.194e-06,4.384,0.0003674,0.002314,0.001265,9.61e-07,186.2,1.72,0.02733,0.02127,0.01017,0.002447,121.1,16.3,6.664,15.58,0.8688,0.0706,0.07236,0.02215,0.00518,0.00433,0.8708,0.006327,0.00398,0.004542,0.01274,pepper_diagnostics/V100/00072/tt4j/timers.csv,25.31,2191564,76.86090926573283,1.9891724576507543,5242880,4620730,1505,pepper_diagnostics/V100/00072/event_data.hdf5,3.5858154296875e-05,27887.659574468085
p p -> t tb j j j j,/projects/AtlasESP/data/pp_ttjets/pepper_data/tt4j.csv,process_file,1048576,10,12345,info,13000,m_t^2,True,/projects/AtlasESP/data/pp_ttjets/pepper_grids/tt+4j/pepper_cache,Chili(basic),True,pepper_diagnostics/V100/00073,73,V100,349.44290375709534,0,1048576,348.4,339.9,2.731e-06,8.476,0.0003808,0.001232,0.001839,9.31e-07,336.4,3.372,0.04911,0.03944,0.01841,0.004256,216.5,30.6,13.09,28.4,1.537,0.06271,0.0648,0.04035,0.008764,0.005031,1.708,0.00922,0.005846,0.00862,0.02497,pepper_diagnostics/V100/00073/tt4j/timers.csv,45.78,4095564,75.016300295283,1.38881745035198,10485760,9242260,2926,pepper_diagnostics/V100/00073/event_data.hdf5,3.241539001464843e-05,30849.54398352457


==> JLSE_Plots/pepper_ttng_2023-11-03/plots_2023-11-03_ttng/2023-11-03_pepper_runs_xpu_ttng.csv <==
process_string,process,process_input_type,batch_size,n_batches,seed,verbosity,collision_energy,mu2,use_cached_results,cache_path,integrator,diagnostic_output_enabled,diagnostic_path,proc_id,label,run_time,return_code,thread_count,Total Runtime,Event Generation Runtime,Optimisation Runtime,Initialisation Runtime,HDF5 Close Runtime,HDF5 Open Runtime,HDF5 Init Runtime,Unweighting Setup Runtime,EG Recursion,EG Output,EG PDF and AlphaS evaluation,EG Phase space,EG External State,EG RNG,EG-R Calculate currents,EG-R Momenta preparation,EG-R Currents preparation,EG-R IP reset,EG-R ME update,EG-R ME reset,EG-R IC reset,EG-PDF PDF,EG-PDF AlphaS,EG-O Filter non-zero,EG-O Pull non-zero,EG-O HDF5 write,EG-PS Fill Mom Weights,EG-PS Update weights,EG-PS Cuts,CSV Timer Filename,EG-R ME2 update,event_data_size,xs_mean,xs_sigma,n_trials,n_nonzero_after_cuts,n_nonzero,HDF5 Filename,event_period,event_rate
g g -> t tb,g g -> t tb,process,128,20000,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/PVC/00000,0,PVC,40.16624569892883,-11,128,24.5,23.32,6.836e-06,1.064,0.01884,0.5547,0.2209,7.347e-06,5.79,8.914,2.872,1.679,0.4606,0.4232,1.768,1.198,0.7632,0.2317,0.6363,0.2244,0.2231,2.336,0.5361,2.101,1.787,4.477,0.5713,0.53,0.5723,pepper_diagnostics/g_g__t_tb/PVC/00000/2_2__g__g__t__tb/timers.csv,0.3768,60397284,428.35466741871863,1.4573147583278967,2560000,2534984,83613,pepper_diagnostics/g_g__t_tb/PVC/00000/event_data.hdf5,9.109375e-06,109777.01543739281
g g -> t tb,g g -> t tb,process,256,20000,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/PVC/00001,1,PVC,44.415546894073486,-11,256,28.57,27.37,1.646e-05,1.064,0.03215,0.564,0.2209,2.238e-06,6.12,12.1,3.035,1.719,0.4906,0.4811,1.841,1.313,0.8104,0.2526,0.6298,0.2432,0.2434,2.485,0.5495,2.357,3.982,5.173,0.6015,0.5305,0.5824,pepper_diagnostics/g_g__t_tb/PVC/00001/2_2__g__g__t__tb/timers.csv,0.3707,120848388,428.868196809352,1.031198019160708,5120000,5070346,167405,pepper_diagnostics/g_g__t_tb/PVC/00001/event_data.hdf5,5.3457031250000006e-06,187066.13080014611
g g -> t tb,g g -> t tb,process,512,20000,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/PVC/00002,2,PVC,49.73560094833374,-11,512,34.4,33.2,5.168e-06,1.064,0.03922,0.5548,0.2209,1.789e-06,6.161,17.73,2.96,1.717,0.4484,0.5778,1.791,1.393,0.8015,0.2296,0.6353,0.2243,0.2263,2.432,0.5288,2.423,8.09,6.525,0.5977,0.5302,0.5846,pepper_diagnostics/g_g__t_tb/PVC/00002/2_2__g__g__t__tb/timers.csv,0.3526,242331828,430.236619794232,0.7302966696568229,10240000,10140028,335890,pepper_diagnostics/g_g__t_tb/PVC/00002/event_data.hdf5,3.2421875000000005e-06,308433.734939759
g g -> t tb,g g -> t tb,process,1024,18000,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/PVC/00003,3,PVC,52.006898641586304,-11,1024,36.4,35.19,6.547e-06,1.064,0.05647,0.5643,0.2209,4.053e-06,5.879,20.13,2.792,1.582,0.4081,0.5952,1.652,1.327,0.8106,0.2105,0.6022,0.2037,0.2062,2.283,0.5091,2.395,8.585,8.403,0.5609,0.4761,0.5408,pepper_diagnostics/g_g__t_tb/PVC/00003/2_2__g__g__t__tb/timers.csv,0.3511,435527148,429.5585546085425,0.5438811507940143,18432000,18252534,603685,pepper_diagnostics/g_g__t_tb/PVC/00003/event_data.hdf5,1.9091796874999997e-06,523785.1662404093
g g -> t tb,g g -> t tb,process,2048,14400,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/PVC/00004,4,PVC,50.804903507232666,-11,2048,35.06,33.85,1.251e-05,1.064,0.05288,0.564,0.2209,4.052e-06,5.084,21.02,2.438,1.343,0.3559,0.5512,1.43,1.111,0.6702,0.183,0.5085,0.1787,0.1793,1.994,0.4441,1.994,8.307,9.871,0.4856,0.3874,0.4667,pepper_diagnostics/g_g__t_tb/PVC/00004/2_2__g__g__t__tb/timers.csv,0.3075,695742748,428.90112156230475,0.42969380388987566,29491200,29202671,964391,pepper_diagnostics/g_g__t_tb/PVC/00004/event_data.hdf5,1.147800021701389e-06,871231.905465288
g g -> t tb,g g -> t tb,process,4096,10080,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/PVC/00005,5,PVC,46.4482855796814,0,4096,29.73,28.51,1.152e-05,1.064,0.05256,0.5639,0.2208,1.883e-06,3.786,19.23,1.671,0.9757,0.2507,0.445,1.038,0.7632,0.4675,0.1285,0.3527,0.1264,0.126,1.352,0.3194,1.384,8.213,8.696,0.3584,0.2814,0.3326,pepper_diagnostics/g_g__t_tb/PVC/00005/2_2__g__g__t__tb/timers.csv,0.2201,976729492,430.07239795029227,0.36362954984346146,41287680,40884317,1353868,pepper_diagnostics/g_g__t_tb/PVC/00005/event_data.hdf5,6.90520755828373e-07,1448182.3921431077
g g -> t tb,g g -> t tb,process,8192,7056,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/PVC/00006,6,PVC,27.76918888092041,-11,8192,27.08,26.9,5.603e-06,0.1229,0.04587,0.0132,0.005418,2.246e-06,3.017,20.04,1.216,0.7137,0.1645,0.386,0.7346,0.5584,0.3737,0.0841,0.2464,0.08287,0.08314,0.9743,0.2416,2.272,6.818,9.037,0.2565,0.1923,0.2626,pepper_diagnostics/g_g__t_tb/PVC/00006/2_2__g__g__t__tb/timers.csv,0.1423,1366717516,429.85566370130545,0.30725838755736434,57802752,57237184,1894419,pepper_diagnostics/g_g__t_tb/PVC/00006/event_data.hdf5,4.653757661918934e-07,2148801.189591078
g g -> t tb,g g -> t tb,process,16384,4939,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/PVC/00007,7,PVC,34.02157950401306,-11,16384,32.38,31.92,5.052e-06,0.1222,0.3255,0.0126,0.005741,2.84e-06,2.428,26.67,0.8918,0.5247,0.1157,0.3533,0.696,0.4194,0.3249,0.05914,0.1947,0.05868,0.05886,0.7034,0.1884,0.719,5.738,18.83,0.2045,0.134,0.1845,pepper_diagnostics/g_g__t_tb/PVC/00007/2_2__g__g__t__tb/timers.csv,0.1008,1913686228,429.9385579994465,0.2597052364546535,80920576,80130485,2652665,pepper_diagnostics/g_g__t_tb/PVC/00007/event_data.hdf5,3.944608599919012e-07,2535105.7644110275
g g -> t tb,g g -> t tb,process,32768,3951,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/PVC/00008,8,PVC,47.24231839179993,0,32768,46.53,46.16,5.653e-06,0.1347,0.2203,0.01564,0.005825,2.262e-06,2.978,40.65,0.7782,0.4921,0.09916,0.3721,0.9354,0.4934,0.3733,0.05204,0.1959,0.05021,0.05039,0.5697,0.2086,2.528,6.144,29.62,0.1986,0.1094,0.1828,pepper_diagnostics/g_g__t_tb/PVC/00008/2_2__g__g__t__tb/timers.csv,0.08709,3057608596,429.3725619054737,0.20519276567837416,129466368,128202045,4238303,pepper_diagnostics/g_g__t_tb/PVC/00008/event_data.hdf5,3.5654047234877244e-07,2804730.6759098787
g g -> t tb,g g -> t tb,process,65536,3161,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/PVC/00009,9,PVC,61.742271423339844,-11,65536,60.29,58.9,5.801e-06,0.1426,1.239,0.0127,0.005818,2.76e-06,4.008,52.42,0.7526,0.5105,0.07493,0.4765,1.38,0.6284,0.5063,0.03972,0.205,0.03922,0.03883,0.474,0.2786,2.576,7.773,37.33,0.2001,0.09536,0.214,pepper_diagnostics/g_g__t_tb/PVC/00009/2_2__g__g__t__tb/timers.csv,0.08249,4895592820,429.6438117808002,0.16226107290266162,207159296,205132308,6786149,pepper_diagnostics/g_g__t_tb/PVC/00009/event_data.hdf5,2.84322263771354e-07,3517135.755517827
g g -> t tb,g g -> t tb,process,131072,2528,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/PVC/00010,10,PVC,82.46740436553955,-11,131072,80.87,80.6,6.677e-06,0.1663,0.09232,0.01249,0.005633,2.943e-06,5.789,71.89,1.035,0.6095,0.063,0.6014,2.207,0.9263,0.7382,0.03297,0.2582,0.03412,0.03243,0.5001,0.5345,2.368,11.75,49.73,0.2344,0.1053,0.2688,pepper_diagnostics/g_g__t_tb/PVC/00010/2_2__g__g__t__tb/timers.csv,0.09422,7833575548,429.8189285575412,0.1283246384569801,331350016,328110082,10858749,pepper_diagnostics/g_g__t_tb/PVC/00010/event_data.hdf5,2.432473098175435e-07,4111042.3821339956
g g -> t tb,g g -> t tb,process,262144,2023,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/PVC/00011,11,PVC,151.28607034683228,-11,262144,150.1,149.8,7.414e-06,0.2208,0.08175,0.0118,0.005997,2.796e-06,8.879,137.1,1.706,0.6842,0.05839,0.7645,3.505,1.393,1.098,0.03082,0.3698,0.03045,0.0309,0.5462,1.159,2.856,33.76,72.55,0.183,0.1236,0.3765,pepper_diagnostics/g_g__t_tb/PVC/00011/2_2__g__g__t__tb/timers.csv,0.1148,12533358772,429.679911360544,0.10141996238018755,530317312,525134819,17373575,pepper_diagnostics/g_g__t_tb/PVC/00011/event_data.hdf5,2.824723926794983e-07,3540168.9719626163
g g -> t tb,g g -> t tb,process,524288,1820,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/PVC/00012,12,PVC,248.18810105323792,-11,524288,247.2,246.6,8.267e-06,0.335,0.2437,0.01973,0.005216,3.33e-06,15.47,225.8,1.952,1.028,0.04999,1.633,6.17,2.453,1.901,0.02561,0.5833,0.02685,0.02626,0.5542,1.398,3.037,57.72,116.0,0.2655,0.1499,0.6119,pepper_diagnostics/g_g__t_tb/PVC/00012/2_2__g__g__t__tb/timers.csv,0.1099,22552333660,429.70139513656784,0.07560896594668731,954204160,944877093,31261773,pepper_diagnostics/g_g__t_tb/PVC/00012/event_data.hdf5,2.584352598085508e-07,3869441.038118411
g g -> t tb,g g -> t tb,process,1048576,1638,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/PVC/00013,13,PVC,428.7062916755676,-11,1048576,427.1,426.4,7.95e-06,0.5414,0.1237,0.01431,0.00539,3.321e-06,27.58,390.3,3.198,1.965,0.04555,2.55,10.85,4.351,3.451,0.02302,0.9862,0.02377,0.02385,0.7409,2.458,2.999,104.4,194.4,0.7011,0.2144,1.048,pepper_diagnostics/g_g__t_tb/PVC/00013/2_2__g__g__t__tb/timers.csv,0.1531,40590254980,429.6595393082534,0.056353551655008896,1717567488,1700791396,56265736,pepper_diagnostics/g_g__t_tb/PVC/00013/event_data.hdf5,2.4825807601686504e-07,4028066.3414634154
g g -> t tb g,g g -> t tb g,process,128,15000,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/PVC/00014,14,PVC,31.878536701202393,0,128,31.09,30.8,6.742e-06,0.2135,0.02404,0.007944,0.01548,2.995e-06,15.9,8.034,2.113,1.602,0.4491,0.3434,7.164,2.74,1.756,0.5188,1.312,0.5064,0.5104,1.719,0.3947,1.76,2.349,3.436,0.4872,0.5112,0.6002,pepper_diagnostics/g_g__t_tb_g/PVC/00014/2_3__g__g__t__tb__g/timers.csv,0.4023,60832356,386.7993094032148,1.4514242684776937,1920000,1884016,68924,pepper_diagnostics/g_g__t_tb_g/PVC/00014/event_data.hdf5,1.6041666666666666e-05,62337.66233766234
g g -> t tb g,g g -> t tb g,process,256,15000,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/PVC/00015,15,PVC,37.50918531417847,-11,256,36.43,36.3,7.395e-06,0.1073,0.01584,0.01025,0.005527,3.117e-06,17.0,12.31,2.16,1.607,0.4201,0.4165,7.582,3.195,1.79,0.5035,1.381,0.4757,0.4822,1.765,0.3951,1.868,5.11,4.785,0.4936,0.502,0.6076,pepper_diagnostics/g_g__t_tb_g/PVC/00015/2_3__g__g__t__tb__g/timers.csv,0.4058,122177148,388.5324206718763,1.028180295421603,3840000,3767773,138511,pepper_diagnostics/g_g__t_tb_g/PVC/00015/event_data.hdf5,9.453125e-06,105785.12396694215
g g -> t tb g,g g -> t tb g,process,512,15000,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/PVC/00016,16,PVC,43.5204975605011,0,512,42.28,42.13,6.854e-06,0.107,0.02799,0.01383,0.005693,2.761e-06,18.79,15.73,2.283,1.642,0.4575,0.4871,8.128,3.351,1.789,0.5324,1.547,0.5116,0.5224,1.839,0.4442,2.066,7.707,5.29,0.4873,0.5175,0.6333,pepper_diagnostics/g_g__t_tb_g/PVC/00016/2_3__g__g__t__tb__g/timers.csv,0.4632,243810732,387.9587150756069,0.726749540583656,7680000,7535361,276571,pepper_diagnostics/g_g__t_tb_g/PVC/00016/event_data.hdf5,5.4856770833333335e-06,182292.90291953477
g g -> t tb g,g g -> t tb g,process,1024,13500,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/PVC/00017,17,PVC,43.212029457092285,-11,1024,42.27,42.09,7.544e-06,0.1241,0.04942,0.01431,0.006319,2.763e-06,17.45,17.24,2.148,1.499,0.4085,0.4905,7.568,3.041,1.754,0.4796,1.392,0.4606,0.4697,1.75,0.3987,2.042,7.404,7.028,0.462,0.4623,0.5711,pepper_diagnostics/g_g__t_tb_g/PVC/00017/2_3__g__g__t__tb__g/timers.csv,0.5069,440543268,389.472420264061,0.5429045244850198,13824000,13563291,499709,pepper_diagnostics/g_g__t_tb_g/PVC/00017/event_data.hdf5,3.0447048611111112e-06,328439.0591589451
g g -> t tb g,g g -> t tb g,process,2048,10800,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/PVC/00018,18,PVC,37.26545715332031,-11,2048,36.03,35.86,7.264e-06,0.1059,0.05492,0.01379,0.005733,2.807e-06,14.21,15.91,1.723,1.209,0.304,0.434,5.969,2.421,1.448,0.3704,1.054,0.3402,0.3474,1.402,0.321,1.519,6.261,7.265,0.3797,0.3612,0.4648,pepper_diagnostics/g_g__t_tb_g/PVC/00018/2_3__g__g__t__tb__g/timers.csv,0.3828,703027308,388.52066836723145,0.42872654008803823,22118400,21700576,797599,pepper_diagnostics/g_g__t_tb_g/PVC/00018/event_data.hdf5,1.6212745949074073e-06,616798.6614612382
g g -> t tb g,g g -> t tb g,process,4096,7559,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/PVC/00019,19,PVC,35.06504988670349,0,4096,34.25,34.08,6.627e-06,0.1053,0.05917,0.01293,0.005446,2.9e-06,11.29,18.48,1.283,0.9138,0.2312,0.3745,4.46,1.724,1.033,0.2675,0.7591,0.2603,0.2623,1.041,0.2419,2.168,6.784,7.78,0.2862,0.2643,0.3612,pepper_diagnostics/g_g__t_tb_g/PVC/00019/2_3__g__g__t__tb__g/timers.csv,0.2747,983402644,388.1791739719706,0.3620787023538284,30961664,30377089,1115647,pepper_diagnostics/g_g__t_tb_g/PVC/00019/event_data.hdf5,1.1007160338669136e-06,908499.5305164319
g g -> t tb g,g g -> t tb g,process,8192,5291,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/PVC/00020,20,PVC,31.186110019683838,-11,8192,30.13,29.96,8.029e-06,0.1089,0.05589,0.01191,0.01442,3.555e-06,9.643,17.23,0.9021,0.6649,0.1623,0.3082,3.114,1.327,0.9028,0.1899,0.56,0.1839,0.1863,0.7123,0.1898,0.9727,6.005,8.961,0.2178,0.1883,0.2569,pepper_diagnostics/g_g__t_tb_g/PVC/00020/2_3__g__g__t__tb__g/timers.csv,0.2001,1380649100,389.34217805676815,0.30661532407581554,43343872,42524827,1566342,pepper_diagnostics/g_g__t_tb_g/PVC/00020/event_data.hdf5,6.912165115290116e-07,1446724.6995994658
g g -> t tb g,g g -> t tb g,process,16384,3704,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/PVC/00021,21,PVC,33.3171648979187,-11,16384,32.61,32.42,6.433e-06,0.1149,0.07156,0.01198,0.005483,2.852e-06,8.094,22.12,0.6394,0.4761,0.1064,0.2738,3.202,0.9881,0.8234,0.1304,0.4261,0.1193,0.1206,0.4917,0.1477,2.115,4.762,13.58,0.1613,0.1282,0.1854,pepper_diagnostics/g_g__t_tb_g/PVC/00021/2_3__g__g__t__tb__g/timers.csv,0.1464,1927029612,388.1675971830765,0.2588524772247616,60686336,59541547,2186275,pepper_diagnostics/g_g__t_tb_g/PVC/00021/event_data.hdf5,5.342223989268359e-07,1871879.5805058605
g g -> t tb g,g g -> t tb g,process,32768,2963,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/PVC/00022,22,PVC,44.135626554489136,-11,32768,42.57,42.36,5.971e-06,0.1313,0.07349,0.01355,0.005939,2.568e-06,10.82,29.46,0.5811,0.4488,0.09341,0.33,4.535,1.195,0.9911,0.1083,0.4395,0.105,0.1064,0.404,0.1772,2.091,6.35,17.7,0.1641,0.1083,0.1752,pepper_diagnostics/g_g__t_tb_g/PVC/00022/2_3__g__g__t__tb__g/timers.csv,0.1313,3086953892,388.6299833864178,0.20468951805966468,97091584,95258389,3502265,pepper_diagnostics/g_g__t_tb_g/PVC/00022/event_data.hdf5,4.362891020502869e-07,2292058.1680830973
g g -> t tb g,g g -> t tb g,process,65536,2370,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/PVC/00023,23,PVC,63.44124746322632,0,65536,61.89,61.19,7.022e-06,0.1511,0.5365,0.01314,0.006052,2.802e-06,15.29,43.89,0.5028,0.4815,0.06959,0.4489,6.742,1.492,1.359,0.0852,0.47,0.07844,0.07888,0.348,0.1548,2.379,6.942,30.25,0.1712,0.09355,0.2159,pepper_diagnostics/g_g__t_tb_g/PVC/00023/2_3__g__g__t__tb__g/timers.csv,0.1592,4940982124,388.8842822399985,0.16214143343793092,155320320,152381036,5605754,pepper_diagnostics/g_g__t_tb_g/PVC/00023/event_data.hdf5,3.9396004334783753e-07,2538328.4850465762
g g -> t tb g,g g -> t tb g,process,131072,1896,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/PVC/00024,24,PVC,119.66822099685669,-11,131072,118.9,118.6,7.933e-06,0.1922,0.09587,0.01191,0.00571,3.26e-06,22.73,93.3,0.7935,0.6211,0.06504,0.5812,10.89,2.146,2.08,0.07279,0.627,0.07146,0.07363,0.3789,0.4146,1.884,22.0,50.99,0.2253,0.1184,0.2763,pepper_diagnostics/g_g__t_tb_g/PVC/00024/2_3__g__g__t__tb__g/timers.csv,0.2096,7897816460,388.48886127737177,0.1279347772091549,248512512,243814853,8960467,pepper_diagnostics/g_g__t_tb_g/PVC/00024/event_data.hdf5,4.772395524294567e-07,2095383.7436762229
g g -> t tb g,g g -> t tb g,process,262144,1517,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/PVC/00025,25,PVC,164.6414999961853,-11,262144,163.9,163.5,8.179e-06,0.2754,0.07683,0.01397,0.00597,3.535e-06,34.78,125.5,1.023,0.7303,0.04992,0.9152,16.81,3.215,3.022,0.05787,0.8287,0.05505,0.05563,0.4147,0.6079,2.174,35.24,57.57,0.1849,0.1405,0.404,pepper_diagnostics/g_g__t_tb_g/PVC/00025/2_3__g__g__t__tb__g/timers.csv,0.2885,12639849004,388.53915551729983,0.10115611204754575,397672448,390157521,14340548,pepper_diagnostics/g_g__t_tb_g/PVC/00025/event_data.hdf5,4.111423882199654e-07,2432247.388379205
g g -> t tb g,g g -> t tb g,process,524288,1365,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/PVC/00026,26,PVC,1226.6601629257202,-11,524288,1226.0,1225.0,7.409e-06,0.443,0.08563,0.01392,0.006017,3.402e-06,62.0,219.0,1.486,940.8,0.0479,1.445,29.86,5.596,5.766,0.0528,1.316,0.05332,0.05389,0.4216,1.065,2.367,64.24,97.19,0.3175,0.1757,940.3,pepper_diagnostics/g_g__t_tb_g/PVC/00026/2_3__g__g__t__tb__g/timers.csv,0.2078,22756841404,,,715653120,702132303,25818881,pepper_diagnostics/g_g__t_tb_g/PVC/00026/event_data.hdf5,1.711723132011218e-06,584206.6285714286
g g -> t tb g,g g -> t tb g,process,1048576,1229,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/PVC/00027,27,PVC,655.3769483566284,0,1048576,653.8,652.9,7.217e-06,0.7694,0.09,0.01398,0.005903,2.975e-06,110.5,533.6,3.448,2.068,0.04389,2.634,53.07,9.867,10.17,0.04732,2.436,0.04676,0.04868,0.5594,2.888,3.76,172.8,203.3,0.6997,0.2613,1.107,pepper_diagnostics/g_g__t_tb_g/PVC/00027/2_3__g__g__t__tb__g/timers.csv,0.3131,40985013452,388.77819897929317,0.05620963503398332,1288699904,1264346629,46499762,pepper_diagnostics/g_g__t_tb_g/PVC/00027/event_data.hdf5,5.066346307417743e-07,1973809.0120998623
g g -> t tb g g,g g -> t tb g g,process,128,10000,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/PVC/00028,28,PVC,76.85263228416443,-11,128,75.57,75.31,7.34e-06,0.2484,0.007155,0.009718,0.005219,3.107e-06,65.33,5.145,1.454,1.25,0.3542,0.2139,37.46,10.39,5.047,1.342,3.433,1.287,1.304,1.2,0.2535,1.294,1.199,2.22,0.3452,0.3884,0.5143,pepper_diagnostics/g_g__t_tb_g_g/PVC/00028/2_4__g__g__t__tb__g__g/timers.csv,1.756,25844188,231.22371491701705,1.4628960187513413,1280000,1230238,24740,pepper_diagnostics/g_g__t_tb_g_g/PVC/00028/event_data.hdf5,5.88359375e-05,16996.41481874917
g g -> t tb g g,g g -> t tb g g,process,256,10000,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/PVC/00029,29,PVC,81.46361422538757,-11,256,80.13,80.01,6.6e-06,0.1059,0.01281,0.01125,0.005462,2.667e-06,67.03,7.903,1.52,1.225,0.3573,0.2694,36.9,10.55,4.718,1.349,3.674,1.287,1.309,1.223,0.2968,1.411,2.537,3.275,0.3347,0.3794,0.5082,pepper_diagnostics/g_g__t_tb_g_g/PVC/00029/2_4__g__g__t__tb__g__g/timers.csv,2.567,51254196,229.9057465744282,1.0333362677215316,2560000,2460818,49194,pepper_diagnostics/g_g__t_tb_g_g/PVC/00029/event_data.hdf5,3.1253906250000005e-05,31996.0004999375
g g -> t tb g g,g g -> t tb g g,process,512,10000,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/PVC/00030,30,PVC,87.18613791465759,-11,512,86.28,86.15,5.726e-06,0.106,0.01256,0.009684,0.005487,2.61e-06,70.08,10.87,1.467,1.275,0.3377,0.3288,39.34,9.491,4.936,1.25,3.759,1.207,1.217,1.19,0.2775,1.387,4.851,3.969,0.3666,0.3986,0.5077,pepper_diagnostics/g_g__t_tb_g_g/PVC/00030/2_4__g__g__t__tb__g__g/timers.csv,1.887,102178212,229.13449183527558,0.7306648125252153,5120000,4921173,98033,pepper_diagnostics/g_g__t_tb_g_g/PVC/00030/event_data.hdf5,1.6826171875000002e-05,59431.224608241435
g g -> t tb g g,g g -> t tb g g,process,1024,9000,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/PVC/00031,31,PVC,88.207270860672,-11,1024,87.5,87.37,6.841e-06,0.108,0.02273,0.01113,0.005218,3.088e-06,70.35,11.79,1.445,1.199,0.3305,0.3367,38.33,10.22,5.159,1.219,3.611,1.17,1.185,1.186,0.2593,1.416,5.715,3.845,0.3443,0.3835,0.4681,pepper_diagnostics/g_g__t_tb_g_g/PVC/00031/2_4__g__g__t__tb__g__g/timers.csv,2.414,185072084,230.76953083989892,0.5480288479747709,9216000,8856312,177625,pepper_diagnostics/g_g__t_tb_g_g/PVC/00031/event_data.hdf5,9.480251736111112e-06,105482.43104040288
g g -> t tb g g,g g -> t tb g g,process,2048,7200,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/PVC/00032,32,PVC,77.23405528068542,-11,2048,75.63,75.49,6.964e-06,0.1079,0.03079,0.01078,0.005445,3.008e-06,57.43,13.87,1.166,0.9838,0.2658,0.3081,30.34,7.95,4.238,0.9846,2.855,0.944,0.956,0.9393,0.2264,1.141,5.188,6.628,0.2837,0.3093,0.3886,pepper_diagnostics/g_g__t_tb_g_g/PVC/00032/2_4__g__g__t__tb__g__g/timers.csv,1.787,296709196,231.1571048807034,0.4324287511343974,14745600,14170321,284816,pepper_diagnostics/g_g__t_tb_g_g/PVC/00032/event_data.hdf5,5.119493272569444e-06,195331.83203073256
g g -> t tb g g,g g -> t tb g g,process,4096,5040,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/PVC/00033,33,PVC,60.30507493019104,-11,4096,59.47,59.32,6.782e-06,0.1036,0.04385,0.008608,0.01447,3.267e-06,45.53,10.88,0.8069,0.6916,0.1817,0.2437,22.8,5.551,2.973,0.6683,1.942,0.6436,0.6517,0.6501,0.1568,0.8583,4.066,4.988,0.2022,0.2156,0.2722,pepper_diagnostics/g_g__t_tb_g_g/PVC/00033/2_4__g__g__t__tb__g__g/timers.csv,1.373,413250004,230.0598302291273,0.36543113807047867,20643840,19840642,396790,pepper_diagnostics/g_g__t_tb_g_g/PVC/00033/event_data.hdf5,2.8734964037698414e-06,348008.0917060013
g g -> t tb g g,g g -> t tb g g,process,8192,3528,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/PVC/00034,34,PVC,54.561004638671875,-11,8192,53.63,53.45,6.161e-06,0.1108,0.05691,0.01166,0.005856,2.462e-06,38.36,12.97,0.5762,0.5187,0.1199,0.2128,15.69,4.15,3.024,0.4402,1.436,0.4247,0.4286,0.4574,0.1188,1.192,4.382,5.838,0.151,0.1517,0.2147,pepper_diagnostics/g_g__t_tb_g_g/PVC/00034/2_4__g__g__t__tb__g__g/timers.csv,1.005,578725748,230.1924429154415,0.30863368817042836,28901376,27777061,555654,pepper_diagnostics/g_g__t_tb_g_g/PVC/00034/event_data.hdf5,1.8493929147179707e-06,540717.9794200186
g g -> t tb g g,g g -> t tb g g,process,16384,2469,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/PVC/00035,35,PVC,50.22010064125061,-11,16384,49.2,49.0,6.986e-06,0.1249,0.05387,0.0128,0.006026,3.172e-06,34.81,12.6,0.4242,0.3743,0.09149,0.1937,16.92,3.141,2.604,0.3342,1.135,0.3224,0.3252,0.3303,0.09386,0.4224,4.027,6.7,0.1143,0.1091,0.1502,pepper_diagnostics/g_g__t_tb_g_g/PVC/00035/2_4__g__g__t__tb__g__g/timers.csv,0.7252,812627764,231.24889047122875,0.45036254521132113,40452096,38877697,780251,pepper_diagnostics/g_g__t_tb_g_g/PVC/00035/event_data.hdf5,1.2113092977926286e-06,825552.9795918368
g g -> t tb g g,g g -> t tb g g,process,32768,1975,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/PVC/00036,36,PVC,65.61920046806335,-11,32768,64.55,64.31,5.263e-06,0.1548,0.07552,0.01324,0.005791,2.453e-06,47.49,15.44,0.3568,0.3331,0.06755,0.2187,23.79,3.809,3.365,0.2481,1.123,0.238,0.2399,0.2638,0.09295,1.732,4.084,7.29,0.1077,0.08604,0.1386,pepper_diagnostics/g_g__t_tb_g_g/PVC/00036/2_4__g__g__t__tb__g__g/timers.csv,0.5954,1300420380,231.00571498065105,0.20664424968574258,64716800,62197156,1248693,pepper_diagnostics/g_g__t_tb_g_g/PVC/00036/event_data.hdf5,9.937141515031646e-07,1006325.6103249884
g g -> t tb g g,g g -> t tb g g,process,65536,1580,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/PVC/00037,37,PVC,108.86918425559998,-11,65536,107.3,107.1,6.551e-06,0.1699,0.07679,0.01345,0.005678,2.642e-06,70.82,34.63,0.4568,0.3687,0.0594,0.3549,37.22,4.917,4.661,0.2139,1.249,0.2065,0.2088,0.2347,0.2221,1.403,11.92,10.99,0.1123,0.07807,0.1777,pepper_diagnostics/g_g__t_tb_g_g/PVC/00037/2_4__g__g__t__tb__g__g/timers.csv,0.8866,2076474780,230.5433342759091,0.16388021077109705,103546880,99513211,1993890,pepper_diagnostics/g_g__t_tb_g_g/PVC/00037/event_data.hdf5,1.0343141193631328e-06,966824.2763772176
g g -> t tb g g,g g -> t tb g g,process,131072,1264,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/PVC/00038,38,PVC,188.07694554328918,-11,131072,186.9,186.6,6.144e-06,0.2363,0.07723,0.01315,0.00567,2.632e-06,107.5,77.13,0.6591,0.4778,0.04828,0.4471,61.4,6.988,7.137,0.1614,1.611,0.1565,0.1593,0.2486,0.4105,1.479,27.62,22.53,0.134,0.1056,0.2375,pepper_diagnostics/g_g__t_tb_g_g/PVC/00038/2_4__g__g__t__tb__g__g/timers.csv,1.33,3323861020,230.61873387881994,0.1291595614840459,165675008,159225562,3191605,pepper_diagnostics/g_g__t_tb_g_g/PVC/00038/event_data.hdf5,1.126301439502571e-06,887861.7792068596
g g -> t tb g g,g g -> t tb g g,process,262144,1011,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/PVC/00039,39,PVC,262.4772527217865,-11,262144,261.4,260.9,5.518e-06,0.3668,0.08219,0.01411,0.005438,2.298e-06,168.4,90.07,0.6463,0.6194,0.03722,0.8253,95.44,10.7,11.1,0.1293,2.191,0.1233,0.1258,0.2719,0.3744,1.244,29.31,32.97,0.1539,0.1273,0.3376,pepper_diagnostics/g_g__t_tb_g_g/PVC/00039/2_4__g__g__t__tb__g__g/timers.csv,2.014,5321478268,230.82983638138765,0.10226065644524235,265027584,254704334,5109815,pepper_diagnostics/g_g__t_tb_g_g/PVC/00039/event_data.hdf5,9.84425832444671e-07,1015820.5596013799
g g -> t tb g g,g g -> t tb g g,process,524288,910,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/PVC/00040,40,PVC,469.6944634914398,-11,524288,468.1,467.4,7.497e-06,0.6107,0.0903,0.01499,0.00565,3.381e-06,303.1,160.8,0.9741,0.8834,0.03535,1.266,171.4,18.79,21.8,0.116,4.283,0.1146,0.1162,0.2755,0.6986,1.574,56.25,51.78,0.176,0.1585,0.5485,pepper_diagnostics/g_g__t_tb_g_g/PVC/00040/2_4__g__g__t__tb__g__g/timers.csv,1.229,9579871308,230.82681176254803,0.07617099611055955,477102080,458523335,9198969,pepper_diagnostics/g_g__t_tb_g_g/PVC/00040/event_data.hdf5,9.79664561512706e-07,1020757.5524176294
g g -> t tb g g,g g -> t tb g g,process,1048576,819,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/PVC/00041,41,PVC,826.5485124588013,-11,1048576,825.2,824.0,7.218e-06,1.121,0.09742,0.01384,0.005621,3.062e-06,538.4,280.1,1.54,1.476,0.03105,2.012,305.1,33.1,37.77,0.1054,7.258,0.1048,0.1063,0.3685,1.172,1.996,99.48,86.73,0.2972,0.2428,0.9359,pepper_diagnostics/g_g__t_tb_g_g/PVC/00041/2_4__g__g__t__tb__g__g/timers.csv,2.034,17243335580,230.82828683634432,0.05684171754450392,858783744,825355091,16557782,pepper_diagnostics/g_g__t_tb_g_g/PVC/00041/event_data.hdf5,9.594965039300977e-07,1042213.2815533981
g g -> t tb g g g,g g -> t tb g g g,process,128,1000,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/PVC/00042,42,PVC,54.06258702278137,-11,128,52.51,52.23,7.573e-06,0.2689,0.001871,0.01169,0.005554,3.162e-06,51.11,0.5705,0.1489,0.1447,0.04172,0.02297,31.16,6.405,2.599,0.6684,1.765,0.633,0.6465,0.1205,0.02837,0.1343,0.08988,0.2338,0.03606,0.04488,0.06363,pepper_diagnostics/g_g__t_tb_g_g_g/PVC/00042/2_5__g__g__t__tb__g__g__g/timers.csv,5.204,1815564,107.17287270018198,2.8195691691796205,128000,118980,1447,pepper_diagnostics/g_g__t_tb_g_g_g/PVC/00042/event_data.hdf5,0.000408046875,2450.698832088838
g g -> t tb g g g,g g -> t tb g g g,process,256,1000,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/PVC/00043,43,PVC,59.03758716583252,-11,256,57.8,57.68,5.603e-06,0.1119,0.001862,0.0141,0.005719,2.539e-06,56.32,0.7874,0.155,0.1441,0.03997,0.02689,35.82,6.409,2.474,0.6387,1.807,0.6019,0.6166,0.1268,0.02825,0.1487,0.2205,0.2716,0.03719,0.04445,0.06216,pepper_diagnostics/g_g__t_tb_g_g_g/PVC/00043/2_5__g__g__t__tb__g__g__g/timers.csv,4.814,3735564,115.06681779504801,2.1337002382846872,256000,237839,3069,pepper_diagnostics/g_g__t_tb_g_g_g/PVC/00043/event_data.hdf5,0.0002253125,4438.280166435506
g g -> t tb g g g,g g -> t tb g g g,process,512,1000,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/PVC/00044,44,PVC,68.12740659713745,-11,512,67.01,66.89,5.854e-06,0.1128,0.003136,0.0146,0.005594,2.415e-06,64.82,1.407,0.1669,0.1491,0.03954,0.04196,39.22,6.309,2.467,0.6221,1.869,0.5837,0.5943,0.1368,0.03009,0.1638,0.5915,0.4742,0.04016,0.04636,0.06229,pepper_diagnostics/g_g__t_tb_g_g_g/PVC/00044/2_5__g__g__t__tb__g__g__g/timers.csv,7.734,7463412,114.40391233575771,1.4954576624726985,512000,475817,6146,pepper_diagnostics/g_g__t_tb_g_g_g/PVC/00044/event_data.hdf5,0.00013064453125,7654.357901031543
g g -> t tb g g g,g g -> t tb g g g,process,1024,900,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/PVC/00045,45,PVC,62.13145184516907,-11,1024,61.34,61.21,5.32e-06,0.1168,0.003774,0.01436,0.005793,2.026e-06,59.22,1.352,0.1506,0.1471,0.03932,0.03815,35.88,5.955,2.601,0.6067,1.732,0.5773,0.5894,0.1229,0.02767,0.1625,0.5624,0.4313,0.04041,0.04611,0.06029,pepper_diagnostics/g_g__t_tb_g_g_g/PVC/00045/2_5__g__g__t__tb__g__g__g/timers.csv,6.564,13471260,115.63855917574087,1.1158561407060712,921600,856251,11165,pepper_diagnostics/g_g__t_tb_g_g_g/PVC/00045/event_data.hdf5,6.641710069444444e-05,15056.363339323641
g g -> t tb g g g,g g -> t tb g g g,process,2048,720,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/PVC/00046,46,PVC,57.96827030181885,-11,2048,50.86,50.74,5.564e-06,0.11,0.005751,0.01366,0.005638,2.677e-06,48.96,1.273,0.1206,0.1192,0.0298,0.03304,28.64,4.912,2.095,0.4576,1.36,0.4381,0.4467,0.09828,0.02228,0.1287,0.5786,0.36,0.03366,0.03731,0.04801,pepper_diagnostics/g_g__t_tb_g_g_g/PVC/00046/2_5__g__g__t__tb__g__g__g/timers.csv,5.522,21401724,114.9209443589629,0.8737937097421832,1474560,1369799,17767,pepper_diagnostics/g_g__t_tb_g_g_g/PVC/00046/event_data.hdf5,3.441026475694445e-05,29061.09578242018
g g -> t tb g g g,g g -> t tb g g g,process,4096,503,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/PVC/00047,47,PVC,40.94378709793091,-11,4096,39.86,39.73,5.734e-06,0.1107,0.006962,0.01438,0.005588,2.242e-06,38.12,1.229,0.08918,0.08859,0.02133,0.02605,20.75,3.514,1.717,0.3275,0.9707,0.3095,0.3163,0.07235,0.01684,0.09652,0.4736,0.4618,0.02557,0.02711,0.03576,pepper_diagnostics/g_g__t_tb_g_g_g/PVC/00047/2_5__g__g__t__tb__g__g__g/timers.csv,4.044,30052188,115.19813615335828,0.737491950053363,2060288,1913526,24928,pepper_diagnostics/g_g__t_tb_g_g_g/PVC/00047/event_data.hdf5,1.9283711791749502e-05,51857.23634533099
g g -> t tb g g g,g g -> t tb g g g,process,8192,352,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/PVC/00048,48,PVC,34.21617341041565,0,8192,33.34,33.17,5.581e-06,0.1444,0.01462,0.014,0.006161,2.337e-06,31.5,1.377,0.06744,0.06538,0.01523,0.02345,15.04,2.602,1.726,0.2337,0.7171,0.2224,0.2271,0.05403,0.0134,0.1286,0.4196,0.5468,0.01967,0.01906,0.02654,pepper_diagnostics/g_g__t_tb_g_g_g/PVC/00048/2_5__g__g__t__tb__g__g__g/timers.csv,2.761,41945268,115.25699190297475,0.6283532669671248,2883584,2678880,34838,pepper_diagnostics/g_g__t_tb_g_g_g/PVC/00048/event_data.hdf5,1.1503046209161932e-05,86933.49412119384
g g -> t tb g g g,g g -> t tb g g g,process,16384,246,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/PVC/00049,49,PVC,31.096733570098877,-11,16384,30.33,30.11,4.866e-06,0.1464,0.06426,0.01319,0.005266,2.166e-06,28.37,1.522,0.04814,0.047,0.01045,0.02142,15.38,1.973,1.484,0.1575,0.5677,0.1496,0.1539,0.03733,0.0108,0.04789,0.5312,0.6361,0.01478,0.01343,0.0187,pepper_diagnostics/g_g__t_tb_g_g_g/PVC/00049/2_5__g__g__t__tb__g__g__g/timers.csv,2.015,58163580,114.37590977222617,0.5276848615759846,4030464,3744290,48351,pepper_diagnostics/g_g__t_tb_g_g_g/PVC/00049/event_data.hdf5,7.4706038808434955e-06,133857.98737960812
g g -> t tb g g g,g g -> t tb g g g,process,32768,197,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/PVC/00050,50,PVC,43.17167115211487,-11,32768,41.91,41.72,5.198e-06,0.172,0.01025,0.01338,0.005831,2.618e-06,39.29,2.228,0.04359,0.04145,0.008329,0.02605,22.62,2.381,2.01,0.1238,0.5637,0.1196,0.122,0.03167,0.01192,0.1655,0.7342,0.746,0.01314,0.01075,0.0175,pepper_diagnostics/g_g__t_tb_g_g_g/PVC/00050/2_5__g__g__t__tb__g__g__g/timers.csv,1.795,93245436,114.66317914286242,0.4253761320827289,6455296,5996463,77525,pepper_diagnostics/g_g__t_tb_g_g_g/PVC/00050/event_data.hdf5,6.462910453680203e-06,154729.05081495686
g g -> t tb g g g,g g -> t tb g g g,process,65536,158,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/PVC/00051,51,PVC,67.21322083473206,-11,65536,65.92,65.66,5.506e-06,0.2313,0.01883,0.0141,0.005778,2.6e-06,60.63,4.809,0.04713,0.04712,0.007088,0.03999,35.29,3.218,2.93,0.1035,0.6257,0.09858,0.1011,0.02813,0.019,0.1435,1.664,1.476,0.01431,0.009593,0.02314,pepper_diagnostics/g_g__t_tb_g_g_g/PVC/00051/2_5__g__g__t__tb__g__g__g/timers.csv,2.798,148268220,113.58009274259065,0.33150302772419615,10354688,9618677,123307,pepper_diagnostics/g_g__t_tb_g_g_g/PVC/00051/event_data.hdf5,6.341089176226265e-06,157701.61437709414
g g -> t tb g g g,g g -> t tb g g g,process,131072,126,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/PVC/00052,52,PVC,105.11571288108826,0,131072,103.7,103.2,6.9e-06,0.4024,0.02612,0.01234,0.005766,2.869e-06,94.12,8.847,0.05999,0.05896,0.005537,0.0616,58.69,4.742,4.449,0.08104,0.8123,0.07531,0.077,0.02949,0.0305,0.1461,3.402,2.07,0.01584,0.01293,0.03012,pepper_diagnostics/g_g__t_tb_g_g_g/PVC/00052/2_5__g__g__t__tb__g__g__g/timers.csv,5.067,237415476,113.97628287309027,0.2601532718702786,16515072,15341336,197533,pepper_diagnostics/g_g__t_tb_g_g_g/PVC/00052/event_data.hdf5,6.248837425595238e-06,160029.76744186046
g g -> t tb g g g,g g -> t tb g g g,process,262144,101,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/PVC/00053,53,PVC,168.25162839889526,-11,262144,167.5,166.8,6.994e-06,0.6063,0.04279,0.01466,0.006043,3.102e-06,150.0,16.47,0.09548,0.07565,0.004709,0.08872,92.48,7.412,7.655,0.06417,1.522,0.06044,0.06164,0.033,0.06248,0.1496,6.474,3.718,0.01878,0.01619,0.04063,pepper_diagnostics/g_g__t_tb_g_g_g/PVC/00053/2_5__g__g__t__tb__g__g__g/timers.csv,7.378,380257668,114.00699395486586,0.207449232056266,26476544,24590623,316420,pepper_diagnostics/g_g__t_tb_g_g_g/PVC/00053/event_data.hdf5,6.2999158802599015e-06,158732.278177458
g g -> t tb g g g,g g -> t tb g g g,process,524288,91,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/PVC/00054,54,PVC,283.6064887046814,-11,524288,282.7,281.6,7.066e-06,1.102,0.06552,0.01434,0.005759,3.228e-06,262.3,18.87,0.1005,0.1112,0.004253,0.1403,163.3,12.88,14.12,0.05795,2.499,0.05651,0.05677,0.03206,0.06843,0.145,7.361,4.423,0.02484,0.02051,0.06574,pepper_diagnostics/g_g__t_tb_g_g_g/PVC/00054/2_5__g__g__t__tb__g__g__g/timers.csv,9.133,686261292,114.16079907997646,0.1541678199693152,47710208,44313705,571175,pepper_diagnostics/g_g__t_tb_g_g_g/PVC/00054/event_data.hdf5,5.902300824175824e-06,169425.45454545453
g g -> t tb g g g,g g -> t tb g g g,process,1048576,81,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/PVC/00055,55,PVC,516.4240798950195,-11,1048576,514.9,512.7,7.397e-06,2.083,0.09278,0.01435,0.005844,2.927e-06,462.8,49.17,0.2464,0.181,0.004062,0.2563,289.4,22.44,24.95,0.05413,3.599,0.05239,0.05444,0.0408,0.2056,0.2051,22.13,5.869,0.03772,0.03168,0.1116,pepper_diagnostics/g_g__t_tb_g_g_g/PVC/00055/2_5__g__g__t__tb__g__g__g/timers.csv,15.24,1219685380,113.95871584815274,0.11544294326086409,84934656,78891327,1015170,pepper_diagnostics/g_g__t_tb_g_g_g/PVC/00055/event_data.hdf5,6.036405210141783e-06,165661.50965476886
g g -> t tb g g g g,g g -> t tb g g g g,process,128,100,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/PVC/00056,56,PVC,65.06869745254517,0,128,63.72,63.43,5.528e-06,0.2801,0.00192,0.01416,0.005728,2.569e-06,63.2,0.1156,0.02061,0.02107,0.005039,0.003954,29.67,4.725,1.469,0.3963,1.028,0.3761,0.3835,0.01755,0.003064,0.01437,0.008421,0.0439,0.006703,0.005437,0.008906,pepper_diagnostics/g_g__t_tb_g_g_g_g/PVC/00056/2_6__g__g__t__tb__g__g__g__g/timers.csv,23.62,287564,44.59072911049851,4.423662844702765,12800,11382,103,pepper_diagnostics/g_g__t_tb_g_g_g_g/PVC/00056/event_data.hdf5,0.00495546875,201.79725681854012
g g -> t tb g g g g,g g -> t tb g g g g,process,256,100,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/PVC/00057,57,PVC,71.19931030273438,0,256,69.54,68.97,5.666e-06,0.1428,0.00198,0.0139,0.005787,2.553e-06,68.69,0.1559,0.02096,0.02004,0.004816,0.004569,30.96,4.028,1.486,0.3741,1.088,0.3563,0.3654,0.01779,0.003167,0.0155,0.02103,0.4663,0.006685,0.005127,0.0082,pepper_diagnostics/g_g__t_tb_g_g_g_g/PVC/00057/2_6__g__g__t__tb__g__g__g__g/timers.csv,27.51,423564,48.9950355843376,3.268780786219416,25600,22754,226,pepper_diagnostics/g_g__t_tb_g_g_g_g/PVC/00057/event_data.hdf5,0.002694140625,371.1758735682181
g g -> t tb g g g g,g g -> t tb g g g g,process,512,100,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/PVC/00058,58,PVC,77.13331341743469,-11,512,75.56,75.41,5.594e-06,0.143,0.001922,0.01271,0.005403,2.378e-06,74.94,0.33,0.02155,0.02086,0.004953,0.005294,39.78,4.067,1.55,0.3884,1.141,0.3681,0.3765,0.0183,0.003247,0.01811,0.0478,0.183,0.006902,0.005369,0.008555,pepper_diagnostics/g_g__t_tb_g_g_g_g/PVC/00058/2_6__g__g__t__tb__g__g__g__g/timers.csv,23.03,695564,50.353055815226135,2.3323495421967215,51200,45549,467,pepper_diagnostics/g_g__t_tb_g_g_g_g/PVC/00058/event_data.hdf5,0.0014728515625,678.9550457499006
g g -> t tb g g g g,g g -> t tb g g g g,process,1024,90,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/PVC/00059,59,PVC,77.13288617134094,0,1024,76.37,76.21,5.82e-06,0.1454,0.001695,0.01151,0.005312,3.138e-06,75.87,0.2233,0.01998,0.02028,0.004407,0.005073,37.14,4.595,1.572,0.3405,1.023,0.3255,0.3315,0.01707,0.002908,0.01736,0.06228,0.0593,0.006826,0.005258,0.008166,pepper_diagnostics/g_g__t_tb_g_g_g_g/PVC/00059/2_6__g__g__t__tb__g__g__g__g/timers.csv,26.58,1239564,51.12852353083534,1.869175227328464,92160,82058,838,pepper_diagnostics/g_g__t_tb_g_g_g_g/PVC/00059/event_data.hdf5,0.0008269314236111111,1209.290119406902
g g -> t tb g g g g,g g -> t tb g g g g,process,2048,72,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/PVC/00060,60,PVC,63.12899422645569,-11,2048,62.28,62.1,6.919e-06,0.1708,0.001608,0.01145,0.006797,2.837e-06,61.77,0.223,0.01816,0.0179,0.003864,0.004279,30.76,3.871,1.299,0.287,0.8452,0.2737,0.2793,0.01551,0.002648,0.01601,0.06452,0.05714,0.006511,0.004305,0.007055,pepper_diagnostics/g_g__t_tb_g_g_g_g/PVC/00060/2_6__g__g__t__tb__g__g__g__g/timers.csv,19.88,1919564,52.40232907677301,1.6007046485977465,147456,131009,1365,pepper_diagnostics/g_g__t_tb_g_g_g_g/PVC/00060/event_data.hdf5,0.000421142578125,2374.4927536231885
g g -> t tb g g g g,g g -> t tb g g g g,process,4096,50,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/PVC/00061,61,PVC,48.32059168815613,0,4096,47.41,47.24,6.38e-06,0.1623,0.001644,0.01285,0.005725,2.436e-06,46.98,0.1763,0.01369,0.01342,0.002587,0.003212,21.85,2.717,1.019,0.1848,0.5699,0.1761,0.1808,0.01179,0.001904,0.01114,0.04918,0.04933,0.005167,0.002983,0.005249,pepper_diagnostics/g_g__t_tb_g_g_g_g/PVC/00061/2_6__g__g__t__tb__g__g__g__g/timers.csv,15.81,2735564,51.618707800465074,1.1840462632102435,204800,182129,1913,pepper_diagnostics/g_g__t_tb_g_g_g_g/PVC/00061/event_data.hdf5,0.00023066406250000002,4335.309060118543
g g -> t tb g g g g,g g -> t tb g g g g,process,8192,35,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/PVC/00062,62,PVC,39.31007480621338,-11,8192,37.98,37.78,5.211e-06,0.1884,0.001718,0.01355,0.006425,2.414e-06,37.48,0.227,0.01119,0.01079,0.001992,0.003349,16.0,2.045,1.131,0.1399,0.4281,0.1319,0.1355,0.009568,0.001622,0.01603,0.07243,0.05133,0.004684,0.002145,0.003946,pepper_diagnostics/g_g__t_tb_g_g_g_g/PVC/00062/2_6__g__g__t__tb__g__g__g__g/timers.csv,10.82,3551564,50.64072109022234,1.0396956914975584,286720,254813,2593,pepper_diagnostics/g_g__t_tb_g_g_g_g/PVC/00062/event_data.hdf5,0.00013176618303571428,7589.20063525675
g g -> t tb g g g g,g g -> t tb g g g g,process,16384,24,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/PVC/00063,63,PVC,33.165623903274536,-11,16384,32.27,32.01,5.16e-06,0.2424,0.007774,0.01458,0.006136,2.076e-06,31.7,0.238,0.009137,0.008521,0.001394,0.002717,16.16,1.375,0.9905,0.08799,0.3239,0.08398,0.08654,0.007726,0.001411,0.006171,0.09027,0.04967,0.003971,0.001489,0.003049,pepper_diagnostics/g_g__t_tb_g_g_g_g/PVC/00063/2_6__g__g__t__tb__g__g__g__g/timers.csv,7.666,4916796,49.6929976772087,0.8494289525588913,393216,349633,3518,pepper_diagnostics/g_g__t_tb_g_g_g_g/PVC/00063/event_data.hdf5,8.14056396484375e-05,12284.161199625118
g g -> t tb g g g g,g g -> t tb g g g g,process,32768,19,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/PVC/00064,64,PVC,44.173601388931274,0,32768,43.31,42.94,5.596e-06,0.3496,0.003031,0.01456,0.005917,1.886e-06,42.45,0.4257,0.009526,0.008476,0.001235,0.004469,23.19,1.745,1.314,0.07091,0.3287,0.06738,0.0694,0.007519,0.002007,0.01849,0.1734,0.05631,0.004,0.001238,0.003227,pepper_diagnostics/g_g__t_tb_g_g_g_g/PVC/00064/2_6__g__g__t__tb__g__g__g__g/timers.csv,8.442,7772796,50.96075350944873,0.7365495231599883,622592,553149,5674,pepper_diagnostics/g_g__t_tb_g_g_g_g/PVC/00064/event_data.hdf5,6.89697265625e-05,14499.115044247788
g g -> t tb g g g g,g g -> t tb g g g g,process,65536,15,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/PVC/00065,65,PVC,66.19614624977112,-11,65536,64.82,64.25,5.273e-06,0.5613,0.002943,0.01421,0.005938,2.23e-06,63.7,0.4839,0.009257,0.008892,0.001034,0.004928,34.94,2.318,1.942,0.05937,0.3584,0.05627,0.05814,0.00722,0.002037,0.01659,0.1982,0.07084,0.004134,0.001112,0.003634,pepper_diagnostics/g_g__t_tb_g_g_g_g/PVC/00065/2_6__g__g__t__tb__g__g__g__g/timers.csv,12.32,12132644,49.798254416124884,0.5434278592929888,983040,874138,8802,pepper_diagnostics/g_g__t_tb_g_g_g_g/PVC/00065/event_data.hdf5,6.535847981770833e-05,15300.23346303502
g g -> t tb g g g g,g g -> t tb g g g g,process,131072,12,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/PVC/00066,66,PVC,103.22350549697876,-11,131072,101.7,100.7,5.747e-06,0.9731,0.00418,0.0136,0.005762,2.482e-06,99.52,1.087,0.01099,0.009782,0.0009003,0.007393,57.76,3.511,3.008,0.04661,0.6476,0.04493,0.04606,0.007012,0.003982,0.01662,0.4807,0.1193,0.004082,0.001484,0.004206,pepper_diagnostics/g_g__t_tb_g_g_g_g/PVC/00066/2_6__g__g__t__tb__g__g__g__g/timers.csv,19.43,19892492,51.5221857884348,0.4422951634093643,1572864,1398985,14569,pepper_diagnostics/g_g__t_tb_g_g_g_g/PVC/00066/event_data.hdf5,6.402333577473959e-05,15619.30486593843
g g -> t tb g g g g,g g -> t tb g g g g,process,262144,10,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/PVC/00067,67,PVC,167.127450466156,0,262144,166.1,164.3,7.498e-06,1.842,0.007438,0.01393,0.005823,3.393e-06,162.3,1.918,0.01414,0.01237,0.000844,0.01118,93.92,5.59,5.4,0.03739,1.117,0.03697,0.03738,0.007589,0.006547,0.01596,0.8542,0.2269,0.004648,0.001983,0.005725,pepper_diagnostics/g_g__t_tb_g_g_g_g/PVC/00067/2_6__g__g__t__tb__g__g__g__g/timers.csv,30.59,32964188,51.28199625977304,0.34263418370180815,2621440,2331824,24131,pepper_diagnostics/g_g__t_tb_g_g_g_g/PVC/00067/event_data.hdf5,6.267547607421875e-05,15955.20389531345
g g -> t tb g g g g,g g -> t tb g g g g,process,524288,10,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/PVC/00068,68,PVC,314.52088952064514,-11,524288,313.6,310.0,7.192e-06,3.534,0.01066,0.01464,0.006043,3.585e-06,307.3,2.657,0.01541,0.01772,0.0008073,0.01854,186.3,10.93,10.97,0.04077,1.642,0.04055,0.04218,0.007674,0.00774,0.01881,1.034,0.5961,0.005463,0.002735,0.009514,pepper_diagnostics/g_g__t_tb_g_g_g_g/PVC/00068/2_6__g__g__t__tb__g__g__g__g/timers.csv,46.56,65907580,51.40688303137976,0.2470444367144852,5242880,4663133,48383,pepper_diagnostics/g_g__t_tb_g_g_g_g/PVC/00068/event_data.hdf5,5.91278076171875e-05,16912.516129032258
g g -> t tb g g g g,g g -> t tb g g g g,process,1048576,10,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/PVC/00069,69,PVC,623.0181400775909,-11,1048576,621.8,614.8,7.925e-06,6.903,0.01364,0.01058,0.005212,3.512e-06,607.1,7.565,0.03377,0.02927,0.0008058,0.03341,367.8,21.3,22.11,0.04062,2.65,0.04013,0.04254,0.009086,0.02468,0.03037,3.398,0.848,0.007703,0.004636,0.01693,pepper_diagnostics/g_g__t_tb_g_g_g_g/PVC/00069/2_6__g__g__t__tb__g__g__g__g/timers.csv,92.82,131388980,51.20379118423041,0.1714752837659868,10485760,9322599,96482,pepper_diagnostics/g_g__t_tb_g_g_g_g/PVC/00069/event_data.hdf5,5.863189697265625e-05,17055.562784645415
g g -> t tb g g g g g,g g -> t tb g g g g g,process,128,25,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/PVC/00070,70,PVC,448.80255341529846,-11,128,447.9,446.0,6.967e-06,1.836,0.001621,0.01446,0.005517,2.681e-06,445.9,0.03561,0.008413,0.008522,0.001517,0.001389,91.12,10.01,2.656,0.6703,1.794,0.6333,0.65,0.007554,0.000859,0.002687,0.0006897,0.04491,0.003555,0.001898,0.003061,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/PVC/00070/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,335.3,167564,8.700440609388657,6.151178906598472,3200,2685,2,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/PVC/00070/event_data.hdf5,0.139375,7.174887892376682
g g -> t tb g g g g g,g g -> t tb g g g g g,process,256,25,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/PVC/00071,71,PVC,459.8700180053711,-11,256,458.4,456.8,4.985e-06,1.583,0.001658,0.01462,0.005574,2.047e-06,456.6,0.06559,0.009076,0.008853,0.001518,0.001728,99.98,9.148,2.621,0.6362,1.857,0.6074,0.6246,0.00814,0.000936,0.003331,0.001359,0.04707,0.003859,0.00182,0.003164,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/PVC/00071/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,335.8,167564,19.575991371124477,6.521250212492436,6400,5337,9,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/PVC/00071/event_data.hdf5,0.07137500000000001,14.010507880910682
g g -> t tb g g g g g,g g -> t tb g g g g g,process,512,25,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/PVC/00072,72,PVC,515.9625098705292,0,512,514.9,513.3,5.613e-06,1.584,0.001672,0.01467,0.005564,2.278e-06,513.1,0.1118,0.009265,0.00909,0.001575,0.001734,121.5,9.416,2.892,0.6771,2.072,0.6421,0.6576,0.008301,0.0009647,0.004434,0.005099,0.049,0.003963,0.001908,0.00321,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/PVC/00072/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,365.2,167564,37.02282913879778,9.851911318597645,12800,10724,27,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/PVC/00072/event_data.hdf5,0.04010156249999999,24.93668420027275
g g -> t tb g g g g g,g g -> t tb g g g g g,process,1024,22,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/PVC/00073,73,PVC,418.5612909793854,-11,1024,417.0,415.4,5.472e-06,1.581,0.001845,0.01559,0.005595,2.125e-06,415.2,0.1061,0.008433,0.008541,0.001347,0.001547,108.4,9.293,2.882,0.5523,1.758,0.5299,0.544,0.007573,0.0008608,0.004662,0.003922,0.02833,0.003686,0.001724,0.00312,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/PVC/00073/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,282.4,167564,13.594438452169777,2.896992762052914,22528,18836,22,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/PVC/00073/event_data.hdf5,0.018439275568181816,54.23206547905634
g g -> t tb g g g g g,g g -> t tb g g g g g,process,2048,18,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/PVC/00074,74,PVC,382.6400306224823,-11,2048,381.3,379.6,4.769e-06,1.64,0.001954,0.01505,0.005657,2.088e-06,379.4,0.1582,0.008276,0.00801,0.001265,0.001614,90.95,7.872,2.487,0.4768,1.443,0.4556,0.4651,0.007518,0.000758,0.004704,0.01219,0.03127,0.003835,0.001415,0.002749,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/PVC/00074/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,265.5,167564,22.131510286606947,2.909971581275397,36864,30777,58,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/PVC/00074/event_data.hdf5,0.010297309027777778,97.1127502634352
g g -> t tb g g g g g,g g -> t tb g g g g g,process,4096,12,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/PVC/00075,75,PVC,261.53636360168457,-11,4096,260.0,258.3,5.266e-06,1.695,0.001965,0.01384,0.005702,1.947e-06,258.1,0.1408,0.006824,0.006571,0.0009339,0.001629,62.11,5.34,1.97,0.3261,0.9775,0.3099,0.3166,0.006212,0.0006117,0.004704,0.01698,0.02713,0.003343,0.0009913,0.00223,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/PVC/00075/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,175.9,167564,21.91149142176711,2.5342764617154194,49152,40981,76,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/PVC/00075/event_data.hdf5,0.0052551269531250005,190.29036004645758
g g -> t tb g g g g g,g g -> t tb g g g g g,process,8192,10,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/PVC/00076,76,PVC,254.532160282135,-11,8192,253.8,252.0,4.512e-06,1.86,0.001837,0.01401,0.005696,1.891e-06,251.7,0.152,0.006754,0.006471,0.0008198,0.00147,53.93,4.739,2.503,0.27,0.8544,0.2554,0.2623,0.006117,0.0006376,0.004805,0.02461,0.02895,0.003439,0.0008704,0.002155,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/PVC/00076/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,171.6,319564,24.05448543972211,2.5789364657817804,81920,68351,127,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/PVC/00076/event_data.hdf5,0.003076171875,325.07936507936506
g g -> t tb g g g g g,g g -> t tb g g g g g,process,16384,10,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/PVC/00077,77,PVC,290.5685999393463,-11,16384,289.7,287.6,1.248e-05,2.164,0.001205,0.01395,0.005597,2.008e-06,287.3,0.2044,0.006785,0.006306,0.0008348,0.001677,78.71,5.007,3.124,0.2704,0.9605,0.2574,0.2643,0.005981,0.0008044,0.004322,0.04694,0.02912,0.003358,0.000848,0.002092,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/PVC/00077/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,180.7,471564,21.058027217215034,1.3953668208429724,163840,136888,241,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/PVC/00077/event_data.hdf5,0.00175537109375,569.6801112656467
g g -> t tb g g g g g,g g -> t tb g g g g g,process,32768,10,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/PVC/00078,78,PVC,401.67608165740967,0,32768,400.9,398.1,5.453e-06,2.779,0.001511,0.01436,0.0059,2.131e-06,397.7,0.2802,0.00734,0.006763,0.0008295,0.00297,140.9,7.961,5.369,0.2765,1.223,0.2619,0.2705,0.006382,0.0009578,0.005797,0.08119,0.0319,0.00357,0.0008721,0.002313,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/PVC/00078/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,208.1,775564,21.521070438979006,0.9992013962663084,327680,273245,496,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/PVC/00078/event_data.hdf5,0.00121490478515625,823.1097714142174
g g -> t tb g g g g g,g g -> t tb g g g g g,process,65536,10,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/PVC/00079,79,PVC,799.9949145317078,-11,65536,799.0,794.9,5.818e-06,4.046,0.001726,0.01457,0.005936,2.604e-06,794.4,0.4292,0.007539,0.007652,0.0008561,0.003921,265.2,13.41,9.987,0.2518,1.742,0.2398,0.2488,0.0062,0.001339,0.005303,0.1534,0.0332,0.003688,0.0009525,0.003002,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/PVC/00079/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,435.5,1535564,21.065979925241486,0.839945791778252,655360,546825,943,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/PVC/00079/event_data.hdf5,0.001212921142578125,824.4559064033213
g g -> t tb g g g g g,g g -> t tb g g g g g,process,131072,10,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/PVC/00080,80,PVC,1532.632758140564,-11,131072,1532.0,1525.0,6.652e-06,6.542,0.002032,0.01472,0.005714,3.088e-06,1524.0,1.199,0.01067,0.009758,0.0008506,0.007263,536.1,25.38,20.5,0.2562,5.912,0.2542,0.2556,0.00708,0.003591,0.01372,0.528,0.03968,0.004168,0.001428,0.004153,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/PVC/00080/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,825.7,3055564,21.402458034944893,0.510781321264773,1310720,1093861,1944,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/PVC/00080/event_data.hdf5,0.001163482666015625,859.4885245901639
g g -> t tb g g g g g,g g -> t tb g g g g g,process,262144,10,12345,info,13000,m_t^2,True,/lus/gila/projects/atlas_aesp_CNDA/pepper/2023-10-27/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/PVC/00081,81,PVC,2941.344831943512,-11,262144,2939.0,2927.0,6.759e-06,11.51,0.1468,0.01398,0.005516,2.989e-06,2924.0,3.305,0.01389,0.01279,0.0008789,0.01168,1058.0,48.39,44.22,0.2754,7.915,0.2685,0.2717,0.007189,0.006697,0.06057,1.086,1.111,0.004516,0.002107,0.006159,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/PVC/00081/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,1543.0,5796796,20.688642183706516,0.3887650255604897,2621440,2188901,3714,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/PVC/00081/event_data.hdf5,0.0011165618896484375,895.6064229586608


==> JLSE_Plots/pepper_ttng_2023-11-03/plots_2023-11-03_ttng/pepper_runs_a100_ttng.csv <==
process_string,process,process_input_type,batch_size,n_batches,seed,verbosity,collision_energy,mu2,use_cached_results,cache_path,integrator,diagnostic_output_enabled,diagnostic_path,proc_id,label,run_time,return_code,thread_count,Total Runtime,Event Generation Runtime,Optimisation Runtime,Initialisation Runtime,HDF5 Close Runtime,HDF5 Open Runtime,HDF5 Init Runtime,Unweighting Setup Runtime,EG Recursion,EG Output,EG PDF and AlphaS evaluation,EG Phase space,EG External State,EG RNG,EG-R Calculate currents,EG-R Momenta preparation,EG-R Currents preparation,EG-R IP reset,EG-R ME update,EG-R ME reset,EG-R IC reset,EG-PDF PDF,EG-PDF AlphaS,EG-O Filter non-zero,EG-O Pull non-zero,EG-O HDF5 write,EG-PS Fill Mom Weights,EG-PS Update weights,EG-PS Cuts,CSV Timer Filename,EG-R ME2 update,event_data_size,event_period,event_rate,xs_mean,xs_sigma,n_trials,n_nonzero_after_cuts,n_nonzero,HDF5 Filename
g g -> t tb,g g -> t tb,process,128,20000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/V100/00000,0,V100,1.11719012260437,-6,128,24.91,24.83,2.045e-06,0.07763,0.000809,0.001228,0.001723,8.15e-07,5.88,8.936,3.222,1.869,1.534,0.2068,1.191,0.8997,0.8245,0.551,0.773,0.5293,0.4592,2.632,0.5903,3.673,3.538,0.2829,0.7425,0.4649,0.6584,pepper_diagnostics/g_g__t_tb/V100/00000/2_2__g__g__t__tb/timers.csv,0.3817,0,9.69921875e-06,103101.08739428112,,,,,,
g g -> t tb,g g -> t tb,process,128,20000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/A100/00003,3,A100,27.038121700286865,0,128,25.56,25.51,2.16e-06,0.04859,0.0005895,0.001462,0.001052,8.5e-07,6.58,8.249,3.376,1.976,1.65,0.2628,1.258,1.016,0.9393,0.633,0.8723,0.5984,0.5044,2.73,0.6462,4.022,2.86,0.1999,0.8222,0.517,0.6336,pepper_diagnostics/g_g__t_tb/A100/00003/2_2__g__g__t__tb/timers.csv,0.4324,60397284,9.964843750000001e-06,100352.80282242257,428.35466741871863,1.4573147583278967,2560000.0,2534984.0,83613.0,pepper_diagnostics/g_g__t_tb/A100/00003/event_data.hdf5
g g -> t tb,g g -> t tb,process,256,20000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/V100/00001,1,V100,1.090778112411499,-6,256,25.69,25.61,2.446e-06,0.0776,0.001262,0.001329,0.001716,8.53e-07,5.95,9.386,3.356,1.906,1.584,0.2101,1.223,0.9063,0.8313,0.555,0.7819,0.5344,0.4581,2.76,0.5955,3.752,3.622,0.5093,0.7584,0.4708,0.6733,pepper_diagnostics/g_g__t_tb/V100/00001/2_2__g__g__t__tb/timers.csv,0.3827,0,5.001953125e-06,199921.90550566185,,,,,,
g g -> t tb,g g -> t tb,process,256,20000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/A100/00029,29,A100,27.037129640579224,0,256,25.94,25.89,2.68e-06,0.04727,0.000984,0.001411,0.001034,1.09e-06,6.547,8.61,3.382,1.997,1.676,0.2648,1.255,1.015,0.9298,0.6339,0.8688,0.5928,0.5056,2.739,0.6433,4.078,2.972,0.3513,0.8234,0.5167,0.6539,pepper_diagnostics/g_g__t_tb/A100/00029/2_2__g__g__t__tb/timers.csv,0.4276,120848388,5.056640625e-06,197759.75280030898,428.86819680935207,1.031198019160708,5120000.0,5070346.0,167405.0,pepper_diagnostics/g_g__t_tb/A100/00029/event_data.hdf5
g g -> t tb,g g -> t tb,process,512,20000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/V100/00002,2,V100,1.1069152355194092,-6,512,25.63,25.56,2.051e-06,0.07424,0.002339,0.001393,0.002183,6.18e-07,5.878,9.448,3.356,1.898,1.596,0.2191,1.214,0.9069,0.8213,0.5509,0.7667,0.5235,0.4379,2.766,0.5894,3.574,3.63,0.7678,0.7382,0.4726,0.684,pepper_diagnostics/g_g__t_tb/V100/00002/2_2__g__g__t__tb/timers.csv,0.38,0,2.49609375e-06,400625.9780907669,,,,,,
g g -> t tb,g g -> t tb,process,512,20000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/A100/00030,30,A100,27.038071393966675,0,512,26.35,26.3,2.55e-06,0.04685,0.001678,0.001446,0.001034,9e-07,6.528,8.989,3.393,1.996,1.693,0.273,1.258,1.014,0.9267,0.6272,0.8655,0.5922,0.4966,2.747,0.6458,4.066,3.015,0.671,0.8205,0.5184,0.6539,pepper_diagnostics/g_g__t_tb/A100/00030/2_2__g__g__t__tb/timers.csv,0.428,242331828,2.568359375e-06,389353.61216730037,430.2366197942321,0.7302966696568229,10240000.0,10140028.0,335890.0,pepper_diagnostics/g_g__t_tb/A100/00030/event_data.hdf5
g g -> t tb,g g -> t tb,process,1024,18000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/A100/00031,31,A100,26.037108421325684,0,1024,24.63,24.58,3.07e-06,0.04834,0.002208,0.001418,0.00108,1.3e-06,5.917,8.828,3.109,1.818,1.529,0.2587,1.141,0.9178,0.8448,0.5689,0.7812,0.535,0.4531,2.52,0.5885,3.7,2.803,1.121,0.7584,0.4675,0.589,pepper_diagnostics/g_g__t_tb/A100/00031/2_2__g__g__t__tb/timers.csv,0.3868,435527148,1.333550347222222e-06,749877.9495524818,429.5585546085425,0.5438811507940143,18432000.0,18252534.0,603685.0,pepper_diagnostics/g_g__t_tb/A100/00031/event_data.hdf5
g g -> t tb,g g -> t tb,process,2048,14400,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/A100/00032,32,A100,23.03326964378357,0,2048,21.53,21.48,2.88e-06,0.04868,0.001344,0.001466,0.001074,9.8e-07,4.866,8.501,2.556,1.504,1.265,0.2287,0.9453,0.7623,0.694,0.4684,0.6417,0.4357,0.3622,2.072,0.4844,3.01,2.439,2.006,0.6277,0.3879,0.4865,pepper_diagnostics/g_g__t_tb/A100/00032/2_2__g__g__t__tb/timers.csv,0.3177,695742748,7.283528645833334e-07,1372960.8938547485,428.90112156230475,0.42969380388987566,29491200.0,29202671.0,964391.0,pepper_diagnostics/g_g__t_tb/A100/00032/event_data.hdf5
g g -> t tb,g g -> t tb,process,4096,10080,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/A100/00033,33,A100,19.028892755508423,0,4096,17.67,17.62,2.81e-06,0.04936,0.002315,0.001407,0.001056,1.15e-06,3.761,7.617,1.955,1.174,0.9937,0.1854,0.7508,0.6049,0.5312,0.3633,0.4878,0.3263,0.2566,1.588,0.3662,2.279,1.942,2.538,0.4695,0.3091,0.3941,pepper_diagnostics/g_g__t_tb/A100/00033/2_2__g__g__t__tb/timers.csv,0.2403,976729492,4.267616877480159e-07,2343228.149829739,430.07239795029227,0.36362954984346146,41287680.0,40884317.0,1353868.0,pepper_diagnostics/g_g__t_tb/A100/00033/event_data.hdf5
g g -> t tb,g g -> t tb,process,8192,7056,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/A100/00034,34,A100,17.02774143218994,0,8192,15.48,15.42,3.01e-06,0.05312,0.002096,0.001477,0.00108,1.21e-06,3.071,7.194,1.686,0.9655,0.8382,0.1499,0.6259,0.5213,0.4292,0.2973,0.3905,0.2569,0.18,1.396,0.2903,1.768,1.674,2.965,0.3547,0.2653,0.3442,pepper_diagnostics/g_g__t_tb/A100/00034/2_2__g__g__t__tb/timers.csv,0.1894,1366717516,2.6676930537840135e-07,3748557.19844358,429.85566370130545,0.30725838755736434,57802752.0,57237184.0,1894419.0,pepper_diagnostics/g_g__t_tb/A100/00034/event_data.hdf5
g g -> t tb,g g -> t tb,process,16384,4939,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/V100/00007,7,V100,0.2005617618560791,-6,16384,13.14,13.06,2.256e-06,0.06338,0.01972,0.001591,0.00161,7.34e-07,1.887,8.312,0.886,0.5737,0.4456,0.1096,0.452,0.3115,0.2915,0.1766,0.2225,0.1462,0.1093,0.7127,0.1733,1.03,2.31,3.592,0.2152,0.128,0.2295,pepper_diagnostics/g_g__t_tb/V100/00007/2_2__g__g__t__tb/timers.csv,0.1032,1913686228,1.6139282053553354e-07,6196062.48085758,429.9385579994466,0.2597052364546535,80920576.0,80130485.0,2652665.0,pepper_diagnostics/g_g__t_tb/V100/00007/event_data.hdf5
g g -> t tb,g g -> t tb,process,16384,4939,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/A100/00035,35,A100,15.02433443069458,0,16384,14.07,14.0,3.09e-06,0.05547,0.02053,0.00142,0.001048,1.37e-06,2.412,7.708,1.271,0.7235,0.6452,0.1194,0.5259,0.4025,0.3428,0.2394,0.2999,0.1984,0.1258,1.05,0.2205,1.296,1.552,4.049,0.2577,0.2022,0.2627,pepper_diagnostics/g_g__t_tb/A100/00035/2_2__g__g__t__tb/timers.csv,0.1422,1913686228,1.730091491192549e-07,5780041.142857143,429.93855799944663,0.2597052364546535,80920576.0,80130485.0,2652665.0,pepper_diagnostics/g_g__t_tb/A100/00035/event_data.hdf5
g g -> t tb,g g -> t tb,process,32768,3951,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/V100/00008,8,V100,0.2330820560455322,-6,32768,21.84,21.78,2.158e-06,0.05306,0.002238,0.001369,0.001691,8.85e-07,4.435,9.48,2.545,1.47,1.201,0.2028,0.9129,0.686,0.623,0.4135,0.5791,0.3946,0.3319,2.089,0.4564,2.804,3.131,2.123,0.5959,0.3587,0.5122,pepper_diagnostics/g_g__t_tb/V100/00008/2_2__g__g__t__tb/timers.csv,0.2889,0,1.6822901836560364e-07,5944277.685950413,,,,,,
g g -> t tb,g g -> t tb,process,32768,3951,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/A100/00036,36,A100,18.026880979537964,0,32768,16.96,16.89,3.24e-06,0.06024,0.002255,0.001504,0.001093,1.26e-06,2.31,11.19,1.093,0.6399,0.5648,0.1285,0.5661,0.3859,0.3657,0.2197,0.261,0.1736,0.1012,0.8739,0.2194,1.147,2.257,6.338,0.2297,0.1707,0.2387,pepper_diagnostics/g_g__t_tb/A100/00036/2_2__g__g__t__tb/timers.csv,0.1234,3059192596,1.30458591377183e-07,7665267.495559502,429.6018582586478,0.2052476477023546,129466368.0,128201703.0,4240531.0,pepper_diagnostics/g_g__t_tb/A100/00036/event_data.hdf5
g g -> t tb,g g -> t tb,process,65536,3161,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/V100/00009,9,V100,0.1631946563720703,-6,65536,16.96,16.9,3.07e-06,0.05762,0.003641,0.001516,0.001699,1.25e-06,3.163,8.138,1.8,1.041,0.8423,0.167,0.6702,0.4836,0.439,0.2915,0.413,0.2791,0.2347,1.472,0.3276,1.996,2.593,2.294,0.4329,0.2508,0.3546,pepper_diagnostics/g_g__t_tb/V100/00009/2_2__g__g__t__tb/timers.csv,0.2063,0,8.157973272896235e-08,12257946.50887574,,,,,,
g g -> t tb,g g -> t tb,process,65536,3161,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/A100/00037,37,A100,28.03817057609558,0,65536,27.3,27.21,2.88e-06,0.06789,0.01639,0.001508,0.001028,1.22e-06,2.454,21.67,1.007,0.5776,0.5271,0.1619,0.7866,0.3683,0.4218,0.2092,0.2297,0.1567,0.08224,0.7508,0.2562,1.112,5.717,10.62,0.2136,0.1453,0.2171,pepper_diagnostics/g_g__t_tb/A100/00037/2_2__g__g__t__tb/timers.csv,0.1064,4893355588,1.3134819689674946e-07,7613351.561925762,429.4590489056128,0.16223120051591422,207159296.0,205134447.0,6783048.0,pepper_diagnostics/g_g__t_tb/A100/00037/event_data.hdf5
g g -> t tb,g g -> t tb,process,131072,2528,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/V100/00010,10,V100,0.0726311206817627,-6,131072,14.48,14.42,2.086e-06,0.05623,0.002447,0.001354,0.001642,1.127e-06,2.338,8.045,1.257,0.8078,0.6258,0.1316,0.503,0.386,0.339,0.2188,0.2939,0.1919,0.1552,1.021,0.2358,1.431,2.307,3.088,0.3015,0.1812,0.3235,pepper_diagnostics/g_g__t_tb/V100/00010/2_2__g__g__t__tb/timers.csv,0.1466,0,4.3518935577778885e-08,22978503.19001387,,,,,,
g g -> t tb,g g -> t tb,process,131072,2528,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/A100/00038,38,A100,40.05210494995117,0,131072,39.1,39.0,3.01e-06,0.08431,0.009536,0.001461,0.001048,1.13e-06,3.301,32.74,0.9782,0.5673,0.5823,0.1622,1.298,0.3794,0.7671,0.2322,0.2317,0.1574,0.0653,0.6863,0.2919,1.057,8.901,16.15,0.1817,0.1446,0.2398,pepper_diagnostics/g_g__t_tb/A100/00038/2_2__g__g__t__tb/timers.csv,0.09364,7830908932,1.1770031120203719e-07,8496154.256410256,429.66898626846364,0.12830104512658547,331350016.0,328110342.0,10855012.0,pepper_diagnostics/g_g__t_tb/A100/00038/event_data.hdf5
g g -> t tb,g g -> t tb,process,262144,2023,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/V100/00011,11,V100,0.0747072696685791,-6,262144,13.35,13.26,2.108e-06,0.06418,0.02202,0.00135,0.001665,7.68e-07,1.896,8.467,0.899,0.5803,0.4506,0.1116,0.4545,0.3116,0.2937,0.1774,0.2241,0.1467,0.1105,0.7204,0.1786,1.048,2.342,3.687,0.2205,0.1285,0.23,pepper_diagnostics/g_g__t_tb/V100/00011/2_2__g__g__t__tb/timers.csv,0.104,0,2.5003898043592435e-08,39993764.1025641,,,,,,
g g -> t tb,g g -> t tb,process,262144,2023,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/A100/00039,39,A100,59.07098364830017,0,262144,58.22,58.1,2.97e-06,0.1129,0.002497,0.001448,0.001051,1.12e-06,4.118,50.85,1.087,0.6345,0.6539,0.1845,1.77,0.5398,0.8545,0.3016,0.2769,0.1677,0.05365,0.7228,0.3638,1.445,13.82,24.92,0.1659,0.1585,0.3092,pepper_diagnostics/g_g__t_tb/A100/00039/2_2__g__g__t__tb/timers.csv,0.08692,12530836156,1.0955704949718858e-07,9127664.578313254,429.59892251500963,0.10140883227389873,530317312.0,525131827.0,17370070.0,pepper_diagnostics/g_g__t_tb/A100/00039/event_data.hdf5
g g -> t tb,g g -> t tb,process,524288,1820,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/V100/00012,12,V100,0.0692598819732666,-6,524288,19.94,19.85,3.062e-06,0.07538,0.003409,0.001556,0.001753,1.028e-06,2.001,15.28,0.817,0.5126,0.4135,0.1122,0.5895,0.325,0.3174,0.1898,0.2051,0.1295,0.0913,0.6088,0.2082,0.9055,4.485,6.006,0.1981,0.118,0.1952,pepper_diagnostics/g_g__t_tb/V100/00012/2_2__g__g__t__tb/timers.csv,0.08969,0,2.0802676022707766e-08,48070738.539042816,,,,,,
g g -> t tb,g g -> t tb,process,524288,1820,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/A100/00040,40,A100,102.11590695381165,0,524288,100.5,100.3,3.47e-06,0.1692,0.02206,0.00142,0.001063,1.24e-06,6.54,89.63,1.479,0.8746,0.9317,0.2572,2.913,0.7809,1.522,0.4946,0.3806,0.2203,0.04843,0.9329,0.5465,1.93,24.18,44.43,0.1841,0.2034,0.4864,pepper_diagnostics/g_g__t_tb/A100/00040/2_2__g__g__t__tb/timers.csv,0.1052,22547069812,1.0511377355554601e-07,9513501.096709872,429.6009951312429,0.07560039302070684,954204160.0,944882077.0,31254475.0,pepper_diagnostics/g_g__t_tb/A100/00040/event_data.hdf5
g g -> t tb,g g -> t tb,process,1048576,1638,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/V100/00013,13,V100,1.0643279552459717,-6,1048576,25.38,25.28,2.427e-06,0.09035,0.002757,0.001399,0.001701,1.185e-06,2.341,20.56,0.7878,0.4889,0.4178,0.0986,0.8208,0.3946,0.3567,0.2186,0.2244,0.1229,0.07034,0.5545,0.2333,0.7333,6.042,9.628,0.1594,0.1122,0.2164,pepper_diagnostics/g_g__t_tb/V100/00013/2_2__g__g__t__tb/timers.csv,0.07661,0,1.4718490060286937e-08,67941751.89873418,,,,,,
g g -> t tb,g g -> t tb,process,1048576,1638,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/A100/00041,41,A100,184.203471660614,0,1048576,182.6,182.2,3.37e-06,0.2785,0.1428,0.001461,0.001048,1.24e-06,10.61,165.6,2.265,1.291,1.445,0.3924,4.929,1.231,2.499,0.8284,0.5487,0.3232,0.04319,1.364,0.9013,2.19,41.9,88.14,0.2121,0.2984,0.7796,pepper_diagnostics/g_g__t_tb/A100/00041/2_2__g__g__t__tb/timers.csv,0.1356,40589025748,1.0608025668450473e-07,9426824.851811197,429.643745321756,0.05635205999470251,1717567488.0,1700786883.0,56264032.0,pepper_diagnostics/g_g__t_tb/A100/00041/event_data.hdf5
g g -> t tb g,g g -> t tb g,process,128,15000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/A100/00042,42,A100,31.041988611221313,0,128,30.26,30.19,2.85e-06,0.07035,0.0004717,0.001398,0.001099,1.03e-06,15.28,6.368,2.572,1.669,1.533,0.1972,3.85,2.441,2.111,1.484,1.95,1.226,1.105,2.089,0.483,3.077,2.195,0.1806,0.6319,0.446,0.5887,pepper_diagnostics/g_g__t_tb_g/A100/00042/2_3__g__g__t__tb__g/timers.csv,0.367,60832356,1.5723958333333335e-05,63597.21762172904,386.7993094032148,1.4514242684776937,1920000.0,1884016.0,68924.0,pepper_diagnostics/g_g__t_tb_g/A100/00042/event_data.hdf5
g g -> t tb g,g g -> t tb g,process,256,15000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/A100/00043,43,A100,32.04221868515015,0,256,30.75,30.7,2.66e-06,0.04773,0.0008736,0.001275,0.00104,1.07e-06,15.36,6.716,2.56,1.708,1.553,0.2023,3.876,2.448,2.134,1.485,1.958,1.223,1.126,2.069,0.4907,3.162,2.279,0.3044,0.648,0.4532,0.6042,pepper_diagnostics/g_g__t_tb_g/A100/00043/2_3__g__g__t__tb__g/timers.csv,0.3713,122177148,7.994791666666667e-06,125081.4332247557,388.53242067187625,1.0281802954216033,3840000.0,3767773.0,138511.0,pepper_diagnostics/g_g__t_tb_g/A100/00043/event_data.hdf5
g g -> t tb g,g g -> t tb g,process,512,15000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/A100/00044,44,A100,32.04314064979553,0,512,31.02,30.96,2.87e-06,0.04842,0.001597,0.001307,0.001093,9.4e-07,15.29,7.032,2.566,1.707,1.567,0.2051,3.871,2.437,2.123,1.473,1.942,1.225,1.118,2.078,0.4882,3.163,2.324,0.5546,0.6433,0.4529,0.6078,pepper_diagnostics/g_g__t_tb_g/A100/00044/2_3__g__g__t__tb__g/timers.csv,0.371,243810732,4.03125e-06,248062.015503876,387.9587150756069,0.7267495405836562,7680000.0,7535361.0,276571.0,pepper_diagnostics/g_g__t_tb_g/A100/00044/event_data.hdf5
g g -> t tb g,g g -> t tb g,process,1024,13500,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/A100/00045,45,A100,30.039565801620483,0,1024,28.65,28.59,2.91e-06,0.04788,0.001811,0.001422,0.001065,9.7e-07,13.74,7.023,2.341,1.54,1.409,0.1915,3.482,2.194,1.912,1.315,1.749,1.1,1.0,1.902,0.4392,2.858,2.178,1.042,0.5878,0.4061,0.5438,pepper_diagnostics/g_g__t_tb_g/A100/00045/2_3__g__g__t__tb__g/timers.csv,0.3329,440543268,2.0681423611111112e-06,483525.70828961174,389.47242026406093,0.5429045244850198,13824000.0,13563291.0,499709.0,pepper_diagnostics/g_g__t_tb_g/A100/00045/event_data.hdf5
g g -> t tb g,g g -> t tb g,process,2048,10800,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/V100/00018,18,V100,0.0591936111450195,-6,2048,28.67,28.56,3.597e-06,0.09826,0.005565,0.001546,0.001733,1.354e-06,13.74,7.004,2.261,1.595,1.372,0.1623,3.713,2.085,1.849,1.282,1.717,1.128,1.057,1.81,0.4517,2.877,2.73,0.2661,0.5974,0.397,0.5974,pepper_diagnostics/g_g__t_tb_g/V100/00018/2_3__g__g__t__tb__g/timers.csv,0.3337,0,1.291232638888889e-06,774453.781512605,,,,,,
g g -> t tb g,g g -> t tb g,process,2048,10800,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/A100/00046,46,A100,25.035876989364624,0,2048,24.04,23.99,3.73e-06,0.0502,0.001813,0.001558,0.001062,1.49e-06,11.12,6.517,1.891,1.253,1.131,0.1734,2.839,1.763,1.543,1.068,1.409,0.8918,0.8106,1.533,0.3573,2.298,1.892,1.48,0.486,0.3304,0.4349,pepper_diagnostics/g_g__t_tb_g/A100/00046/2_3__g__g__t__tb__g/timers.csv,0.2696,703027308,1.084617332175926e-06,921984.1600666945,388.52066836723145,0.42872654008803823,22118400.0,21700576.0,797599.0,pepper_diagnostics/g_g__t_tb_g/A100/00046/event_data.hdf5
g g -> t tb g,g g -> t tb g,process,4096,7559,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/V100/00019,19,V100,0.0676991939544677,-6,4096,28.47,28.42,4.009e-06,0.05406,0.00138,0.001355,0.00178,1.711e-06,13.51,7.187,2.227,1.577,1.376,0.1652,3.646,2.068,1.824,1.254,1.689,1.109,1.022,1.787,0.4397,2.82,2.747,0.4665,0.5856,0.3944,0.5943,pepper_diagnostics/g_g__t_tb_g/V100/00019/2_3__g__g__t__tb__g/timers.csv,0.3258,0,9.17909321669533e-07,1089432.230823364,,,,,,
g g -> t tb g,g g -> t tb g,process,4096,7559,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/A100/00047,47,A100,19.02705407142639,0,4096,18.24,18.18,3.13e-06,0.05005,0.001984,0.001347,0.001042,1.23e-06,7.849,5.836,1.342,0.8911,0.7923,0.1307,2.015,1.242,1.093,0.7468,0.992,0.6282,0.566,1.087,0.2554,1.63,1.536,1.938,0.3516,0.2324,0.3055,pepper_diagnostics/g_g__t_tb_g/A100/00047/2_3__g__g__t__tb__g/timers.csv,0.1901,983402644,5.871777434184416e-07,1703061.8261826183,388.17917397197067,0.3620787023538284,30961664.0,30377089.0,1115647.0,pepper_diagnostics/g_g__t_tb_g/A100/00047/event_data.hdf5
g g -> t tb g,g g -> t tb g,process,8192,5291,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/V100/00020,20,V100,0.0765748023986816,-6,8192,28.91,28.85,3.343e-06,0.05398,0.002683,0.00159,0.00174,1.296e-06,13.56,7.49,2.247,1.589,1.409,0.1718,3.682,2.054,1.832,1.263,1.684,1.134,1.052,1.804,0.4426,2.733,2.788,0.8047,0.5916,0.3953,0.5997,pepper_diagnostics/g_g__t_tb_g/V100/00020/2_3__g__g__t__tb__g/timers.csv,0.3283,0,6.656073550604801e-07,1502387.2443674176,,,,,,
g g -> t tb g,g g -> t tb g,process,8192,5291,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/A100/00048,48,A100,16.02526330947876,0,8192,14.72,14.66,2.711e-06,0.05421,0.001973,0.00152,0.001032,1.12e-06,5.623,5.814,0.9612,0.643,0.5687,0.09935,1.468,0.896,0.775,0.5379,0.7044,0.4424,0.3951,0.776,0.1852,1.178,1.36,2.584,0.2491,0.1676,0.2252,pepper_diagnostics/g_g__t_tb_g/A100/00048/2_3__g__g__t__tb__g/timers.csv,0.1353,1380649100,3.382254358816859e-07,2956607.912687585,389.34217805676815,0.3066153240758155,43343872.0,42524827.0,1566342.0,pepper_diagnostics/g_g__t_tb_g/A100/00048/event_data.hdf5
g g -> t tb g,g g -> t tb g,process,16384,3704,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/V100/00021,21,V100,0.0779054164886474,-6,16384,27.45,27.31,3.536e-06,0.05581,0.08274,0.001743,0.001823,1.55e-06,12.19,8.025,2.055,1.447,1.261,0.1668,3.289,1.878,1.652,1.135,1.517,0.9883,0.9133,1.653,0.4015,2.589,2.774,1.419,0.541,0.3603,0.5429,pepper_diagnostics/g_g__t_tb_g/V100/00021/2_3__g__g__t__tb__g/timers.csv,0.2976,0,4.500189301262149e-07,2222128.7440497987,,,,,,
g g -> t tb g,g g -> t tb g,process,16384,3704,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/A100/00049,49,A100,16.025768041610718,0,16384,14.77,14.71,2.73e-06,0.05829,0.002846,0.001299,0.001063,1.28e-06,5.082,6.827,0.859,0.5674,0.5101,0.09188,1.432,0.8484,0.6882,0.5234,0.6012,0.34,0.2784,0.7023,0.1567,0.9521,1.523,3.416,0.1997,0.1521,0.2145,pepper_diagnostics/g_g__t_tb_g/A100/00049/2_3__g__g__t__tb__g/timers.csv,0.1183,1927029612,2.4239393856304e-07,4125515.7036029906,388.1675971830764,0.2588524772247617,60686336.0,59541547.0,2186275.0,pepper_diagnostics/g_g__t_tb_g/A100/00049/event_data.hdf5
g g -> t tb g,g g -> t tb g,process,32768,2963,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/V100/00022,22,V100,0.0774202346801757,-6,32768,22.57,22.28,3.419e-06,0.05457,0.2349,0.001618,0.001689,1.236e-06,9.451,7.247,1.656,1.133,0.9722,0.1495,2.62,1.466,1.272,0.8664,1.157,0.7446,0.6832,1.344,0.3119,1.999,2.417,1.665,0.4285,0.2807,0.4209,pepper_diagnostics/g_g__t_tb_g/V100/00022/2_3__g__g__t__tb__g/timers.csv,0.2298,0,2.29474060285184e-07,4357791.023339318,,,,,,
g g -> t tb g,g g -> t tb g,process,32768,2963,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/A100/00050,50,A100,23.031643867492676,0,32768,22.35,22.26,3.07e-06,0.06445,0.0183,0.001474,0.001169,1.23e-06,6.008,13.36,0.8833,0.5984,0.5265,0.1267,1.95,1.061,0.8623,0.6167,0.5953,0.3015,0.2282,0.6976,0.1856,0.9911,3.452,6.302,0.1992,0.1535,0.2442,pepper_diagnostics/g_g__t_tb_g/A100/00050/2_3__g__g__t__tb__g/timers.csv,0.1282,3088540508,2.2926806920772866e-07,4361706.379155436,388.83232260754227,0.2047002937967297,97091584.0,95257411.0,3504013.0,pepper_diagnostics/g_g__t_tb_g/A100/00050/event_data.hdf5
g g -> t tb g,g g -> t tb g,process,65536,2370,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/V100/00023,23,V100,0.079221487045288,-6,65536,19.18,18.9,2.777e-06,0.05762,0.2181,0.001507,0.001654,1.131e-06,7.117,7.428,1.251,0.9344,0.7484,0.1326,1.923,1.12,0.9702,0.653,0.8798,0.5704,0.5225,1.01,0.2416,1.541,2.268,2.423,0.3382,0.2085,0.3858,pepper_diagnostics/g_g__t_tb_g/V100/00023/2_3__g__g__t__tb__g/timers.csv,0.1813,0,1.216840140427215e-07,8218006.349206351,,,,,,
g g -> t tb g,g g -> t tb g,process,65536,2370,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/A100/00051,51,A100,32.04163980484009,0,65536,31.05,30.97,3.38e-06,0.07555,0.002373,0.001446,0.001066,1.14e-06,7.199,21.19,0.7668,0.5494,0.4987,0.1373,3.206,1.075,0.9603,0.6605,0.5269,0.2535,0.1769,0.5742,0.1926,0.9431,6.262,9.215,0.1693,0.1304,0.2484,pepper_diagnostics/g_g__t_tb_g/A100/00051/2_3__g__g__t__tb__g/timers.csv,0.1171,4938424892,1.9939438703190929e-07,5015186.309331611,388.67971800426125,0.1619627381904012,155320320.0,152383767.0,5602822.0,pepper_diagnostics/g_g__t_tb_g/A100/00051/event_data.hdf5
g g -> t tb g,g g -> t tb g,process,131072,1896,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/V100/00024,24,V100,0.0786433219909668,-6,131072,17.42,17.09,3.694e-06,0.06587,0.2599,0.001582,0.001815,1.332e-06,5.862,8.101,0.8931,0.6711,0.5367,0.1137,1.689,1.011,0.8218,0.5719,0.6583,0.4015,0.3608,0.7128,0.1803,1.152,2.222,3.278,0.2435,0.1476,0.2787,pepper_diagnostics/g_g__t_tb_g/V100/00024/2_3__g__g__t__tb__g/timers.csv,0.1344,0,6.876917328009625e-08,14541399.18080749,,,,,,
g g -> t tb g,g g -> t tb g,process,131072,1896,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/A100/00052,52,A100,45.055748462677,0,131072,43.89,43.77,3.49e-06,0.09822,0.02141,0.001626,0.00105,1.23e-06,9.441,31.81,0.7509,0.5747,0.537,0.1425,4.536,1.209,1.474,0.9824,0.5411,0.2329,0.1426,0.532,0.2189,0.861,9.595,14.05,0.1446,0.1302,0.2989,pepper_diagnostics/g_g__t_tb_g/A100/00052/2_3__g__g__t__tb__g/timers.csv,0.1171,7905309540,1.7612795286540746e-07,5677690.472926661,388.8779717949493,0.12810106435190322,248512512.0,243818118.0,8968972.0,pepper_diagnostics/g_g__t_tb_g/A100/00052/event_data.hdf5
g g -> t tb g,g g -> t tb g,process,262144,1517,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/V100/00025,25,V100,0.0764472484588623,-6,262144,17.26,17.18,3.972e-06,0.07374,0.004569,0.001237,0.001715,1.232e-06,5.256,9.514,0.7037,0.5121,0.4263,0.09273,1.76,0.8201,0.772,0.5554,0.51,0.304,0.2625,0.5564,0.1473,0.8455,2.619,3.813,0.1781,0.1159,0.217,pepper_diagnostics/g_g__t_tb_g/V100/00025/2_3__g__g__t__tb__g/timers.csv,0.1038,0,4.3201383667394534e-08,23147406.752037253,,,,,,
g g -> t tb g,g g -> t tb g,process,262144,1517,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/A100/00053,53,A100,67.07895088195801,0,262144,65.88,65.73,3.15e-06,0.1409,0.002198,0.001479,0.001092,1.12e-06,12.77,50.26,0.794,0.6954,0.6039,0.1684,6.514,1.905,1.69,1.351,0.6262,0.2297,0.1135,0.5271,0.2669,1.47,14.85,21.96,0.1422,0.1467,0.4057,pepper_diagnostics/g_g__t_tb_g/A100/00053/2_3__g__g__t__tb__g/timers.csv,0.1366,12642934236,1.6528678396145765e-07,6050090.49140423,388.64387520175865,0.10121474228921937,397672448.0,390158359.0,14344031.0,pepper_diagnostics/g_g__t_tb_g/A100/00053/event_data.hdf5
g g -> t tb g,g g -> t tb g,process,524288,1365,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/V100/00026,26,V100,0.0686068534851074,-6,524288,27.82,27.54,2.969e-06,0.08728,0.1889,0.001379,0.001741,8.52e-07,6.275,19.07,0.6536,0.4783,0.3918,0.0966,2.654,0.971,0.8007,0.6441,0.4804,0.2561,0.2109,0.4793,0.1743,0.8155,6.611,5.821,0.1677,0.1115,0.198,pepper_diagnostics/g_g__t_tb_g/V100/00026/2_3__g__g__t__tb__g/timers.csv,0.09818,0,3.8482330657623634e-08,25985952.06971677,,,,,,
g g -> t tb g,g g -> t tb g,process,524288,1365,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/A100/00054,54,A100,112.12727880477905,0,524288,110.6,110.3,3.32e-06,0.2249,0.02862,0.001555,0.001058,9.6e-07,20.66,86.0,1.11,1.012,0.8487,0.2502,11.07,2.896,2.697,2.321,0.8522,0.2878,0.1028,0.7053,0.4049,1.627,25.68,37.92,0.1647,0.1935,0.6536,pepper_diagnostics/g_g__t_tb_g/A100/00054/2_3__g__g__t__tb__g/timers.csv,0.1916,22752257556,1.5412494813129578e-07,6488242.248413418,388.6478750357578,0.07543165869200197,715653120.0,702135519.0,25813671.0,pepper_diagnostics/g_g__t_tb_g/A100/00054/event_data.hdf5
g g -> t tb g,g g -> t tb g,process,1048576,1229,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/V100/00027,27,V100,0.0635607242584228,-6,1048576,44.38,44.02,3.844e-06,0.1145,0.2437,0.001723,0.001716,1.334e-06,7.99,33.88,0.6473,0.502,0.3838,0.1047,3.754,1.308,0.967,0.8246,0.5045,0.2182,0.1639,0.437,0.2103,0.7143,12.62,10.19,0.1598,0.1005,0.2405,pepper_diagnostics/g_g__t_tb_g/V100/00027/2_3__g__g__t__tb__g/timers.csv,0.09916,0,3.4158456800816216e-08,29275327.214902315,,,,,,
g g -> t tb g,g g -> t tb g,process,1048576,1229,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/A100/00055,55,A100,201.22173857688904,0,1048576,199.6,199.2,2.86e-06,0.3896,0.06495,0.001492,0.001099,1.27e-06,35.26,158.4,1.701,1.597,1.316,0.4003,19.5,4.936,4.503,4.064,1.235,0.4013,0.09202,1.031,0.67,2.037,45.14,74.44,0.2053,0.2956,1.096,pepper_diagnostics/g_g__t_tb_g/A100/00055/2_3__g__g__t__tb__g/timers.csv,0.2902,40986781300,1.5457438879424328e-07,6469377.02811245,388.7937579404102,0.05621670456935254,1288699904.0,1264360951.0,46501728.0,pepper_diagnostics/g_g__t_tb_g/A100/00055/event_data.hdf5
g g -> t tb g g,g g -> t tb g g,process,128,10000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/A100/00056,56,A100,57.07015371322632,0,128,55.57,55.49,2.74e-06,0.0717,0.00032,0.001362,0.001075,1.22e-06,45.37,4.146,1.679,1.226,1.242,0.1292,14.89,6.868,5.702,4.095,5.139,3.02,2.973,1.357,0.3218,2.058,1.391,0.05786,0.4286,0.3281,0.4673,pepper_diagnostics/g_g__t_tb_g_g/A100/00056/2_4__g__g__t__tb__g__g/timers.csv,0.6555,25844188,4.33515625e-05,23067.21931879618,231.2237149170171,1.4628960187513411,1280000.0,1230238.0,24740.0,pepper_diagnostics/g_g__t_tb_g_g/A100/00056/event_data.hdf5
g g -> t tb g g,g g -> t tb g g,process,256,10000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/A100/00057,57,A100,57.06904411315918,0,256,56.24,56.19,3.35e-06,0.04834,0.0004535,0.001435,0.001101,1.01e-06,45.66,4.475,1.689,1.251,1.269,0.1324,15.04,6.915,5.719,4.156,5.168,3.009,2.959,1.366,0.3234,2.14,1.491,0.1472,0.4377,0.3327,0.4789,pepper_diagnostics/g_g__t_tb_g_g/A100/00057/2_4__g__g__t__tb__g__g/timers.csv,0.6568,51254196,2.194921875e-05,45559.70813311978,229.90574657442835,1.0333362677215323,2560000.0,2460818.0,49194.0,pepper_diagnostics/g_g__t_tb_g_g/A100/00057/event_data.hdf5
g g -> t tb g g,g g -> t tb g g,process,512,10000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/A100/00058,58,A100,58.070987701416016,0,512,56.84,56.79,3.2e-06,0.04893,0.0006592,0.001485,0.001012,1.12e-06,45.92,4.749,1.708,1.264,1.278,0.1359,15.13,6.926,5.774,4.139,5.21,3.044,2.981,1.381,0.3269,2.152,1.544,0.3122,0.4449,0.3347,0.4828,pepper_diagnostics/g_g__t_tb_g_g/A100/00058/2_4__g__g__t__tb__g__g/timers.csv,0.6576,102178212,1.1091796875e-05,90156.71773199507,229.1344918352756,0.7306648125252158,5120000.0,4921173.0,98033.0,pepper_diagnostics/g_g__t_tb_g_g/A100/00058/event_data.hdf5
g g -> t tb g g,g g -> t tb g g,process,1024,9000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/A100/00059,59,A100,53.06470227241516,0,1024,51.6,51.55,2.84e-06,0.0485,0.001147,0.001309,0.001048,1.06e-06,41.41,4.564,1.574,1.138,1.164,0.1267,13.59,6.281,5.199,3.753,4.695,2.754,2.67,1.279,0.2948,1.95,1.464,0.4345,0.4008,0.3015,0.4343,pepper_diagnostics/g_g__t_tb_g_g/A100/00059/2_4__g__g__t__tb__g__g/timers.csv,0.5996,185072084,5.593532986111111e-06,178777.88554801163,230.769530839899,0.5480288479747709,9216000.0,8856312.0,177625.0,pepper_diagnostics/g_g__t_tb_g_g/A100/00059/event_data.hdf5
g g -> t tb g g,g g -> t tb g g,process,2048,7200,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/A100/00060,60,A100,43.05645203590393,0,2048,42.09,42.04,3.57e-06,0.05159,0.00165,0.001472,0.001058,1.08e-06,33.41,4.147,1.258,0.9248,0.9279,0.1051,11.15,5.043,4.185,2.988,3.755,2.17,2.134,1.021,0.2371,1.583,1.294,0.6077,0.3298,0.245,0.3487,pepper_diagnostics/g_g__t_tb_g_g/A100/00060/2_4__g__g__t__tb__g__g/timers.csv,0.4876,296709196,2.851019965277778e-06,350751.66508087533,231.15710488070343,0.432428751134398,14745600.0,14170321.0,284816.0,pepper_diagnostics/g_g__t_tb_g_g/A100/00060/event_data.hdf5
g g -> t tb g g,g g -> t tb g g,process,4096,5040,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/A100/00061,61,A100,31.042099952697754,0,4096,30.44,30.39,3.72e-06,0.05275,0.002319,0.001527,0.001046,1.09e-06,23.62,3.569,0.8962,0.6618,0.6578,0.08372,7.79,3.569,2.972,2.121,2.655,1.557,1.517,0.7253,0.1709,1.12,1.069,0.8027,0.2389,0.174,0.248,pepper_diagnostics/g_g__t_tb_g_g/A100/00061/2_4__g__g__t__tb__g__g/timers.csv,0.3425,413250004,1.472109840029762e-06,679297.1372161895,230.05983022912733,0.36543113807047883,20643840.0,19840642.0,396790.0,pepper_diagnostics/g_g__t_tb_g_g/A100/00061/event_data.hdf5
g g -> t tb g g,g g -> t tb g g,process,8192,3528,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/A100/00062,62,A100,23.03476572036743,0,8192,22.34,22.28,3.69e-06,0.05675,0.002225,0.001481,0.001079,1.1e-06,16.64,3.374,0.6326,0.4689,0.4599,0.06774,5.586,2.493,2.07,1.493,1.868,1.072,1.055,0.5102,0.1225,0.7989,0.9641,1.036,0.17,0.1219,0.1764,pepper_diagnostics/g_g__t_tb_g_g/A100/00062/2_4__g__g__t__tb__g__g/timers.csv,0.2463,578725748,7.70897551729025e-07,1297189.2280071813,230.19244291544146,0.30863368817042824,28901376.0,27777061.0,555654.0,pepper_diagnostics/g_g__t_tb_g_g/A100/00062/event_data.hdf5
g g -> t tb g g,g g -> t tb g g,process,16384,2469,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/A100/00063,63,A100,22.032264471054077,0,16384,20.54,20.47,3.1e-06,0.06137,0.001845,0.001536,0.001045,1.29e-06,14.39,4.373,0.4659,0.3611,0.3386,0.067,5.193,2.336,1.843,1.378,1.407,0.7551,0.7337,0.3673,0.09861,0.6343,1.275,1.453,0.1347,0.08898,0.1368,pepper_diagnostics/g_g__t_tb_g_g/A100/00063/2_4__g__g__t__tb__g__g/timers.csv,0.2103,812627764,5.060306393023491e-07,1976164.9242794334,231.24889047122878,0.4503625452113214,40452096.0,38877697.0,780251.0,pepper_diagnostics/g_g__t_tb_g_g/A100/00063/event_data.hdf5
g g -> t tb g g,g g -> t tb g g,process,32768,1975,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/A100/00064,64,A100,27.037526607513428,0,32768,26.37,26.29,3.39e-06,0.06963,0.002152,0.001521,0.001059,1.11e-06,15.36,9.403,0.4178,0.3228,0.2879,0.08288,6.39,2.252,1.909,1.766,1.187,0.6076,0.5853,0.3081,0.1097,0.6208,3.266,2.784,0.1223,0.07259,0.1269,pepper_diagnostics/g_g__t_tb_g_g/A100/00064/2_4__g__g__t__tb__g__g/timers.csv,0.2265,1303334996,4.062314576740506e-07,2461650.8178014457,231.52208283482108,0.20694802968605394,64716800.0,62198672.0,1251417.0,pepper_diagnostics/g_g__t_tb_g_g/A100/00064/event_data.hdf5
g g -> t tb g g,g g -> t tb g g,process,65536,1580,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/A100/00065,65,A100,37.049208879470825,0,65536,36.31,36.21,3.06e-06,0.08739,0.002152,0.00156,0.001078,1.27e-06,21.23,13.63,0.3736,0.2995,0.2673,0.07723,11.28,2.657,2.223,2.369,1.099,0.4875,0.466,0.2581,0.1156,0.5484,5.131,3.607,0.1025,0.06547,0.1308,pepper_diagnostics/g_g__t_tb_g_g/A100/00065/2_4__g__g__t__tb__g__g/timers.csv,0.2726,2078560012,3.4969667845134493e-07,2859621.0991438827,230.76443607315338,0.1633490674889319,103546880.0,99516538.0,1995801.0,pepper_diagnostics/g_g__t_tb_g_g/A100/00065/event_data.hdf5
g g -> t tb g g,g g -> t tb g g,process,131072,1264,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/A100/00066,66,A100,52.06311535835266,0,131072,50.57,50.44,3.08e-06,0.122,0.001598,0.00159,0.001061,1.08e-06,28.1,21.02,0.3648,0.3207,0.281,0.07747,15.29,3.641,2.929,3.454,1.147,0.4079,0.3791,0.229,0.1358,0.502,8.049,5.713,0.0881,0.06554,0.1665,pepper_diagnostics/g_g__t_tb_g_g/A100/00066/2_4__g__g__t__tb__g__g/timers.csv,0.486,3320842404,3.044514716426028e-07,3284595.717684378,230.4507122012406,0.12915192439225956,165675008.0,159223508.0,3188777.0,pepper_diagnostics/g_g__t_tb_g_g/A100/00066/event_data.hdf5
g g -> t tb g g,g g -> t tb g g,process,262144,1011,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/A100/00067,67,A100,77.08960771560669,0,262144,75.99,75.77,3.57e-06,0.1876,0.02528,0.001457,0.001052,1.46e-06,41.99,32.3,0.4298,0.4127,0.3173,0.08849,23.1,6.455,4.051,5.267,1.394,0.3417,0.3006,0.2484,0.1814,0.6975,12.43,8.306,0.0958,0.078,0.2384,pepper_diagnostics/g_g__t_tb_g_g/A100/00067/2_4__g__g__t__tb__g__g/timers.csv,0.7264,5319814268,2.8589476935351753e-07,3497790.47116273,230.79227885356084,0.10226636839806814,265027584.0,254715026.0,5108283.0,pepper_diagnostics/g_g__t_tb_g_g/A100/00067/event_data.hdf5
g g -> t tb g g,g g -> t tb g g,process,524288,910,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/A100/00068,68,A100,131.14912223815918,0,524288,130.2,129.9,3.07e-06,0.3157,0.01894,0.001481,0.001049,1.12e-06,71.29,56.64,0.5679,0.6002,0.4181,0.1232,40.12,11.03,6.72,9.227,1.918,0.338,0.2704,0.3042,0.2637,0.9726,21.78,14.58,0.1159,0.09936,0.3844,pepper_diagnostics/g_g__t_tb_g_g/A100/00068/2_4__g__g__t__tb__g__g/timers.csv,1.218,9577476692,2.722687773652129e-07,3672841.2625096226,230.78512491410908,0.07625212209647803,477102080.0,458527311.0,9196638.0,pepper_diagnostics/g_g__t_tb_g_g/A100/00068/event_data.hdf5
g g -> t tb g g,g g -> t tb g g,process,1048576,819,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/A100/00069,69,A100,229.25171995162964,0,1048576,228.1,227.6,2.95e-06,0.5675,0.002316,0.001484,0.001037,1.12e-06,124.4,100.2,0.8907,0.9624,0.635,0.1923,70.44,19.89,11.48,16.47,2.915,0.3583,0.2458,0.4582,0.4325,1.1,38.47,26.7,0.1587,0.1524,0.651,pepper_diagnostics/g_g__t_tb_g_g/A100/00069/2_4__g__g__t__tb__g__g/timers.csv,2.02,17239692964,2.650259760855464e-07,3773215.043936731,230.7833197126425,0.056776423374655216,858783744.0,825345416.0,16554269.0,pepper_diagnostics/g_g__t_tb_g_g/A100/00069/event_data.hdf5
g g -> t tb g g g,g g -> t tb g g g,process,128,1000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00070,70,A100,30.041139125823975,0,128,29.38,29.3,2.98e-06,0.08335,0.0002065,0.001429,0.001049,1.01e-06,28.22,0.4217,0.1686,0.1397,0.1513,0.01322,11.29,3.697,2.94,2.204,2.6,1.496,1.489,0.1357,0.03291,0.2074,0.1247,0.004186,0.04554,0.03888,0.05509,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00070/2_5__g__g__t__tb__g__g__g/timers.csv,1.435,1815564,0.00022890625,4368.600682593857,107.17287270018215,2.819569169179625,128000.0,118980.0,1447.0,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00070/event_data.hdf5
g g -> t tb g g g,g g -> t tb g g g,process,256,1000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00071,71,A100,30.03943681716919,0,256,29.47,29.42,3.01e-06,0.05014,0.0002507,0.001514,0.00105,9.91e-07,28.29,0.474,0.168,0.1416,0.1534,0.01356,11.37,3.701,2.936,2.2,2.604,1.488,1.497,0.1351,0.03295,0.2183,0.1471,0.00745,0.0464,0.03894,0.05614,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00071/2_5__g__g__t__tb__g__g__g/timers.csv,1.423,3735564,0.000114921875,8701.563562202582,115.06681779504827,2.133700238284697,256000.0,237839.0,3069.0,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00071/event_data.hdf5
g g -> t tb g g g,g g -> t tb g g g,process,512,1000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00072,72,A100,31.041105031967163,0,512,29.55,29.5,2.75e-06,0.05116,0.0002533,0.001469,0.001074,1.09e-06,28.34,0.4999,0.1719,0.1427,0.1558,0.0137,11.37,3.718,2.938,2.209,2.62,1.489,1.482,0.1387,0.03319,0.2208,0.1569,0.01381,0.04663,0.03907,0.05682,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00072/2_5__g__g__t__tb__g__g__g/timers.csv,1.417,7463412,5.76171875e-05,17355.93220338983,114.40391233575785,1.4954576624726994,512000.0,475817.0,6146.0,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00072/event_data.hdf5
g g -> t tb g g g,g g -> t tb g g g,process,1024,900,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00073,73,A100,28.037325143814087,0,1024,26.86,26.8,2.92e-06,0.0517,0.0002224,0.001484,0.001056,1.24e-06,25.69,0.5104,0.1583,0.1288,0.1405,0.01267,10.35,3.355,2.658,1.981,2.338,1.337,1.338,0.1283,0.02995,0.2005,0.1503,0.05234,0.04194,0.03568,0.05102,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00073/2_5__g__g__t__tb__g__g__g/timers.csv,1.339,13471260,2.907986111111111e-05,34388.05970149254,115.6385591757409,1.1158561407060645,921600.0,856251.0,11165.0,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00073/event_data.hdf5
g g -> t tb g g g,g g -> t tb g g g,process,2048,720,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00074,74,A100,23.03341054916382,0,2048,21.73,21.67,3.04e-06,0.05453,0.0003293,0.001488,0.001076,1.28e-06,20.73,0.445,0.1274,0.105,0.113,0.0108,8.34,2.714,2.139,1.601,1.881,1.074,1.066,0.103,0.02439,0.1638,0.1347,0.04783,0.0347,0.02894,0.0412,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00074/2_5__g__g__t__tb__g__g__g/timers.csv,1.081,21401724,1.4695909288194445e-05,68046.14674665435,114.920944358963,0.8737937097421853,1474560.0,1369799.0,17767.0,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00074/event_data.hdf5
g g -> t tb g g g,g g -> t tb g g g,process,4096,503,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00075,75,A100,17.027594804763794,0,4096,15.39,15.33,3.12e-06,0.05873,0.0003804,0.001481,0.001155,1.171e-06,14.59,0.3921,0.08954,0.07491,0.07933,0.008471,5.849,1.894,1.499,1.122,1.323,0.75,0.7499,0.07224,0.0173,0.1154,0.1129,0.07944,0.02528,0.02027,0.02927,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00075/2_5__g__g__t__tb__g__g__g/timers.csv,0.7638,30052188,7.44070731858847e-06,134395.82517938683,115.19813615335829,0.7374919500533631,2060288.0,1913526.0,24928.0,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00075/event_data.hdf5
g g -> t tb g g g,g g -> t tb g g g,process,8192,352,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00076,76,A100,12.020726203918457,0,8192,11.21,11.12,2.901e-06,0.06179,0.02809,0.001507,0.001067,1.11e-06,10.48,0.3849,0.06529,0.05456,0.05666,0.007253,4.173,1.372,1.098,0.8118,0.9607,0.5236,0.5213,0.05256,0.01273,0.08849,0.1088,0.1007,0.01883,0.01433,0.02132,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00076/2_5__g__g__t__tb__g__g__g/timers.csv,0.5695,41945268,3.856312144886363e-06,259315.1079136691,115.25699190297472,0.6283532669671247,2883584.0,2678880.0,34838.0,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00076/event_data.hdf5
g g -> t tb g g g,g g -> t tb g g g,process,16384,246,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00077,77,A100,12.020872831344604,0,16384,10.89,10.81,2.69e-06,0.06986,0.0005842,0.001485,0.001068,1.2e-06,10.03,0.5884,0.04985,0.04281,0.04169,0.007632,4.291,1.476,1.025,0.9588,0.7155,0.3683,0.3669,0.03862,0.01123,0.07079,0.1946,0.1402,0.01539,0.01061,0.01671,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00077/2_5__g__g__t__tb__g__g__g/timers.csv,0.5087,57803580,2.682073329522358e-06,372845.8834412581,113.45364482435365,0.524882627292812,4030464.0,3743590.0,48005.0,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00077/event_data.hdf5
g g -> t tb g g g,g g -> t tb g g g,process,32768,197,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00078,78,A100,14.022657632827759,0,32768,13.29,13.2,2.93e-06,0.08662,0.007819,0.001545,0.001089,1.03e-06,11.95,1.076,0.04298,0.03835,0.03549,0.008821,5.713,1.595,1.08,1.281,0.5929,0.296,0.2943,0.03155,0.01143,0.06845,0.4269,0.1963,0.01376,0.008713,0.01578,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00078/2_5__g__g__t__tb__g__g__g/timers.csv,0.8305,93365436,2.044832645939086e-06,489037.5757575758,114.78915241630521,0.4273036337576776,6455296.0,5995415.0,77682.0,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00078/event_data.hdf5
g g -> t tb g g g,g g -> t tb g g g,process,65536,158,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00079,79,A100,20.029052257537842,0,65536,19.2,19.08,3.5e-06,0.1176,0.0009206,0.00144,0.001058,1.35e-06,17.34,1.585,0.03875,0.03601,0.033,0.008373,10.18,1.831,1.258,1.809,0.5615,0.2302,0.23,0.02681,0.01194,0.0558,0.6716,0.2643,0.01137,0.007973,0.01658,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00079/2_5__g__g__t__tb__g__g__g/timers.csv,0.9784,148508220,1.8426436412183543e-06,542698.532494759,113.72435075237156,0.3343450688518806,10354688.0,9617240.0,123506.0,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00079/event_data.hdf5
g g -> t tb g g g,g g -> t tb g g g,process,131072,126,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00080,80,A100,28.03874897956848,0,131072,26.46,26.27,2.83e-06,0.185,0.001298,0.00146,0.001033,1.22e-06,23.73,2.378,0.03794,0.04024,0.03456,0.00871,14.01,2.678,1.682,2.725,0.5932,0.1917,0.1885,0.02398,0.01396,0.05832,1.013,0.3773,0.01009,0.008038,0.02207,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00080/2_5__g__g__t__tb__g__g__g/timers.csv,1.391,238255476,1.5906682090153769e-06,628666.6159116863,114.45084442701588,0.2623880530730683,16515072.0,15338390.0,198209.0,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00080/event_data.hdf5
g g -> t tb g g g,g g -> t tb g g g,process,262144,101,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00081,81,A100,42.052268981933594,0,262144,40.55,40.23,3.1e-06,0.3061,0.002011,0.001436,0.001041,1.08e-06,36.39,3.664,0.04305,0.05264,0.03793,0.01027,21.21,4.87,2.471,4.304,0.6615,0.1546,0.1501,0.02507,0.01799,0.07432,1.568,0.5631,0.01167,0.009433,0.03148,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00081/2_5__g__g__t__tb__g__g__g/timers.csv,2.241,381220284,1.5194581286741954e-06,658129.3562018395,114.24087339560418,0.20763940093313743,26476544.0,24594625.0,317228.0,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00081/event_data.hdf5
g g -> t tb g g g,g g -> t tb g g g,process,524288,91,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00082,82,A100,72.08401823043823,0,524288,71.2,70.62,3.38e-06,0.5536,0.01918,0.001606,0.001057,1.12e-06,63.99,6.396,0.05869,0.07801,0.0516,0.01474,37.62,8.655,4.219,7.688,0.9363,0.1428,0.1361,0.03174,0.02695,0.1047,2.763,0.9686,0.01407,0.0125,0.0514,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00082/2_5__g__g__t__tb__g__g__g/timers.csv,4.072,685658676,1.4801863785628434e-06,675590.5975644294,114.01187874997856,0.15372155718797995,47710208.0,44314930.0,570616.0,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00082/event_data.hdf5
g g -> t tb g g g,g g -> t tb g g g,process,1048576,81,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00083,83,A100,126.14364981651306,0,1048576,125.2,124.2,2.72e-06,1.048,0.001781,0.001427,0.001045,1.31e-06,112.6,11.18,0.09108,0.1247,0.07686,0.02296,66.32,15.4,7.351,13.75,1.433,0.1335,0.1224,0.04664,0.04444,0.1171,4.857,1.727,0.01941,0.01903,0.08622,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00083/2_5__g__g__t__tb__g__g__g/timers.csv,7.303,1223053228,1.4623006184895834e-06,683853.9130434783,114.29172732968286,0.11573646941461539,84934656.0,78891022.0,1017967.0,pepper_diagnostics/g_g__t_tb_g_g_g/A100/00083/event_data.hdf5
g g -> t tb g g g g,g g -> t tb g g g g,process,128,100,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00084,84,A100,27.038142442703247,0,128,26.26,26.05,3.36e-06,0.2014,0.0003673,0.001439,0.001043,8.1e-07,25.92,0.05674,0.01766,0.01659,0.01829,0.001648,10.28,2.379,1.785,1.417,1.554,0.8885,0.8898,0.01396,0.003699,0.02134,0.0122,0.0007125,0.005605,0.004261,0.006704,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00084/2_6__g__g__t__tb__g__g__g__g/timers.csv,6.035,287564,0.00203515625,491.362763915547,44.59072911049845,4.423662844702757,12800.0,11382.0,103.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00084/event_data.hdf5
g g -> t tb g g g g,g g -> t tb g g g g,process,256,100,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00085,85,A100,27.036200761795044,0,256,26.4,26.3,2.87e-06,0.1025,0.0003786,0.001571,0.001145,1.38e-06,26.15,0.06871,0.0177,0.01683,0.01876,0.001655,10.39,2.408,1.802,1.432,1.574,0.8875,0.8994,0.01396,0.003735,0.02239,0.01447,0.001102,0.005638,0.004323,0.006848,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00085/2_6__g__g__t__tb__g__g__g__g/timers.csv,6.062,423564,0.00102734375,973.3840304182509,48.995035584341,3.268780786219757,25600.0,22754.0,226.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00085/event_data.hdf5
g g -> t tb g g g g,g g -> t tb g g g g,process,512,100,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00086,86,A100,27.036253452301025,0,512,26.21,26.11,2.77e-06,0.1039,0.0003957,0.001548,0.001051,1.1e-06,25.95,0.07599,0.01782,0.01682,0.01888,0.001686,10.35,2.381,1.772,1.413,1.543,0.8726,0.8798,0.01415,0.003664,0.0231,0.01603,0.001498,0.005629,0.004292,0.006884,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00086/2_6__g__g__t__tb__g__g__g__g/timers.csv,6.053,695564,0.0005099609375,1960.934507851398,50.353055815226156,2.3323495421967224,51200.0,45549.0,467.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00086/event_data.hdf5
g g -> t tb g g g g,g g -> t tb g g g g,process,1024,90,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00087,87,A100,25.035956144332886,0,1024,24.0,23.89,2.86e-06,0.1045,0.0002854,0.001565,0.001096,1.11e-06,23.74,0.07409,0.01675,0.01534,0.0172,0.001616,9.391,2.173,1.605,1.289,1.396,0.7856,0.7936,0.01338,0.00337,0.02102,0.01553,0.002258,0.005166,0.0039,0.006261,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00087/2_6__g__g__t__tb__g__g__g__g/timers.csv,5.656,1239564,0.00025922309027777776,3857.6810380912516,51.12852353083515,1.869175227328436,92160.0,82058.0,838.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00087/event_data.hdf5
g g -> t tb g g g g,g g -> t tb g g g g,process,2048,72,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00088,88,A100,21.030004739761353,0,2048,19.68,19.57,3.22e-06,0.1086,0.0003087,0.001464,0.001076,1.23e-06,19.44,0.06851,0.01402,0.01284,0.01398,0.001446,7.583,1.828,1.294,1.029,1.146,0.6339,0.6382,0.01123,0.002796,0.01872,0.01429,0.003311,0.00441,0.003165,0.005254,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00088/2_6__g__g__t__tb__g__g__g__g/timers.csv,4.722,1919564,0.00013271755642361112,7534.798160449667,52.402329076773405,1.6007046485977876,147456.0,131009.0,1365.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00088/event_data.hdf5
g g -> t tb g g g g,g g -> t tb g g g g,process,4096,50,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00089,89,A100,17.02579402923584,0,4096,16.24,16.12,3.06e-06,0.1183,0.000252,0.001465,0.001045,1.21e-06,16.02,0.05933,0.01007,0.009406,0.009773,0.001155,5.323,1.22,0.9054,0.724,0.8096,0.444,0.4459,0.007946,0.002122,0.01346,0.01213,0.004524,0.003363,0.002219,0.003814,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00089/2_6__g__g__t__tb__g__g__g__g/timers.csv,5.688,2735564,7.87109375e-05,12704.71464019851,51.61870780046512,1.1840462632102433,204800.0,182129.0,1913.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00089/event_data.hdf5
g g -> t tb g g g g,g g -> t tb g g g g,process,8192,35,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00090,90,A100,14.023909568786621,0,8192,13.06,12.92,2.75e-06,0.1311,0.0002727,0.001485,0.001193,1.11e-06,12.83,0.05543,0.007317,0.007048,0.006916,0.001012,4.158,1.046,0.7465,0.5314,0.5788,0.3134,0.3142,0.005633,0.001685,0.00966,0.01217,0.006121,0.002707,0.001557,0.002776,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00090/2_6__g__g__t__tb__g__g__g__g/timers.csv,4.833,3551564,4.506138392857143e-05,22191.950464396283,50.64072109022209,1.0396956914975428,286720.0,254813.0,2593.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00090/event_data.hdf5
g g -> t tb g g g g,g g -> t tb g g g g,process,16384,24,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00091,91,A100,13.02171778678894,0,16384,11.55,11.39,2.98e-06,0.1565,0.0002622,0.001498,0.001064,1.24e-06,11.27,0.08885,0.005835,0.005846,0.005156,0.001176,4.112,1.032,0.6544,0.7874,0.4231,0.2144,0.215,0.004308,0.001527,0.007763,0.02958,0.01105,0.00241,0.001207,0.002219,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00091/2_6__g__g__t__tb__g__g__g__g/timers.csv,3.606,4916796,2.8966267903645835e-05,34522.91483757682,50.50320137141989,0.8723479631748667,393216.0,349649.0,3564.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00091/event_data.hdf5
g g -> t tb g g g g,g g -> t tb g g g g,process,32768,19,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00092,92,A100,14.023450136184692,0,32768,13.13,12.92,3.02e-06,0.2093,0.000298,0.001454,0.001068,1.14e-06,12.76,0.1308,0.005037,0.00533,0.004319,0.001172,5.695,1.233,0.6928,1.014,0.3505,0.168,0.1678,0.003563,0.001474,0.007046,0.05105,0.01382,0.002156,0.00106,0.002105,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00092/2_6__g__g__t__tb__g__g__g__g/timers.csv,3.258,7772796,2.0751953125e-05,48188.23529411764,49.97828035370377,0.6767481738274583,622592.0,553561.0,5623.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00092/event_data.hdf5
g g -> t tb g g g g,g g -> t tb g g g g,process,65536,15,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00093,93,A100,19.029081106185913,0,65536,17.81,17.49,2.98e-06,0.3116,0.0004583,0.002345,0.001084,1.651e-06,17.26,0.204,0.004622,0.005513,0.004053,0.001154,9.269,1.399,0.8191,1.46,0.3297,0.1336,0.1342,0.003119,0.001503,0.005752,0.07921,0.03677,0.00207,0.001133,0.002302,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00093/2_6__g__g__t__tb__g__g__g__g/timers.csv,3.55,12271260,1.7791748046875e-05,56205.831903945116,51.18910443263387,0.5926678727719121,983040.0,873454.0,8996.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00093/event_data.hdf5
g g -> t tb g g g g,g g -> t tb g g g g,process,131072,12,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00094,94,A100,26.037401914596558,0,131072,25.23,24.7,3.04e-06,0.5181,0.0003823,0.001398,0.001091,1.11e-06,24.4,0.2775,0.004601,0.006502,0.004184,0.001198,13.08,2.153,1.128,2.326,0.3255,0.1058,0.1069,0.002895,0.001706,0.005611,0.119,0.02979,0.001995,0.001499,0.003001,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00094/2_6__g__g__t__tb__g__g__g__g/timers.csv,4.994,19348492,1.5703837076822915e-05,63678.7044534413,50.288764542655855,0.447888851295318,1572864.0,1398826.0,14178.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00094/event_data.hdf5
g g -> t tb g g g g,g g -> t tb g g g g,process,262144,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00095,95,A100,43.05348610877991,0,262144,41.78,40.84,3.25e-06,0.9237,0.0003737,0.001489,0.001038,1.51e-06,40.37,0.4454,0.005109,0.008459,0.004518,0.001428,21.45,4.122,1.791,3.904,0.3877,0.08894,0.0895,0.002972,0.002138,0.007912,0.1939,0.05152,0.002189,0.002294,0.003969,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00095/2_6__g__g__t__tb__g__g__g__g/timers.csv,8.306,32964188,1.5579223632812502e-05,64188.050930460326,51.168276405474025,0.3353013401905621,2621440.0,2330677.0,24161.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00095/event_data.hdf5
g g -> t tb g g g g,g g -> t tb g g g g,process,524288,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00096,96,A100,83.0971953868866,0,524288,82.26,80.5,3.37e-06,1.731,0.0004993,0.001224,0.001139,1.52e-06,79.62,0.849,0.007291,0.01335,0.006742,0.002106,42.42,8.238,3.437,7.76,0.6104,0.08892,0.08811,0.003947,0.003343,0.01304,0.3814,0.08657,0.002674,0.003648,0.00702,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00096/2_6__g__g__t__tb__g__g__g__g/timers.csv,16.57,65771580,1.5354156494140626e-05,65128.944099378874,51.3126649383767,0.24361370146877362,5242880.0,4661564.0,48278.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00096/event_data.hdf5
g g -> t tb g g g g,g g -> t tb g g g g,process,1048576,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00097,97,A100,164.1884481906891,0,1048576,162.7,159.3,3.531e-06,3.348,0.0007612,0.001508,0.001039,1.22e-06,157.6,1.667,0.01219,0.02404,0.01119,0.0035,83.63,16.56,6.772,15.6,1.055,0.09019,0.0887,0.006266,0.005928,0.01688,0.7533,0.1709,0.003843,0.006916,0.01328,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00097/2_6__g__g__t__tb__g__g__g__g/timers.csv,33.04,131660980,1.5192031860351564e-05,65823.9799121155,51.21535850681566,0.17108658689628248,10485760.0,9323456.0,96606.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/A100/00097/event_data.hdf5
g g -> t tb g g g g g,g g -> t tb g g g g g,process,128,25,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/A100/00098,98,A100,132.15429663658142,0,128,130.9,128.0,2.73e-06,2.835,0.0003468,0.001516,0.001048,1.12e-06,128.0,0.01362,0.005459,0.005792,0.006027,0.0007064,26.94,4.51,3.192,2.674,2.741,1.526,1.521,0.004149,0.00131,0.005263,0.001773,0.0003293,0.002266,0.001245,0.002275,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/A100/00098/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,83.59,167564,0.04,25.0,8.700440609388657,6.151178906598472,3200.0,2685.0,2.0,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/A100/00098/event_data.hdf5
g g -> t tb g g g g g,g g -> t tb g g g g g,process,256,25,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/A100/00099,99,A100,129.14532923698425,0,256,128.5,125.9,3.17e-06,2.586,0.0003397,0.001522,0.001049,1.13e-06,125.9,0.03192,0.00553,0.005846,0.006158,0.0007076,27.04,4.541,3.216,2.712,2.785,1.537,1.544,0.004235,0.001295,0.005778,0.002393,0.0003495,0.002273,0.00127,0.002296,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/A100/00099/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,81.19,167564,0.019671875000000002,50.833995234312944,19.575991371124484,6.521250212492436,6400.0,5337.0,9.0,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/A100/00099/event_data.hdf5
g g -> t tb g g g g g,g g -> t tb g g g g g,process,512,25,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/A100/00100,100,A100,172.19088220596313,0,512,171.3,168.7,2.75e-06,2.583,0.0003395,0.002192,0.001009,1.11e-06,168.6,0.05739,0.005517,0.005835,0.006321,0.0007241,27.06,4.534,3.224,2.697,2.808,1.546,1.552,0.004223,0.001293,0.006414,0.003236,0.0004442,0.002248,0.001259,0.002322,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/A100/00100/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,123.9,167564,0.013179687499999999,75.87433313574392,37.022829138797796,9.851911318597681,12800.0,10724.0,27.0,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/A100/00100/event_data.hdf5
g g -> t tb g g g g g,g g -> t tb g g g g g,process,1024,22,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/A100/00101,101,A100,187.2084288597107,0,1024,186.4,183.8,3.01e-06,2.677,0.0003255,0.001533,0.001045,1.26e-06,183.7,0.05586,0.005056,0.005317,0.005621,0.0006902,23.93,3.985,2.82,2.381,2.447,1.35,1.351,0.003854,0.001202,0.005767,0.003261,0.0003194,0.002081,0.00113,0.0021,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/A100/00101/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,144.2,167564,0.008158735795454546,122.56800870511424,13.594438452169776,2.8969927620529137,22528.0,18836.0,22.0,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/A100/00101/event_data.hdf5
g g -> t tb g g g g g,g g -> t tb g g g g g,process,2048,18,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/A100/00102,102,A100,162.18260264396667,0,2048,160.9,158.2,2.86e-06,2.622,0.0003434,0.001446,0.001947,1.04e-06,158.1,0.07736,0.004322,0.004662,0.004638,0.0006516,19.9,3.38,2.349,1.955,2.027,1.113,1.112,0.003265,0.001057,0.00527,0.003772,0.000448,0.0019,0.0009524,0.001805,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/A100/00102/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,125.2,167564,0.004291449652777777,233.02149178255377,22.131510286606694,2.909971581275361,36864.0,30777.0,58.0,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/A100/00102/event_data.hdf5
g g -> t tb g g g g g,g g -> t tb g g g g g,process,4096,12,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/A100/00103,103,A100,112.13085150718689,0,4096,111.0,108.3,2.84e-06,2.652,0.0003599,0.001441,0.001074,1.15e-06,108.2,0.05644,0.003222,0.00354,0.00308,0.0005487,13.36,2.221,1.572,1.327,1.356,0.7431,0.7468,0.002365,0.0008573,0.00359,0.003215,0.0004116,0.001533,0.000651,0.001353,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/A100/00103/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,86.03,167564,0.002203369140625,453.85041551246536,21.911491421767135,2.5342764617154203,49152.0,40981.0,76.0,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/A100/00103/event_data.hdf5
g g -> t tb g g g g g,g g -> t tb g g g g g,process,8192,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/A100/00104,104,A100,99.11857843399048,0,8192,98.11,95.34,2.75e-06,2.757,0.0003886,0.001573,0.001079,1.47e-06,95.27,0.05381,0.003011,0.00324,0.002677,0.0005551,13.61,2.458,1.659,1.505,1.169,0.6156,0.6179,0.002175,0.0008361,0.003102,0.004854,0.0008287,0.001488,0.0005528,0.001196,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/A100/00104/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,72.91,319564,0.001163818359375,859.2406125445773,24.05448543972661,2.5789364657843645,81920.0,68351.0,127.0,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/A100/00104/event_data.hdf5
g g -> t tb g g g g g,g g -> t tb g g g g g,process,16384,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/A100/00105,105,A100,112.12927460670471,0,16384,111.2,108.3,2.7e-06,2.905,0.0003898,0.001581,0.001082,1.13e-06,108.2,0.08001,0.003248,0.003477,0.002861,0.0007539,19.48,3.783,2.018,2.97,1.216,0.6208,0.625,0.002276,0.0009716,0.003612,0.01617,0.001358,0.00159,0.0005973,0.001283,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/A100/00105/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,76.76,471564,0.0006610107421875,1512.8347183748845,24.717347720705522,1.581733830154325,163840.0,136783.0,276.0,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/A100/00105/event_data.hdf5
g g -> t tb g g g g g,g g -> t tb g g g g g,process,32768,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/A100/00106,106,A100,140.1569368839264,0,32768,139.0,135.7,2.56e-06,3.248,0.0003956,0.002035,0.001053,1.14e-06,135.6,0.1175,0.003224,0.00367,0.003008,0.0007912,32.56,5.658,2.787,5.037,1.301,0.6203,0.6191,0.002214,0.001009,0.003748,0.03157,0.002427,0.001606,0.0005938,0.001464,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/A100/00106/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,86.26,927564,0.00041412353515624995,2414.738393515107,22.425942626521742,1.0782427244369197,327680.0,273367.0,502.0,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/A100/00106/event_data.hdf5
g g -> t tb g g g g g,g g -> t tb g g g g g,process,65536,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/A100/00107,107,A100,217.24709153175354,0,65536,216.0,212.2,3.9e-06,3.819,0.001621,0.001583,0.001039,1.25e-06,212.0,0.1815,0.003381,0.004118,0.003184,0.000878,67.28,8.417,4.4,9.816,1.526,0.6275,0.625,0.002222,0.001159,0.003822,0.06211,0.003877,0.001582,0.0007225,0.001809,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/A100/00107/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,118.5,1535564,0.00032379150390625,3088.4071630537233,22.17695947152342,0.8502295114865771,655360.0,546933.0,997.0,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/A100/00107/event_data.hdf5
g g -> t tb g g g g g,g g -> t tb g g g g g,process,131072,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/A100/00108,108,A100,384.42171454429626,0,131072,383.2,378.2,3.271e-06,4.951,0.00147,0.002293,0.001059,1e-06,377.9,0.2975,0.00395,0.005309,0.003976,0.00108,122.7,17.49,7.756,19.31,1.881,0.6246,0.6256,0.002429,0.001521,0.004603,0.1169,0.00625,0.001703,0.0008276,0.002772,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/A100/00108/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,206.4,3055564,0.000288543701171875,3465.6795346377576,21.461758912404534,0.5182675463061401,1310720.0,1093787.0,1944.0,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/A100/00108/event_data.hdf5
g g -> t tb g g g g g,g g -> t tb g g g g g,process,262144,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/A100/00109,109,A100,758.8118531703949,0,262144,757.3,750.0,2.74e-06,7.251,0.00158,0.001553,0.001079,1.07e-06,749.5,0.5257,0.00524,0.008069,0.005251,0.001495,240.3,39.18,14.97,38.9,2.72,0.6204,0.6216,0.003046,0.002194,0.005106,0.2296,0.009925,0.002207,0.001245,0.004611,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/A100/00109/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,410.6,5796796,0.000286102294921875,3495.2533333333336,20.845968300367666,0.3545043384229595,2621440.0,2188100.0,3788.0,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/A100/00109/event_data.hdf5


==> JLSE_Plots/pepper_ttng_2023-11-03/plots_2023-11-03_ttng/pepper_runs_h100_ttng.csv <==
process_string,process,process_input_type,batch_size,n_batches,seed,verbosity,collision_energy,mu2,use_cached_results,cache_path,integrator,diagnostic_output_enabled,diagnostic_path,proc_id,label,run_time,return_code,thread_count,Total Runtime,Event Generation Runtime,Optimisation Runtime,Initialisation Runtime,HDF5 Close Runtime,HDF5 Open Runtime,HDF5 Init Runtime,Unweighting Setup Runtime,EG Recursion,EG Output,EG PDF and AlphaS evaluation,EG Phase space,EG External State,EG RNG,EG-R Calculate currents,EG-R Momenta preparation,EG-R Currents preparation,EG-R IP reset,EG-R ME update,EG-R ME reset,EG-R IC reset,EG-PDF PDF,EG-PDF AlphaS,EG-O Filter non-zero,EG-O Pull non-zero,EG-O HDF5 write,EG-PS Fill Mom Weights,EG-PS Update weights,EG-PS Cuts,CSV Timer Filename,EG-R ME2 update,event_data_size,xs_mean,xs_sigma,n_trials,n_nonzero_after_cuts,n_nonzero,HDF5 Filename,event_period,event_rate
g g -> t tb,g g -> t tb,process,128,20000,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb/H100/00000,0,H100,31.13441371917725,0,128,24.67,23.07,1.506e-06,0.04302,0.0004714,0.0005546,0.0002926,4.879999999999999e-07,5.8039999999999985,7.872999999999998,2.964,1.734,1.47,0.1933,1.063,0.9623,0.7994,0.6025,0.7598,0.5418,0.4394,2.377,0.5872,3.164,3.358,0.1308,0.6646,0.4892,0.5787,pepper_diagnostics_h100/g_g__t_tb/H100/00000/2_2__g__g__t__tb/timers.csv,0.3631,60397284,428.3546674187186,1.4573147583278967,2560000.0,2534984.0,83613.0,pepper_diagnostics_h100/g_g__t_tb/H100/00000/event_data.hdf5,9.01171875e-06,110966.62332032944
g g -> t tb,g g -> t tb,process,256,20000,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb/H100/00001,1,H100,28.03790259361267,0,256,21.51,21.47,2.402e-06,0.04204,0.0007181,0.0007453,0.000349,8.709999999999998e-07,5.255,7.528,2.879,1.607,1.352,0.1785,0.9862,0.9155,0.7243,0.528,0.6855,0.4532,0.3347,2.353,0.526,2.9210000000000003,3.174,0.2441,0.5789,0.4677,0.5592,pepper_diagnostics_h100/g_g__t_tb/H100/00001/2_2__g__g__t__tb/timers.csv,0.3276,120848388,428.868196809352,1.031198019160708,5120000.0,5070346.0,167405.0,pepper_diagnostics_h100/g_g__t_tb/H100/00001/event_data.hdf5,4.193359375e-06,238472.28691197015
g g -> t tb,g g -> t tb,process,512,20000,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb/H100/00002,2,H100,31.153813123703003,0,512,24.66,22.88,1.469e-06,0.03859,0.001285,0.0005623,0.0002924,5.51e-07,5.506,8.211,3.04,1.679,1.418,0.1909,1.024,0.9495,0.7574,0.5575,0.7174,0.4833,0.3677,2.482,0.5576,3.047,3.429,0.4695,0.6203,0.4817,0.5754,pepper_diagnostics_h100/g_g__t_tb/H100/00002/2_2__g__g__t__tb/timers.csv,0.3471,242331828,430.2366197942321,0.7302966696568229,10240000.0,10140028.0,335890.0,pepper_diagnostics_h100/g_g__t_tb/H100/00002/event_data.hdf5,2.234375e-06,447552.44755244756
g g -> t tb,g g -> t tb,process,1024,18000,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb/H100/00003,3,H100,28.06404685974121,0,1024,21.6,21.55,1.766e-06,0.04083,0.001737,0.0005797999999999999,0.0003017,5.75e-07,5.046,8.035,2.801,1.551,1.304,0.1853,0.9293,0.8766,0.6944,0.5129,0.6592,0.4413,0.3294,2.28,0.5207,2.802,3.199,0.8411,0.574,0.4457,0.5305,pepper_diagnostics_h100/g_g__t_tb/H100/00003/2_2__g__g__t__tb/timers.csv,0.3184,435527148,429.55855460854247,0.5438811507940143,18432000.0,18252534.0,603685.0,pepper_diagnostics_h100/g_g__t_tb/H100/00003/event_data.hdf5,1.1691623263888892e-06,855313.2250580045
g g -> t tb,g g -> t tb,process,2048,14400,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb/H100/00004,4,H100,22.60710859298706,0,2048,18.98,18.15,1.856e-06,0.04062,0.00143,0.000701,0.00032760000000000005,7.02e-07,3.977,7.423999999999999,2.241,1.248,1.018,0.1632,0.7593,0.6878,0.5476,0.3951,0.5147,0.3405,0.2462,1.823,0.4177,2.3280000000000003,2.651,1.346,0.4711,0.3498,0.4252,pepper_diagnostics_h100/g_g__t_tb/H100/00004/2_2__g__g__t__tb/timers.csv,0.2588,695742748,428.90112156230487,0.4296938038898757,29491200.0,29202671.0,964391.0,pepper_diagnostics_h100/g_g__t_tb/H100/00004/event_data.hdf5,6.154378255208333e-07,1624859.5041322315
g g -> t tb,g g -> t tb,process,4096,10080,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb/H100/00005,5,H100,19.25998306274414,0,4096,14.87,14.72,1.564e-06,0.04183,0.001989,0.0005881,0.00030260000000000004,5.979999999999999e-07,2.915,6.772,1.636,0.9418,0.7427,0.1379,0.5402,0.5034,0.4047,0.2917,0.3774,0.2536,0.1888,1.318,0.3187,1.747,2.253,1.736,0.3749,0.2575,0.3081,pepper_diagnostics_h100/g_g__t_tb/H100/00005/2_2__g__g__t__tb/timers.csv,0.1932,976729492,430.07239795029227,0.3636295498434615,41287680.0,40884317.0,1353868.0,pepper_diagnostics_h100/g_g__t_tb/H100/00005/event_data.hdf5,3.5652281746031753e-07,2804869.565217391
g g -> t tb,g g -> t tb,process,8192,7056,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb/H100/00006,6,H100,16.333141088485718,0,8192,13.07,12.26,1.741e-06,0.0431,0.001117,0.0006372000000000001,0.0003188,7.64e-07,2.051,6.665,1.147,0.6615,0.518,0.1022,0.385,0.3508,0.2824,0.2036,0.2658,0.1768,0.1341,0.9119,0.2349,1.288,2.129,2.156,0.2654,0.1788,0.2163,pepper_diagnostics_h100/g_g__t_tb/H100/00006/2_2__g__g__t__tb/timers.csv,0.1392,1366717516,429.85566370130545,0.30725838755736434,57802752.0,57237184.0,1894419.0,pepper_diagnostics_h100/g_g__t_tb/H100/00006/event_data.hdf5,2.121006280116213e-07,4714743.2300163135
g g -> t tb,g g -> t tb,process,16384,4939,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb/H100/00007,7,H100,14.018139362335205,0,16384,10.97,10.92,1.792e-06,0.04732,0.001264,0.0006696,0.0003264,7.74e-07,1.482,6.888,0.8371,0.4744,0.3701,0.07696,0.2839,0.2526,0.2083,0.1474,0.1911,0.1279,0.09309,0.6606,0.1765,0.9234,2.186,2.644,0.1906,0.1284,0.1545,pepper_diagnostics_h100/g_g__t_tb/H100/00007/2_2__g__g__t__tb/timers.csv,0.09721,1913686228,429.9385579994466,0.2597052364546535,80920576.0,80130485.0,2652665.0,pepper_diagnostics_h100/g_g__t_tb/H100/00007/event_data.hdf5,1.3494713631301882e-07,7410309.157509157
g g -> t tb,g g -> t tb,process,32768,3951,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb/H100/00008,8,H100,14.39043664932251,0,32768,12.41,12.35,1.991e-06,0.052620000000000014,0.001677,0.0006542000000000001,0.00032900000000000003,9.63e-07,1.289,9.04,0.6647,0.3768,0.2947,0.07019,0.297,0.21600000000000003,0.1842,0.1225,0.155,0.1014,0.06913,0.5101,0.1546,0.7356,2.6630000000000003,4.092,0.1515,0.1005,0.1238,pepper_diagnostics_h100/g_g__t_tb/H100/00008/2_2__g__g__t__tb/timers.csv,0.07902999999999999,3057608596,429.37256190547373,0.20519276567837416,129466368.0,128202045.0,4238303.0,pepper_diagnostics_h100/g_g__t_tb/H100/00008/event_data.hdf5,9.539156918343458e-08,10483106.720647773
g g -> t tb,g g -> t tb,process,65536,3161,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb/H100/00009,9,H100,19.67919135093689,0,65536,16.23,16.14,2.067e-06,0.08912,0.0007863,0.0006328,0.0003346,8.06e-07,1.425,12.88,0.6154,0.3232,0.2591,0.07021000000000001,0.4523,0.2126,0.2249,0.1203,0.141,0.09091,0.060279999999999986,0.4471,0.1683,0.6368,3.796,6.106,0.1298,0.08509,0.1076,pepper_diagnostics_h100/g_g__t_tb/H100/00009/2_2__g__g__t__tb/timers.csv,0.06846000000000001,4892923588,429.42005056409073,0.16222042406730344,207159296.0,205133962.0,6782408.0,pepper_diagnostics_h100/g_g__t_tb/H100/00009/event_data.hdf5,7.791105835771907e-08,12835148.451053284
g g -> t tb,g g -> t tb,process,131072,2528,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb/H100/00010,10,H100,25.923152923583984,0,131072,23.04,22.85,1.772e-06,0.1858,0.001435,0.0006275,0.0003181,1.036e-06,1.703,19.54,0.5838,0.2928,0.2429,0.06812,0.7198,0.2061,0.3063,0.1171,0.1257,0.07964,0.04498,0.3651,0.2187,0.546,5.731,9.654,0.1062,0.07574,0.1102,pepper_diagnostics_h100/g_g__t_tb/H100/00010/2_2__g__g__t__tb/timers.csv,0.05739,7831556932,429.70512201337095,0.12830820737090887,331350016.0,328110379.0,10855913.0,pepper_diagnostics_h100/g_g__t_tb/H100/00010/event_data.hdf5,6.896031053760385e-08,14501094.792122535
g g -> t tb,g g -> t tb,process,262144,2023,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb/H100/00011,11,H100,41.54361867904663,0,262144,39.48,39.35,3.4880000000000007e-06,0.1338,0.001465,0.0007537999999999999,0.0003574,9.8e-07,2.255,35.35,0.7564,0.2945,0.2583,0.07714,1.073,0.2405,0.4372,0.151,0.1425,0.08031,0.03638,0.3734,0.38299999999999995,0.5329999999999999,11.41,15.53,0.09626,0.07427,0.1234,pepper_diagnostics_h100/g_g__t_tb/H100/00011/2_2__g__g__t__tb/timers.csv,0.05152,12536606620,429.7888846654018,0.10143046917344194,530317312.0,525134875.0,17378041.0,pepper_diagnostics_h100/g_g__t_tb/H100/00011/event_data.hdf5,7.420085882468798e-08,13476932.96060991
g g -> t tb,g g -> t tb,process,524288,1820,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb/H100/00012,12,H100,88.31923127174377,0,524288,86.73,86.51,2.661e-06,0.2094,0.002374,0.0007773,0.0003747,1.224e-06,3.189,80.97,1.146,0.3921,0.3409,0.1172,1.6569999999999998,0.3714,0.5075,0.22,0.1897,0.09868,0.033760000000000005,0.4353,0.711,2.685,25.02,28.13,0.1073,0.08993999999999999,0.1943,pepper_diagnostics_h100/g_g__t_tb/H100/00012/2_2__g__g__t__tb/timers.csv,0.05943,22548944428,429.63470709385683,0.07560401174415475,954204160.0,944882509.0,31257009.0,pepper_diagnostics_h100/g_g__t_tb/H100/00012/event_data.hdf5,9.066193968385132e-08,11029986.822332678
g g -> t tb,g g -> t tb,process,1048576,1638,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb/H100/00013,13,H100,166.00655555725098,0,1048576,164.2,163.8,4.158e-06,0.39399999999999996,0.00123,0.0008797000000000002,0.0004124,1.449e-06,5.027,155.2,2.04,0.5444,0.4901,0.1742,2.7910000000000004,0.6057,0.7191,0.3553,0.2611,0.1343,0.030080000000000006,0.5845,1.455,4.439,50.15,50.23,0.1218,0.1184,0.3038,pepper_diagnostics_h100/g_g__t_tb/H100/00013/2_2__g__g__t__tb/timers.csv,0.06994,40583761900,429.5900329577004,0.056349022244518036,1717567488.0,1700787199.0,56256733.0,pepper_diagnostics_h100/g_g__t_tb/H100/00013/event_data.hdf5,9.5367431640625e-08,10485760.0
g g -> t tb g,g g -> t tb g,process,128,15000,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g/H100/00014,14,H100,26.979889154434204,0,128,24.79,24.74,2.73e-06,0.04125,0.0003686,0.0007577,0.000359,7.459999999999998e-07,12.26,5.75,1.99,1.369,1.226,0.1354,3.022,2.202,1.668,1.225,1.544,0.8649,0.7548,1.5930000000000002,0.3976,2.245,2.366,0.2431,0.4573,0.4041,0.5067,pepper_diagnostics_h100/g_g__t_tb_g/H100/00014/2_3__g__g__t__tb__g/timers.csv,0.287,60832356,386.7993094032148,1.4514242684776937,1920000.0,1884016.0,68924.0,pepper_diagnostics_h100/g_g__t_tb_g/H100/00014/event_data.hdf5,1.2885416666666665e-05,77607.11398544867
g g -> t tb g,g g -> t tb g,process,256,15000,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g/H100/00015,15,H100,27.059128761291504,0,256,25.04,25.0,1.95e-06,0.03822,0.0006074,0.0006082999999999999,0.0003093,6.890000000000001e-07,12.19,5.909,2.152,1.3630000000000002,1.241,0.1359,3.052,2.17,1.652,1.216,1.529,0.8656,0.7493,1.758,0.3944,2.228,2.418,0.3391,0.4527,0.4034,0.5059,pepper_diagnostics_h100/g_g__t_tb_g/H100/00015/2_3__g__g__t__tb__g/timers.csv,0.2827,122177148,388.5324206718762,1.0281802954216033,3840000.0,3767773.0,138511.0,pepper_diagnostics_h100/g_g__t_tb_g/H100/00015/event_data.hdf5,6.510416666666667e-06,153600.0
g g -> t tb g,g g -> t tb g,process,512,15000,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g/H100/00016,16,H100,27.065614461898804,0,512,25.51,25.46,2.158e-06,0.03864,0.001189,0.0006186,0.0003146000000000001,6.14e-07,12.23,6.227,2.202,1.375,1.253,0.1407,3.04,2.1790000000000003,1.664,1.218,1.538,0.8734,0.7564,1.803,0.3993,2.294,2.52,0.4414,0.4637,0.4031,0.5073,pepper_diagnostics_h100/g_g__t_tb_g/H100/00016/2_3__g__g__t__tb__g/timers.csv,0.2862,243810732,387.95871507560685,0.7267495405836562,7680000.0,7535361.0,276571.0,pepper_diagnostics_h100/g_g__t_tb_g/H100/00016/event_data.hdf5,3.315104166666667e-06,301649.6465043205
g g -> t tb g,g g -> t tb g,process,1024,13500,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g/H100/00017,17,H100,26.07383847236633,0,1024,24.24,24.2,1.601e-06,0.03879,0.00149,0.0005612,0.0002948,7.140000000000002e-07,11.45,6.234,1.994,1.306,1.17,0.1382,2.918,2.036,1.544,1.135,1.4280000000000002,0.795,0.6768,1.616,0.3783,2.103,2.401,0.7927,0.441,0.3788,0.485,pepper_diagnostics_h100/g_g__t_tb_g/H100/00017/2_3__g__g__t__tb__g/timers.csv,0.273,440543268,389.4724202640609,0.5429045244850198,13824000.0,13563291.0,499709.0,pepper_diagnostics_h100/g_g__t_tb_g/H100/00017/event_data.hdf5,1.7505787037037037e-06,571239.6694214876
g g -> t tb g,g g -> t tb g,process,2048,10800,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g/H100/00018,18,H100,23.101528406143192,0,2048,20.84,20.8,1.644e-06,0.04064,0.001478,0.0005555,0.000294,5.78e-07,9.117,6.289,1.6880000000000002,1.069,0.935,0.1282,2.278,1.625,1.238,0.9058,1.139,0.6384,0.5524,1.371,0.3169,1.801,2.15,1.408,0.38299999999999995,0.3015,0.3828,pepper_diagnostics_h100/g_g__t_tb_g/H100/00018/2_3__g__g__t__tb__g/timers.csv,0.2264,703027308,388.52066836723145,0.42872654008803823,22118400.0,21700576.0,797599.0,pepper_diagnostics_h100/g_g__t_tb_g/H100/00018/event_data.hdf5,9.403935185185184e-07,1063384.6153846153
g g -> t tb g,g g -> t tb g,process,4096,7559,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g/H100/00019,19,H100,18.117435932159427,0,4096,15.96,15.92,1.863e-06,0.04173,0.001822,0.000638,0.0003204,7.459999999999998e-07,6.461,5.699,1.097,0.7695,0.6626,0.1026,1.6269999999999998,1.154,0.8747,0.642,0.8057,0.4468,0.3828,0.8677,0.22899999999999998,1.31,1.901,1.548,0.2785,0.2154,0.2742,pepper_diagnostics_h100/g_g__t_tb_g/H100/00019/2_3__g__g__t__tb__g/timers.csv,0.1626,983402644,388.1791739719706,0.3620787023538284,30961664.0,30377089.0,1115647.0,pepper_diagnostics_h100/g_g__t_tb_g/H100/00019/event_data.hdf5,5.141842505622437e-07,1944828.1407035175
g g -> t tb g,g g -> t tb g,process,8192,5291,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g/H100/00020,20,H100,16.208001136779785,0,8192,13.39,13.34,2.1000000000000002e-06,0.0525,0.001277,0.0006223,0.0003051,8.720000000000002e-07,4.69,5.818,0.8696,0.5596,0.4809,0.07768,1.143,0.8358,0.6386,0.4743,0.5904,0.3383,0.2904,0.6938,0.1758,0.9933,1.95,1.87,0.2081,0.1544,0.1962,pepper_diagnostics_h100/g_g__t_tb_g/H100/00020/2_3__g__g__t__tb__g/timers.csv,0.11900000000000001,1380649100,389.3421780567682,0.3066153240758155,43343872.0,42524827.0,1566342.0,pepper_diagnostics_h100/g_g__t_tb_g/H100/00020/event_data.hdf5,3.0777130386505386e-07,3249165.8170914543
g g -> t tb g,g g -> t tb g,process,16384,3704,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g/H100/00021,21,H100,15.259227514266968,0,16384,12.1,11.94,2.686e-06,0.05156,0.002016,0.0007032999999999999,0.000335,9.44e-07,3.399,6.497999999999998,0.6232,0.4066,0.3466,0.06405,0.8339,0.5986,0.4694,0.3504,0.4325,0.2414,0.2058,0.4877,0.1355,0.7391,2.119,2.4330000000000003,0.1533,0.1113,0.1412,pepper_diagnostics_h100/g_g__t_tb_g/H100/00021/2_3__g__g__t__tb__g/timers.csv,0.08599,1927029612,388.1675971830764,0.2588524772247617,60686336.0,59541547.0,2186275.0,pepper_diagnostics_h100/g_g__t_tb_g/H100/00021/event_data.hdf5,1.9674939676700863e-07,5082607.70519263
g g -> t tb g,g g -> t tb g,process,32768,2963,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g/H100/00022,22,H100,15.401786088943481,0,32768,13.72,13.66,2.187e-06,0.05895,0.001494,0.0006781000000000001,0.0003348,7.790000000000002e-07,3.34,8.692,0.5051,0.3209,0.2737,0.05974,1.046,0.6166,0.4511,0.3192,0.3512,0.1831,0.1517,0.3844,0.1207,0.5879,2.776,3.614,0.1199,0.08634,0.1139,pepper_diagnostics_h100/g_g__t_tb_g/H100/00022/2_3__g__g__t__tb__g/timers.csv,0.07287,3086513892,388.6131828598823,0.2047904056817561,97091584.0,95259183.0,3501750.0,pepper_diagnostics_h100/g_g__t_tb_g/H100/00022/event_data.hdf5,1.4069190590195747e-07,7107729.428989751
g g -> t tb g,g g -> t tb g,process,65536,2370,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g/H100/00023,23,H100,21.536323308944702,0,65536,18.06,17.98,3.775e-06,0.0754,0.002092,0.0008353999999999999,0.0003855,1.202e-06,3.843,12.72,0.4608,0.2742,0.2396,0.05939,1.642,0.5822,0.4919,0.349,0.3087,0.1522,0.1223,0.3396,0.1213,0.4888,4.03,5.652,0.09885,0.07285,0.1021,pepper_diagnostics_h100/g_g__t_tb_g/H100/00023/2_3__g__g__t__tb__g/timers.csv,0.06489,4937984892,388.644508009208,0.16207732321296148,155320320.0,152387852.0,5602356.0,pepper_diagnostics_h100/g_g__t_tb_g/H100/00023/event_data.hdf5,1.1576077103111815e-07,8638505.005561735
g g -> t tb g,g g -> t tb g,process,131072,1896,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g/H100/00024,24,H100,27.86412501335144,0,131072,25.1,24.99,2.386e-06,0.1041,0.0007058,0.0006811,0.0003219,7.529999999999998e-07,4.351,19.33,0.4343,0.2605,0.2288,0.06066000000000001,1.962,0.5911,0.6452,0.4521,0.2909,0.1277,0.09686,0.2741,0.1602,0.44799999999999995,6.18,8.708,0.08391,0.06633,0.1097,pepper_diagnostics_h100/g_g__t_tb_g/H100/00024/2_3__g__g__t__tb__g/timers.csv,0.06158,7899405692,388.56919764090384,0.1279739981697997,248512512.0,243816821.0,8962252.0,pepper_diagnostics_h100/g_g__t_tb_g/H100/00024/event_data.hdf5,1.0055831716030458e-07,9944478.271308525
g g -> t tb g,g g -> t tb g,process,262144,1517,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g/H100/00025,25,H100,56.41606092453003,0,262144,52.58,52.4,2.826e-06,0.17800000000000002,0.001696,0.0007625,0.0003613,1.115e-06,6.127999999999999,44.74,0.6287,0.297,0.2422,0.07926,3.091,0.8384,0.8546,0.6346,0.3195,0.1162,0.07885,0.2874,0.3414,1.508,15.2,14.57,0.08196,0.068,0.1465,pepper_diagnostics_h100/g_g__t_tb_g/H100/00025/2_3__g__g__t__tb__g/timers.csv,0.06575,12639585004,388.52723107322265,0.10120774149390838,397672448.0,390159682.0,14340208.0,pepper_diagnostics_h100/g_g__t_tb_g/H100/00025/event_data.hdf5,1.3176673481789716e-07,7589168.854961832
g g -> t tb g,g g -> t tb g,process,524288,1365,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g/H100/00026,26,H100,100.87298345565796,0,524288,98.64,98.32,3.126e-06,0.3163,0.0006450000000000001,0.000781,0.0003667,1.161e-06,9.416,86.78,0.9748,0.4264,0.3217,0.1133,4.939,1.411,1.154,1.03,0.4276,0.1325,0.07667,0.3364,0.6384,1.977,30.79,25.37,0.1008,0.0865,0.2386,pepper_diagnostics_h100/g_g__t_tb_g/H100/00026/2_3__g__g__t__tb__g/timers.csv,0.08832000000000001,22760630636,388.79328789806635,0.07549572238043528,715653120.0,702134736.0,25823151.0,pepper_diagnostics_h100/g_g__t_tb_g/H100/00026/event_data.hdf5,1.3738499456272892e-07,7278815.296989422
g g -> t tb g,g g -> t tb g,process,1048576,1229,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g/H100/00027,27,H100,176.35438513755798,0,1048576,174.5,173.9,3.2060000000000007e-06,0.5394,0.001084,0.0007287999999999999,0.0003334,7.78e-07,15.25,155.6,1.524,0.6136,0.4566,0.1751,8.176,2.417,1.84,1.743,0.5858,0.1525,0.06412000000000001,0.4385,1.085,3.639,54.75,45.04,0.1143,0.1205,0.3783,pepper_diagnostics_h100/g_g__t_tb_g/H100/00027/2_3__g__g__t__tb__g/timers.csv,0.1215,40975845756,388.6906842629202,0.05621652355541222,1288699904.0,1264358375.0,46489334.0,pepper_diagnostics_h100/g_g__t_tb_g/H100/00027/event_data.hdf5,1.3494219985601864e-07,7410580.241518114
g g -> t tb g g,g g -> t tb g g,process,128,10000,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g_g/H100/00028,28,H100,47.980291843414314,0,128,44.64,44.59,2.539e-06,0.04769,0.0001895,0.0007168,0.0003597,9.55e-07,36.04,3.76,1.348,1.008,1.008,0.08887,11.37,6.211,4.515,3.395,4.084,2.07,2.0,1.085,0.263,1.486,1.496,0.1594,0.309,0.2966,0.402,pepper_diagnostics_h100/g_g__t_tb_g_g/H100/00028/2_4__g__g__t__tb__g__g/timers.csv,0.5129,25844188,231.2237149170171,1.4628960187513411,1280000.0,1230238.0,24740.0,pepper_diagnostics_h100/g_g__t_tb_g_g/H100/00028/event_data.hdf5,3.48359375e-05,28705.98788966136
g g -> t tb g g,g g -> t tb g g,process,256,10000,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g_g/H100/00029,29,H100,49.08530879020691,0,256,45.49,45.36,2.501e-06,0.03837,0.000328,0.0007028,0.0003319,9.96e-07,36.46,3.946,1.449,1.025,1.027,0.09407,11.59,6.218,4.549,3.422,4.125,2.1180000000000003,2.05,1.18,0.26899999999999996,1.5319999999999998,1.606,0.1314,0.3228,0.2981,0.40299999999999997,pepper_diagnostics_h100/g_g__t_tb_g_g/H100/00029/2_4__g__g__t__tb__g__g/timers.csv,0.5211,51254196,229.90574657442838,1.0333362677215323,2560000.0,2460818.0,49194.0,pepper_diagnostics_h100/g_g__t_tb_g_g/H100/00029/event_data.hdf5,1.771875e-05,56437.38977072309
g g -> t tb g g,g g -> t tb g g,process,512,10000,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g_g/H100/00030,30,H100,47.77772235870361,0,512,45.72,45.68,2.39e-06,0.0401,0.0004651,0.0007030000000000001,0.00033810000000000003,7.87e-07,36.48,4.225,1.473,1.022,1.035,0.09332,11.69,6.235,4.53,3.42,4.119,2.069,2.0,1.206,0.2668,1.5590000000000002,1.663,0.2938,0.3187,0.2986,0.4038,pepper_diagnostics_h100/g_g__t_tb_g_g/H100/00030/2_4__g__g__t__tb__g__g/timers.csv,0.5175,102178212,229.1344918352756,0.7306648125252158,5120000.0,4921173.0,98033.0,pepper_diagnostics_h100/g_g__t_tb_g_g/H100/00030/event_data.hdf5,8.921875e-06,112084.06304728547
g g -> t tb g g,g g -> t tb g g,process,1024,9000,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g_g/H100/00031,31,H100,47.78158378601074,0,1024,44.89,44.6,1.64e-06,0.03948,0.0007892,0.0006144999999999999,0.00030060000000000004,7.21e-07,35.32,4.405,1.423,0.9987,0.9972,0.09865,11.49,5.942,4.372,3.31,3.965,2.021,1.959,1.157,0.2655,1.513,1.693,0.4398,0.3222,0.2852,0.3904,pepper_diagnostics_h100/g_g__t_tb_g_g/H100/00031/2_4__g__g__t__tb__g__g/timers.csv,0.4914,185072084,230.76953083989898,0.5480288479747709,9216000.0,8856312.0,177625.0,pepper_diagnostics_h100/g_g__t_tb_g_g/H100/00031/event_data.hdf5,4.839409722222223e-06,206636.7713004484
g g -> t tb g g,g g -> t tb g g,process,2048,7200,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g_g/H100/00032,32,H100,37.04183697700501,0,2048,35.05,35.0,2.413e-06,0.04103,0.001197,0.0007245,0.0003444,9.59e-07,27.09,4.074,1.129,0.7906,0.7749,0.08482,8.622,4.68,3.389,2.552,3.067,1.508,1.4480000000000002,0.9194,0.2097,1.225,1.461,0.6465,0.2599,0.2248,0.3051,pepper_diagnostics_h100/g_g__t_tb_g_g/H100/00032/2_4__g__g__t__tb__g__g/timers.csv,0.386,296709196,231.15710488070343,0.432428751134398,14745600.0,14170321.0,284816.0,pepper_diagnostics_h100/g_g__t_tb_g_g/H100/00032/event_data.hdf5,2.3735894097222227e-06,421302.85714285716
g g -> t tb g g,g g -> t tb g g,process,4096,5040,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g_g/H100/00033,33,H100,28.285908222198486,0,4096,26.15,25.75,2.382e-06,0.04539,0.001872,0.0006845,0.0003382,9.48e-07,19.17,3.911,0.7358,0.5670000000000001,0.5451,0.06657,6.127999999999999,3.333,2.375,1.795,2.154,1.046,1.008,0.5826,0.1532,0.9174,1.369,0.85,0.1912,0.1581,0.2166,pepper_diagnostics_h100/g_g__t_tb_g_g/H100/00033/2_4__g__g__t__tb__g__g/timers.csv,0.2975,413250004,230.0598302291273,0.3654311380704788,20643840.0,19840642.0,396790.0,pepper_diagnostics_h100/g_g__t_tb_g_g/H100/00033/event_data.hdf5,1.247345455109127e-06,801702.5242718447
g g -> t tb g g,g g -> t tb g g,process,8192,3528,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g_g/H100/00034,34,H100,22.167993307113647,0,8192,19.83,19.29,2.138e-06,0.04766,0.001912,0.0006046000000000001,0.0003127,1.036e-06,13.42,3.924,0.5704,0.4004,0.3815,0.054110000000000005,4.333,2.302,1.661,1.262,1.508,0.7377,0.7120000000000001,0.4573,0.113,0.6561,1.418,0.9891,0.1378,0.1104,0.1517,pepper_diagnostics_h100/g_g__t_tb_g_g/H100/00034/2_4__g__g__t__tb__g__g/timers.csv,0.1925,578725748,230.19244291544143,0.30863368817042824,28901376.0,27777061.0,555654.0,pepper_diagnostics_h100/g_g__t_tb_g_g/H100/00034/event_data.hdf5,6.674422698767007e-07,1498256.9206842924
g g -> t tb g g,g g -> t tb g g,process,16384,2469,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g_g/H100/00035,35,H100,18.02237582206726,0,16384,16.26,16.2,2.089e-06,0.05438,0.001112,0.0006372999999999999,0.0003272,1.083e-06,10.47,4.276,0.4188,0.297,0.2877,0.04468,3.347,1.862,1.32,1.017,1.165,0.5579999999999999,0.5367,0.3295,0.0893,0.5141,1.558,1.164,0.1036,0.08064,0.1123,pepper_diagnostics_h100/g_g__t_tb_g_g/H100/00035/2_4__g__g__t__tb__g__g/timers.csv,0.158,812627764,231.24889047122883,0.4503625452113214,40452096.0,38877697.0,780251.0,pepper_diagnostics_h100/g_g__t_tb_g_g/H100/00035/event_data.hdf5,4.0047368620899147e-07,2497042.962962963
g g -> t tb g g,g g -> t tb g g,process,32768,1975,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g_g/H100/00036,36,H100,22.079608917236328,0,32768,17.83,17.76,2.385e-06,0.06592,0.001294,0.0006855,0.0003396,1.307e-06,10.95,5.622000000000001,0.3417,0.2427,0.2364,0.04217,3.755,2.081,1.382,1.241,0.9943,0.4506,0.4307,0.2585,0.08319,0.4333,2.158,1.489,0.08492999999999999,0.06469,0.09256,pepper_diagnostics_h100/g_g__t_tb_g_g/H100/00036/2_4__g__g__t__tb__g__g/timers.csv,0.1843,1297191148,230.43048319342716,0.20679163756615085,64716800.0,62198146.0,1245582.0,pepper_diagnostics_h100/g_g__t_tb_g_g/H100/00036/event_data.hdf5,2.7442642405063293e-07,3643963.9639639636
g g -> t tb g g,g g -> t tb g g,process,65536,1580,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g_g/H100/00037,37,H100,26.15350866317749,0,65536,23.74,23.64,3.308e-06,0.09427,0.001929,0.0008101000000000001,0.0003889,1.51e-06,13.73,8.878,0.3007,0.2094,0.203,0.04291,6.7029999999999985,1.893,1.556,1.485,0.8187,0.3667,0.3499,0.2143,0.0864,0.3537,3.492,2.317,0.07187,0.05393,0.08323,pepper_diagnostics_h100/g_g__t_tb_g_g/H100/00037/2_4__g__g__t__tb__g__g/timers.csv,0.1786,2079704012,230.9086961415835,0.16364767114010115,103546880.0,99514535.0,1996938.0,pepper_diagnostics_h100/g_g__t_tb_g_g/H100/00037/event_data.hdf5,2.283023882515823e-07,4380155.668358713
g g -> t tb g g,g g -> t tb g g,process,131072,1264,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g_g/H100/00038,38,H100,36.33922362327576,0,131072,34.43,34.28,3.653e-06,0.1466,0.001251,0.0008638,0.0004122,1.564e-06,18.03,15.25,0.3307,0.2098,0.1904,0.04725,9.946,2.294,1.843,2.0380000000000003,0.7657,0.2751,0.2554,0.1899,0.1408,0.3326,6.276,3.585,0.06248,0.05111,0.09583,pepper_diagnostics_h100/g_g__t_tb_g_g/H100/00038/2_4__g__g__t__tb__g__g/timers.csv,0.2281,3327924868,230.91526690079976,0.1292624858930128,165675008.0,159221463.0,3195596.0,pepper_diagnostics_h100/g_g__t_tb_g_g/H100/00038/event_data.hdf5,2.069111111797864e-07,4832993.232205369
g g -> t tb g g,g g -> t tb g g,process,262144,1011,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g_g/H100/00039,39,H100,61.82377457618714,0,262144,57.74,57.47,4.041e-06,0.2536,0.002355,0.0008283999999999999,0.0003849,1.474e-06,26.19,30.14,0.4175,0.2563,0.2081,0.05948,15.05,3.322,2.527,3.079,0.8755,0.2749,0.2519,0.1938,0.2236,0.3567,13.27,5.428,0.06235,0.05466,0.139,pepper_diagnostics_h100/g_g__t_tb_g_g/H100/00039/2_4__g__g__t__tb__g__g/timers.csv,0.4188,5323872884,230.94457251442245,0.10233069142337103,265027584.0,254711274.0,5112113.0,pepper_diagnostics_h100/g_g__t_tb_g_g/H100/00039/event_data.hdf5,2.1684535297276825e-07,4611581.41639116
g g -> t tb g g,g g -> t tb g g,process,524288,910,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g_g/H100/00040,40,H100,120.45691442489624,0,524288,116.7,116.2,4.42e-06,0.4584,0.001188,0.0008618,0.0004101,1.3580000000000002e-06,44.06,70.58,0.6216,0.3702,0.26899999999999996,0.09275,26.43,5.882999999999999,3.612,5.363,1.115,0.2663,0.2308,0.2252,0.3964,3.698,26.14,9.623,0.07771,0.07239,0.2198,pepper_diagnostics_h100/g_g__t_tb_g_g/H100/00040/2_4__g__g__t__tb__g__g/timers.csv,0.6829,9577892692,230.79648860991608,0.07624882849997032,477102080.0,458527413.0,9197036.0,pepper_diagnostics_h100/g_g__t_tb_g_g/H100/00040/event_data.hdf5,2.435537484975961e-07,4105869.8795180726
g g -> t tb g g,g g -> t tb g g,process,1048576,819,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g_g/H100/00041,41,H100,205.30643892288208,0,1048576,203.4,202.5,4.3410000000000005e-06,0.8274,0.001194,0.0008960000000000002,0.0004187,1.485e-06,76.87,123.4,0.9940000000000001,0.552,0.375,0.145,47.09,10.82,5.981,9.268,1.525,0.2236,0.1657,0.2937,0.7003,6.4110000000000005,46.91,17.1,0.09034,0.1053,0.3561,pepper_diagnostics_h100/g_g__t_tb_g_g/H100/00041/2_4__g__g__t__tb__g__g/timers.csv,1.177,17246876812,230.87943330247685,0.05685723618743449,858783744.0,825343428.0,16561157.0,pepper_diagnostics_h100/g_g__t_tb_g_g/H100/00041/event_data.hdf5,2.3579859471583105e-07,4240907.377777779
g g -> t tb g g g,g g -> t tb g g g,process,128,1000,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g_g_g/H100/00042,42,H100,25.03085231781006,0,128,23.03,22.99,2.937e-06,0.0453,0.0001276,0.000834,0.000389,1.274e-06,22.07,0.375,0.1455,0.1179,0.1225,0.009602,8.685,3.353,2.327,1.804,2.0580000000000003,1.007,1.01,0.1178,0.02773,0.1519,0.1387,0.004594,0.03481,0.03532,0.04772,pepper_diagnostics_h100/g_g__t_tb_g_g_g/H100/00042/2_5__g__g__t__tb__g__g__g/timers.csv,0.8467,1815564,107.17287270018215,2.819569169179625,128000.0,118980.0,1447.0,pepper_diagnostics_h100/g_g__t_tb_g_g_g/H100/00042/event_data.hdf5,0.000179609375,5567.638103523272
g g -> t tb g g g,g g -> t tb g g g,process,256,1000,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g_g_g/H100/00043,43,H100,24.55788516998291,0,256,23.1,23.05,3.217e-06,0.04195,0.00012509999999999998,0.0008418,0.0004044,1.186e-06,22.09,0.41600000000000004,0.1464,0.1188,0.1249,0.009776,8.697000000000001,3.3560000000000003,2.327,1.811,2.0580000000000003,1.008,1.001,0.1185,0.02784,0.1567,0.1577,0.008194,0.035230000000000004,0.03551,0.04796,pepper_diagnostics_h100/g_g__t_tb_g_g_g/H100/00043/2_5__g__g__t__tb__g__g__g/timers.csv,0.8441,3735564,115.06681779504828,2.1337002382846966,256000.0,237839.0,3069.0,pepper_diagnostics_h100/g_g__t_tb_g_g_g/H100/00043/event_data.hdf5,9.00390625e-05,11106.290672451192
g g -> t tb g g g,g g -> t tb g g g,process,512,1000,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g_g_g/H100/00044,44,H100,26.056698322296143,0,512,23.99,23.95,3.103e-06,0.04202,0.0001452,0.0007545,0.0003644,1.212e-06,22.91,0.4663,0.1557,0.1226,0.13,0.01054,8.815,3.444,2.427,1.892,2.162,1.097,1.091,0.1258,0.02989,0.1666,0.1799,0.01517,0.03762,0.03608,0.04885,pepper_diagnostics_h100/g_g__t_tb_g_g_g/H100/00044/2_5__g__g__t__tb__g__g__g/timers.csv,0.9845,7463412,114.40391233575785,1.4954576624726994,512000.0,475817.0,6146.0,pepper_diagnostics_h100/g_g__t_tb_g_g_g/H100/00044/event_data.hdf5,4.677734375e-05,21377.870563674318
g g -> t tb g g g,g g -> t tb g g g,process,1024,900,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g_g_g/H100/00045,45,H100,23.05413937568665,0,1024,21.39,21.34,3.151000000000001e-06,0.04125,0.00016,0.0007816,0.000376,1.09e-06,20.39,0.4488,0.1348,0.1105,0.1162,0.01023,7.956,3.115,2.141,1.6740000000000002,1.906,0.9037,0.9029,0.1083,0.02643,0.1485,0.1675,0.02516,0.033460000000000004,0.03274,0.044160000000000005,pepper_diagnostics_h100/g_g__t_tb_g_g_g/H100/00045/2_5__g__g__t__tb__g__g__g/timers.csv,0.85,13471260,115.63855917574091,1.1158561407060643,921600.0,856251.0,11165.0,pepper_diagnostics_h100/g_g__t_tb_g_g_g/H100/00045/event_data.hdf5,2.3155381944444447e-05,43186.504217432055
g g -> t tb g g g,g g -> t tb g g g,process,2048,720,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g_g_g/H100/00046,46,H100,20.08016395568848,0,2048,17.77,17.72,3.415e-06,0.0455,0.0001891,0.0007832999999999999,0.0003717,1.233e-06,16.83,0.455,0.1182,0.0943,0.09749,0.009651,6.459,2.552,1.785,1.402,1.595,0.7838,0.7834,0.09468,0.02351,0.1362,0.1669,0.03853,0.030660000000000007,0.02692,0.03661,pepper_diagnostics_h100/g_g__t_tb_g_g_g/H100/00046/2_5__g__g__t__tb__g__g__g/timers.csv,0.684,21401724,114.920944358963,0.8737937097421853,1474560.0,1369799.0,17767.0,pepper_diagnostics_h100/g_g__t_tb_g_g_g/H100/00046/event_data.hdf5,1.201714409722222e-05,83214.44695259594
g g -> t tb g g g,g g -> t tb g g g,process,4096,503,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g_g_g/H100/00047,47,H100,14.018773794174194,0,4096,12.55,12.5,3.465e-06,0.04827,0.0002217,0.000798,0.000371,1.419e-06,11.79,0.4077,0.07836,0.06631000000000001,0.06638,0.007276,4.493,1.758,1.21,0.9551,1.074,0.5029,0.505,0.06191,0.01645,0.09465,0.1525,0.04963,0.02177,0.01869,0.02576,pepper_diagnostics_h100/g_g__t_tb_g_g_g/H100/00047/2_5__g__g__t__tb__g__g__g/timers.csv,0.7222,30052188,115.19813615335829,0.7374919500533631,2060288.0,1913526.0,24928.0,pepper_diagnostics_h100/g_g__t_tb_g_g_g/H100/00047/event_data.hdf5,6.067112947316104e-06,164823.03999999998
g g -> t tb g g g,g g -> t tb g g g,process,8192,352,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g_g_g/H100/00048,48,H100,11.044379949569702,0,8192,8.859,8.8,3.894e-06,0.05655,0.0002471,0.0008411,0.000407,1.26e-06,8.163,0.4156,0.05632,0.04867,0.04741,0.007034,3.12,1.242,0.8559,0.6802,0.7783,0.3553,0.3557,0.04381,0.01252,0.07127,0.1607,0.06334,0.01665,0.0133,0.01865,pepper_diagnostics_h100/g_g__t_tb_g_g_g/H100/00048/2_5__g__g__t__tb__g__g__g/timers.csv,0.3663,41945268,115.25699190297472,0.6283532669671247,2883584.0,2678880.0,34838.0,pepper_diagnostics_h100/g_g__t_tb_g_g_g/H100/00048/event_data.hdf5,3.0517578125e-06,327680.0
g g -> t tb g g g,g g -> t tb g g g,process,16384,246,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g_g_g/H100/00049,49,H100,10.044476270675661,0,16384,7.936,7.847,3.937e-06,0.06845,0.00032250000000000003,0.0007823999999999999,0.0003761,1.406e-06,7.224,0.4571,0.04218,0.03588,0.03487,0.005022,2.7710000000000004,1.253,0.7743,0.6002,0.6035,0.2711,0.2688,0.03219,0.009996,0.05616,0.1816,0.073,0.01267,0.009475,0.01368,pepper_diagnostics_h100/g_g__t_tb_g_g_g/H100/00049/2_5__g__g__t__tb__g__g__g/timers.csv,0.3952,58163580,114.37590977222608,0.5276848615759834,4030464.0,3744290.0,48351.0,pepper_diagnostics_h100/g_g__t_tb_g_g_g/H100/00049/event_data.hdf5,1.946922240218496e-06,513631.1966356569
g g -> t tb g g g,g g -> t tb g g g,process,32768,197,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g_g_g/H100/00050,50,H100,10.710876226425173,0,32768,8.639,8.544,4.059e-06,0.09227,0.0004149,0.0008579000000000001,0.0004056,1.428e-06,7.7360000000000015,0.669,0.03524,0.03003,0.028460000000000006,0.004928,3.202,1.315,0.7661,0.8289,0.4797,0.1997,0.1999,0.02599,0.009251,0.04515,0.2784,0.1055,0.01073,0.0075790000000000015,0.01168,pepper_diagnostics_h100/g_g__t_tb_g_g_g/H100/00050/2_5__g__g__t__tb__g__g__g/timers.csv,0.5042,92642820,113.861145238006,0.41804162573037773,6455296.0,5996314.0,77081.0,pepper_diagnostics_h100/g_g__t_tb_g_g_g/H100/00050/event_data.hdf5,1.3235644035532996e-06,755535.5805243446
g g -> t tb g g g,g g -> t tb g g g,process,65536,158,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g_g_g/H100/00051,51,H100,12.721683502197266,0,65536,11.17,10.93,3.851e-06,0.2331,0.0006533999999999999,0.0007618999999999999,0.0003698,1.168e-06,9.749,1.055,0.033089999999999994,0.026760000000000003,0.02527,0.005288,4.86,1.3030000000000002,0.8948,1.129,0.4154,0.1733,0.1721,0.02203,0.01106,0.03805,0.461,0.1576,0.009521,0.006469,0.01072,pepper_diagnostics_h100/g_g__t_tb_g_g_g/H100/00051/2_5__g__g__t__tb__g__g__g/timers.csv,0.59,148748220,114.08092092803166,0.33602060153566154,10354688.0,9618056.0,123789.0,pepper_diagnostics_h100/g_g__t_tb_g_g_g/H100/00051/event_data.hdf5,1.0555605345134492e-06,947363.9524245196
g g -> t tb g g g,g g -> t tb g g g,process,131072,126,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g_g_g/H100/00052,52,H100,17.104008197784427,0,131072,14.99,14.75,2.026e-06,0.2348,0.000954,0.0007211,0.0003603,8.25e-07,12.84,1.786,0.03561,0.02743,0.02315,0.005839,6.965,1.64,1.0,1.67,0.37799999999999995,0.1282,0.1273,0.0197,0.0159,0.03683,0.8085,0.2408,0.008518000000000001,0.006207,0.01265,pepper_diagnostics_h100/g_g__t_tb_g_g_g/H100/00052/2_5__g__g__t__tb__g__g__g/timers.csv,0.7259,238015476,114.3533076427515,0.2633037517114139,16515072.0,15338832.0,198018.0,pepper_diagnostics_h100/g_g__t_tb_g_g_g/H100/00052/event_data.hdf5,8.93123566158234e-07,1119665.8983050848
g g -> t tb g g g,g g -> t tb g g g,process,262144,101,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g_g_g/H100/00053,53,H100,25.119529247283936,0,262144,23.48,23.04,2.898e-06,0.4235,0.001411,0.0007572,0.0003648,9.75e-07,19.02,3.892,0.04435,0.033010000000000005,0.02454,0.007245999999999998,10.48,2.489,1.4,2.555,0.4159,0.1116,0.11,0.01946,0.02489,0.03906,1.83,0.3679,0.008355,0.006337,0.01829,pepper_diagnostics_h100/g_g__t_tb_g_g_g/H100/00053/2_5__g__g__t__tb__g__g__g/timers.csv,1.222,381100284,114.34583693579191,0.22510205179713952,26476544.0,24590014.0,317177.0,pepper_diagnostics_h100/g_g__t_tb_g_g_g/H100/00053/event_data.hdf5,8.70204207920792e-07,1149155.5555555557
g g -> t tb g g g,g g -> t tb g g g,process,524288,91,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g_g_g/H100/00054,54,H100,46.18250703811646,0,524288,43.24,41.98,2.77e-06,0.7596,0.002377,0.0007488999999999999,0.0003614,1.004e-06,32.9,8.904,0.06354,0.04727,0.03126,0.01133,18.47,4.533,2.2230000000000003,4.512,0.5239,0.09536,0.09175,0.02238,0.04116,0.4976,3.406,0.6521,0.01001,0.008697,0.02853,pepper_diagnostics_h100/g_g__t_tb_g_g_g/H100/00054/2_5__g__g__t__tb__g__g__g/timers.csv,2.113,686741292,114.20851717488323,0.15388284138835065,47710208.0,44317706.0,571548.0,pepper_diagnostics_h100/g_g__t_tb_g_g_g/H100/00054/event_data.hdf5,8.798955561040522e-07,1136498.5231062414
g g -> t tb g g g,g g -> t tb g g g,process,1048576,81,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g_g_g/H100/00055,55,H100,77.94492244720459,0,1048576,75.97,74.37,3.089e-06,1.581,0.0016120000000000002,0.0007925,0.0003824,1.099e-06,57.82,16.3,0.1004,0.07102,0.04453,0.018009999999999998,32.66,8.355,3.713,7.933,0.7393,0.08707000000000001,0.0816,0.029480000000000006,0.07097,1.521,6.051,1.139,0.01224,0.01296,0.0458,pepper_diagnostics_h100/g_g__t_tb_g_g_g/H100/00055/2_5__g__g__t__tb__g__g__g/timers.csv,3.729,1220050612,114.04927404337309,0.11616977540059632,84934656.0,78895141.0,1015492.0,pepper_diagnostics_h100/g_g__t_tb_g_g_g/H100/00055/event_data.hdf5,8.756143075448495e-07,1142055.3448971359
g g -> t tb g g g g,g g -> t tb g g g g,process,128,100,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g/H100/00056,56,H100,23.02786731719971,0,128,21.43,21.36,2.018e-06,0.0698,0.0001077,0.000624,0.0003133,6.78e-07,21.24,0.05158,0.01622,0.01586,0.01548,0.001564,7.728,2.22,1.477,1.205,1.297,0.6428,0.6459999999999999,0.01223,0.003991,0.016669999999999997,0.01435,0.0007604,0.005618,0.003866,0.006363000000000001,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g/H100/00056/2_6__g__g__t__tb__g__g__g__g/timers.csv,5.392,287564,44.59072911049846,4.423662844702757,12800.0,11382.0,103.0,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g/H100/00056/event_data.hdf5,0.00166875,599.2509363295881
g g -> t tb g g g g,g g -> t tb g g g g,process,256,100,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g/H100/00057,57,H100,23.10065531730652,0,256,21.21,21.14,2.895e-06,0.06681000000000001,0.0001218,0.0007509,0.0003607,1.2859999999999998e-06,21.01,0.06046,0.01593,0.01557,0.01506,0.0016190000000000002,7.81,2.149,1.414,1.152,1.236,0.5996,0.6056,0.01204,0.003885,0.01686,0.01587,0.001274,0.00556,0.003761,0.006243,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g/H100/00057/2_6__g__g__t__tb__g__g__g__g/timers.csv,5.424,423564,48.995035584341004,3.2687807862197564,25600.0,22754.0,226.0,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g/H100/00057/event_data.hdf5,0.00082578125,1210.9744560075685
g g -> t tb g g g g,g g -> t tb g g g g,process,512,100,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g/H100/00058,58,H100,23.05191135406494,0,512,21.16,21.09,2.016e-06,0.06681000000000001,8.715e-05,0.0006582999999999999,0.0003255,7.03e-07,20.95,0.06617,0.016,0.01566,0.01523,0.001639,7.7429999999999986,2.157,1.416,1.154,1.235,0.5939,0.5975,0.01213,0.00387,0.01703,0.0173,0.001868,0.005562,0.003781,0.006303,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g/H100/00058/2_6__g__g__t__tb__g__g__g__g/timers.csv,5.4270000000000005,695564,50.353055815226156,2.3323495421967224,51200.0,45549.0,467.0,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g/H100/00058/event_data.hdf5,0.0004119140625,2427.6908487434807
g g -> t tb g g g g,g g -> t tb g g g g,process,1024,90,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g/H100/00059,59,H100,21.83949303627014,0,1024,19.67,19.59,1.903e-06,0.06997,8.539e-05,0.0006772999999999999,0.0003308,7.2e-07,19.45,0.06794,0.01546,0.01493,0.014519999999999996,0.001674,7.1160000000000005,2.02,1.336,1.102,1.187,0.5741,0.5797,0.01159,0.003864,0.0165,0.01798,0.002836,0.005521,0.003542,0.005850999999999999,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g/H100/00059/2_6__g__g__t__tb__g__g__g__g/timers.csv,4.938,1239564,51.12852353083515,1.869175227328436,92160.0,82058.0,838.0,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g/H100/00059/event_data.hdf5,0.00021256510416666667,4704.441041347625
g g -> t tb g g g g,g g -> t tb g g g g,process,2048,72,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g/H100/00060,60,H100,17.78670263290405,0,2048,15.67,15.6,1.955e-06,0.07465,9.458e-05,0.0007023,0.0003403,6.8e-07,15.48,0.0662,0.01243,0.01258,0.01153,0.001547,5.638,1.6230000000000002,1.043,0.8483,0.9227,0.4287,0.4297,0.009154,0.003276,0.01441,0.017480000000000002,0.003964,0.004847,0.002814,0.004908,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g/H100/00060/2_6__g__g__t__tb__g__g__g__g/timers.csv,4.035,1919564,52.402329076773405,1.6007046485977876,147456.0,131009.0,1365.0,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g/H100/00060/event_data.hdf5,0.00010579427083333334,9452.307692307691
g g -> t tb g g g g,g g -> t tb g g g g,process,4096,50,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g/H100/00061,61,H100,14.178042888641356,0,4096,12.27,12.18,2.403e-06,0.08835,9.691e-05,0.0007436,0.0003619,8.070000000000002e-07,12.07,0.06254,0.009056,0.01003,0.008118,0.001335,3.922,1.126,0.7337,0.6095,0.6603,0.3042,0.3039,0.006217,0.002839,0.01122,0.01735,0.004738,0.004222999999999999,0.0019920000000000003,0.003807,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g/H100/00061/2_6__g__g__t__tb__g__g__g__g/timers.csv,4.03,2735564,51.61870780046512,1.1840462632102433,204800.0,182129.0,1913.0,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g/H100/00061/event_data.hdf5,5.947265625e-05,16814.44991789819
g g -> t tb g g g g,g g -> t tb g g g g,process,8192,35,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g/H100/00062,62,H100,13.091469049453735,0,8192,10.4,10.11,1.981e-06,0.1473,9.707e-05,0.0005937000000000001,0.0003019,7.629999999999998e-07,9.957,0.06468,0.006887999999999999,0.007819,0.00571,0.00115,3.045,0.8883,0.5647,0.42200000000000004,0.4651,0.2103,0.2106,0.00454,0.002348,0.008176000000000001,0.01837,0.005795000000000001,0.003523,0.001398,0.002889,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g/H100/00062/2_6__g__g__t__tb__g__g__g__g/timers.csv,3.884,3551564,50.640721090222094,1.0396956914975428,286720.0,254813.0,2593.0,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g/H100/00062/event_data.hdf5,3.526088169642857e-05,28360.039564787334
g g -> t tb g g g g,g g -> t tb g g g g,process,16384,24,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g/H100/00063,63,H100,11.089663743972778,0,16384,8.205,8.039,1.745e-06,0.1436,8.667e-05,0.000629,0.0003146000000000001,8.93e-07,7.947,0.06356,0.005084,0.006312,0.004144,0.001074,2.5580000000000003,0.7494,0.4872,0.5117,0.3373,0.1436,0.145,0.002989,0.002095,0.005713,0.02168,0.006836,0.00304,0.0009643,0.002301,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g/H100/00063/2_6__g__g__t__tb__g__g__g__g/timers.csv,2.829,5052796,51.5461764291284,1.0036358558116716,393216.0,349534.0,3607.0,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g/H100/00063/event_data.hdf5,2.044423421223958e-05,48913.54646100262
g g -> t tb g g g g,g g -> t tb g g g g,process,32768,19,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g/H100/00064,64,H100,12.08853816986084,0,32768,10.31,8.308,2.289e-06,0.2212,8.740000000000001e-05,0.0006819,0.0003408,8.03e-07,8.201,0.08107,0.004572,0.005755,0.003605,0.001091,2.983,0.9058,0.5416,0.7018,0.2869,0.1236,0.1245,0.002555,0.002017,0.004777,0.03077,0.009197,0.002881,0.0008336,0.002037,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g/H100/00064/2_6__g__g__t__tb__g__g__g__g/timers.csv,2.375,7772796,50.41393501701782,0.6813775251642096,622592.0,553398.0,5646.0,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g/H100/00064/event_data.hdf5,1.3344212582236842e-05,74938.8541165142
g g -> t tb g g g g,g g -> t tb g g g g,process,65536,15,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g/H100/00065,65,H100,12.087805986404419,0,65536,9.879,9.487,3.288e-06,0.3853,0.0001756,0.0007415,0.0003617,1.176e-06,9.337,0.1264,0.004457,0.005645000000000001,0.002907,0.001087,4.17,0.9826,0.5585,0.9304,0.2334,0.09452,0.09468,0.00222,0.0022370000000000003,0.003841,0.05252,0.0143,0.002862,0.0007731,0.002003,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g/H100/00065/2_6__g__g__t__tb__g__g__g__g/timers.csv,2.132,12407260,51.36829687492928,0.5530259622315118,983040.0,874166.0,9095.0,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g/H100/00065/event_data.hdf5,9.650675455729166e-06,103619.69010224518
g g -> t tb g g g g,g g -> t tb g g g g,process,131072,12,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g/H100/00066,66,H100,18.098283052444454,0,131072,14.6,12.92,3.014e-06,1.668,0.0001511,0.0007956,0.000369,1.247e-06,12.63,0.2668,0.004666,0.005926,0.002705,0.001221,6.276,1.294,0.654,1.4169999999999998,0.2147,0.07278,0.07354,0.001852,0.002814,0.003843,0.1219,0.02062,0.002797,0.0009052,0.00222,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g/H100/00066/2_6__g__g__t__tb__g__g__g__g/timers.csv,2.49,20031108,51.72698796662161,0.4359545678064992,1572864.0,1398136.0,14635.0,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g/H100/00066/event_data.hdf5,8.214314778645833e-06,121738.69969040249
g g -> t tb g g g g,g g -> t tb g g g g,process,262144,10,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g/H100/00067,67,H100,27.11153650283813,0,262144,23.16,20.88,2.879e-06,2.268,0.0001605,0.0007986000000000001,0.0003693,9.39e-07,20.33,0.5147,0.005667,0.006927,0.0029010000000000004,0.001402,9.98,2.059,0.9644,2.3,0.2369,0.06195,0.06196,0.001914,0.003753,0.004266,0.2458,0.0313,0.002786,0.001261,0.002877,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g/H100/00067/2_6__g__g__t__tb__g__g__g__g/timers.csv,4.505,32828188,51.0717898729095,0.3440189808941685,2621440.0,2331165.0,24096.0,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g/H100/00067/event_data.hdf5,7.965087890625e-06,125547.89272030653
g g -> t tb g g g g,g g -> t tb g g g g,process,524288,10,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g/H100/00068,68,H100,46.27907419204712,0,524288,43.88,41.27,2.859e-06,2.583,0.0002077,0.0007872,0.0003713,1.089e-06,39.36,1.877,0.008178,0.009778,0.004164999999999999,0.002007,19.56,4.274,1.781,4.507,0.3484,0.06712,0.06698,0.002527,0.005651,0.8899,0.4756,0.06258999999999999,0.003129,0.002269,0.004376,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g/H100/00068/2_6__g__g__t__tb__g__g__g__g/timers.csv,8.484,65771580,51.326894647924185,0.26483426589775394,5242880.0,4662688.0,48216.0,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g/H100/00068/event_data.hdf5,7.871627807617189e-06,127038.52677489699
g g -> t tb g g g g,g g -> t tb g g g g,process,1048576,10,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g/H100/00069,69,H100,87.33837962150574,0,1048576,84.52,79.54,4.122e-06,4.942,0.0003742,0.0009079,0.0004346,1.5530000000000004e-06,77.5,1.985,0.01347,0.01561,0.006490999999999999,0.003129,38.45,8.633,3.389,8.925,0.5436,0.06174,0.06086,0.003687,0.009784,0.01237,0.9515,0.1226,0.00411,0.004164,0.007331999999999998,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g/H100/00069/2_6__g__g__t__tb__g__g__g__g/timers.csv,16.95,131116980,51.12750004487786,0.17112723731882726,10485760.0,9321168.0,96284.0,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g/H100/00069/event_data.hdf5,7.585525512695312e-06,131830.0226301232
g g -> t tb g g g g g,g g -> t tb g g g g g,process,128,25,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g_g/H100/00140,140,H100,118.17401647567749,0,128,111.6,109.8,3.356e-06,1.3330000000000002,0.0001672,0.0019089999999999999,0.00042539999999999993,1.3119999999999999e-06,109.7,0.01315,0.005279,0.007024,0.004857,0.0009682,19.89,4.156000000000001,2.658,2.248,2.29,1.127,1.133,0.003164,0.0021149999999999997,0.004566,0.0024879999999999998,0.00035630000000000004,0.003319,0.001145,0.0025559999999999997,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g_g/H100/00140/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,75.09,167564,8.700440609388657,6.151178906598472,3200.0,2685.0,2.0,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g_g/H100/00140/event_data.hdf5,0.034312499999999996,29.143897996357016
g g -> t tb g g g g g,g g -> t tb g g g g g,process,256,25,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g_g/H100/00141,141,H100,116.1292769908905,0,256,109.9,108.5,2.785e-06,1.334,0.0001651,0.000771,0.00037430000000000005,1.075e-06,108.5,0.02925,0.005178,0.006719,0.005095000000000001,0.0009488999999999999,19.93,4.06,2.575,2.176,2.2230000000000003,1.05,1.057,0.003147,0.002031,0.004929,0.003058,0.00039119999999999997,0.003075,0.001123,0.002516,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g_g/H100/00141/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,74.27,167564,19.575991371124484,6.521250212492436,6400.0,5337.0,9.0,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g_g/H100/00141/event_data.hdf5,0.016953125,58.986175115207374
g g -> t tb g g g g g,g g -> t tb g g g g g,process,512,25,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g_g/H100/00142,142,H100,139.2236363887787,0,512,133.1,131.8,1.584e-06,1.3419999999999999,0.00014280000000000003,0.0005665000000000001,0.00029489999999999996,4.81e-07,131.7,0.05305,0.005297,0.006872,0.005278,0.0009292,20.2,4.19,2.6860000000000004,2.273,2.3409999999999997,1.13,1.139,0.00328,0.002018,0.005677000000000001,0.004081,0.0004601,0.003181,0.001167,0.002519,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g_g/H100/00142/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,96.53,167564,37.022829138797796,9.851911318597681,12800.0,10724.0,27.0,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g_g/H100/00142/event_data.hdf5,0.010296875,97.11684370257966
g g -> t tb g g g g g,g g -> t tb g g g g g,process,1024,22,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g_g/H100/00143,143,H100,156.27322149276733,0,1024,149.7,148.4,1.516e-06,1.357,0.00013580000000000002,0.0005706,0.0002955,4.56e-07,148.3,0.05244,0.004984000000000001,0.006437000000000001,0.004654999999999999,0.0008871,17.76,3.7569999999999997,2.378,2.0540000000000003,2.093,1.008,1.013,0.003018,0.001966,0.005343,0.004190999999999999,0.0003913,0.003091,0.0010140000000000001,0.002326,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g_g/H100/00143/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,117.1,167564,13.594438452169776,2.8969927620529137,22528.0,18836.0,22.0,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g_g/H100/00143/event_data.hdf5,0.006587357954545455,151.80592991913744
g g -> t tb g g g g g,g g -> t tb g g g g g,process,2048,18,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g_g/H100/00144,144,H100,134.31761002540588,0,2048,132.6,130.7,2.686e-06,1.949,0.000101,0.0007015,0.0003494,7.8e-07,130.6,0.07203999999999999,0.00433,0.005928,0.0036659999999999996,0.0008944,15.38,3.3689999999999998,1.8840000000000001,1.5930000000000002,1.6380000000000001,0.7504,0.7539,0.002437,0.001893,0.0048850000000000005,0.00586,0.0005332999999999999,0.002927,0.0008458000000000001,0.002151,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g_g/H100/00144/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,104.3,167564,22.131510286606694,2.909971581275361,36864.0,30777.0,58.0,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g_g/H100/00144/event_data.hdf5,0.0035454644097222218,282.05049732211177
g g -> t tb g g g g g,g g -> t tb g g g g g,process,4096,12,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g_g/H100/00145,145,H100,92.1580023765564,0,4096,90.28,88.85,2.817e-06,1.429,0.0001131,0.0007565,0.0003642,9.679999999999999e-07,88.76,0.06092,0.0033,0.005018,0.002555,0.0008073,9.721,2.08,1.317,1.145,1.148,0.549,0.5505,0.0016589999999999999,0.001641,0.0033799999999999998,0.005294,0.0005481,0.002722,0.0005797,0.001713,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g_g/H100/00145/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,71.55,167564,21.911491421767135,2.5342764617154203,49152.0,40981.0,76.0,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g_g/H100/00145/event_data.hdf5,0.0018076578776041665,553.2020258863254
g g -> t tb g g g g g,g g -> t tb g g g g g,process,8192,10,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g_g/H100/00146,146,H100,79.13769435882568,0,8192,76.69,75.14,3.2889999999999998e-06,1.545,0.0001044,0.0008064999999999999,0.00038849999999999996,1.2859999999999998e-06,75.06,0.06371,0.003052,0.004842,0.002082,0.0008294000000000001,8.984,2.129,1.199,0.9686,0.9426,0.4237,0.4245,0.0013830000000000001,0.001668,0.002966,0.00744,0.001117,0.0027530000000000002,0.00048419999999999995,0.0016010000000000002,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g_g/H100/00146/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,59.39,319564,24.05448543972661,2.5789364657843645,81920.0,68351.0,127.0,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g_g/H100/00146/event_data.hdf5,0.000917236328125,1090.2315677402182
g g -> t tb g g g g g,g g -> t tb g g g g g,process,16384,10,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g_g/H100/00147,147,H100,84.14424633979797,0,16384,82.14,80.39,3.045e-06,1.75,0.0001242,0.0007469,0.00035660000000000005,9.35e-07,80.28,0.08282,0.003166,0.00479,0.002281,0.0008298,11.97,2.57,1.555,1.959,1.052,0.4762,0.4805,0.0014730000000000001,0.0016940000000000002,0.0033,0.01455,0.0016809999999999998,0.002666,0.0005131000000000001,0.001607,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g_g/H100/00147/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,59.61,471564,22.42682101387143,1.4415339727343355,163840.0,136718.0,255.0,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g_g/H100/00147/event_data.hdf5,0.00049066162109375,2038.064435875109
g g -> t tb g g g g g,g g -> t tb g g g g g,process,32768,10,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g_g/H100/00148,148,H100,97.18611669540405,0,32768,95.05,92.84,3.6960000000000003e-06,2.197,0.0001425,0.0008681000000000001,0.0003975,1.27e-06,92.71,0.1058,0.003358,0.004979,0.0025440000000000003,0.0009111000000000001,16.77,4.238,2.275,3.339,1.157,0.6178,0.6195,0.001544,0.001814,0.003153,0.025169999999999998,0.002409,0.002759,0.0005141,0.0017010000000000003,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g_g/H100/00148/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,63.1,775564,19.81885248230237,0.9532339259532583,327680.0,272899.0,456.0,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g_g/H100/00148/event_data.hdf5,0.0002833251953125,3529.513140887548
g g -> t tb g g g g g,g g -> t tb g g g g g,process,65536,10,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g_g/H100/00149,149,H100,124.2169029712677,0,65536,122.0,119.0,3.19e-06,2.971,0.0001217,0.0007482999999999999,0.0003383,8.25e-07,118.8,0.1961,0.003675,0.004961,0.002525,0.0009782,29.91,6.042999999999999,3.01,5.996,1.171,0.51,0.5152,0.001547,0.002128,0.0033,0.06932,0.0045320000000000004,0.00268,0.0005503999999999999,0.001727,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g_g/H100/00149/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,71.03,1535564,22.81226747860117,0.97159850714465,655360.0,546701.0,990.0,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g_g/H100/00149/event_data.hdf5,0.00018157958984375,5507.226890756302
g g -> t tb g g g g g,g g -> t tb g g g g g,process,131072,10,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g_g/H100/00150,150,H100,198.3118040561676,0,131072,196.7,192.1,2.924e-06,4.586,0.00010180000000000001,0.0007906,0.0003719,1.182e-06,191.7,0.3762,0.004523,0.005529,0.0028239999999999997,0.001132,57.03,9.728,4.643,11.53,1.3030000000000002,0.4813,0.4824,0.001602,0.002921,0.003779,0.1566,0.006069,0.002649,0.0006535,0.002222,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g_g/H100/00150/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,105.7,3055564,21.556024529912364,0.5195278096610096,1310720.0,1093739.0,1946.0,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g_g/H100/00150/event_data.hdf5,0.0001465606689453125,6823.112961998959
g g -> t tb g g g g g,g g -> t tb g g g g g,process,262144,10,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g_g/H100/00151,151,H100,398.51506185531616,0,262144,396.6,388.5,2.911e-06,8.023,0.0001189,0.0007627999999999999,0.00036869999999999996,1.097e-06,387.8,0.7452,0.0058579999999999995,0.0069819999999999995,0.0034579999999999997,0.0015140000000000002,110.4,19.31,8.37,22.5,1.7,0.478,0.4805,0.00195,0.003908,0.004064,0.3291,0.009641,0.002844,0.0008145,0.003319,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g_g/H100/00151/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,223.5,5948796,21.268460400543542,0.3664443738466069,2621440.0,2186870.0,3859.0,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g_g/H100/00151/event_data.hdf5,0.00014820098876953126,6747.593307593307
g g -> t tb g g g g g,g g -> t tb g g g g g,process,524288,10,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g_g/H100/00152,152,H100,759.8863594532013,0,524288,757.4,742.2,4.301e-06,15.03,0.0001488,0.0008105,0.00039180000000000004,1.544e-06,740.9,1.335,0.00812,0.009558,0.004902,0.002139,216.6,40.37,15.27,44.64,2.496,0.5496,0.5502,0.002516,0.005604,0.004922,0.6006,0.015790000000000002,0.0031149999999999997,0.00132,0.005118999999999999,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g_g/H100/00152/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,418.7,12036644,21.585116742830945,0.2753163011718349,5242880.0,4375770.0,7807.0,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g_g/H100/00152/event_data.hdf5,0.00014156341552734375,7063.971975208839
g g -> t tb g g g g g,g g -> t tb g g g g g,process,1048576,10,12345,info,13000,m_t^2,True,/home/jchilders/git/pepper/pepper_cache,Chili(basic),True,pepper_diagnostics_h100/g_g__t_tb_g_g_g_g_g/H100/00153,153,H100,26.03231120109558,-6,1048576,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0,,,,,,,0.0,0.0


==> JLSE_Plots/pepper_ttng_2023-11-03/plots_2023-11-03_ttng/pepper_runs_mi100_ttng.csv <==
process_string,process,process_input_type,batch_size,n_batches,seed,verbosity,collision_energy,mu2,use_cached_results,cache_path,integrator,diagnostic_output_enabled,diagnostic_path,proc_id,label,run_time,return_code,thread_count,Total Runtime,Event Generation Runtime,Optimisation Runtime,Initialisation Runtime,HDF5 Close Runtime,HDF5 Open Runtime,HDF5 Init Runtime,Unweighting Setup Runtime,EG Recursion,EG Output,EG PDF and AlphaS evaluation,EG Phase space,EG External State,EG RNG,EG-R Calculate currents,EG-R Momenta preparation,EG-R Currents preparation,EG-R IP reset,EG-R ME update,EG-R ME reset,EG-R IC reset,EG-PDF PDF,EG-PDF AlphaS,EG-O Filter non-zero,EG-O Pull non-zero,EG-O HDF5 write,EG-PS Fill Mom Weights,EG-PS Update weights,EG-PS Cuts,CSV Timer Filename,EG-R ME2 update,event_data_size,xs_mean,xs_sigma,n_trials,n_nonzero_after_cuts,n_nonzero,HDF5 Filename,event_period,event_rate
g g -> t tb,g g -> t tb,process,128,20000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/MI100/00000,0,MI100,46.14599347114563,0,128,45.05,44.98,2e-06,0.0654,0.0009892,0.001525,0.00247,1.31e-06,14.53,9.696,6.609,4.873,3.329,0.7253,3.585,2.684,1.957,1.037,1.858,0.9805,0.4315,5.192,1.417,5.277,2.953,0.2419,1.118,1.354,2.398,pepper_diagnostics/g_g__t_tb/MI100/00000/2_2__g__g__t__tb/timers.csv,0.8894,60397284,428.35466741871863,1.4573147583278967,2560000.0,2534984.0,83613.0,pepper_diagnostics/g_g__t_tb/MI100/00000/event_data.hdf5,1.7570312499999998e-05,56914.18408181415
g g -> t tb,g g -> t tb,process,256,20000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/MI100/00001,1,MI100,45.09712266921997,0,256,44.2,44.13,1.81e-06,0.06989,0.001053,0.001652,0.002166,8.1e-07,14.4,9.735,6.371,4.785,3.205,0.7314,3.65,2.642,1.926,0.9812,1.87,0.9701,0.3313,5.052,1.318,5.081,3.004,0.4478,1.073,1.327,2.382,pepper_diagnostics/g_g__t_tb/MI100/00001/2_2__g__g__t__tb/timers.csv,0.8666,120848388,428.86819680935207,1.031198019160708,5120000.0,5070346.0,167405.0,pepper_diagnostics/g_g__t_tb/MI100/00001/event_data.hdf5,8.619140625e-06,116020.84749603443
g g -> t tb,g g -> t tb,process,512,20000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/MI100/00002,2,MI100,45.1122682094574,0,512,44.73,44.64,1.79e-06,0.0845,0.002191,0.001181,0.002149,7.5e-07,14.75,10.04,6.411,4.879,2.926,0.6995,3.898,2.694,1.966,1.073,1.833,0.9132,0.3267,5.05,1.36,5.026,3.045,0.6956,1.078,1.355,2.443,pepper_diagnostics/g_g__t_tb/MI100/00002/2_2__g__g__t__tb/timers.csv,0.8828,242331828,430.2366197942321,0.7302966696568229,10240000.0,10140028.0,335890.0,pepper_diagnostics/g_g__t_tb/MI100/00002/event_data.hdf5,4.359375e-06,229390.68100358424
g g -> t tb,g g -> t tb,process,1024,18000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/MI100/00003,3,MI100,44.05697154998779,0,1024,43.23,43.17,2.1e-06,0.05661,0.002515,0.001301,0.00196,9e-07,14.55,9.783,6.252,4.609,2.547,0.6648,4.009,2.633,2.09,1.084,1.786,0.7784,0.2988,5.006,1.246,4.747,2.904,0.9047,1.03,1.331,2.245,pepper_diagnostics/g_g__t_tb/MI100/00003/2_2__g__g__t__tb/timers.csv,0.8276,435527148,429.55855460854247,0.5438811507940143,18432000.0,18252534.0,603685.0,pepper_diagnostics/g_g__t_tb/MI100/00003/event_data.hdf5,2.3421223958333335e-06,426963.1688672689
g g -> t tb,g g -> t tb,process,2048,14400,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/MI100/00004,4,MI100,37.196248292922974,0,2048,36.07,36.03,1.79e-06,0.04003,0.001859,0.001239,0.001278,9e-07,11.77,9.056,5.057,3.688,1.979,0.5576,3.147,2.137,1.684,0.8848,1.423,0.7181,0.2543,4.019,1.039,3.827,2.516,1.612,0.8496,1.075,1.761,pepper_diagnostics/g_g__t_tb/MI100/00004/2_2__g__g__t__tb/timers.csv,0.6735,695742748,428.90112156230475,0.42969380388987566,29491200.0,29202671.0,964391.0,pepper_diagnostics/g_g__t_tb/MI100/00004/event_data.hdf5,1.2217203776041668e-06,818517.9017485428
g g -> t tb,g g -> t tb,process,4096,10080,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/MI100/00005,5,MI100,26.12017059326172,0,4096,25.63,25.59,2.07e-06,0.04073,0.002534,0.001128,0.0009115,9.6e-07,7.776,7.405,3.453,2.454,1.39,0.3995,1.975,1.453,1.106,0.6092,0.9319,0.4633,0.1697,2.737,0.7158,2.642,1.954,1.944,0.5933,0.7287,1.13,pepper_diagnostics/g_g__t_tb/MI100/00005/2_2__g__g__t__tb/timers.csv,0.4625,976729492,430.0723979502924,0.36362954984346146,41287680.0,40884317.0,1353868.0,pepper_diagnostics/g_g__t_tb/MI100/00005/event_data.hdf5,6.197974795386904e-07,1613430.246189918
g g -> t tb,g g -> t tb,process,8192,7056,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/MI100/00006,6,MI100,21.07474660873413,0,8192,20.36,20.32,2.01e-06,0.04233,0.002778,0.00127,0.001347,7.3e-07,5.509,7.435,2.444,1.744,0.9559,0.2991,1.42,1.019,0.78,0.4421,0.6551,0.3204,0.1306,1.92,0.524,1.924,1.788,2.88,0.4276,0.5069,0.8085,pepper_diagnostics/g_g__t_tb/MI100/00006/2_2__g__g__t__tb/timers.csv,0.3251,1366717516,429.8556637013056,0.30725838755736434,57802752.0,57237184.0,1894419.0,pepper_diagnostics/g_g__t_tb/MI100/00006/event_data.hdf5,3.515403557256236e-07,2844623.622047244
g g -> t tb,g g -> t tb,process,16384,4939,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/MI100/00007,7,MI100,17.02633571624756,0,16384,15.91,15.84,1.94e-06,0.04538,0.02386,0.001318,0.001434,9.2e-07,3.96,6.599,1.744,1.253,0.7066,0.2257,1.02,0.73,0.5696,0.3295,0.4672,0.2249,0.09681,1.37,0.3737,1.367,1.498,2.975,0.301,0.3616,0.5901,pepper_diagnostics/g_g__t_tb/MI100/00007/2_2__g__g__t__tb/timers.csv,0.2314,1913686228,429.9385579994465,0.2597052364546535,80920576.0,80130485.0,2652665.0,pepper_diagnostics/g_g__t_tb/MI100/00007/event_data.hdf5,1.9574749443207127e-07,5108622.222222222
g g -> t tb,g g -> t tb,process,32768,3951,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/MI100/00008,8,MI100,17.068631410598755,0,32768,15.94,15.89,2.27e-06,0.04986,0.00258,0.001482,0.000925,7.4e-07,3.382,8.065,1.409,1.035,0.6074,0.3288,0.9076,0.6246,0.4937,0.2847,0.3851,0.1877,0.06594,1.084,0.325,1.044,1.624,4.514,0.2349,0.2921,0.507,pepper_diagnostics/g_g__t_tb/MI100/00008/2_2__g__g__t__tb/timers.csv,0.187,3057608596,429.3725619054738,0.20519276567837422,129466368.0,128202045.0,4238303.0,pepper_diagnostics/g_g__t_tb/MI100/00008/event_data.hdf5,1.2273457767811946e-07,8147663.1843927
g g -> t tb,g g -> t tb,process,65536,3161,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/MI100/00009,9,MI100,20.091525316238403,0,65536,19.46,19.4,2.02e-06,0.05548,0.002473,0.001298,0.001229,8.4e-07,3.22,12.23,1.181,0.8579,0.552,0.4602,0.9841,0.5617,0.4563,0.2898,0.3423,0.1682,0.0572,0.9023,0.2783,0.8832,2.281,7.642,0.2052,0.2381,0.414,pepper_diagnostics/g_g__t_tb/MI100/00009/2_2__g__g__t__tb/timers.csv,0.1523,4889534356,429.1174357485255,0.1621678124698158,207159296.0,205133631.0,6777771.0,pepper_diagnostics/g_g__t_tb/MI100/00009/event_data.hdf5,9.36477405291047e-08,10678314.226804124
g g -> t tb,g g -> t tb,process,131072,2528,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/MI100/00010,10,MI100,34.10659074783325,0,131072,32.92,32.82,1.96e-06,0.0687,0.02758,0.00126,0.0009214,7.8e-07,4.037,24.74,1.301,0.9242,0.5658,0.4285,1.537,0.7043,0.5598,0.3399,0.3598,0.1684,0.04919,0.9386,0.3626,0.9969,6.617,12.5,0.2089,0.2289,0.4854,pepper_diagnostics/g_g__t_tb/MI100/00010/2_2__g__g__t__tb/timers.csv,0.1532,7832855548,429.78090088731153,0.12831898529329,331350016.0,328109777.0,10857751.0,pepper_diagnostics/g_g__t_tb/MI100/00010/event_data.hdf5,9.904933881156053e-08,10095978.549664838
g g -> t tb,g g -> t tb,process,262144,2023,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/MI100/00011,11,MI100,52.13025450706482,0,262144,50.9,50.47,2.72e-06,0.09441,0.3274,0.001502,0.00118,1.18e-06,4.892,41.38,1.493,0.939,0.5858,0.3547,2.086,0.8353,0.6574,0.4392,0.3942,0.1835,0.03688,1.126,0.3663,0.9284,10.65,21.88,0.1844,0.2329,0.5208,pepper_diagnostics/g_g__t_tb/MI100/00011/2_2__g__g__t__tb/timers.csv,0.1299,12536318620,429.7865257108505,0.10143083595464038,530317312.0,525130760.0,17377692.0,pepper_diagnostics/g_g__t_tb/MI100/00011/event_data.hdf5,9.5169436972859e-08,10507575.034674063
g g -> t tb,g g -> t tb,process,524288,1820,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/MI100/00012,12,MI100,95.20203852653503,0,524288,94.07,93.82,2e-06,0.1473,0.1057,0.001534,0.0009045,1.08e-06,7.322,81.68,1.71,1.166,0.7884,0.3933,3.388,1.232,0.9714,0.6425,0.5335,0.2506,0.03235,1.196,0.5137,0.9583,22.67,41.69,0.2032,0.2854,0.6769,pepper_diagnostics/g_g__t_tb/MI100/00012/2_2__g__g__t__tb/timers.csv,0.1505,22547285812,429.60487924742546,0.07560088718538144,954204160.0,944884557.0,31254757.0,pepper_diagnostics/g_g__t_tb/MI100/00012/event_data.hdf5,9.832277402773007e-08,10170583.670859093
g g -> t tb,g g -> t tb,process,1048576,1638,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/MI100/00013,13,MI100,174.3759367465973,0,1048576,174.0,173.7,2.12e-06,0.2335,0.07836,0.001276,0.0009087,8.5e-07,12.56,154.4,2.584,1.674,1.202,0.5032,6.099,2.044,1.699,1.154,0.8125,0.4071,0.02815,1.703,0.8804,1.487,41.76,78.67,0.2373,0.4035,1.032,pepper_diagnostics/g_g__t_tb/MI100/00013/2_2__g__g__t__tb/timers.csv,0.1917,40588161748,429.6358724427295,0.05635161493584091,1717567488.0,1700784231.0,56262882.0,pepper_diagnostics/g_g__t_tb/MI100/00013/event_data.hdf5,1.011313972892342e-07,9888126.010362694
g g -> t tb g,g g -> t tb g,process,128,15000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/MI100/00014,14,MI100,60.095351457595825,0,128,59.11,58.76,1.58e-06,0.07384,0.2758,0.003445,0.001008,9.5e-07,35.17,7.223,4.8,4.341,3.056,0.5326,12.23,6.788,4.434,2.206,3.891,1.271,0.7544,3.803,0.9969,3.922,2.189,0.1302,0.8577,1.128,2.353,pepper_diagnostics/g_g__t_tb_g/MI100/00014/2_3__g__g__t__tb__g/timers.csv,0.8453,60832356,386.7993094032148,1.451424268477694,1920000.0,1884016.0,68924.0,pepper_diagnostics/g_g__t_tb_g/MI100/00014/event_data.hdf5,3.060416666666667e-05,32675.289312457455
g g -> t tb g,g g -> t tb g,process,256,15000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/MI100/00015,15,MI100,63.121450662612915,0,256,62.09,61.78,1.8e-06,0.03979,0.2634,0.001209,0.001139,8.2e-07,36.91,7.776,5.016,4.532,3.072,0.552,12.77,6.887,4.652,2.495,4.153,1.502,0.8738,3.944,1.072,4.102,2.289,0.3231,0.9034,1.153,2.474,pepper_diagnostics/g_g__t_tb_g/MI100/00015/2_3__g__g__t__tb__g/timers.csv,0.8883,122177148,388.53242067187625,1.028180295421603,3840000.0,3767773.0,138511.0,pepper_diagnostics/g_g__t_tb_g/MI100/00015/event_data.hdf5,1.6088541666666665e-05,62156.03755260602
g g -> t tb g,g g -> t tb g,process,512,15000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/MI100/00016,16,MI100,64.1221182346344,0,512,62.98,61.76,2.58e-06,0.03967,1.178,0.001321,0.000973,8.7e-07,37.24,7.861,4.85,4.491,2.921,0.5358,13.54,6.94,4.673,2.56,4.032,1.168,0.7236,3.849,1.001,3.96,2.336,0.5046,0.8653,1.208,2.416,pepper_diagnostics/g_g__t_tb_g/MI100/00016/2_3__g__g__t__tb__g/timers.csv,0.8926,243810732,387.95871507560685,0.726749540583656,7680000.0,7535361.0,276571.0,pepper_diagnostics/g_g__t_tb_g/MI100/00016/event_data.hdf5,8.041666666666666e-06,124352.33160621763
g g -> t tb g,g g -> t tb g,process,1024,13500,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/MI100/00017,17,MI100,65.1217873096466,0,1024,64.54,63.47,1.54e-06,0.03926,1.028,0.001537,0.001217,8.4e-07,39.62,8.272,4.682,4.262,2.509,0.5014,15.84,6.88,5.082,2.83,3.907,1.051,0.6582,3.762,0.92,3.689,2.254,1.268,0.8305,1.24,2.189,pepper_diagnostics/g_g__t_tb_g/MI100/00017/2_3__g__g__t__tb__g/timers.csv,0.9519,440543268,389.472420264061,0.5429045244850198,13824000.0,13563291.0,499709.0,pepper_diagnostics/g_g__t_tb_g/MI100/00017/event_data.hdf5,4.59129050925926e-06,217803.68678115643
g g -> t tb g,g g -> t tb g,process,2048,10800,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/MI100/00018,18,MI100,53.10838079452515,0,2048,52.3,51.71,1.74e-06,0.04029,0.5496,0.001303,0.001282,1.13e-06,31.34,7.867,3.755,3.484,1.956,0.4057,12.35,5.429,3.952,2.271,3.21,0.8322,0.5131,2.999,0.7569,2.936,1.952,2.032,0.6743,0.9878,1.82,pepper_diagnostics/g_g__t_tb_g/MI100/00018/2_3__g__g__t__tb__g/timers.csv,0.7711,703027308,388.52066836723145,0.4287265400880382,22118400.0,21700576.0,797599.0,pepper_diagnostics/g_g__t_tb_g/MI100/00018/event_data.hdf5,2.337872540509259e-06,427739.3154128796
g g -> t tb g,g g -> t tb g,process,4096,7559,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/MI100/00019,19,MI100,38.11476683616638,0,4096,37.74,36.91,1.75e-06,0.04107,0.7798,0.001207,0.001035,8.2e-07,21.67,6.582,2.594,2.405,1.367,0.2921,8.437,3.819,2.743,1.668,2.12,0.5924,0.36,2.051,0.5425,2.031,1.6,2.163,0.4724,0.6814,1.25,pepper_diagnostics/g_g__t_tb_g/MI100/00019/2_3__g__g__t__tb__g/timers.csv,0.5365,983402644,388.1791739719706,0.3620787023538284,30961664.0,30377089.0,1115647.0,pepper_diagnostics/g_g__t_tb_g/MI100/00019/event_data.hdf5,1.1921193899656037e-06,838842.1565971283
g g -> t tb g,g g -> t tb g,process,8192,5291,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/MI100/00020,20,MI100,29.104506731033325,0,8192,28.16,28.12,2.66e-06,0.04393,0.001916,0.0013,0.001335,9e-07,15.32,6.633,1.832,1.695,0.9887,0.2121,5.95,2.735,1.949,1.184,1.5,0.3891,0.2531,1.463,0.3688,1.456,1.43,3.009,0.3372,0.4804,0.8761,pepper_diagnostics/g_g__t_tb_g/MI100/00020/2_3__g__g__t__tb__g/timers.csv,0.377,1380649100,389.3421780567681,0.30661532407581554,43343872.0,42524827.0,1566342.0,pepper_diagnostics/g_g__t_tb_g/MI100/00020/event_data.hdf5,6.487652972027972e-07,1541389.4736842106
g g -> t tb g,g g -> t tb g,process,16384,3704,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/MI100/00021,21,MI100,23.099162101745605,0,16384,22.71,22.66,2.14e-06,0.04747,0.003026,0.001416,0.001148,9.2e-07,10.72,7.554,1.306,1.215,0.7108,0.1779,4.133,1.893,1.373,0.871,1.04,0.2649,0.171,1.024,0.2825,1.019,1.315,4.455,0.2401,0.3381,0.6359,pepper_diagnostics/g_g__t_tb_g/MI100/00021/2_3__g__g__t__tb__g/timers.csv,0.2577,1927029612,388.1675971830765,0.2588524772247617,60686336.0,59541547.0,2186275.0,pepper_diagnostics/g_g__t_tb_g/MI100/00021/event_data.hdf5,3.733954213350432e-07,2678126.0370697263
g g -> t tb g,g g -> t tb g,process,32768,2963,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/MI100/00022,22,MI100,22.097025871276855,0,32768,20.84,20.79,2.17e-06,0.05266,0.002202,0.001233,0.0009191,5.6e-07,9.572,7.472,1.059,0.9815,0.5809,0.3247,3.868,1.631,1.195,0.8295,0.88,0.2288,0.1392,0.8344,0.2242,0.829,1.561,4.118,0.1955,0.2724,0.513,pepper_diagnostics/g_g__t_tb_g/MI100/00022/2_3__g__g__t__tb__g/timers.csv,0.2075,3083780660,388.2320081786497,0.2045415603162993,97091584.0,95258752.0,3498619.0,pepper_diagnostics/g_g__t_tb_g/MI100/00022/event_data.hdf5,2.1412772501476543e-07,4670109.86050986
g g -> t tb g,g g -> t tb g,process,65536,2370,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/MI100/00023,23,MI100,27.103745222091675,0,65536,26.09,26.01,2.32e-06,0.06144,0.01345,0.001373,0.0009045,9.2e-07,10.25,12.45,0.9087,0.8255,0.5401,0.3304,4.765,1.657,1.125,0.9456,0.7459,0.2079,0.1173,0.6885,0.2202,0.7273,3.18,6.501,0.1787,0.2152,0.4308,pepper_diagnostics/g_g__t_tb_g/MI100/00023/2_3__g__g__t__tb__g/timers.csv,0.1779,4936310276,388.5092522772403,0.1618334341709502,155320320.0,152384783.0,5600474.0,pepper_diagnostics/g_g__t_tb_g/MI100/00023/event_data.hdf5,1.6746038123022154e-07,5971561.707035755
g g -> t tb g,g g -> t tb g,process,131072,1896,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/MI100/00024,24,MI100,45.122122049331665,0,131072,43.89,43.77,2.21e-06,0.08193,0.03862,0.001502,0.00127,8.5e-07,14.81,25.67,0.948,0.9279,0.5202,0.2772,8.183,2.208,1.448,1.279,0.7827,0.1909,0.09307,0.7075,0.2405,0.831,7.087,12.39,0.1689,0.2136,0.5447,pepper_diagnostics/g_g__t_tb_g/MI100/00024/2_3__g__g__t__tb__g/timers.csv,0.2218,7900640308,388.62059692609034,0.12794947391032377,248512512.0,243821550.0,8963632.0,pepper_diagnostics/g_g__t_tb_g/MI100/00024/event_data.hdf5,1.7612795286540746e-07,5677690.472926661
g g -> t tb g,g g -> t tb g,process,262144,1517,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/MI100/00025,25,MI100,70.15180444717407,0,262144,68.97,68.74,2.6e-06,0.1138,0.1075,0.001273,0.0009227,7.3e-07,20.81,44.3,1.121,0.9859,0.576,0.3139,12.23,2.852,1.903,2.084,0.9008,0.1918,0.07897,0.8497,0.271,0.7397,13.35,20.47,0.1626,0.2227,0.6,pepper_diagnostics/g_g__t_tb_g/MI100/00025/2_3__g__g__t__tb__g/timers.csv,0.2532,12644872852,388.7056502748255,0.10120331331493639,397672448.0,390154523.0,14346299.0,pepper_diagnostics/g_g__t_tb_g/MI100/00025/event_data.hdf5,1.7285582731645517e-07,5785167.995344778
g g -> t tb g,g g -> t tb g,process,524288,1365,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/MI100/00026,26,MI100,131.21443486213684,0,524288,130.0,129.7,2.34e-06,0.1883,0.07475,0.001258,0.0009909,8.9e-07,34.78,90.52,1.332,1.325,0.7942,0.373,21.49,4.567,3.006,3.531,1.2,0.2465,0.07671,0.9228,0.4096,1.144,26.4,42.37,0.1934,0.2784,0.8525,pepper_diagnostics/g_g__t_tb_g/MI100/00026/2_3__g__g__t__tb__g/timers.csv,0.3661,22746793708,388.55684471042247,0.07542039571798735,715653120.0,702134790.0,25807421.0,pepper_diagnostics/g_g__t_tb_g/MI100/00026/event_data.hdf5,1.8123305324233057e-07,5517757.28604472
g g -> t tb g,g g -> t tb g,process,1048576,1229,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/MI100/00027,27,MI100,212.36295294761658,0,1048576,211.4,211.1,2.11e-06,0.3336,0.05566,0.002434,0.001264,7.2e-07,59.82,145.1,1.869,1.906,1.208,0.4771,37.7,7.976,5.05,5.835,1.948,0.3546,0.06597,1.278,0.5911,1.36,44.13,63.85,0.2501,0.3976,1.258,pepper_diagnostics/g_g__t_tb_g/MI100/00027/2_3__g__g__t__tb__g/timers.csv,0.599,40982194836,388.7567564098394,0.056221550684672966,1288699904.0,1264360012.0,46496557.0,pepper_diagnostics/g_g__t_tb_g/MI100/00027/event_data.hdf5,1.6380850137783514e-07,6104689.265750829
g g -> t tb g g,g g -> t tb g g,process,128,10000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/MI100/00028,28,MI100,134.20022702217102,0,128,133.5,133.4,1.74e-06,0.06244,0.0365,0.001219,0.001035,8e-07,116.1,5.09,3.246,3.274,2.676,0.3627,50.86,20.68,12.52,6.448,10.84,2.663,2.275,2.554,0.6912,2.804,1.401,0.06567,0.6288,0.8515,1.792,pepper_diagnostics/g_g__t_tb_g_g/MI100/00028/2_4__g__g__t__tb__g__g/timers.csv,2.288,25844188,231.22371491701705,1.4628960187513407,1280000.0,1230238.0,24740.0,pepper_diagnostics/g_g__t_tb_g_g/MI100/00028/event_data.hdf5,0.00010421875000000001,9595.202398800599
g g -> t tb g g,g g -> t tb g g,process,256,10000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/MI100/00029,29,MI100,133.20704317092896,0,256,132.1,131.9,1.78e-06,0.03964,0.1295,0.001218,0.001234,7.1e-07,114.6,5.277,3.224,3.252,2.636,0.3573,51.18,20.27,12.25,6.428,10.31,2.311,1.96,2.555,0.6698,2.725,1.514,0.139,0.6084,0.8629,1.78,pepper_diagnostics/g_g__t_tb_g_g/MI100/00029/2_4__g__g__t__tb__g__g/timers.csv,2.378,51254196,229.90574657442812,1.0333362677215305,2560000.0,2460818.0,49194.0,pepper_diagnostics/g_g__t_tb_g_g/MI100/00029/event_data.hdf5,5.15234375e-05,19408.642911296436
g g -> t tb g g,g g -> t tb g g,process,512,10000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/MI100/00030,30,MI100,146.24783730506897,0,512,145.6,145.3,1.82e-06,0.04022,0.2183,0.001306,0.001179,7.3e-07,127.9,5.47,3.237,3.312,2.492,0.3546,61.29,21.0,13.04,7.487,10.63,2.19,1.889,2.569,0.6679,2.728,1.556,0.2024,0.6215,0.9298,1.76,pepper_diagnostics/g_g__t_tb_g_g/MI100/00030/2_4__g__g__t__tb__g__g/timers.csv,2.805,102178212,229.1344918352756,0.7306648125252155,5120000.0,4921173.0,98033.0,pepper_diagnostics/g_g__t_tb_g_g/MI100/00030/event_data.hdf5,2.8378906250000002e-05,35237.439779766
g g -> t tb g g,g g -> t tb g g,process,1024,9000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/MI100/00031,31,MI100,162.3068106174469,0,1024,161.0,160.8,1.53e-06,0.03995,0.1876,0.001143,0.0008529,9.1e-07,144.0,5.419,3.144,3.444,2.005,0.3312,74.52,21.36,14.27,8.611,10.44,1.997,1.766,2.51,0.6338,2.545,1.476,0.4263,0.6029,0.9654,1.875,pepper_diagnostics/g_g__t_tb_g_g/MI100/00031/2_4__g__g__t__tb__g__g/timers.csv,4.132,185072084,230.76953083989906,0.548028847974771,9216000.0,8856312.0,177625.0,pepper_diagnostics/g_g__t_tb_g_g/MI100/00031/event_data.hdf5,1.744791666666667e-05,57313.43283582089
g g -> t tb g g,g g -> t tb g g,process,2048,7200,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/MI100/00032,32,MI100,128.21987342834473,0,2048,127.7,127.7,2.31e-06,0.04141,0.001797,0.001444,0.001544,8.4e-07,113.7,4.839,2.482,2.76,1.675,0.2678,58.54,16.8,11.13,7.012,8.291,1.643,1.446,1.981,0.5011,2.068,1.315,0.5928,0.4835,0.7683,1.507,pepper_diagnostics/g_g__t_tb_g_g/MI100/00032/2_4__g__g__t__tb__g__g/timers.csv,3.28,296709196,231.1571048807034,0.4324287511343983,14745600.0,14170321.0,284816.0,pepper_diagnostics/g_g__t_tb_g_g/MI100/00032/event_data.hdf5,8.660210503472223e-06,115470.6342991386
g g -> t tb g g,g g -> t tb g g,process,4096,5040,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/MI100/00033,33,MI100,90.12908411026001,0,4096,89.73,89.69,2.12e-06,0.0424,0.00218,0.001474,0.001236,8.2e-07,79.25,3.971,1.745,1.936,1.229,0.2018,40.31,11.85,7.85,5.158,5.688,1.127,1.014,1.393,0.3511,1.429,1.103,0.7063,0.3438,0.5387,1.053,pepper_diagnostics/g_g__t_tb_g_g/MI100/00033/2_4__g__g__t__tb__g__g/timers.csv,2.295,413250004,230.05983022912739,0.36543113807047883,20643840.0,19840642.0,396790.0,pepper_diagnostics/g_g__t_tb_g_g/MI100/00033/event_data.hdf5,4.344637431795635e-06,230168.80365704093
g g -> t tb g g,g g -> t tb g g,process,8192,3528,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/MI100/00034,34,MI100,64.14741826057434,0,8192,63.49,63.44,2.03e-06,0.04581,0.002334,0.001412,0.0009381,7.2e-07,55.38,3.604,1.224,1.336,0.812,0.1456,27.68,8.515,5.49,3.796,3.972,0.7533,0.672,0.9767,0.2472,0.9926,0.9878,0.9413,0.2439,0.3754,0.7161,pepper_diagnostics/g_g__t_tb_g_g/MI100/00034/2_4__g__g__t__tb__g__g/timers.csv,1.608,578725748,230.19244291544132,0.30863368817042786,28901376.0,27777061.0,555654.0,pepper_diagnostics/g_g__t_tb_g_g/MI100/00034/event_data.hdf5,2.195051197562358e-06,455570.23959646915
g g -> t tb g g,g g -> t tb g g,process,16384,2469,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/MI100/00035,35,MI100,48.131057024002075,0,16384,47.03,46.98,1.96e-06,0.05147,0.001845,0.001405,0.001037,7.7e-07,40.14,3.66,0.8545,0.962,0.5825,0.1231,20.29,6.056,3.978,2.861,2.797,0.518,0.4664,0.6803,0.1742,0.7019,0.9946,1.267,0.1723,0.2643,0.525,pepper_diagnostics/g_g__t_tb_g_g/MI100/00035/2_4__g__g__t__tb__g__g/timers.csv,1.117,812627764,231.24889047122878,0.45036254521132224,40452096.0,38877697.0,780251.0,pepper_diagnostics/g_g__t_tb_g_g/MI100/00035/event_data.hdf5,1.1613736900060752e-06,861049.2975734356
g g -> t tb g g,g g -> t tb g g,process,32768,1975,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/MI100/00036,36,MI100,46.13062906265259,0,32768,45.13,45.04,1.72e-06,0.05724,0.02559,0.001484,0.0009135,7.4e-07,37.72,4.654,0.7,0.7824,0.4978,0.1481,19.85,5.383,3.508,3.066,2.34,0.4384,0.3878,0.5511,0.1489,0.563,1.341,1.774,0.1433,0.2145,0.4242,pepper_diagnostics/g_g__t_tb_g_g/MI100/00036/2_4__g__g__t__tb__g__g/timers.csv,0.8693,1301046996,231.09674178901528,0.20783756163707842,64716800.0,62196851.0,1249215.0,pepper_diagnostics/g_g__t_tb_g_g/MI100/00036/event_data.hdf5,6.959553006329114e-07,1436873.889875666
g g -> t tb g g,g g -> t tb g g,process,65536,1580,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/MI100/00037,37,MI100,58.14320731163025,0,65536,57.53,57.45,2.65e-06,0.07018,0.002676,0.001516,0.0008418,7.4e-07,45.85,9.181,0.6195,0.6531,0.4504,0.2284,27.29,6.066,3.532,3.942,2.015,0.3756,0.3112,0.4656,0.1539,0.5538,3.166,2.865,0.1326,0.1713,0.3487,pepper_diagnostics/g_g__t_tb_g_g/MI100/00037/2_4__g__g__t__tb__g__g/timers.csv,0.7763,2075226780,230.3776455173007,0.16340762783278537,103546880.0,99512993.0,1992620.0,pepper_diagnostics/g_g__t_tb_g_g/MI100/00037/event_data.hdf5,5.548211592662184e-07,1802382.593559617
g g -> t tb g g,g g -> t tb g g,process,131072,1264,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/MI100/00038,38,MI100,97.18755173683167,0,131072,96.23,96.13,1.75e-06,0.09667,0.001674,0.001205,0.0008518,5.5e-07,77.62,16.05,0.634,0.7668,0.4429,0.2091,51.32,9.36,4.853,6.661,2.098,0.3119,0.2517,0.4767,0.1573,0.5827,6.075,4.103,0.127,0.1721,0.4674,pepper_diagnostics/g_g__t_tb_g_g/MI100/00038/2_4__g__g__t__tb__g__g/timers.csv,1.525,3328132868,230.93936622173618,0.1293917794166397,165675008.0,159226812.0,3195715.0,pepper_diagnostics/g_g__t_tb_g_g/MI100/00038/event_data.hdf5,5.802323546590684e-07,1723447.4981795487
g g -> t tb g g,g g -> t tb g g,process,262144,1011,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/MI100/00039,39,MI100,141.23622035980225,0,262144,140.5,140.3,2.07e-06,0.1552,0.02411,0.001345,0.000976,8.1e-07,110.5,27.07,0.7614,0.8351,0.4766,0.2067,75.36,12.54,6.576,10.13,2.325,0.2819,0.2136,0.5684,0.193,0.5228,10.93,6.073,0.1248,0.1825,0.5273,pepper_diagnostics/g_g__t_tb_g_g/MI100/00039/2_4__g__g__t__tb__g__g/timers.csv,2.103,5321686268,230.8703607601229,0.1023010213701014,265027584.0,254707331.0,5110091.0,pepper_diagnostics/g_g__t_tb_g_g/MI100/00039/event_data.hdf5,5.293788589190777e-07,1889006.3007840342
g g -> t tb g g,g g -> t tb g g,process,524288,910,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/MI100/00040,40,MI100,239.39359188079834,0,524288,238.4,238.1,2.41e-06,0.2684,0.01881,0.001528,0.001028,7.3e-07,184.4,50.28,0.8948,1.163,0.663,0.2639,128.2,20.78,10.46,16.79,3.318,0.3054,0.1961,0.6112,0.2836,0.5739,21.01,10.56,0.1603,0.2418,0.7609,pepper_diagnostics/g_g__t_tb_g_g/MI100/00040/2_4__g__g__t__tb__g__g/timers.csv,3.516,9579663308,230.81121801531162,0.07616968369363776,477102080.0,458526141.0,9198762.0,pepper_diagnostics/g_g__t_tb_g_g/MI100/00040/event_data.hdf5,4.990546257941278e-07,2003788.6602267954
g g -> t tb g g,g g -> t tb g g,process,1048576,819,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/MI100/00041,41,MI100,406.7766320705414,0,1048576,406.4,405.9,2.79e-06,0.4928,0.002169,0.001267,0.001031,7.3e-07,310.1,91.03,1.301,1.705,0.992,0.3589,218.5,35.33,17.35,26.78,4.967,0.3462,0.1665,0.8754,0.426,0.8652,37.49,19.6,0.2125,0.3423,1.15,pepper_diagnostics/g_g__t_tb_g_g/MI100/00041/2_4__g__g__t__tb__g__g/timers.csv,5.835,17239380964,230.77608987077227,0.05676845370002816,858783744.0,825338408.0,16553960.0,pepper_diagnostics/g_g__t_tb_g_g/MI100/00041/event_data.hdf5,4.7264518318595463e-07,2115752.0177383595
g g -> t tb g g g,g g -> t tb g g g,process,128,1000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/MI100/00042,42,MI100,79.11953663825989,0,128,78.53,78.45,1.96e-06,0.07707,0.0002893,0.001323,0.001063,7.4e-07,76.55,0.5603,0.3237,0.3651,0.3279,0.03861,40.42,11.46,6.155,3.047,5.121,0.996,0.9626,0.2559,0.06772,0.2844,0.1269,0.006339,0.06894,0.0983,0.1978,pepper_diagnostics/g_g__t_tb_g_g_g/MI100/00042/2_5__g__g__t__tb__g__g__g/timers.csv,4.374,1815564,107.17287270018221,2.819569169179628,128000.0,118980.0,1447.0,pepper_diagnostics/g_g__t_tb_g_g_g/MI100/00042/event_data.hdf5,0.000612890625,1631.612492033142
g g -> t tb g g g,g g -> t tb g g g,process,256,1000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/MI100/00043,43,MI100,81.12101554870605,0,256,80.69,80.64,1.9e-06,0.04045,0.0002317,0.001267,0.001038,7.9e-07,78.7,0.633,0.3252,0.364,0.3153,0.0387,41.67,11.55,6.28,3.381,5.26,1.014,0.9785,0.2569,0.06829,0.2847,0.1475,0.01017,0.06949,0.09907,0.1953,pepper_diagnostics/g_g__t_tb_g_g_g/MI100/00043/2_5__g__g__t__tb__g__g__g/timers.csv,4.531,3735564,115.06681779504808,2.1337002382846864,256000.0,237839.0,3069.0,pepper_diagnostics/g_g__t_tb_g_g_g/MI100/00043/event_data.hdf5,0.000315,3174.6031746031745
g g -> t tb g g g,g g -> t tb g g g,process,512,1000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/MI100/00044,44,MI100,92.15910649299622,0,512,90.9,90.86,1.89e-06,0.04058,0.0003358,0.001275,0.001211,7e-07,88.87,0.6757,0.3292,0.3724,0.3011,0.03695,49.76,11.68,6.624,4.068,5.193,0.962,0.938,0.261,0.06815,0.285,0.1566,0.01623,0.07008,0.1044,0.1979,pepper_diagnostics/g_g__t_tb_g_g_g/MI100/00044/2_5__g__g__t__tb__g__g__g/timers.csv,5.652,7463412,114.40391233575764,1.4954576624726992,512000.0,475817.0,6146.0,pepper_diagnostics/g_g__t_tb_g_g_g/MI100/00044/event_data.hdf5,0.0001774609375,5635.0429231785165
g g -> t tb g g g,g g -> t tb g g g,process,1024,900,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/MI100/00045,45,MI100,107.20069980621338,0,1024,106.3,106.2,1.88e-06,0.04196,0.0002935,0.001193,0.0009226,7.8e-07,104.3,0.6609,0.3172,0.4057,0.2645,0.03652,60.73,11.94,6.945,5.099,5.019,0.9191,0.8819,0.2531,0.06415,0.2657,0.1554,0.02426,0.06784,0.1094,0.2284,pepper_diagnostics/g_g__t_tb_g_g_g/MI100/00045/2_5__g__g__t__tb__g__g__g/timers.csv,9.104,13471260,115.6385591757409,1.1158561407060623,921600.0,856251.0,11165.0,pepper_diagnostics/g_g__t_tb_g_g_g/MI100/00045/event_data.hdf5,0.00011523437500000001,8677.966101694914
g g -> t tb g g g,g g -> t tb g g g,process,2048,720,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/MI100/00046,46,MI100,89.17809319496155,0,2048,88.28,88.24,2.23e-06,0.04241,0.0003748,0.001315,0.0009472,1.09e-06,86.62,0.5801,0.2544,0.3303,0.2166,0.03005,50.42,10.02,6.094,4.234,4.085,0.7224,0.7012,0.202,0.05239,0.2166,0.1404,0.03343,0.05661,0.08936,0.1842,pepper_diagnostics/g_g__t_tb_g_g_g/MI100/00046/2_5__g__g__t__tb__g__g__g/timers.csv,7.316,21401724,114.92094435896298,0.8737937097421844,1474560.0,1369799.0,17767.0,pepper_diagnostics/g_g__t_tb_g_g_g/MI100/00046/event_data.hdf5,5.9841579861111105e-05,16710.78875793291
g g -> t tb g g g,g g -> t tb g g g,process,4096,503,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/MI100/00047,47,MI100,61.07222771644592,0,4096,60.23,60.19,2.12e-06,0.04592,0.0003288,0.001341,0.0009319,8.9e-07,59.0,0.4596,0.1753,0.2291,0.1548,0.0222,34.12,6.758,4.044,3.088,2.811,0.4855,0.4763,0.1384,0.03689,0.1478,0.1156,0.04361,0.04045,0.06154,0.127,pepper_diagnostics/g_g__t_tb_g_g_g/MI100/00047/2_5__g__g__t__tb__g__g__g/timers.csv,5.071,30052188,115.19813615335836,0.7374919500533639,2060288.0,1913526.0,24928.0,pepper_diagnostics/g_g__t_tb_g_g_g/MI100/00047/event_data.hdf5,2.92143622639165e-05,34229.7391593288
g g -> t tb g g g,g g -> t tb g g g,process,8192,352,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/MI100/00048,48,MI100,44.105834007263184,0,8192,43.65,43.59,2.91e-06,0.0519,0.0127,0.001421,0.0009623,6.9e-07,42.57,0.495,0.1266,0.1654,0.09862,0.01775,24.59,4.995,2.994,2.257,2.022,0.3418,0.3308,0.09954,0.02707,0.1107,0.1124,0.1139,0.03098,0.04347,0.09088,pepper_diagnostics/g_g__t_tb_g_g_g/MI100/00048/2_5__g__g__t__tb__g__g__g/timers.csv,3.45,41945268,115.25699190297482,0.6283532669671257,2883584.0,2678880.0,34838.0,pepper_diagnostics/g_g__t_tb_g_g_g/MI100/00048/event_data.hdf5,1.5116604891690341e-05,66152.42027988071
g g -> t tb g g g,g g -> t tb g g g,process,16384,246,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/MI100/00049,49,MI100,32.09077763557434,0,16384,31.59,31.53,2.01e-06,0.05723,0.0005336,0.001344,0.001204,7.9e-07,30.73,0.4237,0.09037,0.1174,0.07011,0.01419,17.8,3.584,2.137,1.775,1.393,0.2378,0.2288,0.07081,0.01956,0.07281,0.1098,0.1177,0.02265,0.03045,0.06426,pepper_diagnostics/g_g__t_tb_g_g_g/MI100/00049/2_5__g__g__t__tb__g__g__g/timers.csv,2.438,58163580,114.37590977222604,0.5276848615759819,4030464.0,3744290.0,48351.0,pepper_diagnostics/g_g__t_tb_g_g_g/MI100/00049/event_data.hdf5,7.822920636432927e-06,127829.49571836345
g g -> t tb g g g,g g -> t tb g g g,process,32768,197,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/MI100/00050,50,MI100,32.09050393104553,0,32768,31.1,31.03,1.92e-06,0.06861,0.0007381,0.001517,0.001071,8.4e-07,30.12,0.585,0.07564,0.09704,0.0612,0.02036,18.1,3.437,1.905,2.164,1.133,0.1884,0.1829,0.05795,0.0177,0.06214,0.1908,0.141,0.01989,0.0246,0.05251,pepper_diagnostics/g_g__t_tb_g_g_g/MI100/00050/2_5__g__g__t__tb__g__g__g/timers.csv,1.917,93005436,114.29175364690192,0.4166458773874604,6455296.0,5995323.0,77386.0,pepper_diagnostics/g_g__t_tb_g_g_g/MI100/00050/event_data.hdf5,4.8069058335977155e-06,208034.03158233967
g g -> t tb g g g,g g -> t tb g g g,process,65536,158,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/MI100/00051,51,MI100,44.102944135665894,0,65536,43.02,42.92,2.4e-06,0.09676,0.001082,0.001601,0.001046,1.29e-06,41.42,1.202,0.06715,0.08335,0.05671,0.02621,27.6,4.326,2.132,3.166,1.057,0.1676,0.1626,0.04933,0.01782,0.06588,0.4448,0.245,0.01916,0.01983,0.04431,pepper_diagnostics/g_g__t_tb_g_g_g/MI100/00051/2_5__g__g__t__tb__g__g__g/timers.csv,1.89,148868220,113.99452244593708,0.3314866289829893,10354688.0,9617606.0,123807.0,pepper_diagnostics/g_g__t_tb_g_g_g/MI100/00051/event_data.hdf5,4.144982446598101e-06,241255.54520037278
g g -> t tb g g g,g g -> t tb g g g,process,131072,126,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/MI100/00052,52,MI100,78.16431331634521,0,131072,76.89,76.74,1.93e-06,0.1485,0.001669,0.001518,0.001187,9.7e-07,74.49,1.954,0.06797,0.09833,0.05414,0.02428,52.79,6.546,3.125,5.467,1.06,0.1347,0.1251,0.05016,0.01781,0.06174,0.8284,0.293,0.01838,0.02068,0.05922,pepper_diagnostics/g_g__t_tb_g_g_g/MI100/00052/2_5__g__g__t__tb__g__g__g/timers.csv,4.499,238015476,114.3703159357652,0.2645876457429895,16515072.0,15339606.0,198023.0,pepper_diagnostics/g_g__t_tb_g_g_g/MI100/00052/event_data.hdf5,4.646664574032738e-06,215208.13135261924
g g -> t tb g g g,g g -> t tb g g g,process,262144,101,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/MI100/00053,53,MI100,111.20172834396362,0,262144,110.9,110.6,1.95e-06,0.263,0.001717,0.001473,0.0009343,8.4e-07,107.0,3.309,0.08177,0.1104,0.05867,0.02528,76.32,9.446,4.289,7.993,1.189,0.1161,0.1057,0.06002,0.02175,0.05616,1.467,0.4347,0.01877,0.02262,0.06893,pepper_diagnostics/g_g__t_tb_g_g_g/MI100/00053/2_5__g__g__t__tb__g__g__g/timers.csv,6.913,380860284,114.09413328047599,0.20612070199295457,26476544.0,24591724.0,316918.0,pepper_diagnostics/g_g__t_tb_g_g_g/MI100/00053/event_data.hdf5,4.177282352258663e-06,239390.09041591323
g g -> t tb g g g,g g -> t tb g g g,process,524288,91,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/MI100/00054,54,MI100,190.33883452415466,0,524288,189.1,188.6,2.4e-06,0.47,0.01921,0.001449,0.0008025,9e-07,182.1,6.107,0.09413,0.153,0.08079,0.03198,130.9,16.13,7.098,14.45,1.68,0.09795,0.08522,0.06549,0.02864,0.06094,2.732,0.7936,0.02324,0.03042,0.09935,pepper_diagnostics/g_g__t_tb_g_g_g/MI100/00054/2_5__g__g__t__tb__g__g__g/timers.csv,11.15,686741292,114.27488785353012,0.15558871727488252,47710208.0,44314475.0,571519.0,pepper_diagnostics/g_g__t_tb_g_g_g/MI100/00054/event_data.hdf5,3.95303244119162e-06,252970.34994697777
g g -> t tb g g g,g g -> t tb g g g,process,1048576,81,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/MI100/00055,55,MI100,317.6490988731384,0,1048576,317.1,316.1,1.91e-06,0.9078,0.002186,0.001432,0.001239,5.8e-07,304.7,10.82,0.1375,0.224,0.119,0.05255,221.7,27.18,11.7,22.67,2.543,0.1003,0.07806,0.08972,0.04778,0.09862,4.846,1.367,0.03116,0.04338,0.1494,pepper_diagnostics/g_g__t_tb_g_g_g/MI100/00055/2_5__g__g__t__tb__g__g__g/timers.csv,18.24,1223533228,114.37591359841161,0.11732453801385521,84934656.0,78892248.0,1018349.0,pepper_diagnostics/g_g__t_tb_g_g_g/MI100/00055/event_data.hdf5,3.721684585382909e-06,268695.5267320468
g g -> t tb g g g g,g g -> t tb g g g g,process,128,100,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI100/00056,56,MI100,75.11268854141235,0,128,74.65,74.48,1.84e-06,0.1669,0.0007724,0.001425,0.001232,7.9e-07,74.21,0.09691,0.03735,0.04502,0.04069,0.00632,38.51,7.838,3.834,1.922,3.088,0.5957,0.59,0.02843,0.008917,0.02941,0.01228,0.001044,0.01167,0.01035,0.02297,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI100/00056/2_6__g__g__t__tb__g__g__g__g/timers.csv,15.25,287564,44.590729110498486,4.423662844702761,12800.0,11382.0,103.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI100/00056/event_data.hdf5,0.00581875,171.8582169709989
g g -> t tb g g g g,g g -> t tb g g g g,process,256,100,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI100/00057,57,MI100,79.1176290512085,0,256,77.94,77.86,1.72e-06,0.08042,0.0003275,0.001769,0.0009549,8.1e-07,77.56,0.1278,0.03849,0.04638,0.0405,0.006469,40.52,8.035,3.97,2.189,3.129,0.6011,0.6024,0.02918,0.009303,0.03129,0.01558,0.001623,0.01265,0.0109,0.02281,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI100/00057/2_6__g__g__t__tb__g__g__g__g/timers.csv,15.93,423564,48.995035584337465,3.2687807862194016,25600.0,22754.0,226.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI100/00057/event_data.hdf5,0.00304140625,328.7952735679425
g g -> t tb g g g g,g g -> t tb g g g g,process,512,100,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI100/00058,58,MI100,92.15733528137207,0,512,91.73,91.66,1.68e-06,0.07113,0.0004169,0.001438,0.001182,8.2e-07,91.34,0.1446,0.03813,0.04916,0.03807,0.006345,49.01,8.149,4.134,2.758,3.194,0.5871,0.5824,0.02912,0.009012,0.03199,0.0172,0.002411,0.01283,0.01194,0.02437,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI100/00058/2_6__g__g__t__tb__g__g__g__g/timers.csv,20.32,695564,50.353055815226156,2.332349542196722,51200.0,45549.0,467.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI100/00058/event_data.hdf5,0.001790234375,558.5860789875627
g g -> t tb g g g g,g g -> t tb g g g g,process,1024,90,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI100/00059,59,MI100,121.21372556686401,0,1024,120.4,120.3,2.39e-06,0.07438,0.0002849,0.001305,0.001214,8.1e-07,120.0,0.1632,0.03694,0.0546,0.03329,0.006117,62.18,8.656,4.624,3.622,3.022,0.5307,0.5154,0.02836,0.008578,0.0428,0.01761,0.00383,0.01249,0.01354,0.02854,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI100/00059/2_6__g__g__t__tb__g__g__g__g/timers.csv,34.45,1239564,51.128523530835174,1.869175227328439,92160.0,82058.0,838.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI100/00059/event_data.hdf5,0.0013053385416666667,766.0847880299252
g g -> t tb g g g g,g g -> t tb g g g g,process,2048,72,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI100/00060,60,MI100,96.18524813652039,0,2048,95.31,95.23,2.12e-06,0.0767,0.0002453,0.001294,0.001186,9.3e-07,94.96,0.1255,0.03002,0.04521,0.02663,0.005416,49.68,7.091,3.829,3.031,2.423,0.4079,0.4113,0.0227,0.007321,0.02325,0.01538,0.004994,0.01111,0.01084,0.02323,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI100/00060/2_6__g__g__t__tb__g__g__g__g/timers.csv,26.13,1919564,52.402329076773036,1.6007046485977634,147456.0,131009.0,1365.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI100/00060/event_data.hdf5,0.0006458197699652778,1548.4196156673318
g g -> t tb g g g g,g g -> t tb g g g g,process,4096,50,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI100/00061,61,MI100,65.07578253746033,0,4096,64.6,64.52,1.84e-06,0.08304,0.0003383,0.001365,0.001191,8.8e-07,64.31,0.1016,0.02229,0.03314,0.01845,0.004645,33.98,4.626,2.539,2.222,1.68,0.3003,0.2962,0.0166,0.005687,0.01679,0.01372,0.00658,0.009083,0.007441,0.0166,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI100/00061/2_6__g__g__t__tb__g__g__g__g/timers.csv,17.25,2735564,51.618707800465174,1.1840462632102475,204800.0,182129.0,1913.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI100/00061/event_data.hdf5,0.0003150390625,3174.2095474271546
g g -> t tb g g g g,g g -> t tb g g g g,process,8192,35,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI100/00062,62,MI100,47.13177180290222,0,8192,46.54,46.45,2.31e-06,0.097,0.0003119,0.001403,0.0009825,8.8e-07,46.27,0.08806,0.01734,0.02535,0.01276,0.004278,24.5,3.348,1.829,1.616,1.18,0.2049,0.2059,0.01267,0.004676,0.01177,0.01326,0.007128,0.007754,0.005227,0.01235,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI100/00062/2_6__g__g__t__tb__g__g__g__g/timers.csv,12.32,3551564,50.64072109022221,1.039695691497545,286720.0,254813.0,2593.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI100/00062/event_data.hdf5,0.00016200474330357143,6172.658772874058
g g -> t tb g g g g,g g -> t tb g g g g,process,16384,24,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI100/00063,63,MI100,37.070796251297,0,16384,35.88,35.76,1.88e-06,0.1181,0.0003,0.001391,0.001435,7.3e-07,35.61,0.07741,0.01353,0.01951,0.00864,0.003942,17.74,2.488,1.374,1.403,0.8528,0.1414,0.1398,0.009498,0.004035,0.008197,0.01439,0.0081,0.006798,0.003625,0.009078,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI100/00063/2_6__g__g__t__tb__g__g__g__g/timers.csv,10.7,4916796,50.204304279760464,0.8674893626146005,393216.0,349753.0,3544.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI100/00063/event_data.hdf5,9.09423828125e-05,10995.973154362417
g g -> t tb g g g g,g g -> t tb g g g g,process,32768,19,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI100/00064,64,MI100,40.10091280937195,0,32768,38.81,38.64,2.4e-06,0.1637,0.0002826,0.002328,0.001971,7.4e-07,38.47,0.1071,0.01195,0.01736,0.007723,0.005197,18.93,2.522,1.275,1.793,0.6579,0.1075,0.1087,0.008149,0.003802,0.007521,0.03075,0.01167,0.006505,0.002914,0.007936,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI100/00064/2_6__g__g__t__tb__g__g__g__g/timers.csv,12.31,7908796,51.08319853241037,0.6935832881905346,622592.0,553414.0,5725.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI100/00064/event_data.hdf5,6.20631167763158e-05,16112.62939958592
g g -> t tb g g g g,g g -> t tb g g g g,process,65536,15,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI100/00065,65,MI100,51.13716912269592,0,65536,50.53,50.27,2.37e-06,0.258,0.0003367,0.001482,0.0008458,7.2e-07,50.04,0.1651,0.01184,0.01658,0.006776,0.004853,29.91,3.131,1.48,2.722,0.6219,0.09442,0.09436,0.007617,0.004223,0.007081,0.06171,0.01575,0.006643,0.002305,0.007627,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI100/00065/2_6__g__g__t__tb__g__g__g__g/timers.csv,11.35,12271260,50.84657179727953,0.5513595295673269,983040.0,874344.0,9000.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI100/00065/event_data.hdf5,5.113728841145834e-05,19555.201909687683
g g -> t tb g g g g,g g -> t tb g g g g,process,131072,12,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI100/00066,66,MI100,92.18250298500061,0,131072,90.92,90.49,3.05e-06,0.4332,0.0003274,0.001599,0.001249,6.3e-07,90.16,0.2597,0.0113,0.01962,0.006616,0.005222,57.14,5.084,2.163,4.731,0.6145,0.07479,0.07203,0.007406,0.003891,0.007372,0.1067,0.02258,0.008297,0.0029,0.008413,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI100/00066/2_6__g__g__t__tb__g__g__g__g/timers.csv,19.77,19620492,50.8123235124822,0.4491006253711696,1572864.0,1399237.0,14334.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI100/00066/event_data.hdf5,5.7531992594401036e-05,17381.633329649685
g g -> t tb g g g g,g g -> t tb g g g g,process,262144,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI100/00067,67,MI100,138.23539757728577,0,262144,137.7,136.9,2.49e-06,0.7939,0.0004172,0.001492,0.0008746,9.4e-07,136.3,0.4486,0.01274,0.01971,0.007321,0.00507,86.17,7.64,3.101,7.588,0.7114,0.0634,0.0605,0.008545,0.004192,0.006414,0.1917,0.03493,0.006678,0.003388,0.009637,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI100/00067/2_6__g__g__t__tb__g__g__g__g/timers.csv,30.57,32692188,50.91217520249232,0.33892413533138677,2621440.0,2331739.0,23958.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI100/00067/event_data.hdf5,5.2223205566406255e-05,19148.575602629655
g g -> t tb g g g g,g g -> t tb g g g g,process,524288,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI100/00068,68,MI100,244.34944367408752,0,524288,243.8,242.3,1.99e-06,1.533,0.0004196,0.001487,0.0008372,1.02e-06,241.3,0.8621,0.01442,0.02684,0.01074,0.006202,155.7,14.63,5.613,13.44,1.097,0.07132,0.06347,0.009429,0.004992,0.008139,0.3839,0.06368,0.007528,0.005301,0.014,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI100/00068/2_6__g__g__t__tb__g__g__g__g/timers.csv,50.31,65499580,51.047739079400415,0.24795667397231907,5242880.0,4661878.0,48070.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI100/00068/event_data.hdf5,4.6215057373046876e-05,21637.969459347914
g g -> t tb g g g g,g g -> t tb g g g g,process,1048576,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI100/00069,69,MI100,496.67439675331116,0,1048576,495.6,492.5,2e-06,2.995,0.0007151,0.00157,0.0009227,8.1e-07,490.7,1.689,0.02158,0.04203,0.01795,0.008774,319.8,29.73,11.51,28.27,1.976,0.06751,0.06352,0.01379,0.007792,0.01386,0.7574,0.1281,0.009383,0.009109,0.02353,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI100/00069/2_6__g__g__t__tb__g__g__g__g/timers.csv,98.92,131116980,51.15388655900016,0.17472931870264,10485760.0,9323424.0,96240.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI100/00069/event_data.hdf5,4.696846008300781e-05,21290.883248730963
g g -> t tb g g g g g,g g -> t tb g g g g g,process,128,25,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI100/00070,70,MI100,358.44420528411865,0,128,357.7,355.9,1.77e-06,1.715,0.0003338,0.001821,0.0008989,7.5e-07,355.8,0.01827,0.01322,0.02007,0.01283,0.003732,104.2,15.68,7.027,3.588,5.388,1.04,1.033,0.009301,0.003923,0.007168,0.001466,0.0003402,0.008568,0.003033,0.008464,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI100/00070/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,212.9,167564,8.700440609388657,6.151178906598472,3200.0,2685.0,2.0,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI100/00070/event_data.hdf5,0.11121874999999999,8.99128968811464
g g -> t tb g g g g g,g g -> t tb g g g g g,process,256,25,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI100/00071,71,MI100,389.4801654815674,0,256,388.9,387.3,2.45e-06,1.61,0.0002695,0.001452,0.0008502,7.2e-07,387.2,0.04811,0.01324,0.01751,0.01263,0.003754,108.6,15.63,6.987,4.136,5.302,0.9684,0.979,0.009336,0.003909,0.007444,0.002264,0.0003927,0.006747,0.003028,0.007724,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI100/00071/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,239.6,167564,19.575991371124484,6.521250212492436,6400.0,5337.0,9.0,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI100/00071/event_data.hdf5,0.060515625,16.524657887942162
g g -> t tb g g g g g,g g -> t tb g g g g g,process,512,25,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI100/00072,72,MI100,515.6415719985962,0,512,514.9,513.3,1.71e-06,1.575,0.001342,0.00142,0.00109,8.9e-07,513.1,0.09105,0.02059,0.02766,0.01223,0.00699,139.1,17.7,8.067,5.516,5.568,1.016,1.017,0.0135,0.007085,0.008366,0.003495,0.0004862,0.01298,0.003373,0.0113,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI100/00072/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,330.2,167564,37.022829138798336,9.851911318597832,12800.0,10724.0,27.0,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI100/00072/event_data.hdf5,0.04010156249999999,24.93668420027275
g g -> t tb g g g g g,g g -> t tb g g g g g,process,1024,22,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI100/00073,73,MI100,625.7821345329285,0,1024,624.9,623.3,2.15e-06,1.599,0.0003838,0.001436,0.001206,7.2e-07,623.2,0.08536,0.01305,0.02,0.01061,0.003748,168.1,17.25,8.555,7.51,5.215,0.9084,0.9143,0.009109,0.003939,0.007317,0.003554,0.0003318,0.006786,0.003448,0.009755,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI100/00073/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,410.2,167564,13.594438452169776,2.8969927620529137,22528.0,18836.0,22.0,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI100/00073/event_data.hdf5,0.027667791193181815,36.14310925717953
g g -> t tb g g g g g,g g -> t tb g g g g g,process,2048,18,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI100/00074,74,MI100,565.7178075313568,0,2048,565.4,563.8,2.41e-06,1.611,0.0003419,0.002262,0.0008875,9e-07,563.6,0.1374,0.01134,0.01772,0.008696,0.003472,137.1,14.38,7.025,6.394,4.196,0.6977,0.7043,0.007741,0.003594,0.006602,0.004491,0.0005361,0.006416,0.002796,0.008499,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI100/00074/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,389.3,167564,22.131510286606893,2.90997158127539,36864.0,30777.0,58.0,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI100/00074/event_data.hdf5,0.015294053819444443,65.38488825824761
g g -> t tb g g g g g,g g -> t tb g g g g g,process,4096,12,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI100/00075,75,MI100,515.5863041877747,0,4096,515.2,513.6,2.69e-06,1.639,0.001703,0.001567,0.0009647,1.11e-06,513.4,0.098,0.009206,0.01376,0.005846,0.003317,95.46,9.912,5.008,4.431,2.935,0.5312,0.5151,0.006165,0.003041,0.004705,0.003945,0.0005963,0.00583,0.001876,0.006042,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI100/00075/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,391.9,167564,21.91149142176712,2.5342764617154225,49152.0,40981.0,76.0,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI100/00075/event_data.hdf5,0.010449218750000001,95.70093457943925
g g -> t tb g g g g g,g g -> t tb g g g g g,process,8192,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI100/00076,76,MI100,474.5982458591461,0,8192,473.6,471.9,2.24e-06,1.711,0.0004406,0.00238,0.001442,8.3e-07,471.8,0.08847,0.008442,0.01365,0.004774,0.00318,80.89,8.02,4.148,3.774,2.442,0.4249,0.4211,0.005513,0.002929,0.003749,0.004356,0.0009395,0.006768,0.001589,0.005289,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI100/00076/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,369.2,319564,24.054485439726584,2.5789364657843574,81920.0,68351.0,127.0,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI100/00076/event_data.hdf5,0.005760498046875,173.59610086882816
g g -> t tb g g g g g,g g -> t tb g g g g g,process,16384,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI100/00077,77,MI100,517.6379063129425,0,16384,516.8,515.0,2.44e-06,1.836,0.001319,0.002434,0.0008727,8.3e-07,514.8,0.1027,0.008519,0.01282,0.004617,0.003307,83.28,8.555,4.288,5.297,2.491,0.4195,0.4173,0.005684,0.002835,0.004002,0.007473,0.001241,0.005881,0.00159,0.005344,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI100/00077/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,407.5,471564,19.722916473724673,1.3205056335784664,163840.0,136801.0,228.0,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI100/00077/event_data.hdf5,0.003143310546875,318.13592233009706
g g -> t tb g g g g g,g g -> t tb g g g g g,process,32768,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI100/00078,78,MI100,610.7380459308624,0,32768,609.8,607.7,2.02e-06,2.108,0.0004482,0.001528,0.001297,6.6e-07,607.5,0.1364,0.009144,0.01483,0.005037,0.0043,121.8,11.37,5.282,8.927,2.508,0.429,0.4149,0.005658,0.003486,0.004814,0.02115,0.002275,0.007227,0.001595,0.006005,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI100/00078/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,453.4,775564,21.56931352102962,1.0117265085305396,327680.0,273193.0,486.0,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI100/00078/event_data.hdf5,0.00185455322265625,539.2134276781306
g g -> t tb g g g g g,g g -> t tb g g g g g,process,65536,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI100/00079,79,MI100,795.0072753429413,0,65536,794.5,791.8,2.18e-06,2.621,0.001624,0.001567,0.001219,7.6e-07,791.6,0.195,0.009092,0.01256,0.005542,0.004249,233.3,18.63,7.514,16.93,2.683,0.4487,0.4147,0.005874,0.003219,0.004824,0.05035,0.004166,0.005587,0.00157,0.005394,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI100/00079/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,508.3,1535564,21.1637018244251,0.7154241073800777,655360.0,547458.0,968.0,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI100/00079/event_data.hdf5,0.0012081909179687499,827.6837585248801
g g -> t tb g g g g g,g g -> t tb g g g g g,process,131072,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI100/00080,80,MI100,1653.9019255638123,0,131072,1653.0,1649.0,2.05e-06,3.619,0.001883,0.00151,0.001181,5.8e-07,1649.0,0.314,0.01004,0.01642,0.006628,0.004543,557.4,37.17,14.28,35.56,3.573,0.4338,0.4145,0.006537,0.003504,0.005161,0.1083,0.005965,0.006022,0.002191,0.008202,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI100/00080/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,996.7,3207564,22.081095282531827,0.5069270227301078,1310720.0,1094398.0,2027.0,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI100/00080/event_data.hdf5,0.001258087158203125,794.8574893875076
g g -> t tb g g g g g,g g -> t tb g g g g g,process,262144,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI100/00081,81,MI100,2958.3782484531403,0,262144,2958.0,2952.0,2.02e-06,5.705,0.001712,0.001444,0.0009222,8.3e-07,2951.0,0.5526,0.01253,0.02071,0.008632,0.005326,1047.0,69.87,26.02,74.89,4.906,0.5265,0.4246,0.0084,0.004133,0.006267,0.2253,0.008429,0.00653,0.003034,0.01114,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI100/00081/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,1724.0,5948796,21.43454289056506,0.5016977125450001,2621440.0,2187988.0,3819.0,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI100/00081/event_data.hdf5,0.0011260986328125,888.0216802168022



==> JLSE_Plots/pepper_ttng_2023-11-03/plots_2023-11-03_ttng/pepper_runs_mi250_ttng.csv <==
process_string,process,process_input_type,batch_size,n_batches,seed,verbosity,collision_energy,mu2,use_cached_results,cache_path,integrator,diagnostic_output_enabled,diagnostic_path,proc_id,label,run_time,return_code,thread_count,Total Runtime,Event Generation Runtime,Optimisation Runtime,Initialisation Runtime,HDF5 Close Runtime,HDF5 Open Runtime,HDF5 Init Runtime,Unweighting Setup Runtime,EG Recursion,EG Output,EG PDF and AlphaS evaluation,EG Phase space,EG External State,EG RNG,EG-R Calculate currents,EG-R Momenta preparation,EG-R Currents preparation,EG-R IP reset,EG-R ME update,EG-R ME reset,EG-R IC reset,EG-PDF PDF,EG-PDF AlphaS,EG-O Filter non-zero,EG-O Pull non-zero,EG-O HDF5 write,EG-PS Fill Mom Weights,EG-PS Update weights,EG-PS Cuts,CSV Timer Filename,EG-R ME2 update,event_data_size,xs_mean,xs_sigma,n_trials,n_nonzero_after_cuts,n_nonzero,HDF5 Filename,event_period,event_rate
g g -> t tb,g g -> t tb,process,128,20000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/MI250/00000,0,MI250,40.28274416923523,0,128,39.36,39.07,2.044e-06,0.2924,0.00074,0.001779,0.001942,6.332e-06,11.28,9.08,5.388,4.306,3.197,0.5195,2.722,2.117,1.415,1.043,1.308,1.039,0.3726,4.588,0.8001,5.314,2.536,0.2503,0.8461,1.051,2.405,pepper_diagnostics/g_g__t_tb/MI250/00000/2_2__g__g__t__tb/timers.csv,0.6376,60397284,428.35466741871863,1.4573147583278967,2560000.0,2534984.0,83613.0,pepper_diagnostics/g_g__t_tb/MI250/00000/event_data.hdf5,1.526171875e-05,65523.41950345534
g g -> t tb,g g -> t tb,process,256,20000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/MI250/00001,1,MI250,43.340415239334106,0,256,41.95,41.65,1.784e-06,0.2927,0.001337,0.001842,0.004074,7.21e-07,11.72,9.964,5.734,4.601,3.388,0.5228,2.674,2.257,1.506,1.145,1.379,1.027,0.4604,4.837,0.897,5.689,2.649,0.5646,0.9708,1.138,2.489,pepper_diagnostics/g_g__t_tb/MI250/00001/2_2__g__g__t__tb/timers.csv,0.6641,120848388,428.86819680935207,1.031198019160708,5120000.0,5070346.0,167405.0,pepper_diagnostics/g_g__t_tb/MI250/00001/event_data.hdf5,8.134765624999999e-06,122929.17166866748
g g -> t tb,g g -> t tb,process,512,20000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/MI250/00002,2,MI250,43.35856485366821,0,512,41.56,41.27,1.754e-06,0.2913,0.002225,0.001871,0.00251,4.949e-06,11.71,10.45,5.718,4.29,3.037,0.527,2.742,2.196,1.537,1.157,1.367,1.017,0.4176,4.829,0.8891,5.537,2.786,1.013,0.9424,1.147,2.197,pepper_diagnostics/g_g__t_tb/MI250/00002/2_2__g__g__t__tb/timers.csv,0.6488,242331828,430.2366197942321,0.7302966696568229,10240000.0,10140028.0,335890.0,pepper_diagnostics/g_g__t_tb/MI250/00002/event_data.hdf5,4.0302734375000004e-06,248122.12260722072
g g -> t tb,g g -> t tb,process,1024,18000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/MI250/00003,3,MI250,40.27771210670471,0,1024,38.3,38.0,3.106e-06,0.2937,0.003411,0.00199,0.002051,9.52e-07,11.05,9.832,5.258,3.787,2.605,0.4672,2.785,2.095,1.512,1.122,1.307,0.7515,0.3284,4.489,0.7691,4.937,2.597,1.231,0.8371,1.082,1.864,pepper_diagnostics/g_g__t_tb/MI250/00003/2_2__g__g__t__tb/timers.csv,0.5781,435527148,429.55855460854247,0.5438811507940143,18432000.0,18252534.0,603685.0,pepper_diagnostics/g_g__t_tb/MI250/00003/event_data.hdf5,2.0616319444444443e-06,485052.6315789474
g g -> t tb,g g -> t tb,process,2048,14400,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/MI250/00004,4,MI250,33.18876528739929,0,2048,31.83,31.57,3.447e-06,0.2503,0.001874,0.003707,0.001101,1.042e-06,8.885,9.166,4.124,2.943,2.046,0.3889,2.292,1.657,1.163,0.8767,1.035,0.6733,0.2724,3.503,0.6214,3.955,2.28,1.972,0.6779,0.8471,1.415,pepper_diagnostics/g_g__t_tb/MI250/00004/2_2__g__g__t__tb/timers.csv,0.4784,695742748,428.90112156230475,0.42969380388987566,29491200.0,29202671.0,964391.0,pepper_diagnostics/g_g__t_tb/MI250/00004/event_data.hdf5,1.0704888237847222e-06,934152.676591701
g g -> t tb,g g -> t tb,process,4096,10080,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/MI250/00005,5,MI250,27.146892547607422,0,4096,25.54,25.29,2.094e-06,0.2507,0.004488,0.00271,0.001055,5.931e-06,6.663,8.143,3.145,2.213,1.577,0.2889,1.587,1.229,0.877,0.6841,0.7826,0.5264,0.2675,2.654,0.4905,3.007,1.904,2.377,0.5477,0.6269,1.036,pepper_diagnostics/g_g__t_tb/MI250/00005/2_2__g__g__t__tb/timers.csv,0.3962,976729492,430.0723979502924,0.36362954984346146,41287680.0,40884317.0,1353868.0,pepper_diagnostics/g_g__t_tb/MI250/00005/event_data.hdf5,6.125313895089285e-07,1632569.3950177936
g g -> t tb,g g -> t tb,process,8192,7056,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/MI250/00006,6,MI250,19.106656074523926,0,8192,17.93,17.64,4.018e-06,0.2835,0.002639,0.001725,0.003821,1.894e-06,4.122,7.086,1.983,1.368,0.9602,0.1994,1.034,0.8119,0.541,0.4222,0.4547,0.2885,0.1249,1.687,0.2965,1.921,1.51,2.892,0.3304,0.4042,0.6322,pepper_diagnostics/g_g__t_tb/MI250/00006/2_2__g__g__t__tb/timers.csv,0.2237,1366717516,429.8556637013056,0.30725838755736434,57802752.0,57237184.0,1894419.0,pepper_diagnostics/g_g__t_tb/MI250/00006/event_data.hdf5,3.0517578125e-07,3276800.0
g g -> t tb,g g -> t tb,process,16384,4939,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/MI250/00007,7,MI250,17.029973030090332,0,16384,15.46,15.11,5.1e-06,0.3495,0.002613,0.001963,0.003387,2.976e-06,3.041,7.411,1.425,1.037,0.6723,0.1677,0.7967,0.5888,0.4005,0.3234,0.3189,0.2076,0.08698,1.204,0.2215,1.313,1.395,3.94,0.2424,0.2919,0.5016,pepper_diagnostics/g_g__t_tb/MI250/00007/2_2__g__g__t__tb/timers.csv,0.1608,1913686228,429.9385579994465,0.2597052364546535,80920576.0,80130485.0,2652665.0,pepper_diagnostics/g_g__t_tb/MI250/00007/event_data.hdf5,1.8672630308513868e-07,5355431.899404368
g g -> t tb,g g -> t tb,process,32768,3951,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/MI250/00008,8,MI250,17.10327982902527,0,32768,15.84,15.78,2.605e-06,0.05095,0.00218,0.001307,0.0009828,8.41e-07,2.606,9.314,1.171,0.8609,0.5712,0.1692,0.7026,0.484,0.3535,0.2608,0.2785,0.1759,0.07271,0.9814,0.1898,1.057,1.516,5.87,0.1979,0.2354,0.4268,pepper_diagnostics/g_g__t_tb/MI250/00008/2_2__g__g__t__tb/timers.csv,0.1281,3057029980,429.2915799707722,0.20517257084742602,129466368.0,128201652.0,4237559.0,pepper_diagnostics/g_g__t_tb/MI250/00008/event_data.hdf5,1.2188493617122246e-07,8204459.315589354
g g -> t tb,g g -> t tb,process,65536,3161,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/MI250/00009,9,MI250,21.154871940612793,0,65536,20.33,20.27,2.805e-06,0.05663,0.007593,0.001274,0.0009524,9.62e-07,2.495,14.33,1.003,0.7649,0.5263,0.2322,0.7651,0.4542,0.3372,0.2546,0.2349,0.1593,0.06062,0.8025,0.2006,0.9111,2.385,9.48,0.1782,0.1917,0.3939,pepper_diagnostics/g_g__t_tb/MI250/00009/2_2__g__g__t__tb/timers.csv,0.1109,4895955436,429.6733578879674,0.16226810687149323,207159296.0,205133895.0,6786666.0,pepper_diagnostics/g_g__t_tb/MI250/00009/event_data.hdf5,9.784740724355425e-08,10219994.869264925
g g -> t tb,g g -> t tb,process,131072,2528,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/MI250/00010,10,MI250,33.21061873435974,0,131072,32.67,32.46,2.815e-06,0.0697,0.132,0.002302,0.001168,1.072e-06,3.118,25.71,1.143,0.8593,0.5301,0.2607,1.15,0.5646,0.4224,0.3096,0.2643,0.1549,0.0502,0.8158,0.3273,0.8688,5.595,15.15,0.1807,0.1885,0.4887,pepper_diagnostics/g_g__t_tb/MI250/00010/2_2__g__g__t__tb/timers.csv,0.1035,7831052932,429.6775263812301,0.12830419521070216,331350016.0,328113021.0,10855231.0,pepper_diagnostics/g_g__t_tb/MI250/00010/event_data.hdf5,9.79628744004648e-08,10207948.736906962
g g -> t tb,g g -> t tb,process,262144,2023,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/MI250/00011,11,MI250,53.23528289794922,0,262144,52.39,52.02,2.325e-06,0.09484,0.2636,0.001255,0.001081,9.72e-07,4.014,44.25,1.288,0.9052,0.5192,0.2956,1.661,0.7449,0.5346,0.3999,0.2874,0.1654,0.04313,0.808,0.4804,0.8288,10.2,25.31,0.1665,0.2021,0.5355,pepper_diagnostics/g_g__t_tb/MI250/00011/2_2__g__g__t__tb/timers.csv,0.1013,12534012004,429.7055980885697,0.1014208321835971,530317312.0,525132195.0,17374497.0,pepper_diagnostics/g_g__t_tb/MI250/00011/event_data.hdf5,9.809221540178573e-08,10194488.888888888
g g -> t tb,g g -> t tb,process,524288,1820,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/MI250/00012,12,MI250,98.64223623275757,0,524288,97.64,97.35,4.107e-06,0.141,0.1472,0.001536,0.001024,1.412e-06,6.607,85.87,1.838,1.237,0.6912,0.3297,2.976,1.221,0.8739,0.6491,0.44,0.2235,0.04019,1.022,0.8162,0.9306,19.09,51.08,0.1796,0.2732,0.7827,pepper_diagnostics/g_g__t_tb/MI250/00012/2_2__g__g__t__tb/timers.csv,0.1134,22543101964,429.52374035391546,0.07559434148753115,954204160.0,944881757.0,31248956.0,pepper_diagnostics/g_g__t_tb/MI250/00012/event_data.hdf5,1.020221919803829e-07,9801789.008731382
g g -> t tb,g g -> t tb,process,1048576,1638,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/MI250/00013,13,MI250,183.81821632385254,0,1048576,182.8,182.4,3.377e-06,0.2504,0.1804,0.001378,0.001096,7.92e-07,11.6,163.1,2.809,1.878,1.402,0.6927,5.427,2.104,1.568,1.073,0.7561,0.3676,0.03959,1.482,1.327,1.907,38.73,94.84,0.2247,0.3799,1.272,pepper_diagnostics/g_g__t_tb/MI250/00013/2_2__g__g__t__tb/timers.csv,0.1781,40593785596,429.6966826122793,0.05635534537029941,1717567488.0,1700786311.0,56270670.0,pepper_diagnostics/g_g__t_tb/MI250/00013/event_data.hdf5,1.0619670043498169e-07,9416488.421052631
g g -> t tb g,g g -> t tb g,process,128,15000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/MI250/00014,14,MI250,51.18374800682068,0,128,49.92,49.51,3.557e-06,0.07588,0.338,0.001803,0.00107,1.412e-06,27.18,7.254,4.003,3.679,3.038,0.3749,8.68,5.55,3.303,2.325,2.809,1.546,0.889,3.4,0.6029,4.207,1.967,0.2674,0.7017,0.8911,2.083,pepper_diagnostics/g_g__t_tb_g/MI250/00014/2_3__g__g__t__tb__g/timers.csv,0.5974,60832356,386.7993094032148,1.451424268477694,1920000.0,1884016.0,68924.0,pepper_diagnostics/g_g__t_tb_g/MI250/00014/event_data.hdf5,2.5786458333333333e-05,38780.044435467586
g g -> t tb g,g g -> t tb g,process,256,15000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/MI250/00015,15,MI250,52.14116168022156,0,256,50.92,50.39,2.485e-06,0.0572,0.469,0.001477,0.001207,8.22e-07,27.57,7.332,4.083,3.899,3.064,0.39,9.126,5.545,3.34,2.361,2.886,1.376,0.9134,3.484,0.5982,4.09,1.989,0.4,0.7083,0.896,2.292,pepper_diagnostics/g_g__t_tb_g/MI250/00015/2_3__g__g__t__tb__g/timers.csv,0.6365,122177148,388.53242067187625,1.028180295421603,3840000.0,3767773.0,138511.0,pepper_diagnostics/g_g__t_tb_g/MI250/00015/event_data.hdf5,1.3122395833333334e-05,76205.59634848183
g g -> t tb g,g g -> t tb g,process,512,15000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/MI250/00016,16,MI250,55.17424249649048,0,512,53.95,53.42,2.074e-06,0.0402,0.4906,0.001271,0.00107,7.21e-07,29.2,8.104,4.259,4.092,3.025,0.4112,9.678,5.803,3.603,2.7,3.049,1.307,0.8564,3.601,0.6582,4.321,2.141,0.7113,0.7516,1.011,2.327,pepper_diagnostics/g_g__t_tb_g/MI250/00016/2_3__g__g__t__tb__g/timers.csv,0.6542,243810732,387.95871507560685,0.726749540583656,7680000.0,7535361.0,276571.0,pepper_diagnostics/g_g__t_tb_g/MI250/00016/event_data.hdf5,6.955729166666667e-06,143766.37963309622
g g -> t tb g,g g -> t tb g,process,1024,13500,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/MI250/00017,17,MI250,53.12236142158508,0,1024,51.83,51.4,2.514e-06,0.04206,0.3888,0.001868,0.001186,8.81e-07,29.29,8.138,3.95,3.481,2.346,0.3722,10.65,5.46,3.586,2.794,2.839,1.125,0.7672,3.352,0.5981,3.841,2.044,1.32,0.6782,0.9843,1.816,pepper_diagnostics/g_g__t_tb_g/MI250/00017/2_3__g__g__t__tb__g/timers.csv,0.7114,440543268,389.472420264061,0.5429045244850198,13824000.0,13563291.0,499709.0,pepper_diagnostics/g_g__t_tb_g/MI250/00017/event_data.hdf5,3.7181712962962962e-06,268949.41634241247
g g -> t tb g,g g -> t tb g,process,2048,10800,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/MI250/00018,18,MI250,47.31385326385498,0,2048,46.36,45.64,1.643e-06,0.04229,0.6788,0.001586,0.001113,6.11e-07,24.02,10.2,3.169,2.792,2.022,0.3043,8.86,4.357,2.939,2.319,2.299,0.9423,0.6481,2.693,0.4751,3.153,1.912,4.256,0.5673,0.7756,1.447,pepper_diagnostics/g_g__t_tb_g/MI250/00018/2_3__g__g__t__tb__g/timers.csv,0.5777,703027308,388.52066836723145,0.4287265400880382,22118400.0,21700576.0,797599.0,pepper_diagnostics/g_g__t_tb_g/MI250/00018/event_data.hdf5,2.0634403935185187e-06,484627.5197195442
g g -> t tb g,g g -> t tb g,process,4096,7559,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/MI250/00019,19,MI250,35.32960104942322,0,4096,34.83,34.14,1.844e-06,0.04536,0.6444,0.001478,0.001243,7.92e-07,17.08,8.772,2.282,2.072,1.438,0.234,6.145,3.086,2.115,1.665,1.699,0.706,0.4875,1.93,0.3518,2.263,1.671,4.036,0.4143,0.566,1.09,pepper_diagnostics/g_g__t_tb_g/MI250/00019/2_3__g__g__t__tb__g/timers.csv,0.4109,983402644,388.1791739719706,0.3620787023538284,30961664.0,30377089.0,1115647.0,pepper_diagnostics/g_g__t_tb_g/MI250/00019/event_data.hdf5,1.1026539142082286e-06,906902.870533099
g g -> t tb g,g g -> t tb g,process,8192,5291,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/MI250/00020,20,MI250,29.369378805160522,0,8192,27.96,26.99,3.146e-06,0.05446,0.9123,0.001783,0.001025,1.022e-06,11.78,9.507,1.571,1.438,0.9849,0.1647,4.32,2.168,1.433,1.184,1.12,0.4351,0.2941,1.332,0.2382,1.545,1.482,5.741,0.2881,0.3879,0.7608,pepper_diagnostics/g_g__t_tb_g/MI250/00020/2_3__g__g__t__tb__g/timers.csv,0.2802,1380649100,389.3421780567681,0.30661532407581554,43343872.0,42524827.0,1566342.0,pepper_diagnostics/g_g__t_tb_g/MI250/00020/event_data.hdf5,6.226947144915894e-07,1605923.3790292703
g g -> t tb g,g g -> t tb g,process,16384,3704,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/MI250/00021,21,MI250,26.290693283081055,0,16384,25.0,24.22,2.695e-06,0.05125,0.718,0.001377,0.004592,1.222e-06,8.627,11.64,1.096,0.948,0.6828,0.1396,3.293,1.538,1.056,0.8709,0.7637,0.2975,0.2137,0.924,0.1725,1.102,1.378,8.342,0.2019,0.2681,0.4774,pepper_diagnostics/g_g__t_tb_g/MI250/00021/2_3__g__g__t__tb__g/timers.csv,0.1961,1927029612,388.1675971830765,0.2588524772247617,60686336.0,59541547.0,2186275.0,pepper_diagnostics/g_g__t_tb_g/MI250/00021/event_data.hdf5,3.9910137267143626e-07,2505629.0668868707
g g -> t tb g,g g -> t tb g,process,32768,2963,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/MI250/00022,22,MI250,29.34261131286621,0,32768,28.06,27.49,2.866e-06,0.05655,0.5114,0.002089,0.001249,9.12e-07,8.027,16.1,0.9021,0.8554,0.5735,0.1638,3.274,1.395,0.9601,0.8086,0.6546,0.2431,0.1604,0.7464,0.1557,0.8652,1.761,12.32,0.1696,0.2343,0.451,pepper_diagnostics/g_g__t_tb_g/MI250/00022/2_3__g__g__t__tb__g/timers.csv,0.1622,3088540508,388.8522443845903,0.20480990504007673,97091584.0,95257456.0,3504080.0,pepper_diagnostics/g_g__t_tb_g/MI250/00022/event_data.hdf5,2.8313473596228485e-07,3531887.377228083
g g -> t tb g,g g -> t tb g,process,65536,2370,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/MI250/00023,23,MI250,43.21487355232239,0,65536,42.28,41.71,3.056e-06,0.06669,0.4969,0.001883,0.001229,1.233e-06,9.192,29.31,0.9065,0.7669,0.5438,0.1816,4.146,1.605,1.022,0.98,0.5726,0.2439,0.1445,0.7047,0.2018,0.8114,3.888,22.07,0.1715,0.1787,0.4157,pepper_diagnostics/g_g__t_tb_g/MI250/00023/2_3__g__g__t__tb__g/timers.csv,0.1477,4938160892,388.64489054915117,0.16184610758130905,155320320.0,152387001.0,5602575.0,pepper_diagnostics/g_g__t_tb_g/MI250/00023/event_data.hdf5,2.685418108847574e-07,3723814.912491009
g g -> t tb g,g g -> t tb g,process,131072,1896,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/MI250/00024,24,MI250,61.23422360420227,0,131072,60.36,60.15,4.087e-06,0.0819,0.1151,0.001633,0.001062,1.803e-06,13.31,43.64,0.8552,0.8545,0.5182,0.2592,7.003,2.25,1.314,1.34,0.6072,0.2252,0.1307,0.6423,0.213,0.7871,7.547,29.95,0.1678,0.1797,0.5064,pepper_diagnostics/g_g__t_tb_g/MI250/00024/2_3__g__g__t__tb__g/timers.csv,0.179,7907424156,388.96851010192483,0.12811727931636235,248512512.0,243817384.0,8971302.0,pepper_diagnostics/g_g__t_tb_g/MI250/00024/event_data.hdf5,2.420401271385483e-07,4131546.3341645882
g g -> t tb g,g g -> t tb g,process,262144,1517,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/MI250/00025,25,MI250,87.26200652122498,0,262144,85.95,85.72,2.765e-06,0.1146,0.1099,0.001737,0.001099,7.21e-07,18.99,62.37,0.9679,0.9126,0.5098,0.8222,10.45,3.114,1.929,2.107,0.6582,0.19,0.1023,0.6176,0.3503,1.122,11.75,40.31,0.1481,0.1912,0.5725,pepper_diagnostics/g_g__t_tb_g/MI250/00025/2_3__g__g__t__tb__g/timers.csv,0.1991,12642670236,388.63402511136957,0.10118713731503834,397672448.0,390159053.0,14343764.0,pepper_diagnostics/g_g__t_tb_g/MI250/00025/event_data.hdf5,2.155542845150791e-07,4639202.613159123
g g -> t tb g,g g -> t tb g,process,524288,1365,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/MI250/00026,26,MI250,143.43910837173462,0,524288,143.0,142.6,2.505e-06,0.1916,0.146,0.00127,0.0009964,8.01e-07,33.4,104.8,1.234,1.346,0.7434,0.4137,18.74,6.2,3.096,3.441,1.058,0.27,0.1078,0.871,0.3626,1.131,24.18,62.09,0.177,0.2559,0.9126,pepper_diagnostics/g_g__t_tb_g/MI250/00026/2_3__g__g__t__tb__g/timers.csv,0.3029,22757369404,388.7362853778219,0.07545737433022996,715653120.0,702131793.0,25819440.0,pepper_diagnostics/g_g__t_tb_g/MI250/00026/event_data.hdf5,1.99258545816163e-07,5018605.329593268
g g -> t tb g,g g -> t tb g,process,1048576,1229,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/MI250/00027,27,MI250,227.72994899749756,0,1048576,226.5,226.1,2.124e-06,0.3274,0.07999,0.001525,0.001091,7.21e-07,57.55,162.4,1.691,2.036,1.009,0.6581,32.98,10.29,5.588,5.859,1.693,0.321,0.06677,1.129,0.562,1.399,36.74,94.02,0.219,0.3827,1.434,pepper_diagnostics/g_g__t_tb_g/MI250/00027/2_3__g__g__t__tb__g/timers.csv,0.5092,40971531140,388.6522995980577,0.05622609241911733,1288699904.0,1264361619.0,46484475.0,pepper_diagnostics/g_g__t_tb_g/MI250/00027/event_data.hdf5,1.75448139088245e-07,5699689.977885892
g g -> t tb g g,g g -> t tb g g,process,128,10000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/MI250/00028,28,MI250,104.26036953926086,0,128,103.2,103.0,2.034e-06,0.06733,0.09296,0.001413,0.001079,7.11e-07,86.9,4.904,2.666,2.944,2.632,0.2706,36.47,17.19,8.928,6.223,7.547,2.515,2.214,2.258,0.4074,2.905,1.23,0.0864,0.5016,0.697,1.744,pepper_diagnostics/g_g__t_tb_g_g/MI250/00028/2_4__g__g__t__tb__g__g/timers.csv,1.526,25844188,231.22371491701705,1.4628960187513407,1280000.0,1230238.0,24740.0,pepper_diagnostics/g_g__t_tb_g_g/MI250/00028/event_data.hdf5,8.046875e-05,12427.184466019417
g g -> t tb g g,g g -> t tb g g,process,256,10000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/MI250/00029,29,MI250,101.259530544281,0,256,100.1,99.93,1.884e-06,0.03581,0.1524,0.001267,0.0009141,9.52e-07,84.38,4.857,2.623,2.868,2.372,0.2406,36.38,15.82,8.743,6.226,7.172,2.34,2.067,2.235,0.3871,2.736,1.262,0.1193,0.4842,0.692,1.69,pepper_diagnostics/g_g__t_tb_g_g/MI250/00029/2_4__g__g__t__tb__g__g/timers.csv,1.504,51254196,229.90574657442812,1.0333362677215305,2560000.0,2460818.0,49194.0,pepper_diagnostics/g_g__t_tb_g_g/MI250/00029/event_data.hdf5,3.903515625e-05,25617.93255278695
g g -> t tb g g,g g -> t tb g g,process,512,10000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/MI250/00030,30,MI250,117.27824783325195,0,512,116.0,115.6,1.724e-06,0.05287,0.3638,0.001653,0.001261,4.549e-06,98.15,5.647,2.958,3.009,2.509,0.3144,42.22,17.93,9.931,7.849,8.373,2.955,2.651,2.499,0.4588,3.031,1.493,0.2495,0.5531,0.807,1.647,pepper_diagnostics/g_g__t_tb_g_g/MI250/00030/2_4__g__g__t__tb__g__g/timers.csv,1.833,102178212,229.1344918352756,0.7306648125252155,5120000.0,4921173.0,98033.0,pepper_diagnostics/g_g__t_tb_g_g/MI250/00030/event_data.hdf5,2.2578124999999998e-05,44290.65743944637
g g -> t tb g g,g g -> t tb g g,process,1024,9000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/MI250/00031,31,MI250,125.36790990829468,0,1024,124.2,123.8,1.904e-06,0.04473,0.3734,0.002321,0.001082,8.52e-07,107.4,5.698,2.729,2.761,2.192,0.2379,51.43,17.02,10.37,8.713,7.707,2.934,2.197,2.313,0.4156,2.775,1.452,0.5935,0.4992,0.7785,1.481,pepper_diagnostics/g_g__t_tb_g_g/MI250/00031/2_4__g__g__t__tb__g__g/timers.csv,3.092,185072084,230.76953083989906,0.548028847974771,9216000.0,8856312.0,177625.0,pepper_diagnostics/g_g__t_tb_g_g/MI250/00031/event_data.hdf5,1.3433159722222222e-05,74442.6494345719
g g -> t tb g g,g g -> t tb g g,process,2048,7200,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/MI250/00032,32,MI250,101.40034580230713,0,2048,100.1,99.63,2.505e-06,0.04347,0.4574,0.001623,0.001479,1.002e-06,86.02,5.156,2.164,2.245,1.699,0.1999,41.45,13.65,8.298,7.042,5.928,2.169,1.847,1.831,0.3337,2.226,1.349,0.7629,0.4108,0.6249,1.208,pepper_diagnostics/g_g__t_tb_g_g/MI250/00032/2_4__g__g__t__tb__g__g/timers.csv,2.49,296709196,231.1571048807034,0.4324287511343983,14745600.0,14170321.0,284816.0,pepper_diagnostics/g_g__t_tb_g_g/MI250/00032/event_data.hdf5,6.7565917968749996e-06,148003.61336946703
g g -> t tb g g,g g -> t tb g g,process,4096,5040,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/MI250/00033,33,MI250,73.2864921092987,0,4096,72.62,72.08,3.306e-06,0.05142,0.4835,0.001449,0.001098,1.313e-06,61.71,4.367,1.514,1.573,1.227,0.1485,29.93,9.776,5.865,5.196,4.071,1.504,1.263,1.284,0.2298,1.545,1.132,0.9878,0.2943,0.4398,0.8377,pepper_diagnostics/g_g__t_tb_g_g/MI250/00033/2_4__g__g__t__tb__g__g/timers.csv,1.75,413250004,230.05983022912739,0.36543113807047883,20643840.0,19840642.0,396790.0,pepper_diagnostics/g_g__t_tb_g_g/MI250/00033/event_data.hdf5,3.4915984623015872e-06,286401.7758046615
g g -> t tb g g,g g -> t tb g g,process,8192,3528,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/MI250/00034,34,MI250,54.17963910102844,0,8192,53.44,53.37,2.314e-06,0.05801,0.003624,0.002009,0.001274,9.01e-07,44.93,4.273,1.06,1.126,0.8192,0.1162,22.01,6.979,4.25,3.831,2.956,0.951,0.8332,0.895,0.1654,1.071,1.044,1.453,0.2137,0.3144,0.5969,pepper_diagnostics/g_g__t_tb_g_g/MI250/00034/2_4__g__g__t__tb__g__g/timers.csv,1.221,578725748,230.19244291544132,0.30863368817042786,28901376.0,27777061.0,555654.0,pepper_diagnostics/g_g__t_tb_g_g/MI250/00034/event_data.hdf5,1.8466248804209183e-06,541528.4991568297
g g -> t tb g g,g g -> t tb g g,process,16384,2469,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/MI250/00035,35,MI250,41.112324237823486,0,16384,40.24,39.84,3.597e-06,0.05294,0.348,0.001589,0.001211,1.463e-06,32.41,4.572,0.7366,0.751,0.5708,0.1036,16.37,4.96,3.078,2.767,1.92,0.6398,0.5058,0.6239,0.1127,0.7112,1.019,2.099,0.1447,0.2131,0.3927,pepper_diagnostics/g_g__t_tb_g_g/MI250/00035/2_4__g__g__t__tb__g__g/timers.csv,0.8771,813878380,231.26539294486386,0.2617614607972409,40452096.0,38877639.0,781424.0,pepper_diagnostics/g_g__t_tb_g_g/MI250/00035/event_data.hdf5,9.848686208991496e-07,1015363.8554216867
g g -> t tb g g,g g -> t tb g g,process,32768,1975,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/MI250/00036,36,MI250,43.195122480392456,0,32768,42.45,41.95,2.925e-06,0.06075,0.44,0.00151,0.001059,1.092e-06,33.16,6.257,0.638,0.637,0.5597,0.08626,17.38,4.804,2.91,3.229,1.771,0.5783,0.4655,0.5263,0.1117,0.646,1.684,2.824,0.1284,0.1776,0.3306,pepper_diagnostics/g_g__t_tb_g_g/MI250/00036/2_4__g__g__t__tb__g__g/timers.csv,0.7206,1299793764,230.81165543963132,0.20641016124820993,64716800.0,62196441.0,1248023.0,pepper_diagnostics/g_g__t_tb_g_g/MI250/00036/event_data.hdf5,6.482088113132912e-07,1542712.7532777113
g g -> t tb g g,g g -> t tb g g,process,65536,1580,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/MI250/00037,37,MI250,60.23857378959656,0,65536,58.91,58.45,1.894e-06,0.08094,0.3793,0.001549,0.001012,7.32e-07,43.79,12.4,0.5543,0.583,0.4637,0.1333,25.79,5.981,3.475,4.396,1.535,0.4583,0.3896,0.4289,0.1253,0.5516,3.652,5.478,0.1231,0.1445,0.3148,pepper_diagnostics/g_g__t_tb_g_g/MI250/00037/2_4__g__g__t__tb__g__g/timers.csv,0.6588,2077514780,230.65200679069693,0.16401633746906968,103546880.0,99515778.0,1994806.0,pepper_diagnostics/g_g__t_tb_g_g/MI250/00037/event_data.hdf5,5.644786206981804e-07,1771546.2788708298
g g -> t tb g g,g g -> t tb g g,process,131072,1264,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/MI250/00038,38,MI250,94.42133378982544,0,131072,93.57,93.38,2.305e-06,0.1091,0.08373,0.001607,0.001094,8.62e-07,70.17,20.89,0.5835,0.6982,0.4396,0.1194,44.11,9.328,5.11,7.228,1.566,0.4037,0.3595,0.4329,0.1506,0.5316,6.507,8.762,0.1241,0.1671,0.4065,pepper_diagnostics/g_g__t_tb_g_g/MI250/00038/2_4__g__g__t__tb__g__g/timers.csv,1.205,3326258252,230.82130684553593,0.12925954226693373,165675008.0,159223875.0,3193990.0,pepper_diagnostics/g_g__t_tb_g_g/MI250/00038/event_data.hdf5,5.636335928228837e-07,1774202.2702934248
g g -> t tb g g,g g -> t tb g g,process,262144,1011,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/MI250/00039,39,MI250,140.565771818161,0,262144,140.1,139.9,2.385e-06,0.1563,0.01149,0.001576,0.001166,5.81e-07,107.0,30.48,0.7508,0.7668,0.4288,0.1242,67.49,15.21,7.82,11.11,1.994,0.2953,0.2211,0.4235,0.3273,0.4931,9.857,11.39,0.1156,0.1671,0.4837,pepper_diagnostics/g_g__t_tb_g_g/MI250/00039/2_4__g__g__t__tb__g__g/timers.csv,2.101,5320854268,230.8401234620389,0.1025272947930871,265027584.0,254706230.0,5109273.0,pepper_diagnostics/g_g__t_tb_g_g/MI250/00039/event_data.hdf5,5.278695820582962e-07,1894407.3195139386
g g -> t tb g g,g g -> t tb g g,process,524288,910,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/MI250/00040,40,MI250,244.94123673439026,0,524288,243.8,243.5,3.607e-06,0.2516,0.09596,0.001624,0.001103,1.202e-06,187.5,52.59,1.0,1.105,0.5563,0.2634,121.5,26.65,13.23,18.73,2.724,0.3125,0.2058,0.5408,0.4593,0.6062,17.54,18.71,0.1372,0.2132,0.7537,pepper_diagnostics/g_g__t_tb_g_g/MI250/00040/2_4__g__g__t__tb__g__g/timers.csv,3.543,9579767308,230.8210072569458,0.07621730181236702,477102080.0,458528949.0,9198891.0,pepper_diagnostics/g_g__t_tb_g_g/MI250/00040/event_data.hdf5,5.103729583404876e-07,1959351.4579055442
g g -> t tb g g,g g -> t tb g g,process,1048576,819,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/MI250/00041,41,MI250,429.42730712890625,0,1048576,428.2,427.7,3.126e-06,0.4764,0.07447,0.001574,0.001003,1.002e-06,330.2,92.13,1.471,1.818,0.8687,0.6008,213.5,46.63,24.23,33.12,4.826,0.4413,0.2683,0.7999,0.6707,0.8583,34.04,29.27,0.2021,0.3558,1.26,pepper_diagnostics/g_g__t_tb_g_g/MI250/00041/2_4__g__g__t__tb__g__g/timers.csv,6.331,17242191580,230.82175939462755,0.05681866033963437,858783744.0,825343945.0,16556608.0,pepper_diagnostics/g_g__t_tb_g_g/MI250/00041/event_data.hdf5,4.980299207899306e-07,2007911.489361702
g g -> t tb g g g,g g -> t tb g g g,process,128,1000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/MI250/00042,42,MI250,61.162363052368164,0,128,60.51,60.42,2.845e-06,0.08513,0.0002603,0.001475,0.001098,1.433e-06,58.59,0.5362,0.2863,0.3327,0.3447,0.02986,29.0,9.946,4.672,3.346,3.791,1.496,1.183,0.2418,0.04451,0.2984,0.109,0.00643,0.05881,0.08389,0.1899,pepper_diagnostics/g_g__t_tb_g_g_g/MI250/00042/2_5__g__g__t__tb__g__g__g/timers.csv,2.833,1815564,107.17287270018221,2.819569169179628,128000.0,118980.0,1447.0,pepper_diagnostics/g_g__t_tb_g_g_g/MI250/00042/event_data.hdf5,0.00047203125,2118.5038066865277
g g -> t tb g g g,g g -> t tb g g g,process,256,1000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/MI250/00043,43,MI250,61.16482591629028,0,256,60.5,60.45,2.575e-06,0.0478,0.0004364,0.001731,0.001265,7.61e-07,58.53,0.6263,0.2863,0.3377,0.3349,0.02971,29.42,9.337,4.729,3.513,3.785,1.34,1.258,0.2424,0.04386,0.3118,0.1383,0.01345,0.06104,0.08462,0.1919,pepper_diagnostics/g_g__t_tb_g_g_g/MI250/00043/2_5__g__g__t__tb__g__g__g/timers.csv,2.816,3735564,115.06681779504808,2.1337002382846864,256000.0,237839.0,3069.0,pepper_diagnostics/g_g__t_tb_g_g_g/MI250/00043/event_data.hdf5,0.00023613281250000001,4234.90488006617
g g -> t tb g g g,g g -> t tb g g g,process,512,1000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/MI250/00044,44,MI250,71.25984382629395,0,512,70.54,70.5,3.006e-06,0.04371,0.000328,0.00169,0.001103,1.733e-06,68.41,0.7355,0.3019,0.3455,0.3343,0.02908,35.66,9.72,5.353,4.483,4.197,1.685,1.499,0.2518,0.05009,0.3426,0.1735,0.01936,0.06668,0.09135,0.1872,pepper_diagnostics/g_g__t_tb_g_g_g/MI250/00044/2_5__g__g__t__tb__g__g__g/timers.csv,3.575,7463412,114.40391233575764,1.4954576624726992,512000.0,475817.0,6146.0,pepper_diagnostics/g_g__t_tb_g_g_g/MI250/00044/event_data.hdf5,0.0001376953125,7262.411347517731
g g -> t tb g g g,g g -> t tb g g g,process,1024,900,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/MI250/00045,45,MI250,84.42257618904114,0,1024,83.17,83.12,3.106e-06,0.04962,0.000661,0.001519,0.001036,1.333e-06,81.16,0.7236,0.2967,0.3265,0.2809,0.02786,44.14,10.36,5.694,5.214,3.931,1.474,1.344,0.2379,0.05878,0.296,0.1551,0.03835,0.06428,0.09125,0.1707,pepper_diagnostics/g_g__t_tb_g_g_g/MI250/00045/2_5__g__g__t__tb__g__g__g/timers.csv,6.844,13471260,115.6385591757409,1.1158561407060623,921600.0,856251.0,11165.0,pepper_diagnostics/g_g__t_tb_g_g_g/MI250/00045/event_data.hdf5,9.019097222222223e-05,11087.584215591914
g g -> t tb g g g,g g -> t tb g g g,process,2048,720,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/MI250/00046,46,MI250,68.34225988388062,0,2048,67.21,67.16,1.863e-06,0.04672,0.0005099,0.001877,0.001137,9.51e-07,65.55,0.6107,0.2261,0.2665,0.2241,0.02315,36.07,8.31,4.457,4.255,3.07,1.198,0.9436,0.1901,0.036,0.2498,0.1409,0.0446,0.05132,0.07405,0.141,pepper_diagnostics/g_g__t_tb_g_g_g/MI250/00046/2_5__g__g__t__tb__g__g__g/timers.csv,5.472,21401724,114.92094435896298,0.8737937097421844,1474560.0,1369799.0,17767.0,pepper_diagnostics/g_g__t_tb_g_g_g/MI250/00046/event_data.hdf5,4.5545789930555556e-05,21955.926146515783
g g -> t tb g g g,g g -> t tb g g g,process,4096,503,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/MI250/00047,47,MI250,50.152151584625244,0,4096,48.89,48.83,2.936e-06,0.05724,0.0004774,0.001963,0.001216,7.11e-07,47.64,0.5024,0.1593,0.1869,0.1559,0.01834,26.7,5.844,3.209,3.148,2.118,0.7009,0.6582,0.1335,0.0258,0.1667,0.1244,0.0641,0.03817,0.05241,0.09617,pepper_diagnostics/g_g__t_tb_g_g_g/MI250/00047/2_5__g__g__t__tb__g__g__g/timers.csv,3.921,30052188,115.19813615335836,0.7374919500533639,2060288.0,1913526.0,24928.0,pepper_diagnostics/g_g__t_tb_g_g_g/MI250/00047/event_data.hdf5,2.3700570017395627e-05,42193.07802580381
g g -> t tb g g g,g g -> t tb g g g,process,8192,352,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/MI250/00048,48,MI250,37.07976484298706,0,8192,36.18,36.1,2.786e-06,0.06257,0.008049,0.001698,0.001091,9.12e-07,35.13,0.4935,0.1124,0.1311,0.1036,0.01469,20.08,4.185,2.342,2.255,1.46,0.467,0.4406,0.09349,0.01895,0.1151,0.1353,0.1179,0.02795,0.03702,0.06607,pepper_diagnostics/g_g__t_tb_g_g_g/MI250/00048/2_5__g__g__t__tb__g__g__g/timers.csv,2.883,41945268,115.25699190297482,0.6283532669671257,2883584.0,2678880.0,34838.0,pepper_diagnostics/g_g__t_tb_g_g_g/MI250/00048/event_data.hdf5,1.2519142844460227e-05,79877.67313019391
g g -> t tb g g g,g g -> t tb g g g,process,16384,246,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/MI250/00049,49,MI250,28.12960433959961,0,16384,26.82,26.76,4.729e-06,0.05939,0.0007736,0.001883,0.001047,1.563e-06,25.95,0.4773,0.07932,0.09027,0.07,0.01186,14.98,2.995,1.763,1.899,0.9776,0.3474,0.2601,0.06552,0.0138,0.07535,0.1319,0.1464,0.02045,0.02516,0.0446,pepper_diagnostics/g_g__t_tb_g_g_g/MI250/00049/2_5__g__g__t__tb__g__g__g/timers.csv,2.015,58163580,114.33210598348329,0.5303029436017267,4030464.0,3743975.0,48352.0,pepper_diagnostics/g_g__t_tb_g_g_g/MI250/00049/event_data.hdf5,6.639434070121951e-06,150615.2466367713
g g -> t tb g g g,g g -> t tb g g g,process,32768,197,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/MI250/00050,50,MI250,30.18787908554077,0,32768,29.07,28.97,2.254e-06,0.08005,0.01712,0.00172,0.001038,8.32e-07,27.94,0.724,0.07,0.08083,0.06506,0.0124,16.94,3.153,1.687,2.357,0.8336,0.2587,0.2432,0.05515,0.01485,0.06906,0.2444,0.1819,0.01969,0.02093,0.04016,pepper_diagnostics/g_g__t_tb_g_g_g/MI250/00050/2_5__g__g__t__tb__g__g__g/timers.csv,1.699,92282820,113.35307570748525,0.4155632608177504,6455296.0,5996578.0,76722.0,pepper_diagnostics/g_g__t_tb_g_g_g/MI250/00050/event_data.hdf5,4.487788011579949e-06,222826.92440455643
g g -> t tb g g g,g g -> t tb g g g,process,65536,158,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/MI250/00051,51,MI250,43.204320192337036,0,65536,41.85,41.74,2.284e-06,0.1056,0.001295,0.001615,0.001044,7.01e-07,40.21,1.263,0.06089,0.07344,0.05485,0.0147,27.12,4.018,1.967,3.505,0.7608,0.2072,0.1903,0.04587,0.01502,0.05903,0.4894,0.2656,0.01777,0.01684,0.03878,pepper_diagnostics/g_g__t_tb_g_g_g/MI250/00051/2_5__g__g__t__tb__g__g__g/timers.csv,1.753,148268220,113.49284331929876,0.32939074270246177,10354688.0,9618073.0,123339.0,pepper_diagnostics/g_g__t_tb_g_g_g/MI250/00051/event_data.hdf5,4.031024401700949e-06,248075.89841878295
g g -> t tb g g g,g g -> t tb g g g,process,131072,126,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/MI250/00052,52,MI250,72.26457858085632,0,131072,71.39,71.23,3.767e-06,0.147,0.001717,0.00166,0.001135,1.252e-06,68.93,2.002,0.06184,0.08502,0.04818,0.04457,47.98,6.62,2.97,5.655,0.7968,0.1591,0.1515,0.04543,0.01641,0.05349,0.7954,0.3587,0.01782,0.01837,0.04879,pepper_diagnostics/g_g__t_tb_g_g_g/MI250/00052/2_5__g__g__t__tb__g__g__g/timers.csv,4.016,237655476,114.19461326794939,0.26177410614771135,16515072.0,15337973.0,197731.0,pepper_diagnostics/g_g__t_tb_g_g_g/MI250/00052/event_data.hdf5,4.313029940166171e-06,231855.56647479994
g g -> t tb g g g,g g -> t tb g g g,process,262144,101,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/MI250/00053,53,MI250,112.33564972877502,0,262144,111.3,111.0,3.907e-06,0.254,0.002866,0.002106,0.001214,1.944e-06,107.5,3.23,0.09028,0.09886,0.05083,0.01666,74.79,10.77,4.46,9.373,0.9458,0.1334,0.1116,0.04543,0.04485,0.07368,1.302,0.5605,0.01816,0.02032,0.0603,pepper_diagnostics/g_g__t_tb_g_g_g/MI250/00053/2_5__g__g__t__tb__g__g__g/timers.csv,6.418,380740284,114.10352684866668,0.20808425979720546,26476544.0,24592111.0,316807.0,pepper_diagnostics/g_g__t_tb_g_g_g/MI250/00053/event_data.hdf5,4.192390064201733e-06,238527.4234234234
g g -> t tb g g g,g g -> t tb g g g,process,524288,91,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/MI250/00054,54,MI250,200.65721678733826,0,524288,199.4,199.0,3.436e-06,0.4575,0.002884,0.001628,0.001051,1.743e-06,192.7,5.814,0.1201,0.1448,0.07238,0.03342,136.7,18.7,8.106,16.42,1.569,0.1357,0.1215,0.05715,0.06298,0.0807,2.508,0.9845,0.02205,0.02759,0.09504,pepper_diagnostics/g_g__t_tb_g_g_g/MI250/00054/2_5__g__g__t__tb__g__g__g/timers.csv,10.44,688661292,114.55261546888195,0.15421898701840697,47710208.0,44315733.0,573122.0,pepper_diagnostics/g_g__t_tb_g_g_g/MI250/00054/event_data.hdf5,4.171015142084478e-06,239749.78894472364
g g -> t tb g g g,g g -> t tb g g g,process,1048576,81,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/MI250/00055,55,MI250,354.94576835632324,0,1048576,354.3,353.4,3.176e-06,0.8929,0.002069,0.001465,0.001041,1.162e-06,342.6,10.11,0.152,0.2288,0.1017,0.1016,246.4,33.1,13.74,28.57,2.375,0.1273,0.1063,0.07991,0.07212,0.1356,4.144,2.004,0.03023,0.04431,0.1542,pepper_diagnostics/g_g__t_tb_g_g_g/MI250/00055/2_5__g__g__t__tb__g__g__g/timers.csv,17.68,1223053228,114.29319410518191,0.1155845069470066,84934656.0,78890425.0,1017996.0,pepper_diagnostics/g_g__t_tb_g_g_g/MI250/00055/event_data.hdf5,4.16084572120949e-06,240335.75551782685
g g -> t tb g g g g,g g -> t tb g g g g,process,128,100,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI250/00056,56,MI250,56.10361385345459,0,128,55.66,55.47,2.004e-06,0.1896,0.0003946,0.001773,0.001019,7.31e-07,55.21,0.09177,0.03407,0.04273,0.04165,0.005386,27.85,7.014,2.944,2.065,2.304,0.7819,0.7662,0.02737,0.006692,0.0321,0.01069,0.001199,0.01123,0.008788,0.02268,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI250/00056/2_6__g__g__t__tb__g__g__g__g/timers.csv,9.924,287564,44.590729110498486,4.423662844702761,12800.0,11382.0,103.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI250/00056/event_data.hdf5,0.00433359375,230.7553632594195
g g -> t tb g g g g,g g -> t tb g g g g,process,256,100,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI250/00057,57,MI250,57.12945079803467,0,256,56.22,56.13,2.165e-06,0.07871,0.001485,0.001906,0.001184,7.21e-07,55.79,0.1152,0.03575,0.04325,0.09874,0.005525,28.44,6.503,3.04,2.358,2.356,0.816,0.7837,0.02883,0.006918,0.03329,0.01398,0.001754,0.01125,0.00948,0.0225,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI250/00057/2_6__g__g__t__tb__g__g__g__g/timers.csv,9.91,423564,48.995035584337465,3.2687807862194016,25600.0,22754.0,226.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI250/00057/event_data.hdf5,0.002192578125,456.0840905041867
g g -> t tb g g g g,g g -> t tb g g g g,process,512,100,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI250/00058,58,MI250,68.19651222229004,0,512,67.67,67.59,1.944e-06,0.07576,0.0004067,0.001869,0.001028,8.92e-07,67.28,0.137,0.03489,0.0443,0.03972,0.005516,35.19,6.878,3.328,2.913,2.406,0.8405,0.8248,0.02818,0.006708,0.0349,0.01628,0.003299,0.01142,0.01041,0.02244,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI250/00058/2_6__g__g__t__tb__g__g__g__g/timers.csv,13.31,695564,50.353055815226156,2.332349542196722,51200.0,45549.0,467.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI250/00058/event_data.hdf5,0.0013201171875000001,757.5085071756176
g g -> t tb g g g g,g g -> t tb g g g g,process,1024,90,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI250/00059,59,MI250,90.25525784492493,0,1024,89.29,89.21,2.114e-06,0.0744,0.0003883,0.00206,0.001188,8.21e-07,88.91,0.1378,0.03262,0.04396,0.03305,0.005822,43.68,7.23,3.564,3.549,2.33,0.6508,0.6312,0.02612,0.006493,0.03158,0.01546,0.004875,0.01168,0.01189,0.02036,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI250/00059/2_6__g__g__t__tb__g__g__g__g/timers.csv,25.77,1239564,51.128523530835174,1.869175227328439,92160.0,82058.0,838.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI250/00059/event_data.hdf5,0.0009679904513888888,1033.0680416993612
g g -> t tb g g g g,g g -> t tb g g g g,process,2048,72,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI250/00060,60,MI250,75.29032301902771,0,2048,74.33,74.16,2.465e-06,0.1612,0.000351,0.00466,0.001069,9.22e-07,73.9,0.1228,0.02771,0.03733,0.02766,0.005242,35.64,5.84,2.883,3.027,1.788,0.5857,0.5724,0.0218,0.005913,0.02595,0.01561,0.006442,0.01103,0.00942,0.01686,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI250/00060/2_6__g__g__t__tb__g__g__g__g/timers.csv,22.36,1919564,52.402329076773036,1.6007046485977634,147456.0,131009.0,1365.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI250/00060/event_data.hdf5,0.0005029296875,1988.3495145631068
g g -> t tb g g g g,g g -> t tb g g g g,process,4096,50,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI250/00061,61,MI250,56.19001650810242,0,4096,55.6,55.5,2.304e-06,0.09843,0.0003393,0.002106,0.00103,9.82e-07,55.3,0.09921,0.02065,0.02788,0.01913,0.004245,28.06,4.081,2.075,2.192,1.318,0.4223,0.4066,0.01605,0.0046,0.01821,0.01445,0.00789,0.009027,0.006741,0.0121,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI250/00061/2_6__g__g__t__tb__g__g__g__g/timers.csv,15.81,2735564,51.618707800465174,1.1840462632102475,204800.0,182129.0,1913.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI250/00061/event_data.hdf5,0.00027099609375,3690.0900900900897
g g -> t tb g g g g,g g -> t tb g g g g,process,8192,35,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI250/00062,62,MI250,41.08717703819275,0,8192,39.89,39.79,4.428e-06,0.09434,0.0003249,0.001558,0.001843,3.226e-06,39.63,0.08099,0.01552,0.0219,0.01227,0.004217,20.67,2.805,1.446,1.514,0.8468,0.2778,0.2282,0.01149,0.004027,0.0121,0.0128,0.007906,0.008077,0.004526,0.009283,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI250/00062/2_6__g__g__t__tb__g__g__g__g/timers.csv,11.16,3551564,50.64072109022221,1.039695691497545,286720.0,254813.0,2593.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI250/00062/event_data.hdf5,0.00013877650669642856,7205.830610706208
g g -> t tb g g g g,g g -> t tb g g g g,process,16384,24,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI250/00063,63,MI250,32.130213022232056,0,16384,30.99,30.87,4.599e-06,0.1189,0.0004082,0.002029,0.001153,2.044e-06,30.7,0.09202,0.01449,0.0178,0.009378,0.004089,15.21,2.227,1.195,1.511,0.6036,0.2544,0.2269,0.01031,0.004182,0.009621,0.02159,0.01141,0.00736,0.003299,0.007127,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI250/00063/2_6__g__g__t__tb__g__g__g__g/timers.csv,8.947,5052796,52.59138702892974,0.9649665557454019,393216.0,349772.0,3696.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI250/00063/event_data.hdf5,7.850646972656251e-05,12737.803692905733
g g -> t tb g g g g,g g -> t tb g g g g,process,32768,19,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI250/00064,64,MI250,35.15265703201294,0,32768,34.09,33.92,4.548e-06,0.1559,0.0002703,0.001627,0.00113,1.914e-06,33.75,0.1182,0.01113,0.01589,0.006482,0.003572,18.75,2.245,1.166,1.906,0.504,0.1385,0.1219,0.007612,0.003522,0.00735,0.0366,0.01419,0.006661,0.002478,0.006736,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI250/00064/2_6__g__g__t__tb__g__g__g__g/timers.csv,8.324,7772796,50.33037413256968,0.6787118117779494,622592.0,553408.0,5647.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI250/00064/event_data.hdf5,5.4481907894736843e-05,18354.716981132075
g g -> t tb g g g g,g g -> t tb g g g g,process,65536,15,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI250/00065,65,MI250,48.19902682304382,0,65536,47.55,47.3,2.725e-06,0.2426,0.0003857,0.002058,0.001191,1.092e-06,47.08,0.1643,0.01089,0.01529,0.00601,0.004245,30.71,2.87,1.374,2.953,0.5071,0.1057,0.1017,0.007172,0.003713,0.005921,0.05953,0.01763,0.006841,0.002149,0.006289,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI250/00065/2_6__g__g__t__tb__g__g__g__g/timers.csv,7.975,12132644,50.183813712043936,0.5515755371008039,983040.0,874002.0,8854.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI250/00065/event_data.hdf5,4.811604817708333e-05,20783.0866807611
g g -> t tb g g g g,g g -> t tb g g g g,process,131072,12,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI250/00066,66,MI250,90.2458004951477,0,131072,89.1,88.67,2.484e-06,0.4206,0.0004574,0.001584,0.001069,5.71e-07,88.32,0.2851,0.01059,0.01615,0.006114,0.004118,57.01,5.127,2.343,6.236,0.4817,0.1213,0.1146,0.007068,0.003521,0.006803,0.09915,0.02471,0.006526,0.002612,0.007005,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI250/00066/2_6__g__g__t__tb__g__g__g__g/timers.csv,16.46,19484492,50.272725570224885,0.43516395212123005,1572864.0,1398758.0,14212.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI250/00066/event_data.hdf5,5.637486775716146e-05,17738.40081199955
g g -> t tb g g g g,g g -> t tb g g g g,process,262144,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI250/00067,67,MI250,143.33891892433167,0,262144,142.3,141.6,2.063e-06,0.7322,0.0004865,0.001586,0.001023,7.61e-07,141.1,0.3675,0.01104,0.01846,0.006549,0.004123,90.03,9.246,3.477,8.993,0.5972,0.1027,0.09596,0.007201,0.003842,0.006587,0.1571,0.0362,0.006714,0.00316,0.008577,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI250/00067/2_6__g__g__t__tb__g__g__g__g/timers.csv,28.23,32692188,51.001784988214474,0.3508513527423039,2621440.0,2330694.0,23959.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI250/00067/event_data.hdf5,5.401611328125e-05,18512.994350282486
g g -> t tb g g g g,g g -> t tb g g g g,process,524288,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI250/00068,68,MI250,281.53008580207825,0,524288,280.2,278.8,2.595e-06,1.37,0.0005382,0.00181,0.001097,6.91e-07,278.0,0.7253,0.01335,0.02595,0.009249,0.00513,182.9,17.79,6.979,17.14,0.9527,0.08622,0.08379,0.008675,0.004679,0.02082,0.3072,0.06824,0.007566,0.00497,0.01341,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI250/00068/2_6__g__g__t__tb__g__g__g__g/timers.csv,51.83,65635580,51.1253394179893,0.24232966362690644,5242880.0,4662134.0,48146.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI250/00068/event_data.hdf5,5.3176879882812505e-05,18805.164992826398
g g -> t tb g g g g,g g -> t tb g g g g,process,1048576,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI250/00069,69,MI250,569.9902715682983,0,1048576,569.2,566.5,4.499e-06,2.644,0.0008869,0.002284,0.001096,1.613e-06,565.0,1.409,0.02235,0.04309,0.01445,0.007229,379.9,32.2,13.79,32.83,1.769,0.07954,0.07114,0.0125,0.00985,0.02588,0.5886,0.1679,0.01007,0.009303,0.0237,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI250/00069/2_6__g__g__t__tb__g__g__g__g/timers.csv,104.0,131388980,51.180495773101384,0.1710588452225629,10485760.0,9322185.0,96474.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/MI250/00069/event_data.hdf5,5.402565002441406e-05,18509.72639011474
g g -> t tb g g g g g,g g -> t tb g g g g g,process,128,25,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI250/00070,70,MI250,257.4752678871155,0,128,256.8,255.0,2.705e-06,1.847,0.0003957,0.001501,0.001053,9.52e-07,254.8,0.01951,0.01398,0.01914,0.01367,0.004481,74.18,13.47,5.381,3.953,4.128,1.65,1.369,0.009882,0.004103,0.008748,0.001851,0.0004388,0.008003,0.002646,0.008464,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI250/00070/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,147.7,167564,8.700440609388657,6.151178906598472,3200.0,2685.0,2.0,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI250/00070/event_data.hdf5,0.0796875,12.549019607843139
g g -> t tb g g g g g,g g -> t tb g g g g g,process,256,25,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI250/00071,71,MI250,276.50096821784973,0,256,275.8,274.2,2.775e-06,1.591,0.0003866,0.002601,0.001199,6.52e-07,274.1,0.0432,0.01277,0.01769,0.0125,0.00389,76.23,13.13,5.397,4.362,4.092,1.269,1.238,0.009254,0.003517,0.008834,0.002087,0.0004706,0.007397,0.00271,0.00757,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI250/00071/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,165.3,167564,19.575991371124484,6.521250212492436,6400.0,5337.0,9.0,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI250/00071/event_data.hdf5,0.04284375,23.340627279358134
g g -> t tb g g g g g,g g -> t tb g g g g g,process,512,25,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI250/00072,72,MI250,331.5661156177521,0,512,330.2,328.6,2.164e-06,1.6,0.0004167,0.001446,0.001039,7.51e-07,328.5,0.08185,0.01344,0.0175,0.01295,0.003805,96.67,14.33,6.629,6.181,4.367,2.199,2.046,0.009873,0.003564,0.01025,0.003404,0.0007349,0.006915,0.003024,0.007551,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI250/00072/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,193.0,167564,37.022829138798336,9.851911318597832,12800.0,10724.0,27.0,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI250/00072/event_data.hdf5,0.025671875,38.9531345100426
g g -> t tb g g g g g,g g -> t tb g g g g g,process,1024,22,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI250/00073,73,MI250,518.119306564331,0,1024,517.6,515.9,3.267e-06,1.679,0.0004439,0.001481,0.00101,1.212e-06,515.7,0.07537,0.0121,0.0166,0.01029,0.003506,118.7,14.72,6.539,7.301,3.937,1.283,1.2,0.008738,0.003363,0.008532,0.003713,0.0005248,0.006804,0.002841,0.006936,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI250/00073/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,359.3,167564,13.594438452169776,2.8969927620529137,22528.0,18836.0,22.0,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI250/00073/event_data.hdf5,0.022900390625,43.66737739872068
g g -> t tb g g g g g,g g -> t tb g g g g g,process,2048,18,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI250/00074,74,MI250,488.78126096725464,0,2048,488.2,486.5,2.474e-06,1.669,0.0004201,0.001888,0.001006,8.12e-07,486.3,0.1114,0.01094,0.03191,0.009048,0.003315,101.0,12.53,5.802,6.489,3.299,1.462,1.378,0.00775,0.003187,0.007855,0.004352,0.0007152,0.006226,0.00242,0.02325,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI250/00074/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,351.9,167564,22.131510286606893,2.90997158127539,36864.0,30777.0,58.0,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI250/00074/event_data.hdf5,0.013197157118055556,75.77389516957862
g g -> t tb g g g g g,g g -> t tb g g g g g,process,4096,12,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI250/00075,75,MI250,371.5605683326721,0,4096,370.8,369.2,2.165e-06,1.626,0.0004153,0.002037,0.001215,9.32e-07,369.0,0.08837,0.009388,0.01295,0.005504,0.003525,78.29,8.06,3.625,4.16,2.137,0.5971,0.598,0.006523,0.002865,0.004881,0.003526,0.0007492,0.006569,0.001583,0.004787,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI250/00075/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,269.7,167564,21.91149142176712,2.5342764617154225,49152.0,40981.0,76.0,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI250/00075/event_data.hdf5,0.0075113932291666664,133.1310942578548
g g -> t tb g g g g g,g g -> t tb g g g g g,process,8192,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI250/00076,76,MI250,350.59773540496826,0,8192,349.5,347.8,2.024e-06,1.694,0.0003612,0.001562,0.0009415,6.42e-07,347.7,0.083,0.008204,0.01107,0.004429,0.003125,67.88,6.834,3.251,3.771,1.807,0.5645,0.5688,0.005536,0.002668,0.004243,0.004475,0.001275,0.005524,0.001343,0.004194,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI250/00076/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,261.4,319564,24.054485439726584,2.5789364657843574,81920.0,68351.0,127.0,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI250/00076/event_data.hdf5,0.00424560546875,235.53766532489936
g g -> t tb g g g g g,g g -> t tb g g g g g,process,16384,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI250/00077,77,MI250,400.8826849460602,0,16384,400.4,398.5,3.366e-06,1.866,0.0004828,0.002465,0.0009182,9.02e-07,398.4,0.1055,0.01048,0.01244,0.004611,0.003144,72.19,7.521,3.698,5.219,1.852,0.6909,0.5671,0.005442,0.005041,0.004614,0.009646,0.001879,0.006437,0.001324,0.004674,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI250/00077/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,304.8,471564,23.39218236612235,2.380297331625399,163840.0,136889.0,245.0,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI250/00077/event_data.hdf5,0.0024322509765625,411.1417816813049
g g -> t tb g g g g g,g g -> t tb g g g g g,process,32768,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI250/00078,78,MI250,605.1015958786011,0,32768,604.7,602.6,2.765e-06,2.069,0.001765,0.001843,0.0009835,9.12e-07,602.4,0.1324,0.008864,0.01199,0.004755,0.003613,125.3,10.52,5.294,9.596,2.588,0.7104,0.6569,0.005936,0.002928,0.005847,0.02267,0.003748,0.006071,0.001422,0.004491,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI250/00078/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,445.0,927564,22.656282115783554,1.065019028126642,327680.0,273475.0,507.0,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI250/00078/event_data.hdf5,0.0018389892578125002,543.7769664785927
g g -> t tb g g g g g,g g -> t tb g g g g g,process,65536,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI250/00079,79,MI250,797.3084063529968,0,65536,796.6,794.1,2.655e-06,2.522,0.001708,0.002322,0.001041,7.21e-07,793.8,0.1792,0.009022,0.0127,0.005447,0.003621,253.1,17.04,7.698,19.91,2.359,0.9185,0.8839,0.005727,0.003294,0.005838,0.04396,0.005572,0.00602,0.001406,0.005265,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI250/00079/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,489.1,1535564,21.541451683085565,0.7560332307737275,655360.0,546949.0,966.0,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI250/00079/event_data.hdf5,0.001211700439453125,825.2864878478781
g g -> t tb g g g g g,g g -> t tb g g g g g,process,131072,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI250/00080,80,MI250,1687.2943847179413,0,131072,1686.0,1683.0,2.925e-06,3.45,0.001683,0.002107,0.00104,1.182e-06,1682.0,0.2753,0.01014,0.01549,0.006062,0.004169,590.5,39.2,15.13,47.36,2.93,0.9024,0.7264,0.006582,0.003556,0.005578,0.09119,0.007333,0.006778,0.001901,0.006802,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI250/00080/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,982.9,3055564,21.6791862712267,0.5454692444398506,1310720.0,1093853.0,1950.0,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI250/00080/event_data.hdf5,0.001284027099609375,778.7997623291741
g g -> t tb g g g g g,g g -> t tb g g g g g,process,262144,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI250/00081,81,MI250,3015.7658598423004,0,262144,3015.0,3009.0,2.585e-06,5.189,0.001973,0.001712,0.001033,7.72e-07,3009.0,0.4558,0.01071,0.01889,0.007899,0.004458,1122.0,77.29,28.21,89.42,4.166,0.7094,0.5974,0.006999,0.003712,0.007054,0.1744,0.01048,0.006393,0.002801,0.009694,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI250/00081/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,1684.0,6100796,21.89275111750307,0.4213274092396398,2621440.0,2187221.0,3939.0,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI250/00081/event_data.hdf5,0.0011478424072265624,871.1997341309406
g g -> t tb g g g g g,g g -> t tb g g g g g,process,524288,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI250/00082,82,MI250,5776.843510389328,0,524288,5776.0,5767.0,3.677e-06,8.831,0.002281,0.001784,0.001063,1.453e-06,5767.0,0.8442,0.01464,0.02742,0.01035,0.01792,2322.0,148.7,55.3,174.1,6.661,0.6178,0.5511,0.008521,0.006122,0.008702,0.3421,0.01973,0.007747,0.004234,0.01543,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI250/00082/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,3056.0,11580644,20.845401294474264,0.31827715497799247,5242880.0,4374928.0,7514.0,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/MI250/00082/event_data.hdf5,0.0010999679565429688,909.1173920582625



==> JLSE_Plots/pepper_ttng_2023-11-03/plots_2023-11-03_ttng/pepper_runs_skylake_ttng.csv <==
process_string,process,process_input_type,batch_size,n_batches,seed,verbosity,collision_energy,mu2,use_cached_results,cache_path,integrator,diagnostic_output_enabled,diagnostic_path,proc_id,label,run_time,return_code,thread_count,Total Runtime,Event Generation Runtime,Optimisation Runtime,Initialisation Runtime,HDF5 Close Runtime,HDF5 Open Runtime,HDF5 Init Runtime,Unweighting Setup Runtime,EG Recursion,EG Output,EG PDF and AlphaS evaluation,EG Phase space,EG External State,EG RNG,EG-R Calculate currents,EG-R Momenta preparation,EG-R Currents preparation,EG-R IP reset,EG-R ME update,EG-R ME reset,EG-R IC reset,EG-PDF PDF,EG-PDF AlphaS,EG-O Filter non-zero,EG-O Pull non-zero,EG-O HDF5 write,EG-PS Fill Mom Weights,EG-PS Update weights,EG-PS Cuts,CSV Timer Filename,EG-R ME2 update,event_data_size,xs_mean,xs_sigma,n_trials,n_nonzero_after_cuts,n_nonzero,HDF5 Filename,event_period,event_rate
g g -> t tb,g g -> t tb,process,32,15000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00000,0,2xSkylake8180,11.023928165435791,0,32,10.6,10.5,1.665e-06,0.1008,0.0004014,0.001393,0.003537,5.86e-07,3.615,0.9875,2.225,0.9331,0.8392,0.1749,0.6745,0.4527,0.5737,0.3833,0.4548,0.4127,0.3892,1.642,0.5828,0.504,0.2453,0.04143,0.4655,0.2557,0.2075,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00000/2_2__g__g__t__tb/timers.csv,0.2315,11271108,425.8740451699237,3.3556883108978885,480000,475333,15585,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00000/event_data.hdf5,2.1875e-05,45714.28571428572
g g -> t tb,g g -> t tb,process,48,15000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00001,1,2xSkylake8180,14.02450680732727,0,48,13.88,13.82,1.554e-06,0.05275,0.0004064,0.001523,0.001705,8.66e-07,4.665,1.275,3.044,1.205,1.078,0.2391,0.7993,0.6216,0.702,0.5171,0.6025,0.5473,0.5407,2.249,0.7948,0.6674,0.2603,0.05103,0.6222,0.2973,0.2809,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00001/2_2__g__g__t__tb/timers.csv,0.292,17044188,428.0018903764478,2.747253823445648,720000,712972,23503,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00001/event_data.hdf5,1.9194444444444443e-05,52098.408104196824
g g -> t tb,g g -> t tb,process,56,15000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00002,2,2xSkylake8180,16.02601647377014,0,56,15.71,15.66,2.007e-06,0.05435,0.0005797,0.001346,0.001711,6.15e-07,5.298,1.486,3.374,1.334,1.284,0.2679,0.9237,0.6732,0.7979,0.5905,0.6984,0.6192,0.6137,2.493,0.8815,0.7601,0.284,0.09839,0.6836,0.3237,0.3244,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00002/2_2__g__g__t__tb/timers.csv,0.3315,20070804,432.7872169358037,2.5567894776528046,840000,831808,27719,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00002/event_data.hdf5,1.864285714285714e-05,53639.84674329503
g g -> t tb,g g -> t tb,process,112,12000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00003,3,2xSkylake8180,26.035003185272217,0,112,25.73,25.67,2.59e-06,0.06184,0.0006197,0.001557,0.001862,7.16e-07,8.653,2.329,5.555,2.165,2.114,0.4768,1.282,1.082,1.177,1.011,1.472,1.025,1.026,4.06,1.495,1.18,0.3004,0.1245,1.07,0.5234,0.5683,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00003/2_2__g__g__t__tb/timers.csv,0.5315,32046348,432.5243438773613,2.021166906620296,1344000,1330844,44313,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00003/event_data.hdf5,1.9099702380952382e-05,52356.83677444488
g g -> t tb,g g -> t tb,process,128,9600,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00004,4,2xSkylake8180,8.01954436302185,0,32,7.675,7.62,1.836e-06,0.05298,0.0005125,0.001381,0.001685,4.58e-07,2.769,0.8783,1.538,0.6477,0.5433,0.1164,0.6549,0.2769,0.5487,0.272,0.3076,0.27,0.2628,1.14,0.3975,0.3439,0.1974,0.1108,0.3231,0.1893,0.1326,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00004/2_2__g__g__t__tb/timers.csv,0.1484,28870500,426.69119230319563,2.0994938808463344,1228800,1216714,39975,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00004/event_data.hdf5,6.201171875e-06,161259.84251968504
g g -> t tb,g g -> t tb,process,192,9600,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00005,5,2xSkylake8180,11.021049737930298,0,48,10.71,10.65,2.086e-06,0.05212,0.0007019,0.0012,0.001665,4.62e-07,3.816,1.161,2.271,0.8518,0.7667,0.1693,0.9042,0.3917,0.7439,0.3794,0.4108,0.3804,0.3836,1.676,0.5947,0.4736,0.2215,0.1431,0.449,0.2115,0.1896,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00005/2_2__g__g__t__tb/timers.csv,0.1982,43227276,426.1903213041094,1.7133600170803704,1843200,1825115,59897,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00005/event_data.hdf5,5.777994791666667e-06,173070.42253521126
g g -> t tb,g g -> t tb,process,224,9600,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00006,6,2xSkylake8180,12.022408723831177,0,56,11.24,11.18,1.701e-06,0.05456,0.0008379,0.0015,0.002853,5.6e-07,4.032,1.251,2.33,0.8796,0.796,0.1749,0.9587,0.4062,0.7852,0.3869,0.4519,0.4006,0.4044,1.725,0.605,0.5017,0.227,0.1762,0.4629,0.2162,0.1989,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00006/2_2__g__g__t__tb/timers.csv,0.2088,50730972,428.41149209463157,1.5903572148084042,2150400,2129373,70243,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00006/event_data.hdf5,5.199032738095238e-06,192343.47048300537
g g -> t tb,g g -> t tb,process,448,7680,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00007,7,2xSkylake8180,21.029428243637085,0,112,20.65,20.58,1.793e-06,0.06324,0.001596,0.001554,0.003028,5.64e-07,7.274,2.041,4.099,1.9,1.657,0.5219,1.561,0.7605,1.186,0.7153,1.051,0.7688,0.7822,3.036,1.063,0.8726,0.2937,0.3226,0.9654,0.3731,0.5577,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00007/2_2__g__g__t__tb/timers.csv,0.421,81316524,429.28679174612256,1.2586009158112428,3440640,3407056,112616,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00007/event_data.hdf5,5.9814453125e-06,167183.67346938775
g g -> t tb,g g -> t tb,process,512,6144,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00008,8,2xSkylake8180,7.017698287963867,0,32,6.173,6.118,1.996e-06,0.05128,0.002023,0.001266,0.002755,5.73e-07,2.758,0.9108,0.939,0.3842,0.3426,0.07257,1.024,0.1716,0.7656,0.175,0.1845,0.1645,0.1642,0.6989,0.2401,0.2299,0.1932,0.2213,0.2052,0.09477,0.08274,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00008/2_2__g__g__t__tb/timers.csv,0.08657,74610060,431.0129015744697,1.3187205972695735,3145728,3114829,103381,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00008/event_data.hdf5,1.944859822591146e-06,514175.87446878065
g g -> t tb,g g -> t tb,process,768,4915,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00009,9,2xSkylake8180,7.0175135135650635,0,48,6.726,6.662,1.843e-06,0.05406,0.008972,0.001393,0.002935,6.44e-07,3.001,0.9767,1.049,0.4146,0.3599,0.08527,1.122,0.1782,0.8594,0.1867,0.1919,0.179,0.1761,0.7764,0.273,0.2433,0.198,0.2501,0.2196,0.1049,0.08861,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00009/2_2__g__g__t__tb/timers.csv,0.09202,89252220,429.7163000972452,1.2020435928051896,3774720,3737796,123682,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00009/event_data.hdf5,1.764899118345202e-06,566604.6232362654
g g -> t tb,g g -> t tb,process,896,4915,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00010,10,2xSkylake8180,8.018622636795044,0,56,7.46,7.403,1.999e-06,0.05484,0.001676,0.001365,0.001727,7.13e-07,3.258,1.121,1.171,0.472,0.4146,0.09267,1.226,0.1948,0.8824,0.207,0.23,0.2013,0.1982,0.8638,0.3076,0.2748,0.2137,0.3086,0.2524,0.1145,0.1037,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00010/2_2__g__g__t__tb/timers.csv,0.1045,103536996,427.150452199237,1.1097340344820528,4403840,4360813,143437,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00010/event_data.hdf5,1.68103291672722e-06,594872.3490476833
g g -> t tb,g g -> t tb,process,1792,3932,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00011,11,2xSkylake8180,12.020480632781982,0,112,11.26,11.18,2.295e-06,0.06252,0.009477,0.001558,0.001866,6.38e-07,4.416,1.84,1.881,0.7648,0.6893,0.1896,1.476,0.3503,1.034,0.3296,0.3629,0.3354,0.3378,1.395,0.4859,0.4206,0.3382,0.5775,0.4137,0.181,0.1692,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00011/2_2__g__g__t__tb/timers.csv,0.1773,166659948,429.8884431934296,0.8800231596971965,7046144,6977343,230951,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00011/event_data.hdf5,1.5866834399069903e-06,630245.4382826475
g g -> t tb,g g -> t tb,process,2048,3932,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00012,12,2xSkylake8180,8.018495321273804,0,32,7.628,7.563,1.813e-06,0.0537,0.01022,0.001391,0.00273,5.28e-07,4.435,1.363,0.6778,0.3503,0.2435,0.05377,2.25,0.1106,1.551,0.1114,0.1333,0.1014,0.1108,0.5298,0.148,0.1717,0.2905,0.4867,0.2072,0.08757,0.05446,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00012/2_2__g__g__t__tb/timers.csv,0.05624,190035036,428.9371788655925,0.8224245638336608,8052736,7974173,263354,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00012/event_data.hdf5,9.391838997329602e-07,1064754.1980695492
g g -> t tb,g g -> t tb,process,3072,2752,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00013,13,2xSkylake8180,8.016891956329346,0,48,7.632,7.564,1.933e-06,0.05414,0.01243,0.001337,0.001754,5.9e-07,4.427,1.395,0.677,0.3394,0.2335,0.05399,2.129,0.1116,1.666,0.1071,0.1521,0.09743,0.1032,0.5205,0.1564,0.1601,0.2841,0.5016,0.2046,0.08085,0.05322,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00013/2_2__g__g__t__tb/timers.csv,0.05168,199050732,427.91101825239434,0.8016157862201095,8454144,8371563,275830,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00013/event_data.hdf5,8.947091509205426e-07,1117681.6499206768
g g -> t tb,g g -> t tb,process,3584,2752,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00014,14,2xSkylake8180,9.018635272979736,0,56,8.802,8.74,2.036e-06,0.05623,0.005137,0.001495,0.001753,6.22e-07,5.104,1.639,0.7617,0.3808,0.2727,0.06464,2.283,0.1276,1.951,0.1237,0.3087,0.1154,0.1209,0.5772,0.1845,0.1897,0.3243,0.635,0.2279,0.08932,0.06271,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00014/2_2__g__g__t__tb/timers.csv,0.06152,232740132,428.9475357819815,0.7430180180499696,9863168,9766464,322572,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00014/event_data.hdf5,8.861250259551495e-07,1128508.9244851258
g g -> t tb,g g -> t tb,process,7168,1926,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00015,15,2xSkylake8180,13.020642518997192,0,112,12.11,12.03,1.975e-06,0.06346,0.02107,0.001525,0.003009,6.53e-07,6.854,2.324,1.074,0.4756,0.3786,0.1142,3.444,0.1977,2.332,0.168,0.2371,0.1793,0.1817,0.8284,0.2456,0.2546,0.4328,0.9273,0.2803,0.1097,0.08501,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00015/2_2__g__g__t__tb/timers.csv,0.1052,326669868,430.07377521343847,0.6288205973935911,13805568,13670964,452730,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00015/event_data.hdf5,8.713875445037828e-07,1147595.0124688281
g g -> t tb,g g -> t tb,process,8192,1348,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00016,16,2xSkylake8180,8.018740177154541,0,32,7.634,7.559,1.81e-06,0.05582,0.01703,0.001389,0.002494,6.1e-07,5.035,1.514,0.3845,0.2793,0.1413,0.03245,2.798,0.05512,1.946,0.04676,0.07217,0.03819,0.05082,0.3275,0.05703,0.09436,0.3105,0.593,0.1833,0.07111,0.02454,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00016/2_2__g__g__t__tb/timers.csv,0.02445,260515068,428.829333504698,0.7020860756321167,11042816,10934813,361060,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00016/event_data.hdf5,6.845174274387982e-07,1460883.1856065618
g g -> t tb,g g -> t tb,process,12288,944,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00017,17,2xSkylake8180,8.018709659576416,0,48,7.265,7.2,1.748e-06,0.05783,0.004903,0.001458,0.001733,5.86e-07,4.798,1.551,0.3262,0.2238,0.1147,0.02701,2.68,0.04535,1.88,0.04346,0.04808,0.03366,0.044,0.2714,0.05477,0.08399,0.3268,0.608,0.1484,0.05409,0.02093,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00017/2_2__g__g__t__tb/timers.csv,0.0198,273287844,428.24952742449597,0.6846257954501741,11599872,11486267,378737,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00017/event_data.hdf5,6.206965042372881e-07,1611093.3333333335
g g -> t tb,g g -> t tb,process,14336,944,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00018,18,2xSkylake8180,9.019545555114746,0,56,8.473,8.378,2.116e-06,0.06242,0.0304,0.001607,0.00184,1.141e-06,5.589,1.821,0.3734,0.2534,0.1296,0.02874,3.051,0.05215,2.266,0.05045,0.05445,0.03869,0.04899,0.3115,0.0619,0.09356,0.3701,0.7586,0.1711,0.05825,0.02373,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00018/2_2__g__g__t__tb/timers.csv,0.02322,319600788,429.3081844241034,0.6345660051609312,13533184,13400822,442971,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00018/event_data.hdf5,6.190708705357143e-07,1615323.943661972
g g -> t tb,g g -> t tb,process,28672,396,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00019,19,2xSkylake8180,8.018855333328247,0,112,7.339,7.239,3.195e-06,0.07589,0.01901,0.001999,0.002002,1.138e-06,4.661,1.678,0.3238,0.2117,0.1074,0.07687,2.755,0.04642,1.614,0.03801,0.07389,0.03717,0.06921,0.2708,0.05299,0.1517,0.2933,0.7178,0.1496,0.03963,0.02236,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00019/2_2__g__g__t__tb/timers.csv,0.02623,268527996,429.93499045214213,0.6933319198687727,11354112,11242977,372200,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00019/event_data.hdf5,6.375663724296536e-07,1568464.1525072525
g g -> t tb,g g -> t tb,process,32768,396,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00020,20,2xSkylake8180,8.016530275344849,0,32,7.893,7.821,3.71e-06,0.06284,0.006523,0.001764,0.002758,1.476e-06,5.58,1.592,0.2493,0.2223,0.09529,0.02323,3.142,0.03168,2.307,0.0233,0.02375,0.01228,0.02598,0.232,0.01733,0.06036,0.3567,0.6451,0.1428,0.06682,0.01248,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00020/2_2__g__g__t__tb/timers.csv,0.01186,305966628,428.63708116048537,0.6475671711688351,12976128,12849238,424075,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00020/event_data.hdf5,6.0272216796875e-07,1659139.240506329
g g -> t tb,g g -> t tb,process,49152,237,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00021,21,2xSkylake8180,8.01748776435852,0,48,7.025,6.903,2.406e-06,0.07034,0.04881,0.00178,0.002862,8.49e-07,4.933,1.495,0.183,0.1599,0.067,0.0169,2.86,0.02137,1.978,0.01974,0.01681,0.009889,0.01797,0.168,0.01508,0.04786,0.3151,0.5778,0.1068,0.04418,0.008894,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00021/2_2__g__g__t__tb/timers.csv,0.008582,275162460,429.33230442213534,0.6839706002904845,11649024,11535272,381330,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00021/event_data.hdf5,5.925818334651898e-07,1687530.6388526731
g g -> t tb,g g -> t tb,process,57344,118,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00022,22,2xSkylake8180,4.014433145523071,0,56,3.853,3.753,2.855e-06,0.07495,0.0217,0.001867,0.002894,8.47e-07,2.617,0.8696,0.09647,0.09418,0.03651,0.008584,1.495,0.01161,1.069,0.01084,0.009244,0.005516,0.01022,0.08818,0.008295,0.02917,0.1897,0.3714,0.06622,0.02302,0.004905,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00022/2_2__g__g__t__tb/timers.csv,0.004692,159590868,428.6842273502853,0.896849327488642,6766592,6700293,221152,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00022/event_data.hdf5,5.546366620006054e-07,1802982.147615241
g g -> t tb,g g -> t tb,process,114688,118,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00023,23,2xSkylake8180,8.017268180847168,0,112,7.805,7.686,3.118e-06,0.09427,0.006554,0.002043,0.003046,1.012e-06,4.841,2.312,0.2,0.1372,0.1031,0.0186,2.91,0.02582,1.791,0.02033,0.03667,0.01489,0.02992,0.1841,0.01599,0.05466,0.9401,0.8582,0.09053,0.03484,0.01175,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00023/2_2__g__g__t__tb/timers.csv,0.01106,320392788,430.3201162599915,0.6353596877250771,13533184,13401254,444003,pepper_diagnostics/g_g__t_tb/2xSkylake8180/00023/event_data.hdf5,5.679373013771186e-07,1760757.7413479052
g g -> t tb g,g g -> t tb g,process,32,10000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00024,24,2xSkylake8180,13.024397611618042,0,32,12.62,12.54,2.722e-06,0.08003,0.0003696,0.001402,0.002727,5.96e-07,7.787,0.6831,1.492,0.6196,0.6964,0.1155,2.164,0.8536,1.242,0.7703,0.8973,0.8469,0.7736,1.103,0.3882,0.3355,0.1655,0.03163,0.3204,0.162,0.1344,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00024/2_3__g__g__t__tb__g/timers.csv,0.1584,10505876,397.4475981038869,3.6080079234466917,320000,313965,11803,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00024/event_data.hdf5,3.91875e-05,25518.341307814993
g g -> t tb g,g g -> t tb g,process,48,10000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00025,25,2xSkylake8180,17.027294874191284,0,48,16.26,16.21,1.56e-06,0.05262,0.0004319,0.001316,0.002733,5.15e-07,9.76,0.9045,2.077,0.8279,0.9095,0.1583,2.42,1.17,1.453,1.08,1.177,1.105,1.081,1.543,0.5337,0.4519,0.1856,0.04775,0.4321,0.2095,0.1838,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00025/2_3__g__g__t__tb__g/timers.csv,0.1978,15263108,386.52693401010504,2.897614680859764,480000,470931,17222,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00025/event_data.hdf5,3.377083333333333e-05,29611.351017890192
g g -> t tb g,g g -> t tb g,process,56,10000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00026,26,2xSkylake8180,21.033199787139893,0,56,20.17,20.12,1.997e-06,0.05704,0.0004669,0.00152,0.001868,6.04e-07,12.05,1.095,2.575,1.04,1.198,0.2048,2.767,1.437,1.786,1.345,1.548,1.393,1.409,1.905,0.6694,0.5558,0.1959,0.07901,0.5255,0.2585,0.2539,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00026/2_3__g__g__t__tb__g/timers.csv,0.2543,17908340,390.07928461667416,2.695583603409847,560000,549540,20279,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00026/event_data.hdf5,3.592857142857143e-05,27833.00198807157
g g -> t tb g,g g -> t tb g,process,112,8000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00027,27,2xSkylake8180,30.040958166122437,0,112,29.14,29.07,2.535e-06,0.06282,0.0005982,0.001535,0.001937,6.41e-07,17.24,1.584,3.715,1.526,1.749,0.3203,3.475,2.097,2.325,2.092,2.641,2.042,2.095,2.711,1.005,0.7818,0.2165,0.1187,0.7443,0.348,0.4285,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00027/2_3__g__g__t__tb__g/timers.csv,0.3594,28398652,386.26972026878803,2.1231372852298955,896000,878873,32140,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00027/event_data.hdf5,3.244419642857143e-05,30822.153422772615
g g -> t tb g,g g -> t tb g,process,128,6400,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00028,28,2xSkylake8180,10.021357536315918,0,32,9.408,9.354,1.913e-06,0.05296,0.0005423,0.001309,0.00169,6.09e-07,5.979,0.6343,1.024,0.4316,0.4447,0.0781,2.04,0.5424,1.034,0.5374,0.5736,0.5549,0.5347,0.7553,0.2692,0.2298,0.1403,0.09111,0.2292,0.1053,0.09575,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00028/2_3__g__g__t__tb__g/timers.csv,0.1034,26284036,391.6519710826817,2.23558980319817,819200,803825,29783,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00028/event_data.hdf5,1.141845703125e-05,87577.50694889887
g g -> t tb g,g g -> t tb g,process,192,6400,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00029,29,2xSkylake8180,13.023253917694092,0,48,12.91,12.85,2.056e-06,0.05249,0.0006526,0.001323,0.002909,5.81e-07,8.118,0.8477,1.495,0.5852,0.6102,0.1101,2.765,0.7964,1.347,0.7377,0.7977,0.7494,0.736,1.102,0.3931,0.3203,0.1632,0.1181,0.3074,0.1479,0.1285,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00029/2_3__g__g__t__tb__g/timers.csv,0.1322,39062348,388.0656692626089,1.8164829503095261,1228800,1205490,44254,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00029/event_data.hdf5,1.0457356770833334e-05,95626.45914396887
g g -> t tb g,g g -> t tb g,process,224,6400,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00030,30,2xSkylake8180,15.024442195892334,0,56,14.09,14.04,2.056e-06,0.05526,0.0007705,0.001361,0.002864,6.81e-07,8.936,0.9435,1.565,0.6221,0.6732,0.118,3.096,0.8128,1.539,0.796,0.8871,0.8106,0.7923,1.153,0.4122,0.3457,0.1801,0.1517,0.3299,0.1507,0.14,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00030/2_3__g__g__t__tb__g/timers.csv,0.1408,46203428,393.2917810914527,1.6949387104885434,1433600,1406434,52310,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00030/event_data.hdf5,9.793526785714286e-06,102108.2621082621
g g -> t tb g,g g -> t tb g,process,448,5120,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00031,31,2xSkylake8180,21.031293153762817,0,112,20.5,20.43,1.912e-06,0.06333,0.001118,0.001583,0.002919,6.66e-07,12.16,1.427,2.497,1.095,1.148,0.2192,3.097,1.405,1.791,1.346,1.497,1.335,1.382,1.84,0.6573,0.531,0.2273,0.2574,0.6044,0.2394,0.2495,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00031/2_3__g__g__t__tb__g/timers.csv,0.2349,72554668,386.1848862601231,1.325690778924143,2293760,2250592,82246,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00031/event_data.hdf5,8.906773158482143e-06,112274.10670582476
g g -> t tb g,g g -> t tb g,process,512,4096,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00032,32,2xSkylake8180,9.018019437789917,0,32,8.739,8.685,1.677e-06,0.05213,0.0007924,0.001326,0.001698,6.78e-07,6.274,0.6926,0.6359,0.2836,0.2833,0.05089,3.277,0.3307,1.17,0.3515,0.3592,0.3422,0.341,0.4757,0.1601,0.1492,0.153,0.1779,0.1533,0.07063,0.05834,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00032/2_3__g__g__t__tb__g/timers.csv,0.06428,67002820,390.5059193134463,1.395821847870582,2097152,2057330,75991,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00032/event_data.hdf5,4.141330718994141e-06,241468.2786413356
g g -> t tb g,g g -> t tb g,process,768,3276,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00033,33,2xSkylake8180,9.018794298171997,0,48,8.909,8.845,1.792e-06,0.05589,0.007131,0.001279,0.00266,4.55e-07,6.217,0.7726,0.6874,0.2948,0.3069,0.05512,3.06,0.3607,1.253,0.3696,0.3681,0.3592,0.359,0.5067,0.1806,0.1602,0.1588,0.2037,0.1521,0.07488,0.06721,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00033/2_3__g__g__t__tb__g/timers.csv,0.06098,79605132,386.6727238508981,1.2673868968842068,2515968,2468346,90293,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00033/event_data.hdf5,3.515545507733008e-06,284450.8762012436
g g -> t tb g,g g -> t tb g,process,896,3276,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00034,34,2xSkylake8180,12.021602392196655,0,56,11.2,11.14,2.283e-06,0.05664,0.006568,0.001567,0.002769,6.14e-07,7.972,0.9064,0.8353,0.359,0.3751,0.06697,4.158,0.4382,1.524,0.4145,0.4677,0.4425,0.4254,0.6168,0.2185,0.1932,0.1755,0.2555,0.1927,0.08828,0.07704,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00034/2_3__g__g__t__tb__g/timers.csv,0.07435,93620676,389.5613930093088,1.1786280989804845,2935296,2879572,106123,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00034/event_data.hdf5,3.795187946973661e-06,263491.5619389587
g g -> t tb g,g g -> t tb g,process,1792,2621,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00035,35,2xSkylake8180,15.023616075515747,0,112,14.9,14.83,1.878e-06,0.06175,0.001892,0.001621,0.001871,6.17e-07,9.75,1.574,1.293,0.5507,0.5813,0.1187,4.334,0.7307,1.655,0.688,0.7636,0.6882,0.7297,0.9639,0.3295,0.3655,0.3017,0.4728,0.3044,0.1279,0.1176,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00035/2_3__g__g__t__tb__g/timers.csv,0.1259,149235004,388.3393691340602,0.931858298516992,4696832,4608340,169236,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00035/event_data.hdf5,3.157447402845152e-06,316711.5306810519
g g -> t tb g,g g -> t tb g,process,2048,2621,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00036,36,2xSkylake8180,13.022602319717407,0,32,12.52,12.46,1.786e-06,0.05316,0.005217,0.001251,0.001694,5.49e-07,10.0,1.154,0.4497,0.3193,0.2024,0.03809,6.778,0.2309,2.069,0.2132,0.2303,0.1981,0.2154,0.3486,0.1011,0.1188,0.2517,0.3934,0.1945,0.07788,0.04633,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00036/2_3__g__g__t__tb__g/timers.csv,0.04391,170655628,388.39803552660686,0.8699320044602425,5367808,5266459,193503,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00036/event_data.hdf5,2.321245469286532e-06,430803.2102728731
g g -> t tb g,g g -> t tb g,process,3072,1835,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00037,37,2xSkylake8180,15.02451491355896,0,48,14.25,14.19,2.253e-06,0.05488,0.004957,0.001417,0.002903,6.7e-07,11.71,1.189,0.4617,0.2802,0.2003,0.04091,7.785,0.2398,2.677,0.2176,0.3064,0.2068,0.2196,0.3497,0.112,0.115,0.2546,0.408,0.1716,0.06663,0.04136,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00037/2_3__g__g__t__tb__g/timers.csv,0.04157,179207324,388.4956775802285,0.8496459225551016,5637120,5530904,203233,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00037/event_data.hdf5,2.517242847411444e-06,397260.0422832981
g g -> t tb g,g g -> t tb g,process,3584,1835,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00038,38,2xSkylake8180,15.025535821914673,0,56,14.7,14.64,2.394e-06,0.05789,0.00246,0.001308,0.001819,6.3e-07,11.82,1.375,0.5163,0.3001,0.2311,0.04692,7.682,0.2643,2.783,0.2533,0.2735,0.2386,0.2507,0.3927,0.1236,0.1308,0.2854,0.496,0.1807,0.07297,0.04586,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00038/2_3__g__g__t__tb__g/timers.csv,0.0474,207851796,386.123744538572,0.7841422653234255,6576640,6452682,235710,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00038/event_data.hdf5,2.2260607240171274e-06,449224.04371584696
g g -> t tb g,g g -> t tb g,process,7168,1284,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00039,39,2xSkylake8180,25.034979820251465,0,112,24.79,24.71,1.997e-06,0.06768,0.004394,0.001603,0.001869,6.32e-07,20.52,1.984,0.7887,0.3929,0.3549,0.1356,13.3,0.4367,4.589,0.3763,0.8221,0.3943,0.4859,0.6189,0.1698,0.2015,0.3774,0.7434,0.2342,0.08864,0.06971,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00039/2_3__g__g__t__tb__g/timers.csv,0.09287,292377212,388.31519080013885,0.6649382241179883,9203712,9030360,331658,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00039/event_data.hdf5,2.684786312305296e-06,372469.12181303115
g g -> t tb g,g g -> t tb g,process,8192,899,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00040,40,2xSkylake8180,16.024747610092163,0,32,15.88,15.82,1.825e-06,0.05639,0.002435,0.001352,0.001665,8.13e-07,13.73,1.336,0.244,0.2598,0.114,0.02673,9.355,0.1178,3.704,0.08433,0.2569,0.07239,0.1024,0.207,0.03701,0.06526,0.2782,0.498,0.1569,0.07281,0.02967,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00040/2_3__g__g__t__tb__g/timers.csv,0.0248,234733652,389.62925362950193,0.7448309490164625,7364608,7225879,266252,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00040/event_data.hdf5,2.1481116170745274e-06,465525.15802781284
g g -> t tb g,g g -> t tb g,process,12288,629,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00041,41,2xSkylake8180,16.026220083236694,0,48,15.66,15.59,2.435e-06,0.06306,0.002733,0.001581,0.002783,7.3e-07,13.54,1.364,0.24,0.2107,0.1016,0.02511,9.406,0.1049,3.608,0.08747,0.1511,0.0676,0.09262,0.2039,0.03608,0.05942,0.3004,0.4811,0.1275,0.05641,0.02661,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00041/2_3__g__g__t__tb__g/timers.csv,0.02047,246101348,389.07818096837724,0.7254008669064989,7729152,7583092,279151,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00041/event_data.hdf5,2.0170388679120296e-06,495776.2668377165
g g -> t tb g,g g -> t tb g,process,14336,629,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00042,42,2xSkylake8180,17.028847217559814,0,56,16.21,16.12,2.881e-06,0.06555,0.01263,0.00179,0.00183,7.23e-07,13.77,1.585,0.2536,0.2518,0.1149,0.02509,9.005,0.117,4.161,0.09473,0.181,0.07764,0.1026,0.212,0.04166,0.06543,0.3393,0.5896,0.1562,0.06505,0.03036,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00042/2_3__g__g__t__tb__g/timers.csv,0.02464,287089364,389.02221995610273,0.6717070820283924,9017344,8847153,325628,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00042/event_data.hdf5,1.7876660799454918e-06,559388.5856079404
g g -> t tb g,g g -> t tb g,process,28672,264,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00043,43,2xSkylake8180,13.023343086242676,0,112,12.54,12.45,3.336e-06,0.08291,0.003134,0.002016,0.003071,1.315e-06,10.38,1.466,0.1957,0.1693,0.08516,0.04226,7.093,0.1096,2.813,0.07836,0.1016,0.07445,0.08517,0.1622,0.03348,0.0461,0.3629,0.5649,0.1092,0.03854,0.02152,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00043/2_3__g__g__t__tb__g/timers.csv,0.02243,240285500,388.0445527004722,0.7330581684487026,7569408,7426557,272544,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00043/event_data.hdf5,1.6447785612824674e-06,607984.578313253
g g -> t tb g,g g -> t tb g,process,32768,264,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00044,44,2xSkylake8180,14.024987697601318,0,32,13.29,13.22,2.535e-06,0.06764,0.002817,0.001695,0.001849,7.22e-07,11.3,1.362,0.1687,0.2414,0.08617,0.02031,7.979,0.07886,3.014,0.04199,0.07071,0.02692,0.06307,0.157,0.01172,0.04299,0.3539,0.5101,0.1425,0.07485,0.02393,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00044/2_3__g__g__t__tb__g/timers.csv,0.0192,275628436,389.386907851471,0.6864241644813937,8650752,8487533,312669,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00044/event_data.hdf5,1.5281908439867425e-06,654368.532526475
g g -> t tb g,g g -> t tb g,process,49152,158,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00045,45,2xSkylake8180,12.022715330123901,0,48,11.42,11.34,2.494e-06,0.07589,0.002911,0.001709,0.002955,8.53e-07,9.517,1.381,0.152,0.1681,0.0633,0.01749,6.667,0.05735,2.612,0.03822,0.05644,0.02389,0.0475,0.1425,0.009491,0.03759,0.4401,0.4762,0.1003,0.0496,0.01823,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00045/2_3__g__g__t__tb__g/timers.csv,0.01374,247250580,389.1795262192007,0.724104859573784,7766016,7619142,280499,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00045/event_data.hdf5,1.4602081685126582e-06,684833.8624338624
g g -> t tb g,g g -> t tb g,process,57344,79,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00046,46,2xSkylake8180,8.0184485912323,0,56,7.11,7.02,3.004e-06,0.07938,0.00735,0.00197,0.001875,1.367e-06,5.956,0.8474,0.06642,0.08404,0.03435,0.00739,4.097,0.03071,1.726,0.02095,0.03464,0.01306,0.02503,0.06124,0.005176,0.02586,0.2717,0.3127,0.05094,0.02403,0.009035,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00046/2_3__g__g__t__tb__g/timers.csv,0.007164,143771156,387.90282964655995,0.9468523710374491,4530176,4444534,163054,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00046/event_data.hdf5,1.549608668625678e-06,645324.2165242166
g g -> t tb g,g g -> t tb g,process,114688,79,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00047,47,2xSkylake8180,15.026715755462646,0,112,14.95,14.81,3.633e-06,0.1087,0.003963,0.001931,0.00312,9.93e-07,11.56,2.689,0.137,0.1529,0.1625,0.05678,7.75,0.1952,3.115,0.03941,0.2107,0.039,0.1942,0.1266,0.01038,0.04833,1.14,0.7054,0.08891,0.03697,0.02694,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00047/2_3__g__g__t__tb__g/timers.csv,0.01658,287265364,387.36330356693185,0.6688921483146275,9060352,8889764,325803,pepper_diagnostics/g_g__t_tb_g/2xSkylake8180/00047/event_data.hdf5,1.634594329226944e-06,611772.5860904794
g g -> t tb g g,g g -> t tb g g,process,32,5000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00048,48,2xSkylake8180,23.03216028213501,0,32,22.11,22.03,1.751e-06,0.07477,0.0002416,0.001293,0.002806,5.79e-07,19.48,0.335,0.7911,0.3367,0.4165,0.06168,8.016,1.756,2.685,1.62,1.814,1.677,1.647,0.5868,0.2043,0.1766,0.08056,0.009729,0.1787,0.08675,0.06959,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00048/2_4__g__g__t__tb__g__g/timers.csv,0.09728,3343564,233.27035745425442,4.134427902155456,160000,153744,3128,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00048/event_data.hdf5,0.0001376875,7262.823422605537
g g -> t tb g g,g g -> t tb g g,process,48,5000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00049,49,2xSkylake8180,28.038196802139282,0,48,27.02,26.96,1.782e-06,0.05661,0.0002632,0.001401,0.001849,5.9e-07,23.57,0.4281,1.063,0.4441,0.5769,0.08191,8.348,2.35,3.297,2.251,2.368,2.256,2.385,0.7856,0.2769,0.2256,0.08966,0.01324,0.2338,0.1138,0.09587,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00049/2_4__g__g__t__tb__g__g/timers.csv,0.1346,5012796,238.5981998068798,3.4348390079303015,240000,230662,4782,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00049/event_data.hdf5,0.00011233333333333333,8902.077151335312
g g -> t tb g g,g g -> t tb g g,process,56,5000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00050,50,2xSkylake8180,30.040727138519287,0,56,29.23,29.17,1.788e-06,0.05633,0.0003161,0.001344,0.001832,6.84e-07,25.34,0.4859,1.183,0.5021,0.6572,0.09475,8.441,2.66,3.472,2.511,2.747,2.526,2.709,0.8723,0.3105,0.2596,0.09698,0.01603,0.2602,0.1318,0.1095,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00050/2_4__g__g__t__tb__g__g/timers.csv,0.1316,5740796,234.45817248681914,3.1453738755610448,280000,269108,5494,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00050/event_data.hdf5,0.00010417857142857143,9598.902982516283
g g -> t tb g g,g g -> t tb g g,process,112,4000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00051,51,2xSkylake8180,43.052984952926636,0,112,42.64,42.57,1.88e-06,0.06419,0.000361,0.001549,0.00195,7.26e-07,36.26,0.7709,1.955,0.8269,1.069,0.1658,8.494,4.416,4.965,4.452,4.91,4.262,4.397,1.417,0.5378,0.4134,0.111,0.02858,0.4117,0.1831,0.2306,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00051/2_4__g__g__t__tb__g__g/timers.csv,0.2033,9180644,233.43564849917144,2.5249100197597936,448000,430461,8722,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00051/event_data.hdf5,9.502232142857143e-05,10523.843081982615
g g -> t tb g g,g g -> t tb g g,process,128,3200,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00052,52,2xSkylake8180,16.02704906463623,0,32,15.53,15.47,2.329e-06,0.05648,0.0002521,0.001287,0.001712,5.87e-07,13.82,0.2867,0.4903,0.217,0.2632,0.03665,6.437,1.075,1.986,1.009,1.066,1.045,1.033,0.3629,0.1273,0.1094,0.06916,0.01962,0.1174,0.05144,0.04753,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00052/2_4__g__g__t__tb__g__g/timers.csv,0.06952,8244644,229.10254111175033,2.576919454066539,409600,393671,7842,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00052/event_data.hdf5,3.77685546875e-05,26477.0523594053
g g -> t tb g g,g g -> t tb g g,process,192,3200,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00053,53,2xSkylake8180,21.033199548721313,0,48,20.67,20.62,1.867e-06,0.05536,0.0002937,0.001583,0.001773,6e-07,18.26,0.3944,0.7235,0.2951,0.3647,0.05257,8.15,1.52,2.607,1.465,1.466,1.442,1.432,0.5355,0.188,0.1515,0.08171,0.02936,0.1558,0.07378,0.06488,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00053/2_4__g__g__t__tb__g__g/timers.csv,0.08004,12409876,231.8685910878379,2.1195092525935717,614400,590678,11898,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00053/event_data.hdf5,3.356119791666667e-05,29796.314258001938
g g -> t tb g g,g g -> t tb g g,process,224,3200,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00054,54,2xSkylake8180,25.036486864089966,0,56,24.37,24.31,1.737e-06,0.05635,0.0003057,0.001458,0.002871,5.65e-07,21.49,0.4804,0.8559,0.3455,0.4458,0.06428,9.229,1.832,3.081,1.751,1.829,1.758,1.817,0.6342,0.2217,0.1794,0.0899,0.0573,0.1821,0.08384,0.07856,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00054/2_4__g__g__t__tb__g__g/timers.csv,0.08982,14492492,231.82607722563537,1.9550259228618105,716800,689062,13892,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00054/event_data.hdf5,3.3914620535714285e-05,29485.80830933772
g g -> t tb g g,g g -> t tb g g,process,448,2560,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00055,55,2xSkylake8180,43.05380845069885,0,112,42.95,42.88,2.385e-06,0.06483,0.0004943,0.001565,0.002999,5.86e-07,38.24,0.804,1.357,0.6042,0.737,0.1577,18.52,3.042,4.003,2.899,3.525,2.976,3.011,1.025,0.332,0.3389,0.1247,0.08606,0.3587,0.1273,0.1174,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00055/2_4__g__g__t__tb__g__g/timers.csv,0.1646,23030956,230.2642755395556,1.540982423837354,1146880,1102426,22091,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00055/event_data.hdf5,3.738839285714286e-05,26746.268656716413
g g -> t tb g g,g g -> t tb g g,process,512,2048,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00056,56,2xSkylake8180,17.028257608413696,0,32,16.41,16.35,2.147e-06,0.05357,0.0004095,0.001419,0.001702,5.79e-07,15.09,0.3508,0.3193,0.1642,0.1717,0.02486,9.536,0.6828,2.048,0.6885,0.6868,0.6384,0.6964,0.2382,0.08109,0.07459,0.07963,0.06112,0.08957,0.04065,0.03355,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00056/2_4__g__g__t__tb__g__g/timers.csv,0.05044,21366956,232.79689326637958,1.621896304470049,1048576,1007703,20412,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00056/event_data.hdf5,1.559257507324219e-05,64133.08868501528
g g -> t tb g g,g g -> t tb g g,process,768,1638,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00057,57,2xSkylake8180,19.031822443008423,0,48,18.18,18.12,1.55e-06,0.05426,0.0005072,0.001356,0.002757,5.45e-07,16.66,0.4006,0.3842,0.1708,0.2005,0.0314,10.25,0.8494,2.336,0.7724,0.8098,0.737,0.7849,0.2832,0.101,0.08201,0.08271,0.08053,0.08997,0.04377,0.0366,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00057/2_4__g__g__t__tb__g__g/timers.csv,0.04932,25428188,232.15598686137295,1.4986795823870362,1257984,1209130,24356,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00057/event_data.hdf5,1.4403998778998779e-05,69425.16556291391
g g -> t tb g g,g g -> t tb g g,process,896,1638,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00058,58,2xSkylake8180,24.033524751663208,0,56,23.8,23.74,1.926e-06,0.05892,0.0004983,0.001523,0.003,6.4e-07,22.06,0.4809,0.4277,0.1886,0.2285,0.03523,14.43,0.9513,2.949,0.8544,0.9865,0.8471,0.9135,0.3187,0.109,0.09331,0.09349,0.1198,0.1026,0.04651,0.03894,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00058/2_4__g__g__t__tb__g__g/timers.csv,0.05318,29798804,233.06868999161844,1.3788603137768858,1467648,1410526,28554,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00058/event_data.hdf5,1.6175540729112155e-05,61821.735467565304
g g -> t tb g g,g g -> t tb g g,process,1792,1310,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00059,59,2xSkylake8180,29.036553144454956,0,112,28.56,28.5,2.376e-06,0.06391,0.0006893,0.001492,0.001825,6.1e-07,25.83,0.7623,0.678,0.2988,0.3692,0.06124,14.64,1.591,3.49,1.443,1.556,1.426,1.517,0.5052,0.1728,0.1752,0.1283,0.1604,0.164,0.07032,0.06404,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00059/2_4__g__g__t__tb__g__g/timers.csv,0.09842,47606348,232.5979104480849,1.086359567350704,2347520,2255958,45642,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00059/event_data.hdf5,1.2140471646673937e-05,82369.12280701754
g g -> t tb g g,g g -> t tb g g,process,2048,1310,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00060,60,2xSkylake8180,33.04626679420471,0,32,32.35,32.3,2.214e-06,0.05343,0.0008108,0.001391,0.002828,7.05e-07,30.95,0.6254,0.2266,0.1955,0.1277,0.02077,24.69,0.5093,3.847,0.4325,0.4941,0.3889,0.4586,0.1768,0.04975,0.05318,0.1312,0.1792,0.1193,0.04844,0.02734,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00060/2_4__g__g__t__tb__g__g/timers.csv,0.07432,54168812,231.68728772428238,1.0134755731249834,2682880,2578044,51961,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00060/event_data.hdf5,1.2039301049618319e-05,83061.30030959753
g g -> t tb g g,g g -> t tb g g,process,3072,917,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00061,61,2xSkylake8180,25.03521966934204,0,48,24.94,24.87,1.897e-06,0.05959,0.0006598,0.001424,0.002967,5.52e-07,23.56,0.6026,0.2368,0.1688,0.1264,0.02124,17.98,0.5404,3.035,0.4474,0.5742,0.4114,0.4872,0.1792,0.05766,0.05149,0.1311,0.1411,0.1016,0.04087,0.02609,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00061/2_4__g__g__t__tb__g__g/timers.csv,0.0596,56459428,230.0183717981038,0.985841448149074,2817024,2707341,54153,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00061/event_data.hdf5,8.82846578516903e-06,113269.96381182146
g g -> t tb g g,g g -> t tb g g,process,3584,917,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00062,62,2xSkylake8180,41.05021858215332,0,56,40.84,40.78,2.238e-06,0.05835,0.0008795,0.001422,0.001858,5.58e-07,39.26,0.723,0.2623,0.1838,0.1413,0.02435,31.12,0.5748,5.361,0.4953,0.5754,0.4758,0.5646,0.1991,0.06321,0.05865,0.1526,0.2032,0.1087,0.04456,0.03034,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00062/2_4__g__g__t__tb__g__g/timers.csv,0.06702,66147124,231.15929857223915,0.9149569120266831,3286528,3158923,63472,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00062/event_data.hdf5,1.2408231422339929e-05,80591.66257969593
g g -> t tb g g,g g -> t tb g g,process,7168,642,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00063,63,2xSkylake8180,47.05668640136719,0,112,46.48,46.4,2.023e-06,0.06896,0.001285,0.001658,0.001882,6.52e-07,44.28,1.009,0.3626,0.2202,0.2239,0.03937,32.01,0.9693,6.812,0.746,1.712,0.8754,1.021,0.2784,0.08428,0.09501,0.2024,0.2795,0.1294,0.04973,0.04078,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00063/2_4__g__g__t__tb__g__g/timers.csv,0.1077,92597132,231.2045424425195,0.7750744320638682,4601856,4423208,88869,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00063/event_data.hdf5,1.0082888295505118e-05,99177.93103448275
g g -> t tb g g,g g -> t tb g g,process,8192,449,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00064,64,2xSkylake8180,33.046976804733276,0,32,33.0,32.93,2.51e-06,0.06021,0.0007602,0.001507,0.001842,6.52e-07,31.81,0.6864,0.1221,0.1714,0.06876,0.01544,25.3,0.3021,5.299,0.1662,0.2552,0.1496,0.2346,0.1036,0.01851,0.02729,0.1556,0.1713,0.09877,0.05089,0.02163,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00064/2_4__g__g__t__tb__g__g/timers.csv,0.09125,73850972,230.81847683272795,0.8676750057487078,3678208,3534781,70889,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00064/event_data.hdf5,8.952729155066815e-06,111697.78317643485
g g -> t tb g g,g g -> t tb g g,process,12288,314,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00065,65,2xSkylake8180,34.04548931121826,0,48,33.13,33.06,1.916e-06,0.06732,0.0009681,0.002066,0.002776,6.37e-07,31.94,0.7459,0.1067,0.1379,0.05743,0.01362,25.28,0.2899,5.546,0.1558,0.2408,0.1354,0.2108,0.08865,0.01805,0.02717,0.1625,0.1992,0.08034,0.03938,0.01809,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00065/2_4__g__g__t__tb__g__g/timers.csv,0.07025,76869588,228.99150840372272,0.8441343948591705,3858432,3708020,73782,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00065/event_data.hdf5,8.568247412420383e-06,116709.98185117966
g g -> t tb g g,g g -> t tb g g,process,14336,314,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00066,66,2xSkylake8180,35.04715061187744,0,56,34.48,34.41,3.414e-06,0.07014,0.001037,0.00166,0.001815,8.34e-07,33.14,0.8571,0.1182,0.1541,0.06421,0.01472,24.93,0.3318,6.971,0.1765,0.2559,0.1627,0.2199,0.0978,0.0204,0.02885,0.1876,0.2439,0.09634,0.03852,0.0191,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00066/2_4__g__g__t__tb__g__g/timers.csv,0.07198,90722516,231.42340711223778,0.7835470107964267,4501504,4326058,87052,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00066/event_data.hdf5,7.644111834622383e-06,130819.64545190353
g g -> t tb g g,g g -> t tb g g,process,28672,132,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00067,67,2xSkylake8180,28.03847098350525,0,112,27.71,27.61,3.081e-06,0.08975,0.001419,0.002137,0.00316,1.232e-06,26.31,0.9335,0.1204,0.1175,0.05121,0.0205,18.81,0.2782,5.791,0.2034,0.6253,0.2164,0.3079,0.1016,0.01872,0.0898,0.3273,0.1978,0.07144,0.02616,0.01987,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00067/2_4__g__g__t__tb__g__g/timers.csv,0.06499,76141588,231.10476337356155,0.853639085510913,3784704,3637200,73051,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00067/event_data.hdf5,7.295154389880953e-06,137077.29083665338
g g -> t tb g g,g g -> t tb g g,process,32768,132,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00068,68,2xSkylake8180,29.041537046432495,0,32,28.87,28.8,2.823e-06,0.07258,0.001328,0.001853,0.002713,8.15e-07,27.64,0.8008,0.08646,0.1722,0.05727,0.01223,21.6,0.2061,5.168,0.07385,0.2331,0.06182,0.1944,0.08105,0.005407,0.01909,0.2996,0.1914,0.0972,0.05445,0.02049,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00068/2_4__g__g__t__tb__g__g/timers.csv,0.102,86765284,230.21823782416223,0.7951053229451823,4325376,4156644,83213,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00068/event_data.hdf5,6.658380681818182e-06,150186.66666666666
g g -> t tb g g,g g -> t tb g g,process,49152,79,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00069,69,2xSkylake8180,26.040809869766235,0,48,25.54,25.45,3.201e-06,0.08366,0.001296,0.001839,0.002959,8.98e-07,24.14,1.04,0.07665,0.1165,0.04855,0.01154,18.39,0.1918,4.933,0.06492,0.2471,0.06092,0.1687,0.07208,0.004571,0.01795,0.5238,0.173,0.06594,0.03492,0.01558,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00069/2_4__g__g__t__tb__g__g/timers.csv,0.07106,77389588,229.0982854599574,0.8426984201699772,3883008,3731514,74262,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00069/event_data.hdf5,6.55419715849156e-06,152573.98821218076
g g -> t tb g g,g g -> t tb g g,process,57344,39,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00070,70,2xSkylake8180,15.02786636352539,0,56,13.99,13.9,2.942e-06,0.08992,0.001096,0.001751,0.002151,9.88e-07,13.12,0.6331,0.03588,0.05944,0.0273,0.005643,9.744,0.1086,2.931,0.03664,0.1362,0.03338,0.09289,0.03335,0.002529,0.01263,0.3095,0.119,0.03452,0.01742,0.00748,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00070/2_4__g__g__t__tb__g__g/timers.csv,0.03588,45422348,233.1844993000544,1.1273539064056184,2236416,2149065,43517,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00070/event_data.hdf5,6.215301625457875e-06,160893.23741007195
g g -> t tb g g,g g -> t tb g g,process,114688,39,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00071,71,2xSkylake8180,30.04120898246765,0,112,29.51,29.37,2.591e-06,0.1252,0.001509,0.001989,0.001943,1.167e-06,27.49,1.561,0.07061,0.09944,0.1139,0.009847,19.68,0.5899,5.855,0.07477,0.4979,0.1231,0.595,0.06553,0.005078,0.03591,0.6795,0.2166,0.05698,0.0237,0.01872,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00071/2_4__g__g__t__tb__g__g/timers.csv,0.07076,90306516,232.06468194116232,0.7881615262790944,4472832,4298528,86629,pepper_diagnostics/g_g__t_tb_g_g/2xSkylake8180/00071/event_data.hdf5,6.566309666895605e-06,152292.54341164452
g g -> t tb g g g,g g -> t tb g g g,process,32,1000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00072,72,2xSkylake8180,26.038368463516235,0,32,25.22,25.15,1.815e-06,0.06747,0.0006259,0.001465,0.00293,5.97e-07,24.65,0.06364,0.1488,0.06765,0.09208,0.01192,13.81,1.569,2.647,1.529,1.697,1.607,1.548,0.1111,0.03769,0.03263,0.01641,0.002528,0.03633,0.01751,0.01365,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00072/2_5__g__g__t__tb__g__g__g/timers.csv,0.07315,615564,123.58611686778629,6.104193411100962,32000,29666,414,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00072/event_data.hdf5,0.0007859375,1272.365805168986
g g -> t tb g g g,g g -> t tb g g g,process,48,1000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00073,73,2xSkylake8180,30.04191756248474,0,48,29.98,29.92,1.973e-06,0.05792,0.0004198,0.001381,0.001837,5.81e-07,29.22,0.08292,0.2081,0.09528,0.1347,0.01696,14.5,2.308,3.095,2.255,2.373,2.169,2.315,0.1539,0.05424,0.04483,0.01763,0.002396,0.05096,0.02446,0.01967,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00073/2_5__g__g__t__tb__g__g__g/timers.csv,0.08174,735564,115.96157980116081,4.796362176895386,48000,44646,585,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00073/event_data.hdf5,0.0006233333333333334,1604.2780748663101
g g -> t tb g g g,g g -> t tb g g g,process,56,1000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00074,74,2xSkylake8180,31.040544033050537,0,56,30.84,30.78,1.705e-06,0.05678,0.0007074,0.001412,0.002839,5.3e-07,30.01,0.09487,0.2265,0.1029,0.1523,0.01837,13.75,2.511,3.422,2.375,2.665,2.467,2.53,0.1671,0.05936,0.05051,0.01978,0.003392,0.0545,0.02635,0.02179,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00074/2_5__g__g__t__tb__g__g__g/timers.csv,0.08995,855564,112.27700720358493,4.481586001351382,56000,52143,655,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00074/event_data.hdf5,0.0005496428571428572,1819.3632228719948
g g -> t tb g g g,g g -> t tb g g g,process,112,800,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00075,75,2xSkylake8180,41.0508975982666,0,112,40.71,40.64,2.283e-06,0.06562,0.0002784,0.001643,0.001908,6.45e-07,39.33,0.151,0.3992,0.1658,0.2534,0.03946,11.71,4.462,5.033,4.432,4.622,4.289,4.501,0.2975,0.1017,0.08072,0.02308,0.005762,0.09208,0.0364,0.03718,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00075/2_5__g__g__t__tb__g__g__g/timers.csv,0.1031,1455564,117.08598162229109,3.5299695823092616,89600,83357,1110,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00075/event_data.hdf5,0.0004535714285714286,2204.7244094488187
g g -> t tb g g g,g g -> t tb g g g,process,128,640,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00076,76,2xSkylake8180,20.030325889587402,0,32,19.39,19.34,1.787e-06,0.05442,0.0003361,0.001309,0.001733,5.72e-07,18.97,0.06086,0.1072,0.05005,0.06514,0.008304,11.29,1.102,1.983,1.11,1.129,1.122,1.066,0.07927,0.02788,0.02336,0.01414,0.003662,0.0276,0.01168,0.01064,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00076/2_5__g__g__t__tb__g__g__g/timers.csv,0.06631,1215564,111.99283880282667,3.615893206305159,81920,76067,963,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00076/event_data.hdf5,0.000236083984375,4235.780765253361
g g -> t tb g g g,g g -> t tb g g g,process,192,640,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00077,77,2xSkylake8180,24.035564661026,0,48,23.25,23.19,1.905e-06,0.05685,0.000207,0.001317,0.002811,6.35e-07,22.68,0.0816,0.1502,0.06402,0.08883,0.01168,12.75,1.537,2.43,1.469,1.443,1.424,1.417,0.1118,0.03842,0.03111,0.01692,0.00458,0.03451,0.0158,0.0135,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00077/2_5__g__g__t__tb__g__g__g/timers.csv,0.07666,1815564,115.78108404912763,3.069209393214389,122880,114183,1489,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00077/event_data.hdf5,0.000188720703125,5298.835705045278
g g -> t tb g g g,g g -> t tb g g g,process,224,640,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00078,78,2xSkylake8180,25.03403329849243,0,56,24.55,24.49,1.649e-06,0.05896,0.0002468,0.001522,0.001783,4.85e-07,23.96,0.0907,0.1546,0.06532,0.09134,0.01159,13.32,1.562,2.619,1.546,1.552,1.602,1.543,0.1147,0.03985,0.03365,0.01884,0.006116,0.03507,0.01562,0.01443,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00078/2_5__g__g__t__tb__g__g__g/timers.csv,0.0766,2175564,113.96894385428682,2.7611776842269258,143360,133097,1718,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00078/event_data.hdf5,0.00017082868303571426,5853.817884850961
g g -> t tb g g g,g g -> t tb g g g,process,448,512,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00079,79,2xSkylake8180,32.04110765457153,0,112,31.27,31.17,2.361e-06,0.096,0.000331,0.002009,0.001887,6.96e-07,30.25,0.1592,0.2519,0.1181,0.1653,0.02306,11.52,3.061,3.464,2.96,3.142,2.941,2.879,0.1857,0.06625,0.06974,0.02358,0.009283,0.06732,0.02608,0.02452,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00079/2_5__g__g__t__tb__g__g__g/timers.csv,0.1295,3375564,115.0859266954137,2.192682323654832,229376,213156,2780,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00079/event_data.hdf5,0.00013589041573660714,7358.870709015078
g g -> t tb g g g,g g -> t tb g g g,process,512,409,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00080,80,2xSkylake8180,21.03477954864502,0,32,20.13,20.07,2.904e-06,0.05869,0.0003225,0.001436,0.002878,7.09e-07,19.79,0.0717,0.06603,0.03855,0.04172,0.005451,14.31,0.7074,1.825,0.7021,0.6946,0.6687,0.6976,0.0491,0.01693,0.01519,0.01714,0.006837,0.0228,0.008754,0.006881,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00080/2_5__g__g__t__tb__g__g__g/timers.csv,0.1157,3135564,114.39118739280757,2.313883632643737,209408,194425,2515,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00080/event_data.hdf5,9.584161063569683e-05,10433.881415047334
g g -> t tb g g g,g g -> t tb g g g,process,768,327,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00081,81,2xSkylake8180,21.03116202354431,0,48,20.97,20.91,1.773e-06,0.05861,0.000358,0.001512,0.003063,6.12e-07,20.61,0.08041,0.07412,0.03759,0.04509,0.006204,14.81,0.7743,1.907,0.7319,0.7768,0.699,0.7479,0.05508,0.01903,0.01606,0.01783,0.008184,0.02136,0.008909,0.007243,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00081/2_5__g__g__t__tb__g__g__g/timers.csv,0.09931,3735564,115.17155669456427,2.150003973435722,251136,233385,3023,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00081/event_data.hdf5,8.326165902140673e-05,12010.329985652797
g g -> t tb g g g,g g -> t tb g g g,process,896,327,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00082,82,2xSkylake8180,23.03256320953369,0,56,22.45,22.39,1.976e-06,0.0579,0.0002394,0.001327,0.00275,6.15e-07,22.05,0.09076,0.08444,0.04279,0.05246,0.007308,15.47,0.8809,2.141,0.8227,0.9081,0.8237,0.857,0.06291,0.02153,0.01805,0.02063,0.009473,0.0239,0.009775,0.008996,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00082/2_5__g__g__t__tb__g__g__g/timers.csv,0.1033,4220796,114.15332888751377,2.0091804322094524,292992,272459,3489,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00082/event_data.hdf5,7.641846876365226e-05,13085.841893702545
g g -> t tb g g g,g g -> t tb g g g,process,1792,262,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00083,83,2xSkylake8180,28.03756093978882,0,112,27.14,27.07,1.978e-06,0.06875,0.0003361,0.001596,0.002961,5.43e-07,26.49,0.1417,0.1498,0.0628,0.08325,0.01303,16.02,1.506,2.676,1.493,1.556,1.452,1.516,0.1156,0.03417,0.02934,0.02851,0.01724,0.03425,0.01472,0.01373,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00083/2_5__g__g__t__tb__g__g__g/timers.csv,0.1829,6860796,115.67597862901717,1.5610193346978891,469504,436069,5678,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00083/event_data.hdf5,5.765659078516903e-05,17344.07092722571
g g -> t tb g g g,g g -> t tb g g g,process,2048,262,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00084,84,2xSkylake8180,30.040462493896484,0,32,29.76,29.7,1.889e-06,0.05902,0.0003401,0.001496,0.002791,7.17e-07,29.41,0.1235,0.04797,0.04804,0.0317,0.004911,24.44,0.5292,2.31,0.426,0.4743,0.4061,0.4978,0.03769,0.01028,0.01042,0.02943,0.01547,0.02887,0.01153,0.007579,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00084/2_5__g__g__t__tb__g__g__g/timers.csv,0.2781,7703412,112.6575267351109,1.4610138918894873,536576,498525,6330,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00084/event_data.hdf5,5.53509661259542e-05,18066.531986531987
g g -> t tb g g g,g g -> t tb g g g,process,3072,183,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00085,85,2xSkylake8180,27.03776264190674,0,48,26.54,26.48,2.259e-06,0.05994,0.0003627,0.001439,0.001702,6.75e-07,26.2,0.1268,0.04532,0.03978,0.02756,0.0044,21.35,0.5044,2.379,0.4074,0.4406,0.3929,0.4813,0.03463,0.01069,0.009859,0.02945,0.0152,0.02404,0.009404,0.006264,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00085/2_5__g__g__t__tb__g__g__g/timers.csv,0.2111,8068644,112.7086893011531,1.4530086242933653,562176,522076,6642,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00085/event_data.hdf5,4.710268670309654e-05,21230.211480362537
g g -> t tb g g g,g g -> t tb g g g,process,3584,183,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00086,86,2xSkylake8180,33.04521822929382,0,56,32.44,32.37,2.479e-06,0.06681,0.000313,0.002002,0.001775,8.18e-07,32.05,0.1488,0.05091,0.04269,0.03097,0.005132,26.13,0.5275,3.143,0.4524,0.5537,0.439,0.5306,0.03947,0.01144,0.01148,0.03447,0.02159,0.02539,0.009994,0.007236,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00086/2_5__g__g__t__tb__g__g__g/timers.csv,0.2361,9628644,115.83475261168427,1.3321929640104129,655872,609484,7931,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00086/event_data.hdf5,4.9354142271662755e-05,20261.72381835033
g g -> t tb g g g,g g -> t tb g g g,process,7168,128,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00087,87,2xSkylake8180,56.065372705459595,0,112,55.73,55.65,2.919e-06,0.07914,0.0004235,0.001947,0.002874,1.016e-06,55.13,0.2121,0.08301,0.05583,0.08006,0.009794,44.27,0.9667,5.598,0.6817,1.473,0.7973,0.9646,0.06401,0.019,0.01821,0.04601,0.03443,0.03325,0.01228,0.01022,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00087/2_5__g__g__t__tb__g__g__g/timers.csv,0.3326,13351260,114.63638465915675,1.1198396041284593,917504,851827,11026,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00087/event_data.hdf5,6.06536865234375e-05,16487.044025157233
g g -> t tb g g g,g g -> t tb g g g,process,8192,89,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00088,88,2xSkylake8180,32.04615592956543,0,32,31.38,31.31,2.354e-06,0.06953,0.0004453,0.001615,0.002861,8.38e-07,31.04,0.1642,0.02415,0.04447,0.01515,0.004011,26.52,0.2977,3.115,0.1568,0.1825,0.1311,0.2571,0.02053,0.003616,0.005475,0.03517,0.04445,0.02568,0.01266,0.006106,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00088/2_5__g__g__t__tb__g__g__g/timers.csv,0.3597,10708644,116.05820503348924,1.2480829691257913,729088,676878,8882,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00088/event_data.hdf5,4.294406162219101e-05,23286.10667518365
g g -> t tb g g g,g g -> t tb g g g,process,12288,62,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00089,89,2xSkylake8180,30.043635845184326,0,48,29.27,29.19,3.116e-06,0.0734,0.0004076,0.001754,0.001763,8.87e-07,28.95,0.1541,0.02282,0.03792,0.01311,0.003643,24.02,0.2473,3.696,0.1595,0.1636,0.1262,0.229,0.01922,0.003594,0.005965,0.03894,0.02148,0.02173,0.01058,0.005597,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00089/2_5__g__g__t__tb__g__g__g/timers.csv,0.2886,11191260,115.66183398519111,1.2290428786731866,761856,707708,9212,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00089/event_data.hdf5,3.831432711693549e-05,26099.89722507708
g g -> t tb g g g,g g -> t tb g g g,process,14336,62,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00090,90,2xSkylake8180,35.048712491989136,0,56,34.85,34.77,2.838e-06,0.08135,0.0003567,0.002303,0.001806,8.46e-07,34.48,0.184,0.02459,0.0391,0.01441,0.004257,28.14,0.2625,5.015,0.1864,0.1883,0.1427,0.2507,0.02051,0.00408,0.006627,0.04996,0.02708,0.02299,0.01036,0.005724,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00090/2_5__g__g__t__tb__g__g__g/timers.csv,0.2917,12871260,113.91246240448575,1.1091799325259526,888832,825155,10657,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00090/event_data.hdf5,3.9118753600230423e-05,25563.18665516249
g g -> t tb g g g,g g -> t tb g g g,process,28672,26,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00091,91,2xSkylake8180,30.038708925247192,0,112,29.38,29.27,2.769e-06,0.1031,0.000464,0.002051,0.00192,9.6e-07,28.98,0.1934,0.02294,0.02949,0.0122,0.01779,22.51,0.2474,4.371,0.1616,0.9609,0.1653,0.2846,0.01937,0.003565,0.007803,0.08045,0.02791,0.01827,0.006307,0.004891,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00091/2_5__g__g__t__tb__g__g__g/timers.csv,0.2664,10831260,113.8472348459827,1.2335985357425192,745472,692565,8903,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00091/event_data.hdf5,3.9263714800824176e-05,25468.807652886913
g g -> t tb g g g,g g -> t tb g g g,process,32768,26,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00092,92,2xSkylake8180,34.04814672470093,0,32,33.92,33.82,3.009e-06,0.09607,0.000406,0.001756,0.002908,9.45e-07,33.48,0.2521,0.01892,0.04549,0.01477,0.00326,27.88,0.2946,4.101,0.07344,0.3149,0.06114,0.3449,0.01776,0.001159,0.006028,0.1116,0.02649,0.02566,0.01333,0.006482,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00092/2_5__g__g__t__tb__g__g__g/timers.csv,0.3989,12271260,114.19413518139557,1.1553446143442303,851968,791210,10196,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00092/event_data.hdf5,3.969632662259615e-05,25191.247782377293
g g -> t tb g g g,g g -> t tb g g g,process,49152,15,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00093,93,2xSkylake8180,27.04114031791687,0,48,26.25,26.13,2.416e-06,0.114,0.0006952,0.001759,0.001798,1.548e-06,25.77,0.2931,0.01385,0.03006,0.01136,0.002615,20.55,0.4449,3.796,0.0573,0.2541,0.04531,0.3453,0.01295,0.0008989,0.007193,0.1374,0.02019,0.0171,0.008375,0.004577,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00093/2_5__g__g__t__tb__g__g__g/timers.csv,0.2737,10831260,115.31310309457503,1.2343191584837494,737280,684790,8928,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00093/event_data.hdf5,3.544108072916666e-05,28215.843857634907
g g -> t tb g g g,g g -> t tb g g g,process,57344,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00094,94,2xSkylake8180,21.034351110458374,0,56,20.44,20.28,2.836e-06,0.133,0.0004352,0.001932,0.002974,9.11e-07,20.0,0.2343,0.01333,0.02125,0.00794,0.003136,15.52,0.3334,3.434,0.04256,0.1897,0.03283,0.2536,0.01268,0.0006532,0.005091,0.1119,0.03148,0.01182,0.005721,0.003699,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00094/2_5__g__g__t__tb__g__g__g/timers.csv,0.1839,8428644,115.16823553642045,1.3987944159642767,573440,532612,6935,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00094/event_data.hdf5,3.536551339285714e-05,28276.13412228797
g g -> t tb g g g,g g -> t tb g g g,process,114688,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00095,95,2xSkylake8180,41.050185441970825,0,112,40.17,39.96,2.785e-06,0.205,0.0005404,0.002062,0.00191,9.33e-07,39.31,0.5149,0.02307,0.05296,0.02844,0.003482,28.92,1.064,6.628,0.08602,0.7623,0.1034,1.351,0.02174,0.001323,0.01622,0.2443,0.03448,0.02038,0.008295,0.02427,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00095/2_5__g__g__t__tb__g__g__g/timers.csv,0.3953,16476492,113.72682914317335,0.9994335237664814,1146880,1065421,13651,pepper_diagnostics/g_g__t_tb_g_g_g/2xSkylake8180/00095/event_data.hdf5,3.484235491071429e-05,28700.700700700694
g g -> t tb g g g g,g g -> t tb g g g g,process,32,100,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00096,96,2xSkylake8180,21.03385305404663,0,32,20.43,20.29,2.173e-06,0.1355,0.0004511,0.002187,0.002855,7.01e-07,20.24,0.006481,0.01433,0.007096,0.009893,0.001218,13.81,0.9463,1.629,0.8837,0.986,0.9198,0.8699,0.01048,0.003849,0.003507,0.001663,0.0004643,0.004369,0.001385,0.00131,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00096/2_6__g__g__t__tb__g__g__g__g/timers.csv,0.1057,151564,39.04316090783318,8.43787085479093,3200,2868,22,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00096/event_data.hdf5,0.006340625,157.71315919172005
g g -> t tb g g g g,g g -> t tb g g g g,process,48,100,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00097,97,2xSkylake8180,24.035640716552734,0,48,23.26,23.16,1.834e-06,0.1,0.0002693,0.00133,0.001699,6.14e-07,23.08,0.00839,0.021,0.009615,0.01513,0.001831,14.18,1.364,1.946,1.32,1.408,1.345,1.302,0.01532,0.005674,0.004711,0.001856,0.0005163,0.005784,0.002049,0.001747,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00097/2_6__g__g__t__tb__g__g__g__g/timers.csv,0.1156,151564,39.12689156323049,6.696901326331939,4800,4261,34,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00097/event_data.hdf5,0.004824999999999999,207.25388601036272
g g -> t tb g g g g,g g -> t tb g g g g,process,56,100,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00098,98,2xSkylake8180,24.033976793289185,0,56,24.01,23.9,2.04e-06,0.1026,0.0004588,0.001326,0.002744,6.05e-07,23.81,0.01022,0.02465,0.01131,0.0186,0.00215,13.24,1.622,2.223,1.571,1.71,1.594,1.623,0.01792,0.006732,0.005765,0.002201,0.0006711,0.006801,0.002319,0.002156,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00098/2_6__g__g__t__tb__g__g__g__g/timers.csv,0.1331,151564,56.17300187631118,17.108050278716256,5600,5000,42,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00098/event_data.hdf5,0.004267857142857143,234.30962343096235
g g -> t tb g g g g,g g -> t tb g g g g,process,112,80,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00099,99,2xSkylake8180,26.034618139266968,0,112,25.6,25.47,2.283e-06,0.1143,0.0003505,0.001538,0.001874,9.49e-07,25.34,0.01428,0.0372,0.01503,0.0281,0.003976,8.95,2.674,2.897,2.619,2.68,2.532,2.648,0.02751,0.009682,0.007954,0.002263,0.0008132,0.008277,0.003218,0.0035,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00099/2_6__g__g__t__tb__g__g__g__g/timers.csv,0.2177,151564,47.898837928637136,5.528304744357217,8960,7894,77,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00099/event_data.hdf5,0.0028426339285714283,351.7864153906557
g g -> t tb g g g g,g g -> t tb g g g g,process,128,64,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00100,100,2xSkylake8180,16.025444269180298,0,32,15.06,14.96,2.056e-06,0.09898,0.0002553,0.001362,0.001663,5.68e-07,14.92,0.005927,0.009588,0.005027,0.00655,0.0007851,10.67,0.5571,1.104,0.5867,0.5801,0.6284,0.5821,0.007164,0.002424,0.002297,0.001549,0.0006001,0.003114,0.0009361,0.0009576,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00100/2_6__g__g__t__tb__g__g__g__g/timers.csv,0.171,151564,47.84007138269323,5.766577316999698,8192,7260,70,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00100/event_data.hdf5,0.001826171875,547.5935828877004
g g -> t tb g g g g,g g -> t tb g g g g,process,192,64,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00101,101,2xSkylake8180,18.031057596206665,0,48,17.78,17.67,1.854e-06,0.1019,0.0005221,0.001455,0.00172,6.09e-07,17.62,0.008946,0.01397,0.006555,0.009519,0.001249,11.75,0.8354,1.402,0.8624,0.8238,0.8357,0.8623,0.01062,0.003354,0.003184,0.001928,0.00109,0.003984,0.001185,0.001371,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00101/2_6__g__g__t__tb__g__g__g__g/timers.csv,0.2015,287564,46.12785552565354,4.504209800329422,12288,10946,104,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00101/event_data.hdf5,0.0014379882812500001,695.4159592529711
g g -> t tb g g g g,g g -> t tb g g g g,process,224,64,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00102,102,2xSkylake8180,20.03093457221985,0,56,19.29,19.18,2.911e-06,0.1056,0.0004914,0.001475,0.002809,6.69e-07,19.11,0.01027,0.01619,0.007729,0.01166,0.001553,12.23,0.9952,1.586,0.994,1.036,1.001,0.9949,0.01205,0.004144,0.003737,0.002239,0.001067,0.00463,0.001499,0.001571,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00102/2_6__g__g__t__tb__g__g__g__g/timers.csv,0.2091,287564,62.54677518152969,5.107016720639973,14336,12843,158,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00102/event_data.hdf5,0.0013378906249999999,747.4452554744527
g g -> t tb g g g g,g g -> t tb g g g g,process,448,51,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00103,103,2xSkylake8180,19.027496337890625,0,112,18.87,18.76,2.05e-06,0.1159,0.0004679,0.001548,0.003,6.87e-07,18.66,0.01393,0.02329,0.01056,0.01738,0.002716,7.999,1.69,1.924,1.622,1.693,1.673,1.662,0.01754,0.005752,0.005245,0.002553,0.001317,0.005785,0.002141,0.002613,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00103/2_6__g__g__t__tb__g__g__g__g/timers.csv,0.3331,287564,48.660827680690886,3.5402303391648617,22848,20330,198,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00103/event_data.hdf5,0.000821078431372549,1217.910447761194
g g -> t tb g g g g,g g -> t tb g g g g,process,512,40,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00104,104,2xSkylake8180,15.024604320526123,0,32,14.85,14.75,2.079e-06,0.1029,0.0004562,0.001878,0.002887,6.65e-07,14.71,0.00714,0.00633,0.004435,0.004138,0.0005991,11.48,0.3816,0.9101,0.3713,0.3921,0.3751,0.4027,0.004819,0.001511,0.001494,0.001878,0.0009181,0.00283,0.0008438,0.0007501,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00104/2_6__g__g__t__tb__g__g__g__g/timers.csv,0.3627,287564,48.003303228201055,3.604147674267404,20480,18236,178,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00104/event_data.hdf5,0.00072021484375,1388.4745762711864
g g -> t tb g g g g,g g -> t tb g g g g,process,768,32,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00105,105,2xSkylake8180,18.02835774421692,0,48,17.32,17.21,2.355e-06,0.1033,0.0004858,0.001422,0.00286,6.27e-07,17.18,0.008986,0.007898,0.004838,0.004865,0.0006792,13.3,0.5031,1.035,0.4303,0.6547,0.4047,0.4473,0.006096,0.001802,0.001687,0.002021,0.001575,0.002833,0.0008938,0.001101,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00105/2_6__g__g__t__tb__g__g__g__g/timers.csv,0.3646,423564,50.80965473337085,4.215886581643344,24576,21892,214,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00105/event_data.hdf5,0.0007002766927083334,1428.0069726902962
g g -> t tb g g g g,g g -> t tb g g g g,process,896,32,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00106,106,2xSkylake8180,18.030194520950317,0,56,17.38,17.26,2.053e-06,0.1126,0.0003566,0.001472,0.002931,6.66e-07,17.22,0.0099,0.009235,0.005311,0.005564,0.0009365,13.1,0.4929,1.197,0.4797,0.5392,0.4877,0.5257,0.007106,0.00213,0.002013,0.002336,0.001463,0.003038,0.0009924,0.001273,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00106/2_6__g__g__t__tb__g__g__g__g/timers.csv,0.3697,423564,52.35095038501687,3.2665980237669805,28672,25555,267,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00106/event_data.hdf5,0.0006019810267857143,1661.1819235225955
g g -> t tb g g g g,g g -> t tb g g g g,process,1792,26,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00107,107,2xSkylake8180,19.027475357055664,0,112,18.41,18.28,2.595e-06,0.1216,0.0006012,0.001694,0.001874,6.96e-07,18.22,0.01505,0.01369,0.007874,0.008742,0.001795,11.63,0.9015,1.381,0.9463,0.8708,0.8243,1.009,0.01054,0.003149,0.002827,0.003333,0.002369,0.004139,0.001433,0.002293,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00107/2_6__g__g__t__tb__g__g__g__g/timers.csv,0.6097,695564,53.63482719813013,2.5829050601996126,46592,41240,450,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00107/event_data.hdf5,0.000392342032967033,2548.796498905908
g g -> t tb g g g g,g g -> t tb g g g g,process,2048,26,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00108,108,2xSkylake8180,25.035924196243286,0,32,24.1,23.99,2.161e-06,0.1089,0.0005844,0.001491,0.002767,7.9e-07,23.95,0.01483,0.005514,0.006416,0.003573,0.0006889,20.38,0.3322,1.17,0.2593,0.3082,0.2531,0.3344,0.004416,0.001098,0.001293,0.003477,0.002659,0.003928,0.001363,0.001115,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00108/2_6__g__g__t__tb__g__g__g__g/timers.csv,0.8943,831564,53.68229395047171,2.894930192625474,53248,47415,504,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00108/event_data.hdf5,0.00045053335336538457,2219.5914964568574
g g -> t tb g g g g,g g -> t tb g g g g,process,3072,18,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00109,109,2xSkylake8180,20.033698558807373,0,48,19.78,19.66,2.751e-06,0.1141,0.002766,0.00166,0.001787,7.1e-07,19.62,0.01514,0.004992,0.005574,0.002945,0.0006715,16.54,0.2843,0.9864,0.2399,0.2907,0.2261,0.297,0.003995,0.0009974,0.001272,0.003527,0.001934,0.003436,0.001032,0.001099,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00109/2_6__g__g__t__tb__g__g__g__g/timers.csv,0.7405,695564,48.59984816137993,2.2283404676348466,55296,49022,484,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00109/event_data.hdf5,0.000355541087962963,2812.614445574771
g g -> t tb g g g g,g g -> t tb g g g g,process,3584,18,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00110,110,2xSkylake8180,21.031997442245483,0,56,20.26,20.14,2.896e-06,0.1219,0.0007101,0.00181,0.003062,7.51e-07,20.09,0.01809,0.006625,0.005981,0.003403,0.0007623,16.6,0.3289,1.195,0.2775,0.3143,0.2694,0.3317,0.005438,0.001187,0.001518,0.004607,0.002952,0.003622,0.001113,0.001237,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00110/2_6__g__g__t__tb__g__g__g__g/timers.csv,0.7594,831564,50.05505486480074,2.066994119494444,64512,57483,586,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00110/event_data.hdf5,0.00031218998015873016,3203.17775571003
g g -> t tb g g g g,g g -> t tb g g g g,process,7168,12,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00111,111,2xSkylake8180,26.034810066223145,0,112,25.66,25.5,2.758e-06,0.1533,0.0003646,0.002014,0.003034,9.12e-07,25.41,0.03251,0.008456,0.02118,0.004917,0.001369,19.48,0.4779,1.875,0.4511,0.9423,0.481,0.6283,0.006976,0.00148,0.002422,0.00659,0.004795,0.01794,0.00116,0.002072,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00111/2_6__g__g__t__tb__g__g__g__g/timers.csv,1.052,1103564,49.91139571995967,1.888578337127011,86016,76426,768,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00111/event_data.hdf5,0.0002964564732142857,3373.1764705882356
g g -> t tb g g g g,g g -> t tb g g g g,process,8192,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00112,112,2xSkylake8180,26.040606021881104,0,32,25.97,25.82,2.944e-06,0.1421,0.0003596,0.001779,0.001803,1.569e-06,25.77,0.02746,0.003974,0.007243,0.002369,0.0009392,22.12,0.2196,1.557,0.1189,0.1297,0.08748,0.2235,0.003531,0.0004426,0.001655,0.006494,0.00401,0.004261,0.001727,0.001251,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00112/2_6__g__g__t__tb__g__g__g__g/timers.csv,1.311,1103564,51.215587913231126,1.8964042845055993,81920,72913,758,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00112/event_data.hdf5,0.000315185546875,3172.7343144848955
g g -> t tb g g g g,g g -> t tb g g g g,process,12288,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00113,113,2xSkylake8180,34.04753041267395,0,48,33.26,33.1,3.077e-06,0.1629,0.0003784,0.001728,0.002891,1.575e-06,33.02,0.04897,0.004509,0.008136,0.003718,0.001326,28.01,0.2459,2.491,0.1652,0.1578,0.1099,0.2655,0.003935,0.000574,0.00185,0.008584,0.005968,0.004817,0.001915,0.0014,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00113/2_6__g__g__t__tb__g__g__g__g/timers.csv,1.571,1647564,53.17563771021763,1.7223689507223223,122880,109084,1164,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00113/event_data.hdf5,0.0002693684895833333,3712.3867069486405
g g -> t tb g g g g,g g -> t tb g g g g,process,14336,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00114,114,2xSkylake8180,36.0480751991272,0,56,35.72,35.53,2.775e-06,0.1792,0.0003666,0.002163,0.001843,9.89e-07,35.45,0.05193,0.006081,0.008584,0.002982,0.001305,30.25,0.2657,2.567,0.1853,0.1698,0.1175,0.2804,0.005421,0.0006592,0.002709,0.01024,0.006356,0.005257,0.001859,0.001462,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00114/2_6__g__g__t__tb__g__g__g__g/timers.csv,1.608,1919564,50.989137254615095,1.4511701720010568,143360,127465,1307,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00114/event_data.hdf5,0.00024783761160714285,4034.9000844356883
g g -> t tb g g g g,g g -> t tb g g g g,process,28672,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00115,115,2xSkylake8180,70.07813739776611,0,112,69.55,69.28,2.577e-06,0.2593,0.0004107,0.002013,0.001916,1.5e-06,69.08,0.1593,0.01008,0.01554,0.005778,0.002253,54.81,0.642,7.542,0.3806,1.364,0.321,0.7826,0.008771,0.001307,0.004742,0.06493,0.01023,0.009787,0.002832,0.002915,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00115/2_6__g__g__t__tb__g__g__g__g/timers.csv,3.215,3687564,50.722352521692954,0.9998944516295103,286720,254713,2629,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00115/event_data.hdf5,0.00024162946428571427,4138.568129330254
g g -> t tb g g g g,g g -> t tb g g g g,process,32768,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00116,116,2xSkylake8180,97.11246919631958,0,32,96.09,95.82,2.703e-06,0.2586,0.0003612,0.001713,0.001812,1.132e-06,95.61,0.1648,0.008957,0.02426,0.007063,0.002264,80.1,1.334,6.713,0.1598,0.7773,0.1448,1.286,0.008533,0.0004237,0.004365,0.06716,0.01039,0.01416,0.006311,0.003784,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00116/2_6__g__g__t__tb__g__g__g__g/timers.csv,5.073,4231564,51.7678764206179,0.9463598415713597,327680,291287,3053,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00116/event_data.hdf5,0.00029241943359374997,3419.7453558756006
g g -> t tb g g g g,g g -> t tb g g g g,process,49152,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00117,117,2xSkylake8180,122.15250253677368,0,48,121.8,121.5,3.42e-06,0.3352,0.0005065,0.00171,0.001801,8.89e-07,121.2,0.2887,0.01125,0.02722,0.00776,0.002428,95.95,2.853,11.67,0.2188,1.228,0.1893,2.817,0.01067,0.0005847,0.006307,0.1327,0.01316,0.01583,0.006939,0.00445,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00117/2_6__g__g__t__tb__g__g__g__g/timers.csv,6.203,6276796,51.01882434589224,0.7838136166650046,491520,437497,4503,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00117/event_data.hdf5,0.0002471923828125,4045.4320987654323
g g -> t tb g g g g,g g -> t tb g g g g,process,57344,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00118,118,2xSkylake8180,141.1641445159912,0,56,140.6,140.2,3.023e-06,0.3783,0.0003928,0.001963,0.001865,1.414e-06,139.8,0.3401,0.01331,0.02779,0.008204,0.002936,110.5,3.008,14.97,0.2588,1.391,0.1965,3.143,0.01265,0.0006575,0.009784,0.1562,0.0158,0.01615,0.006852,0.004783,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00118/2_6__g__g__t__tb__g__g__g__g/timers.csv,6.345,7092796,50.31839542595408,0.7139465325387648,573440,510170,5187,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00118/event_data.hdf5,0.00024448939732142855,4090.1569186875895
g g -> t tb g g g g,g g -> t tb g g g g,process,114688,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00119,119,2xSkylake8180,267.27887868881226,0,112,266.8,266.1,3.166e-06,0.6635,0.000541,0.002621,0.001946,9.56e-07,265.4,0.6467,0.04094,0.0466,0.02113,0.003998,193.1,7.44,35.02,0.5787,4.215,0.5526,11.59,0.03961,0.001332,0.01443,0.303,0.02989,0.02552,0.009663,0.01142,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00119/2_6__g__g__t__tb__g__g__g__g/timers.csv,12.87,14311260,50.48133113251124,0.5020666750142527,1146880,1019400,10436,pepper_diagnostics/g_g__t_tb_g_g_g_g/2xSkylake8180/00119/event_data.hdf5,0.00023202078683035718,4309.958662157083
g g -> t tb g g g g g,g g -> t tb g g g g g,process,32,25,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00120,120,2xSkylake8180,50.063557624816895,0,32,49.57,47.3,2.776e-06,2.274,0.0005867,0.001717,0.003018,1.308e-06,47.27,0.002316,0.004377,0.002551,0.002962,0.0004377,35.08,1.658,2.915,1.589,1.791,1.647,1.627,0.003395,0.0009819,0.00124,0.0005515,4.578e-06,0.001809,0.0003712,0.0003552,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00120/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,0.8299,8372,0.0,0.0,800,660,0,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00120/event_data.hdf5,0.059125,16.913319238900634
g g -> t tb g g g g g,g g -> t tb g g g g g,process,48,25,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00121,121,2xSkylake8180,54.07154631614685,0,48,53.62,51.42,2.741e-06,2.194,0.0004862,0.001732,0.001778,1.28e-06,51.39,0.002905,0.005867,0.003213,0.004251,0.000708,35.31,2.369,3.459,2.248,2.423,2.262,2.281,0.00447,0.001397,0.001542,0.0005837,0.0004915,0.00219,0.0004901,0.0005157,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00121/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,0.8534,167564,23.20117495836975,16.39886530457618,1200,1020,2,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00121/event_data.hdf5,0.04285,23.337222870478413
g g -> t tb g g g g g,g g -> t tb g g g g g,process,56,25,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00122,122,2xSkylake8180,56.07185173034668,0,56,55.13,52.93,2.399e-06,2.193,0.000514,0.002419,0.001861,1.85e-06,52.9,0.003342,0.006971,0.003762,0.005372,0.0006909,33.62,2.856,3.957,2.7,2.978,2.785,2.918,0.005295,0.001677,0.001777,0.0006942,0.0005504,0.002492,0.0005981,0.0006545,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00122/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,0.8887,167564,9.943360696444179,9.943360696444179,1400,1139,1,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00122/event_data.hdf5,0.03780714285714286,26.450028339316077
g g -> t tb g g g g g,g g -> t tb g g g g g,process,112,20,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00123,123,2xSkylake8180,55.06467604637146,0,112,54.27,52.01,3.402e-06,2.257,0.0004757,0.002184,0.001985,1.124e-06,51.96,0.004342,0.009972,0.005372,0.007586,0.001207,22.44,4.569,4.998,4.386,4.757,4.466,4.546,0.007769,0.002204,0.002269,0.0007529,0.0006416,0.003217,0.000776,0.001368,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00123/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,1.626,167564,24.85840174111045,12.420871236510823,2240,1819,4,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00123/event_data.hdf5,0.02321875,43.06864064602961
g g -> t tb g g g g g,g g -> t tb g g g g g,process,128,16,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00124,124,2xSkylake8180,40.05573081970215,0,32,39.14,36.93,2.388e-06,2.198,0.0004968,0.001867,0.002911,9.1e-07,36.92,0.002252,0.00331,0.002155,0.00197,0.0003466,27.42,1.05,1.98,1.087,1.064,1.105,1.04,0.002698,0.0006114,0.0008286,0.0004824,0.0005265,0.001417,0.0002442,0.0004833,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00124/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,2.053,167564,13.594438452169776,9.610371327260724,2048,1730,2,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00124/event_data.hdf5,0.0180322265625,55.45626861630111
g g -> t tb g g g g g,g g -> t tb g g g g g,process,192,16,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00125,125,2xSkylake8180,45.060864210128784,0,48,44.33,42.13,3.109e-06,2.2,0.0004619,0.001745,0.003041,8.5e-07,42.11,0.002932,0.004188,0.002583,0.002775,0.0004923,29.64,1.567,2.49,1.57,1.513,1.576,1.561,0.00334,0.0008484,0.0009889,0.0005662,0.0005319,0.001786,0.0003197,0.0004698,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00125/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,2.081,167564,31.849638456634807,19.865887997360584,3072,2597,4,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00125/event_data.hdf5,0.013714192708333335,72.9171611678139
g g -> t tb g g g g g,g g -> t tb g g g g g,process,224,16,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00126,126,2xSkylake8180,45.057230949401855,0,56,45.0,42.8,3.348e-06,2.198,0.0004104,0.001778,0.002961,9.28e-07,42.77,0.003285,0.005192,0.002904,0.003067,0.000647,29.24,1.741,2.629,1.691,1.715,1.725,1.667,0.004246,0.0009459,0.001143,0.0006556,0.0005855,0.001896,0.0003683,0.0006313,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00126/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,2.247,167564,11.652375816145522,6.725624434891346,3584,2991,3,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00126/event_data.hdf5,0.011941964285714285,83.73831775700936
g g -> t tb g g g g g,g g -> t tb g g g g g,process,448,12,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00127,127,2xSkylake8180,40.04835104942322,0,112,39.29,37.07,2.933e-06,2.223,0.0004925,0.001893,0.001941,1.444e-06,37.03,0.004286,0.006295,0.006864,0.004474,0.0008898,16.05,2.895,3.174,2.772,3.184,2.773,2.862,0.004995,0.0013,0.001353,0.0007109,0.0005121,0.002804,0.0005089,0.003543,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00127/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,3.193,167564,15.53650108819403,6.339799206369039,5376,4472,6,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00127/event_data.hdf5,0.006895461309523809,145.02292959266254
g g -> t tb g g g g g,g g -> t tb g g g g g,process,512,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00128,128,2xSkylake8180,34.048006534576416,0,32,33.61,31.41,2.873e-06,2.201,0.0004082,0.001773,0.001779,7.96e-07,31.39,0.003514,0.002568,0.002226,0.00128,0.0003583,21.59,0.7038,1.337,0.6845,0.7318,0.6772,0.7277,0.002154,0.0004145,0.0006065,0.0006734,0.0004879,0.001475,0.0002465,0.0004997,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00128/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,4.86,167564,27.439026148248683,8.672598929586519,5120,4305,10,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00128/event_data.hdf5,0.006134765625,163.0054122890799
g g -> t tb g g g g g,g g -> t tb g g g g g,process,768,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00129,129,2xSkylake8180,46.06166100502014,0,48,45.25,43.03,2.916e-06,2.211,0.0005128,0.001754,0.001798,8.72e-07,43.01,0.005085,0.003308,0.002632,0.001765,0.0003623,30.81,1.025,2.037,0.9693,0.9769,0.9343,1.008,0.00274,0.0005677,0.0007961,0.000881,0.0004834,0.0016,0.0003095,0.0007162,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00129/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,5.188,167564,25.68258660329349,8.310108624886233,7680,6377,12,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00129/event_data.hdf5,0.005602864583333334,178.48013014176155
g g -> t tb g g g g g,g g -> t tb g g g g g,process,896,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00130,130,2xSkylake8180,46.06020665168762,0,56,45.05,42.82,2.459e-06,2.224,0.0004202,0.001801,0.001791,8.84e-07,42.8,0.00548,0.003653,0.002592,0.001862,0.0004382,29.89,1.032,2.127,1.011,1.072,1.027,1.061,0.00304,0.0006123,0.000788,0.001069,0.0005591,0.001712,0.0003269,0.0005448,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00130/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,5.486,167564,24.85840174111045,6.209395721680447,8960,7477,16,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00130/event_data.hdf5,0.0047790178571428575,209.24801494628676
g g -> t tb g g g g g,g g -> t tb g g g g g,process,1792,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00131,131,2xSkylake8180,77.08594012260437,0,112,76.64,74.37,3.658e-06,2.259,0.0004827,0.002013,0.003015,1.822e-06,74.34,0.009593,0.006034,0.004526,0.003429,0.001089,46.01,2.996,3.861,2.554,3.365,2.656,2.858,0.004856,0.001178,0.001373,0.00153,0.000738,0.002815,0.0005593,0.001145,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00131/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,9.869,167564,20.52605148695333,4.03556582797127,17920,14890,26,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00131/event_data.hdf5,0.004150111607142857,240.9573752857335
g g -> t tb g g g g g,g g -> t tb g g g g g,process,2048,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00132,132,2xSkylake8180,101.12452697753906,0,32,100.4,98.1,2.752e-06,2.248,0.0004395,0.001663,0.002886,9.4e-07,98.08,0.009922,0.002711,0.003527,0.001438,0.0004736,72.46,0.8431,3.072,0.6544,0.7818,0.6476,0.896,0.002316,0.0003954,0.0006544,0.001746,0.0006295,0.002265,0.0005943,0.0006631,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00132/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,18.66,167564,15.71867420708196,3.2768656223384913,20480,17140,23,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00132/event_data.hdf5,0.004790039062499999,208.7665647298675
g g -> t tb g g g g g,g g -> t tb g g g g g,process,3072,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00133,133,2xSkylake8180,123.14845705032349,0,48,123.0,120.7,2.896e-06,2.291,0.000468,0.001803,0.001848,1.181e-06,120.7,0.01428,0.004162,0.004458,0.001704,0.0006783,91.78,1.204,3.71,0.9297,1.003,0.8978,1.155,0.003627,0.000535,0.0007736,0.00238,0.0006998,0.002837,0.000667,0.0009473,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00133/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,19.93,167564,54.6689633908845,34.67289045792885,30720,25597,45,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00133/event_data.hdf5,0.003929036458333333,254.5153272576636
g g -> t tb g g g g g,g g -> t tb g g g g g,process,3584,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00134,134,2xSkylake8180,137.1521224975586,0,56,136.2,133.9,2.779e-06,2.302,0.0004087,0.002457,0.00292,8.43e-07,133.8,0.01578,0.005074,0.004961,0.001863,0.0008744,100.5,1.284,6.651,1.045,1.159,1.033,1.281,0.004425,0.000649,0.0009175,0.002819,0.0007708,0.003142,0.0006987,0.001115,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00134/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,20.79,167564,20.903263837764435,3.050586212627263,35840,29818,51,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00134/event_data.hdf5,0.0037360491071428575,267.6624346527259
g g -> t tb g g g g g,g g -> t tb g g g g g,process,7168,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00135,135,2xSkylake8180,259.2700660228729,0,112,258.9,256.4,3.569e-06,2.428,0.001526,0.002027,0.001888,1.05e-06,256.4,0.03212,0.009398,0.008251,0.003773,0.00175,187.8,2.889,12.58,2.117,6.994,2.268,2.821,0.008147,0.001251,0.001482,0.005465,0.001007,0.004948,0.001104,0.002187,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00135/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,38.82,167564,20.359327619808848,2.22848084033804,71680,59659,97,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00135/event_data.hdf5,0.0035770089285714285,279.5631825273011
g g -> t tb g g g g g,g g -> t tb g g g g g,process,8192,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00136,136,2xSkylake8180,315.3617784976959,0,32,314.5,312.0,2.412e-06,2.437,0.001757,0.001892,0.00278,1.219e-06,312.0,0.03936,0.003927,0.009015,0.004589,0.00127,227.8,1.716,10.95,0.812,0.893,0.5713,1.653,0.003524,0.0004031,0.0007318,0.00606,0.00141,0.005341,0.002033,0.001637,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00136/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,67.55,319564,22.411976858906257,2.1654304379847247,81920,68399,127,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00136/event_data.hdf5,0.00380859375,262.5641025641026
g g -> t tb g g g g g,g g -> t tb g g g g g,process,12288,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00137,137,2xSkylake8180,372.4240906238556,0,48,371.9,369.4,2.4e-06,2.568,0.001685,0.001785,0.003779,1.206e-06,369.3,0.05394,0.006422,0.01117,0.004091,0.001014,270.1,1.988,13.73,1.171,1.133,0.7532,1.985,0.005858,0.000564,0.0009881,0.009576,0.00157,0.006956,0.002141,0.002065,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00137/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,78.4,319564,19.095557239951013,1.5531947132154063,122880,102471,162,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00137/event_data.hdf5,0.003006184895833333,332.64753654574986
g g -> t tb g g g g g,g g -> t tb g g g g g,process,14336,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00138,138,2xSkylake8180,418.4608964920044,0,56,418.4,415.8,3.187e-06,2.625,0.001673,0.0023,0.001907,1.647e-06,415.7,0.05929,0.007141,0.01128,0.003557,0.001913,306.2,2.173,21.15,1.371,1.277,0.8513,2.117,0.006488,0.000653,0.001093,0.01084,0.002039,0.006731,0.002246,0.002294,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00138/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,80.46,471564,21.793151272114812,1.5195610075660297,143360,119507,218,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00138/event_data.hdf5,0.0029003906249999998,344.7811447811448
g g -> t tb g g g g g,g g -> t tb g g g g g,process,28672,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00139,139,2xSkylake8180,722.7324464321136,0,112,721.8,718.7,2.848e-06,3.06,0.001923,0.001956,0.001966,1.18e-06,718.5,0.1375,0.01171,0.02,0.007013,0.01823,484.7,5.614,55.5,2.972,7.597,2.104,7.295,0.01044,0.001264,0.002087,0.05253,0.003347,0.01231,0.003152,0.004535,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00139/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,152.6,775564,21.607073188237006,1.4033536089316505,286720,239232,411,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00139/event_data.hdf5,0.002506626674107143,398.9425351328788
g g -> t tb g g g g g,g g -> t tb g g g g g,process,32768,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00140,140,2xSkylake8180,1117.2234871387482,0,32,1117.0,1114.0,2.809e-06,3.15,0.001835,0.001755,0.00377,1.055e-06,1114.0,0.1895,0.007752,0.0309,0.01081,0.002335,755.6,14.68,50.55,1.112,5.131,0.9023,13.91,0.007315,0.0004368,0.0008679,0.08355,0.002621,0.01864,0.007453,0.004806,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00140/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,271.5,775564,21.472322309493762,0.995542983016124,327680,273260,494,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00140/event_data.hdf5,0.003399658203125,294.1472172351885
g g -> t tb g g g g g,g g -> t tb g g g g g,process,49152,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00141,141,2xSkylake8180,1407.55087018013,0,48,1407.0,1403.0,2.76e-06,3.661,0.001381,0.001796,0.002849,8.66e-07,1403.0,0.2725,0.01166,0.03635,0.01403,0.003822,931.9,38.7,86.44,1.542,7.753,1.178,28.67,0.01102,0.0006361,0.002599,0.1227,0.005005,0.02111,0.008942,0.00629,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00141/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,306.8,1231564,21.55804031869064,0.8604497508728834,491520,410139,724,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00141/event_data.hdf5,0.0028544108072916666,350.33499643620814
g g -> t tb g g g g g,g g -> t tb g g g g g,process,57344,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00142,142,2xSkylake8180,1552.7206377983093,0,56,1553.0,1549.0,2.83e-06,3.937,0.001889,0.002383,0.001797,1.103e-06,1548.0,0.3471,0.01047,0.03361,0.01067,0.006203,1034.0,29.51,121.3,1.829,8.185,1.23,32.41,0.009786,0.0006846,0.003425,0.1708,0.004273,0.01933,0.008504,0.005762,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00142/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,319.4,1383564,20.885288447004786,0.7634761082052516,573440,478600,836,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00142/event_data.hdf5,0.0027012416294642854,370.20012911555847
g g -> t tb g g g g g,g g -> t tb g g g g g,process,114688,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00143,143,2xSkylake8180,2851.8640978336334,0,112,2851.0,2845.0,3.249e-06,5.658,0.002098,0.002023,0.00197,9.51e-07,2844.0,0.6478,0.02798,0.06899,0.0425,0.009146,1759.0,88.96,242.8,3.958,38.46,3.992,98.81,0.02672,0.001269,0.006545,0.2953,0.009036,0.03711,0.01317,0.0187,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00143/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,608.6,2599564,20.5695389482209,0.6281875070883983,1146880,956791,1615,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/2xSkylake8180/00143/event_data.hdf5,0.0024806431361607145,403.1212653778559


==> JLSE_Plots/pepper_ttng_2023-11-03/plots_2023-11-03_ttng/pepper_runs_v100_ttng.csv <==
process_string,process,process_input_type,batch_size,n_batches,seed,verbosity,collision_energy,mu2,use_cached_results,cache_path,integrator,diagnostic_output_enabled,diagnostic_path,proc_id,label,run_time,return_code,thread_count,Total Runtime,Event Generation Runtime,Optimisation Runtime,Initialisation Runtime,HDF5 Close Runtime,HDF5 Open Runtime,HDF5 Init Runtime,Unweighting Setup Runtime,EG Recursion,EG Output,EG PDF and AlphaS evaluation,EG Phase space,EG External State,EG RNG,EG-R Calculate currents,EG-R Momenta preparation,EG-R Currents preparation,EG-R IP reset,EG-R ME update,EG-R ME reset,EG-R IC reset,EG-PDF PDF,EG-PDF AlphaS,EG-O Filter non-zero,EG-O Pull non-zero,EG-O HDF5 write,EG-PS Fill Mom Weights,EG-PS Update weights,EG-PS Cuts,CSV Timer Filename,EG-R ME2 update,event_data_size,xs_mean,xs_sigma,n_trials,n_nonzero_after_cuts,n_nonzero,HDF5 Filename,event_period,event_rate
g g -> t tb,g g -> t tb,process,128,20000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/V100/00000,0,V100,26.08220100402832,0,128,24.91,24.83,2.045e-06,0.07763,0.000809,0.001228,0.001723,8.15e-07,5.88,8.936,3.222,1.869,1.534,0.2068,1.191,0.8997,0.8245,0.551,0.773,0.5293,0.4592,2.632,0.5903,3.673,3.538,0.2829,0.7425,0.4649,0.6584,pepper_diagnostics/g_g__t_tb/V100/00000/2_2__g__g__t__tb/timers.csv,0.3817,60397284,428.3546674187186,1.4573147583278967,2560000.0,2534984.0,83613.0,pepper_diagnostics/g_g__t_tb/V100/00000/event_data.hdf5,9.69921875e-06,103101.08739428112
g g -> t tb,g g -> t tb,process,256,20000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/V100/00001,1,V100,27.10488200187683,0,256,25.69,25.61,2.446e-06,0.0776,0.001262,0.001329,0.001716,8.53e-07,5.95,9.386,3.356,1.906,1.584,0.2101,1.223,0.9063,0.8313,0.555,0.7819,0.5344,0.4581,2.76,0.5955,3.752,3.622,0.5093,0.7584,0.4708,0.6733,pepper_diagnostics/g_g__t_tb/V100/00001/2_2__g__g__t__tb/timers.csv,0.3827,120848388,428.86819680935207,1.031198019160708,5120000.0,5070346.0,167405.0,pepper_diagnostics/g_g__t_tb/V100/00001/event_data.hdf5,5.001953125e-06,199921.90550566185
g g -> t tb,g g -> t tb,process,512,20000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/V100/00002,2,V100,27.125349521636963,0,512,25.63,25.56,2.051e-06,0.07424,0.002339,0.001393,0.002183,6.18e-07,5.878,9.448,3.356,1.898,1.596,0.2191,1.214,0.9069,0.8213,0.5509,0.7667,0.5235,0.4379,2.766,0.5894,3.574,3.63,0.7678,0.7382,0.4726,0.684,pepper_diagnostics/g_g__t_tb/V100/00002/2_2__g__g__t__tb/timers.csv,0.38,242331828,430.2366197942321,0.7302966696568229,10240000.0,10140028.0,335890.0,pepper_diagnostics/g_g__t_tb/V100/00002/event_data.hdf5,2.49609375e-06,400625.9780907669
g g -> t tb,g g -> t tb,process,1024,18000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/V100/00003,3,V100,25.033369779586792,0,1024,24.11,24.03,1.489e-06,0.07718,0.003434,0.001081,0.001632,5.01e-07,5.358,9.318,3.041,1.752,1.453,0.2138,1.124,0.8205,0.7517,0.4933,0.6986,0.4756,0.3972,2.504,0.537,3.295,3.413,1.135,0.6943,0.4303,0.6241,pepper_diagnostics/g_g__t_tb/V100/00003/2_2__g__g__t__tb/timers.csv,0.3477,435527148,429.5585546085425,0.5438811507940143,18432000.0,18252534.0,603685.0,pepper_diagnostics/g_g__t_tb/V100/00003/event_data.hdf5,1.3037109375e-06,767041.1985018726
g g -> t tb,g g -> t tb,process,2048,14400,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/V100/00008,8,V100,23.136033058166504,0,2048,21.84,21.78,2.158e-06,0.05306,0.002238,0.001369,0.001691,8.85e-07,4.435,9.48,2.545,1.47,1.201,0.2028,0.9129,0.686,0.623,0.4135,0.5791,0.3946,0.3319,2.089,0.4564,2.804,3.131,2.123,0.5959,0.3587,0.5122,pepper_diagnostics/g_g__t_tb/V100/00008/2_2__g__g__t__tb/timers.csv,0.2889,695742748,428.90112156230475,0.42969380388987566,29491200.0,29202671.0,964391.0,pepper_diagnostics/g_g__t_tb/V100/00008/event_data.hdf5,7.385253906250001e-07,1354049.5867768594
g g -> t tb,g g -> t tb,process,4096,10080,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/V100/00009,9,V100,18.095717191696167,0,4096,16.96,16.9,3.07e-06,0.05762,0.003641,0.001516,0.001699,1.25e-06,3.163,8.138,1.8,1.041,0.8423,0.167,0.6702,0.4836,0.439,0.2915,0.413,0.2791,0.2347,1.472,0.3276,1.996,2.593,2.294,0.4329,0.2508,0.3546,pepper_diagnostics/g_g__t_tb/V100/00009/2_2__g__g__t__tb/timers.csv,0.2063,976729492,430.07239795029227,0.36362954984346146,41287680.0,40884317.0,1353868.0,pepper_diagnostics/g_g__t_tb/V100/00009/event_data.hdf5,4.0932307167658724e-07,2443057.988165681
g g -> t tb,g g -> t tb,process,8192,7056,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/V100/00010,10,V100,15.059846878051758,0,8192,14.48,14.42,2.086e-06,0.05623,0.002447,0.001354,0.001642,1.127e-06,2.338,8.045,1.257,0.8078,0.6258,0.1316,0.503,0.386,0.339,0.2188,0.2939,0.1919,0.1552,1.021,0.2358,1.431,2.307,3.088,0.3015,0.1812,0.3235,pepper_diagnostics/g_g__t_tb/V100/00010/2_2__g__g__t__tb/timers.csv,0.1466,1366717516,429.85566370130545,0.30725838755736434,57802752.0,57237184.0,1894419.0,pepper_diagnostics/g_g__t_tb/V100/00010/event_data.hdf5,2.494690910218254e-07,4008512.621359223
g g -> t tb,g g -> t tb,process,16384,4939,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/V100/00011,11,V100,14.023353815078735,0,16384,13.35,13.26,2.108e-06,0.06418,0.02202,0.00135,0.001665,7.68e-07,1.896,8.467,0.899,0.5803,0.4506,0.1116,0.4545,0.3116,0.2937,0.1774,0.2241,0.1467,0.1105,0.7204,0.1786,1.048,2.342,3.687,0.2205,0.1285,0.23,pepper_diagnostics/g_g__t_tb/V100/00011/2_2__g__g__t__tb/timers.csv,0.104,1913686228,429.93855799944663,0.2597052364546535,80920576.0,80130485.0,2652665.0,pepper_diagnostics/g_g__t_tb/V100/00011/event_data.hdf5,1.6386437980866573e-07,6102607.541478129
g g -> t tb,g g -> t tb,process,32768,3951,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/V100/00012,12,V100,21.113922834396362,0,32768,19.94,19.85,3.062e-06,0.07538,0.003409,0.001556,0.001753,1.028e-06,2.001,15.28,0.817,0.5126,0.4135,0.1122,0.5895,0.325,0.3174,0.1898,0.2051,0.1295,0.0913,0.6088,0.2082,0.9055,4.485,6.006,0.1981,0.118,0.1952,pepper_diagnostics/g_g__t_tb/V100/00012/2_2__g__g__t__tb/timers.csv,0.08969,3059699212,429.65480523728337,0.20525316940274665,129466368.0,128201688.0,4241214.0,pepper_diagnostics/g_g__t_tb/V100/00012/event_data.hdf5,1.5332167192641105e-07,6522235.163727959
g g -> t tb,g g -> t tb,process,65536,3161,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/V100/00013,13,V100,26.120835304260254,0,65536,25.38,25.28,2.427e-06,0.09035,0.002757,0.001399,0.001701,1.185e-06,2.341,20.56,0.7878,0.4889,0.4178,0.0986,0.8208,0.3946,0.3567,0.2186,0.2244,0.1229,0.07034,0.5545,0.2333,0.7333,6.042,9.628,0.1594,0.1122,0.2164,pepper_diagnostics/g_g__t_tb/V100/00013/2_2__g__g__t__tb/timers.csv,0.07661,4894512820,429.555233736765,0.16224481965116466,207159296.0,205135454.0,6784673.0,pepper_diagnostics/g_g__t_tb/V100/00013/event_data.hdf5,1.2203169487503955e-07,8194592.40506329
g g -> t tb,g g -> t tb,process,131072,2528,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/V100/00014,14,V100,56.15094494819641,0,131072,55.84,55.63,3.611e-06,0.1323,0.07062,0.001618,0.001664,1.135e-06,3.21,49.72,0.9685,0.5549,0.4852,0.1307,1.249,0.5418,0.4884,0.3123,0.271,0.1438,0.06342,0.6027,0.3657,0.8091,18.78,15.26,0.1821,0.115,0.2565,pepper_diagnostics/g_g__t_tb/V100/00014/2_2__g__g__t__tb/timers.csv,0.0883,7833722164,429.822231764016,0.12832649178104416,331350016.0,328112856.0,10858908.0,pepper_diagnostics/g_g__t_tb/V100/00014/event_data.hdf5,1.6788893108126483e-07,5956318.820780154
g g -> t tb,g g -> t tb,process,262144,2023,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/V100/00015,15,V100,86.21084499359131,0,262144,85.91,85.56,3.538e-06,0.2076,0.135,0.001574,0.001745,1.145e-06,4.506,78.01,1.161,0.6405,0.6035,0.1463,1.807,0.8734,0.6774,0.442,0.3331,0.178,0.04997,0.6693,0.4921,0.7605,29.58,24.28,0.1685,0.1354,0.3355,pepper_diagnostics/g_g__t_tb/V100/00015/2_2__g__g__t__tb/timers.csv,0.09066,12533793388,429.69689704626904,0.10141978027200581,530317312.0,525135650.0,17374194.0,pepper_diagnostics/g_g__t_tb/V100/00015/event_data.hdf5,1.6133736927675483e-07,6198192.052360916
g g -> t tb,g g -> t tb,process,524288,1820,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/V100/00016,16,V100,155.4428026676178,0,524288,154.8,154.4,3.542e-06,0.3532,0.1072,0.001664,0.001745,1.377e-06,7.524,142.5,1.751,0.9088,0.9535,0.2132,3.207,1.379,1.136,0.7555,0.5247,0.2832,0.04876,0.949,0.8023,2.03,52.26,45.89,0.1961,0.1976,0.5143,pepper_diagnostics/g_g__t_tb/V100/00016/2_2__g__g__t__tb/timers.csv,0.1224,22552912276,429.7136632986118,0.07561048824514531,954204160.0,944880687.0,31262565.0,pepper_diagnostics/g_g__t_tb/V100/00016/event_data.hdf5,1.6181023566277474e-07,6180078.756476684
g g -> t tb,g g -> t tb,process,1048576,1638,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb/V100/00017,17,V100,278.69592118263245,0,1048576,277.6,276.7,3.743e-06,0.6423,0.2175,0.002345,0.001931,1.477e-06,13.2,256.9,2.777,1.419,1.571,0.3226,5.697,2.494,2.046,1.302,0.8685,0.4667,0.04267,1.416,1.361,2.082,94.51,84.26,0.2463,0.31,0.8616,pepper_diagnostics/g_g__t_tb/V100/00017/2_2__g__g__t__tb/timers.csv,0.1776,40584337900,429.5943689905742,0.056348765388883074,1717567488.0,1700786612.0,56257522.0,pepper_diagnostics/g_g__t_tb/V100/00017/event_data.hdf5,1.610999287848653e-07,6207327.387061801
g g -> t tb g,g g -> t tb g,process,128,15000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/V100/00018,18,V100,29.040806531906128,0,128,28.67,28.56,3.597e-06,0.09826,0.005565,0.001546,0.001733,1.354e-06,13.74,7.004,2.261,1.595,1.372,0.1623,3.713,2.085,1.849,1.282,1.717,1.128,1.057,1.81,0.4517,2.877,2.73,0.2661,0.5974,0.397,0.5974,pepper_diagnostics/g_g__t_tb_g/V100/00018/2_3__g__g__t__tb__g/timers.csv,0.3337,60832356,386.7993094032148,1.4514242684776937,1920000.0,1884016.0,68924.0,pepper_diagnostics/g_g__t_tb_g/V100/00018/event_data.hdf5,1.4874999999999999e-05,67226.89075630253
g g -> t tb g,g g -> t tb g,process,256,15000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/V100/00019,19,V100,29.064398288726807,0,256,28.47,28.42,4.009e-06,0.05406,0.00138,0.001355,0.00178,1.711e-06,13.51,7.187,2.227,1.577,1.376,0.1652,3.646,2.068,1.824,1.254,1.689,1.109,1.022,1.787,0.4397,2.82,2.747,0.4665,0.5856,0.3944,0.5943,pepper_diagnostics/g_g__t_tb_g/V100/00019/2_3__g__g__t__tb__g/timers.csv,0.3258,122177148,388.53242067187625,1.0281802954216033,3840000.0,3767773.0,138511.0,pepper_diagnostics/g_g__t_tb_g/V100/00019/event_data.hdf5,7.401041666666667e-06,135116.1154116819
g g -> t tb g,g g -> t tb g,process,512,15000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/V100/00020,20,V100,30.065807580947876,0,512,28.91,28.85,3.343e-06,0.05398,0.002683,0.00159,0.00174,1.296e-06,13.56,7.49,2.247,1.589,1.409,0.1718,3.682,2.054,1.832,1.263,1.684,1.134,1.052,1.804,0.4426,2.733,2.788,0.8047,0.5916,0.3953,0.5997,pepper_diagnostics/g_g__t_tb_g/V100/00020/2_3__g__g__t__tb__g/timers.csv,0.3283,243810732,387.9587150756069,0.7267495405836562,7680000.0,7535361.0,276571.0,pepper_diagnostics/g_g__t_tb_g/V100/00020/event_data.hdf5,3.756510416666667e-06,266204.50606585783
g g -> t tb g,g g -> t tb g,process,1024,13500,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/V100/00021,21,V100,28.068753957748413,0,1024,27.45,27.31,3.536e-06,0.05581,0.08274,0.001743,0.001823,1.55e-06,12.19,8.025,2.055,1.447,1.261,0.1668,3.289,1.878,1.652,1.135,1.517,0.9883,0.9133,1.653,0.4015,2.589,2.774,1.419,0.541,0.3603,0.5429,pepper_diagnostics/g_g__t_tb_g/V100/00021/2_3__g__g__t__tb__g/timers.csv,0.2976,440543268,389.47242026406093,0.5429045244850198,13824000.0,13563291.0,499709.0,pepper_diagnostics/g_g__t_tb_g/V100/00021/event_data.hdf5,1.9755497685185185e-06,506188.209447089
g g -> t tb g,g g -> t tb g,process,2048,10800,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/V100/00022,22,V100,23.062437772750854,0,2048,22.57,22.28,3.419e-06,0.05457,0.2349,0.001618,0.001689,1.236e-06,9.451,7.247,1.656,1.133,0.9722,0.1495,2.62,1.466,1.272,0.8664,1.157,0.7446,0.6832,1.344,0.3119,1.999,2.417,1.665,0.4285,0.2807,0.4209,pepper_diagnostics/g_g__t_tb_g/V100/00022/2_3__g__g__t__tb__g/timers.csv,0.2298,703027308,388.52066836723145,0.42872654008803823,22118400.0,21700576.0,797599.0,pepper_diagnostics/g_g__t_tb_g/V100/00022/event_data.hdf5,1.0073061342592593e-06,992746.8581687611
g g -> t tb g,g g -> t tb g,process,4096,7559,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/V100/00023,23,V100,20.055089950561523,0,4096,19.18,18.9,2.777e-06,0.05762,0.2181,0.001507,0.001654,1.131e-06,7.117,7.428,1.251,0.9344,0.7484,0.1326,1.923,1.12,0.9702,0.653,0.8798,0.5704,0.5225,1.01,0.2416,1.541,2.268,2.423,0.3382,0.2085,0.3858,pepper_diagnostics/g_g__t_tb_g/V100/00023/2_3__g__g__t__tb__g/timers.csv,0.1813,983402644,388.17917397197067,0.3620787023538284,30961664.0,30377089.0,1115647.0,pepper_diagnostics/g_g__t_tb_g/V100/00023/event_data.hdf5,6.104323075142214e-07,1638183.2804232806
g g -> t tb g,g g -> t tb g,process,8192,5291,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/V100/00024,24,V100,18.053188800811768,0,8192,17.42,17.09,3.694e-06,0.06587,0.2599,0.001582,0.001815,1.332e-06,5.862,8.101,0.8931,0.6711,0.5367,0.1137,1.689,1.011,0.8218,0.5719,0.6583,0.4015,0.3608,0.7128,0.1803,1.152,2.222,3.278,0.2435,0.1476,0.2787,pepper_diagnostics/g_g__t_tb_g/V100/00024/2_3__g__g__t__tb__g/timers.csv,0.1344,1380649100,389.34217805676815,0.3066153240758155,43343872.0,42524827.0,1566342.0,pepper_diagnostics/g_g__t_tb_g/V100/00024/event_data.hdf5,3.942887243668494e-07,2536212.5219426565
g g -> t tb g,g g -> t tb g,process,16384,3704,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/V100/00025,25,V100,18.08159852027893,0,16384,17.26,17.18,3.972e-06,0.07374,0.004569,0.001237,0.001715,1.232e-06,5.256,9.514,0.7037,0.5121,0.4263,0.09273,1.76,0.8201,0.772,0.5554,0.51,0.304,0.2625,0.5564,0.1473,0.8455,2.619,3.813,0.1781,0.1159,0.217,pepper_diagnostics/g_g__t_tb_g/V100/00025/2_3__g__g__t__tb__g/timers.csv,0.1038,1929320228,388.5766003301908,0.25902808100816066,60686336.0,59541406.0,2188838.0,pepper_diagnostics/g_g__t_tb_g/V100/00025/event_data.hdf5,2.830950281789957e-07,3532382.770663562
g g -> t tb g,g g -> t tb g,process,32768,2963,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/V100/00026,26,V100,28.094483137130737,0,32768,27.82,27.54,2.969e-06,0.08728,0.1889,0.001379,0.001741,8.52e-07,6.275,19.07,0.6536,0.4783,0.3918,0.0966,2.654,0.971,0.8007,0.6441,0.4804,0.2561,0.2109,0.4793,0.1743,0.8155,6.611,5.821,0.1677,0.1115,0.198,pepper_diagnostics/g_g__t_tb_g/V100/00026/2_3__g__g__t__tb__g/timers.csv,0.09818,3088276508,388.81699225340617,0.20469785398797627,97091584.0,95257745.0,3503729.0,pepper_diagnostics/g_g__t_tb_g/V100/00026/event_data.hdf5,2.8364971365592304e-07,3525475.0907770516
g g -> t tb g,g g -> t tb g,process,65536,2370,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/V100/00027,27,V100,45.113181829452515,0,65536,44.38,44.02,3.844e-06,0.1145,0.2437,0.001723,0.001716,1.334e-06,7.99,33.88,0.6473,0.502,0.3838,0.1047,3.754,1.308,0.967,0.8246,0.5045,0.2182,0.1639,0.437,0.2103,0.7143,12.62,10.19,0.1598,0.1005,0.2405,pepper_diagnostics/g_g__t_tb_g/V100/00027/2_3__g__g__t__tb__g/timers.csv,0.09916,4938160892,388.66653423842746,0.16215846004249382,155320320.0,152383196.0,5602523.0,pepper_diagnostics/g_g__t_tb_g/V100/00027/event_data.hdf5,2.834143014899789e-07,3528403.45297592
g g -> t tb g,g g -> t tb g,process,131072,1896,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/V100/00028,28,V100,71.14295816421509,0,131072,70.54,70.29,3.11e-06,0.1608,0.08563,0.001541,0.00181,1.833e-06,13.22,54.84,0.7128,0.5618,0.4421,0.1085,7.28,1.921,1.404,1.44,0.5822,0.1981,0.1219,0.4435,0.2693,0.6102,19.58,18.82,0.1499,0.1066,0.3043,pepper_diagnostics/g_g__t_tb_g/V100/00028/2_3__g__g__t__tb__g/timers.csv,0.1091,7912888004,389.2262702366157,0.1280754627887818,248512512.0,243820917.0,8977547.0,pepper_diagnostics/g_g__t_tb_g/V100/00028/event_data.hdf5,2.8284290168858786e-07,3535531.540759709
g g -> t tb g,g g -> t tb g,process,262144,1517,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/V100/00029,29,V100,114.22459626197815,0,262144,113.1,112.8,5.141e-06,0.2812,0.06264,0.001641,0.002261,1.894e-06,20.41,89.64,0.8953,0.7374,0.5736,0.1461,11.12,3.429,2.14,2.289,0.7545,0.2155,0.114,0.5083,0.387,1.341,32.19,29.39,0.1607,0.133,0.4431,pepper_diagnostics/g_g__t_tb_g/V100/00029/2_3__g__g__t__tb__g/timers.csv,0.1424,12660915012,389.1916596824433,0.10121703758968228,397672448.0,390163431.0,14364500.0,pepper_diagnostics/g_g__t_tb_g/V100/00029/event_data.hdf5,2.8365052838661833e-07,3525464.9645390073
g g -> t tb g,g g -> t tb g,process,524288,1365,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/V100/00030,30,V100,192.42197561264038,0,524288,192.2,191.6,3.494e-06,0.5042,0.05287,0.001628,0.001733,1.457e-06,34.46,153.2,1.314,1.144,0.9031,0.2032,19.31,5.688,3.602,3.834,1.162,0.27,0.09799,0.708,0.6058,1.604,57.39,46.69,0.1937,0.2,0.7495,pepper_diagnostics/g_g__t_tb_g/V100/00030/2_3__g__g__t__tb__g/timers.csv,0.1976,22761070636,388.7856228610618,0.07542527760598218,715653120.0,702132026.0,25823602.0,pepper_diagnostics/g_g__t_tb_g/V100/00030/event_data.hdf5,2.677274710966117e-07,3735141.544885178
g g -> t tb g,g g -> t tb g,process,1048576,1229,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g/V100/00031,31,V100,336.77024936676025,0,1048576,336.3,335.2,2.672e-06,0.9538,0.09626,0.004708,0.001755,1.166e-06,60.58,268.3,2.102,1.902,1.512,0.3254,34.25,10.04,6.258,6.828,1.939,0.3846,0.08377,1.071,1.031,1.846,103.2,78.23,0.2738,0.3246,1.303,pepper_diagnostics/g_g__t_tb_g/V100/00031/2_3__g__g__t__tb__g/timers.csv,0.3147,40968352676,388.6209502580069,0.05620539941482591,1288699904.0,1264359065.0,46480897.0,pepper_diagnostics/g_g__t_tb_g/V100/00031/event_data.hdf5,2.601071040352929e-07,3844570.1193317426
g g -> t tb g g,g g -> t tb g g,process,128,10000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/V100/00032,32,V100,51.091485023498535,0,128,50.42,50.32,3.91e-06,0.06715,0.02326,0.001752,0.001866,1.491e-06,40.5,4.475,1.462,1.152,1.08,0.1051,14.66,5.798,4.822,3.4,4.375,2.663,2.625,1.174,0.2877,1.887,1.671,0.09937,0.3913,0.2865,0.4721,pepper_diagnostics/g_g__t_tb_g_g/V100/00032/2_4__g__g__t__tb__g__g/timers.csv,0.5923,25844188,231.2237149170171,1.4628960187513411,1280000.0,1230238.0,24740.0,pepper_diagnostics/g_g__t_tb_g_g/V100/00032/event_data.hdf5,3.93125e-05,25437.201907790142
g g -> t tb g g,g g -> t tb g g,process,256,10000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/V100/00033,33,V100,53.095019817352295,0,256,52.05,51.8,3.419e-06,0.0544,0.1987,0.001728,0.001749,1.61e-06,41.3,4.968,1.506,1.183,1.133,0.1094,14.68,5.959,4.969,3.535,4.502,2.756,2.72,1.207,0.2988,1.94,1.864,0.2579,0.4025,0.2954,0.4832,pepper_diagnostics/g_g__t_tb_g_g/V100/00033/2_4__g__g__t__tb__g__g/timers.csv,0.5953,51254196,229.90574657442835,1.0333362677215323,2560000.0,2460818.0,49194.0,pepper_diagnostics/g_g__t_tb_g_g/V100/00033/event_data.hdf5,2.0234375e-05,49420.84942084942
g g -> t tb g g,g g -> t tb g g,process,512,10000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/V100/00034,34,V100,52.094218015670776,0,512,51.42,51.15,2.915e-06,0.05337,0.2196,0.001481,0.001697,9.99e-07,40.57,5.135,1.49,1.165,1.113,0.1111,14.69,5.839,4.847,3.408,4.367,2.648,2.613,1.201,0.2894,1.86,1.896,0.3771,0.3963,0.2892,0.4779,pepper_diagnostics/g_g__t_tb_g_g/V100/00034/2_4__g__g__t__tb__g__g/timers.csv,0.5886,102178212,229.1344918352756,0.7306648125252158,5120000.0,4921173.0,98033.0,pepper_diagnostics/g_g__t_tb_g_g/V100/00034/event_data.hdf5,9.990234375e-06,100097.75171065493
g g -> t tb g g,g g -> t tb g g,process,1024,9000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/V100/00035,35,V100,49.089460372924805,0,1024,48.66,48.27,3.996e-06,0.05555,0.3292,0.001611,0.001827,1.055e-06,37.67,5.499,1.377,1.084,1.039,0.1118,13.28,5.426,4.509,3.211,4.081,2.532,2.467,1.104,0.2732,1.779,1.933,0.6286,0.3771,0.2684,0.4367,pepper_diagnostics/g_g__t_tb_g_g/V100/00035/2_4__g__g__t__tb__g__g/timers.csv,0.7196,185072084,230.769530839899,0.5480288479747709,9216000.0,8856312.0,177625.0,pepper_diagnostics/g_g__t_tb_g_g/V100/00035/event_data.hdf5,5.237630208333334e-06,190926.04101926662
g g -> t tb g g,g g -> t tb g g,process,2048,7200,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/V100/00036,36,V100,41.16012740135193,0,2048,40.65,40.59,3.438e-06,0.05721,0.002696,0.001519,0.001702,1.018e-06,30.7,5.67,1.134,0.9083,0.849,0.1025,10.78,4.534,3.643,2.625,3.32,2.131,2.097,0.9072,0.227,1.459,1.801,1.088,0.3157,0.2162,0.3748,pepper_diagnostics/g_g__t_tb_g_g/V100/00036/2_4__g__g__t__tb__g__g/timers.csv,0.4427,296709196,231.15710488070343,0.432428751134398,14745600.0,14170321.0,284816.0,pepper_diagnostics/g_g__t_tb_g_g/V100/00036/event_data.hdf5,2.752685546875e-06,363281.59645232814
g g -> t tb g g,g g -> t tb g g,process,4096,5040,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/V100/00037,37,V100,32.09890127182007,0,4096,31.1,31.03,3.456e-06,0.06233,0.002955,0.001381,0.001645,1.33e-06,23.44,4.542,0.8417,0.6784,0.6116,0.08356,8.364,3.909,2.966,1.91,2.327,1.352,1.319,0.6847,0.1571,1.069,1.563,0.9306,0.2207,0.1534,0.3031,pepper_diagnostics/g_g__t_tb_g_g/V100/00037/2_4__g__g__t__tb__g__g/timers.csv,0.4143,413250004,230.05983022912733,0.36543113807047883,20643840.0,19840642.0,396790.0,pepper_diagnostics/g_g__t_tb_g_g/V100/00037/event_data.hdf5,1.5031118241567462e-06,665286.4969384467
g g -> t tb g g,g g -> t tb g g,process,8192,3528,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/V100/00038,38,V100,26.035666704177856,0,8192,25.3,25.23,2.651e-06,0.06693,0.003014,0.001485,0.002765,8.94e-07,18.74,4.361,0.5868,0.4733,0.4284,0.07125,7.376,2.821,2.328,1.88,1.671,0.9021,0.8837,0.4754,0.1113,0.7467,1.538,1.044,0.1551,0.1059,0.2114,pepper_diagnostics/g_g__t_tb_g_g/V100/00038/2_4__g__g__t__tb__g__g/timers.csv,0.2454,578725748,230.19244291544146,0.30863368817042824,28901376.0,27777061.0,555654.0,pepper_diagnostics/g_g__t_tb_g_g/V100/00038/event_data.hdf5,8.729688164328231e-07,1145516.2901307966
g g -> t tb g g,g g -> t tb g g,process,16384,2469,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/V100/00039,39,V100,26.09146547317505,0,16384,25.76,25.6,3.408e-06,0.07726,0.08659,0.001522,0.001728,1.049e-06,18.3,5.725,0.4312,0.3479,0.3163,0.05957,8.391,2.774,2.059,1.887,1.268,0.6459,0.6225,0.3417,0.08951,0.5561,1.862,1.375,0.1146,0.07741,0.1552,pepper_diagnostics/g_g__t_tb_g_g/V100/00039/2_4__g__g__t__tb__g__g/timers.csv,0.1901,813878380,231.27207879566544,0.261860384284334,40452096.0,38875079.0,781480.0,pepper_diagnostics/g_g__t_tb_g_g/V100/00039/event_data.hdf5,6.328473066018632e-07,1580159.9999999998
g g -> t tb g g,g g -> t tb g g,process,32768,1975,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/V100/00040,40,V100,43.10783910751343,0,32768,42.75,42.18,3.205e-06,0.09109,0.4708,0.001425,0.001683,1.411e-06,26.43,14.26,0.4137,0.3436,0.2992,0.06328,15.02,3.394,2.388,2.618,1.237,0.5826,0.555,0.2998,0.1139,0.5377,5.607,2.812,0.1111,0.07863,0.1532,pepper_diagnostics/g_g__t_tb_g_g/V100/00040/2_4__g__g__t__tb__g__g/timers.csv,0.2795,1301774996,231.1837827084688,0.20671892615943382,64716800.0,62198273.0,1249949.0,pepper_diagnostics/g_g__t_tb_g_g/V100/00040/event_data.hdf5,6.517627571202531e-07,1534300.6164058796
g g -> t tb g g,g g -> t tb g g,process,65536,1580,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/V100/00041,41,V100,65.13023042678833,0,65536,64.06,63.73,3.238e-06,0.1364,0.1933,0.001555,0.001739,1.135e-06,36.76,25.54,0.3853,0.3662,0.2939,0.0657,21.85,5.14,3.074,3.648,1.279,0.4431,0.4149,0.2527,0.1327,0.465,10.75,4.826,0.1088,0.07248,0.1842,pepper_diagnostics/g_g__t_tb_g_g/V100/00041/2_4__g__g__t__tb__g__g/timers.csv,0.5755,2083242628,231.31615406737916,0.16390521078207482,103546880.0,99512665.0,2000355.0,pepper_diagnostics/g_g__t_tb_g_g/V100/00041/event_data.hdf5,6.154700170589399e-07,1624774.5174956848
g g -> t tb g g,g g -> t tb g g,process,131072,1264,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/V100/00042,42,V100,111.1826434135437,0,131072,110.5,110.0,3.484e-06,0.2196,0.2142,0.002934,0.001734,1.151e-06,65.7,42.75,0.4493,0.4562,0.3379,0.07628,42.37,7.756,4.864,7.194,1.511,0.3775,0.3411,0.2743,0.1751,0.4393,17.17,9.974,0.1134,0.08189,0.2602,pepper_diagnostics/g_g__t_tb_g_g/V100/00042/2_4__g__g__t__tb__g__g/timers.csv,0.9306,3342084564,231.91690781536417,0.12995012872643558,165675008.0,159224435.0,3209164.0,pepper_diagnostics/g_g__t_tb_g_g/V100/00042/event_data.hdf5,6.639504734473893e-07,1506136.4363636363
g g -> t tb g g,g g -> t tb g g,process,262144,1011,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/V100/00043,43,V100,173.34337759017944,0,262144,172.9,172.4,4.322e-06,0.39,0.08371,0.001698,0.001784,1.487e-06,105.3,65.18,0.5534,0.6217,0.4323,0.0957,66.73,15.43,7.561,11.02,1.983,0.3482,0.2997,0.3126,0.2407,0.7168,27.61,12.24,0.1258,0.1074,0.388,pepper_diagnostics/g_g__t_tb_g_g/V100/00043/2_4__g__g__t__tb__g__g/timers.csv,1.486,5332309964,231.29475267302308,0.10226529973499737,265027584.0,254709553.0,5120256.0,pepper_diagnostics/g_g__t_tb_g_g/V100/00043/event_data.hdf5,6.504983269967854e-07,1537282.9698375869
g g -> t tb g g,g g -> t tb g g,process,524288,910,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/V100/00044,44,V100,295.73645091056824,0,524288,295.3,294.4,4.321e-06,0.7164,0.09119,0.001602,0.001767,1.356e-06,181.7,109.8,0.8356,0.9989,0.6737,0.1453,117.8,24.5,13.75,18.68,3.064,0.3423,0.253,0.4395,0.3961,1.065,49.06,15.97,0.1658,0.1655,0.6671,pepper_diagnostics/g_g__t_tb_g_g/V100/00044/2_4__g__g__t__tb__g__g/timers.csv,2.664,9584247156,230.94228062077318,0.07617110361104627,477102080.0,458534142.0,9203167.0,pepper_diagnostics/g_g__t_tb_g_g/V100/00044/event_data.hdf5,6.170587225274725e-07,1620591.3043478262
g g -> t tb g g,g g -> t tb g g,process,1048576,819,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g/V100/00045,45,V100,525.367516040802,0,1048576,524.6,523.2,4.245e-06,1.383,0.00246,0.001786,0.001927,1.341e-06,325.8,192.7,1.347,1.696,1.129,0.2337,211.4,45.46,23.89,33.42,5.143,0.3839,0.2298,0.6652,0.682,1.231,89.47,22.68,0.2423,0.2756,1.178,pepper_diagnostics/g_g__t_tb_g_g/V100/00045/2_4__g__g__t__tb__g__g/timers.csv,4.882,17239484964,230.7830702689047,0.0568753760641967,858783744.0,825354650.0,16554051.0,pepper_diagnostics/g_g__t_tb_g_g/V100/00045/event_data.hdf5,6.092337024954213e-07,1641406.23853211
g g -> t tb g g g,g g -> t tb g g g,process,128,1000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/V100/00046,46,V100,27.037619829177856,0,128,26.57,26.49,2.107e-06,0.0771,0.0002972,0.001352,0.001705,6.44e-07,25.49,0.4273,0.1519,0.1292,0.1289,0.009905,11.3,3.122,2.377,1.78,2.071,1.211,1.215,0.1241,0.02779,0.18,0.1476,0.006097,0.03927,0.03401,0.05575,pepper_diagnostics/g_g__t_tb_g_g_g/V100/00046/2_5__g__g__t__tb__g__g__g/timers.csv,1.575,1815564,107.17287270018215,2.819569169179625,128000.0,118980.0,1447.0,pepper_diagnostics/g_g__t_tb_g_g_g/V100/00046/event_data.hdf5,0.000206953125,4832.0120800302
g g -> t tb g g g,g g -> t tb g g g,process,256,1000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/V100/00047,47,V100,27.037336349487305,0,256,26.73,26.68,2.469e-06,0.05246,0.0003148,0.001496,0.001705,8.41e-07,25.62,0.4825,0.1537,0.1296,0.1309,0.009994,11.39,3.124,2.391,1.781,2.097,1.231,1.227,0.1257,0.02799,0.1858,0.1709,0.01521,0.03972,0.0341,0.05559,pepper_diagnostics/g_g__t_tb_g_g_g/V100/00047/2_5__g__g__t__tb__g__g__g/timers.csv,1.532,3735564,115.06681779504824,2.133700238284697,256000.0,237839.0,3069.0,pepper_diagnostics/g_g__t_tb_g_g_g/V100/00047/event_data.hdf5,0.00010421875,9595.2023988006
g g -> t tb g g g,g g -> t tb g g g,process,512,1000,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/V100/00048,48,V100,27.067906856536865,0,512,26.68,26.62,2.64e-06,0.05386,0.0002339,0.001704,0.001698,1.069e-06,25.53,0.509,0.1544,0.1299,0.1315,0.01021,11.28,3.143,2.378,1.794,2.081,1.217,1.216,0.1263,0.02808,0.1852,0.184,0.01624,0.03966,0.03413,0.05597,pepper_diagnostics/g_g__t_tb_g_g_g/V100/00048/2_5__g__g__t__tb__g__g__g/timers.csv,1.583,7463412,114.40391233575785,1.4954576624726992,512000.0,475817.0,6146.0,pepper_diagnostics/g_g__t_tb_g_g_g/V100/00048/event_data.hdf5,5.19921875e-05,19233.658903080388
g g -> t tb g g g,g g -> t tb g g g,process,1024,900,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/V100/00049,49,V100,25.06143546104431,0,1024,24.34,24.28,2.475e-06,0.05672,0.0003703,0.001456,0.001694,7.51e-07,23.22,0.5215,0.1434,0.1189,0.1206,0.01018,10.19,2.879,2.164,1.61,1.901,1.113,1.109,0.1175,0.02591,0.1705,0.185,0.03588,0.03631,0.03118,0.05121,pepper_diagnostics/g_g__t_tb_g_g_g/V100/00049/2_5__g__g__t__tb__g__g__g/timers.csv,1.47,13471260,115.6385591757409,1.1158561407060645,921600.0,856251.0,11165.0,pepper_diagnostics/g_g__t_tb_g_g_g/V100/00049/event_data.hdf5,2.634548611111111e-05,37957.16639209226
g g -> t tb g g g,g g -> t tb g g g,process,2048,720,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/V100/00050,50,V100,20.05711340904236,0,2048,19.86,19.8,2.627e-06,0.05937,0.0004457,0.001344,0.001667,1.011e-06,18.8,0.5511,0.117,0.1049,0.1008,0.009577,8.17,2.439,1.75,1.292,1.551,0.8873,0.8884,0.09575,0.02127,0.1511,0.1767,0.09097,0.0309,0.0252,0.04868,pepper_diagnostics/g_g__t_tb_g_g_g/V100/00050/2_5__g__g__t__tb__g__g__g/timers.csv,1.16,21401724,114.92094435896298,0.8737937097421852,1474560.0,1369799.0,17767.0,pepper_diagnostics/g_g__t_tb_g_g_g/V100/00050/event_data.hdf5,1.3427734375e-05,74472.72727272728
g g -> t tb g g g,g g -> t tb g g g,process,4096,503,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/V100/00051,51,V100,18.056077003479004,0,4096,16.99,16.92,2.683e-06,0.06647,0.0004395,0.001228,0.001612,9.76e-07,16.12,0.4736,0.08284,0.07435,0.07099,0.007748,7.115,2.36,1.545,1.14,1.141,0.6276,0.6265,0.06741,0.01543,0.108,0.1664,0.06114,0.02279,0.01768,0.03376,pepper_diagnostics/g_g__t_tb_g_g_g/V100/00051/2_5__g__g__t__tb__g__g__g/timers.csv,1.056,30052188,115.19813615335829,0.7374919500533631,2060288.0,1913526.0,24928.0,pepper_diagnostics/g_g__t_tb_g_g_g/V100/00051/event_data.hdf5,8.212444085487078e-06,121766.43026004727
g g -> t tb g g g,g g -> t tb g g g,process,8192,352,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/V100/00052,52,V100,15.051164388656616,0,8192,14.15,14.04,2.968e-06,0.07803,0.02687,0.001334,0.002214,1.062e-06,13.26,0.5388,0.05969,0.05425,0.05262,0.007422,6.142,1.635,1.248,1.17,0.8273,0.4376,0.437,0.04818,0.01151,0.07752,0.176,0.1049,0.01718,0.01257,0.02442,pepper_diagnostics/g_g__t_tb_g_g_g/V100/00052/2_5__g__g__t__tb__g__g__g/timers.csv,0.9836,41945268,115.25699190297472,0.6283532669671247,2883584.0,2678880.0,34838.0,pepper_diagnostics/g_g__t_tb_g_g_g/V100/00052/event_data.hdf5,4.8689408735795455e-06,205383.4757834758
g g -> t tb g g g,g g -> t tb g g g,process,16384,246,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/V100/00053,53,V100,16.053941011428833,0,16384,14.99,14.89,2.935e-06,0.09635,0.0007491,0.001371,0.001693,1.087e-06,13.96,0.7516,0.04438,0.04201,0.03916,0.006402,7.244,1.807,1.116,1.339,0.625,0.3091,0.3074,0.03496,0.009418,0.05914,0.2291,0.1301,0.01315,0.01046,0.01834,pepper_diagnostics/g_g__t_tb_g_g_g/V100/00053/2_5__g__g__t__tb__g__g__g/timers.csv,0.9399,58403580,115.05739194926208,0.5343137647607864,4030464.0,3743802.0,48528.0,pepper_diagnostics/g_g__t_tb_g_g_g/V100/00053/event_data.hdf5,3.6943637258638213e-06,270682.60577568837
g g -> t tb g g g,g g -> t tb g g g,process,32768,197,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/V100/00054,54,V100,24.063963651657104,0,32768,23.38,23.24,2.646e-06,0.1335,0.0009133,0.001502,0.001689,1.121e-06,21.42,1.65,0.04121,0.04098,0.03548,0.006629,13.38,2.393,1.344,1.95,0.6037,0.2427,0.2421,0.02949,0.01172,0.05343,0.643,0.2242,0.01272,0.009449,0.01874,pepper_diagnostics/g_g__t_tb_g_g_g/V100/00054/2_5__g__g__t__tb__g__g__g/timers.csv,1.054,93005436,114.45110453744653,0.4236595335140154,6455296.0,5996253.0,77377.0,pepper_diagnostics/g_g__t_tb_g_g_g/V100/00054/event_data.hdf5,3.600144749365482e-06,277766.60929432017
g g -> t tb g g g,g g -> t tb g g g,process,65536,158,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/V100/00055,55,V100,36.07794380187988,0,65536,35.31,35.09,2.643e-06,0.216,0.00129,0.001571,0.001673,1.318e-06,31.92,3.001,0.04016,0.04492,0.03549,0.007404,20.62,3.726,1.891,3.018,0.6179,0.1966,0.1942,0.02638,0.01377,0.04613,1.397,0.2627,0.01241,0.008727,0.02371,pepper_diagnostics/g_g__t_tb_g_g_g/V100/00055/2_5__g__g__t__tb__g__g__g/timers.csv,1.484,149468220,114.49499384805826,0.3323228337481408,10354688.0,9616172.0,124374.0,pepper_diagnostics/g_g__t_tb_g_g_g/V100/00055/event_data.hdf5,3.388803216475475e-06,295089.4271872328
g g -> t tb g g g,g g -> t tb g g g,process,131072,126,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/V100/00056,56,V100,67.11134457588196,0,131072,65.93,65.56,2.467e-06,0.3691,0.001709,0.001601,0.001646,1.362e-06,60.69,4.677,0.0464,0.05734,0.04046,0.008539,42.11,5.64,3.029,6.259,0.7142,0.1628,0.1597,0.02802,0.01838,0.04488,2.198,0.3952,0.01369,0.009431,0.03417,pepper_diagnostics/g_g__t_tb_g_g_g/V100/00056/2_5__g__g__t__tb__g__g__g/timers.csv,2.445,237895476,114.29524387866513,0.26280282704500146,16515072.0,15340207.0,197932.0,pepper_diagnostics/g_g__t_tb_g_g_g/V100/00056/event_data.hdf5,3.96970718625992e-06,251907.74862721172
g g -> t tb g g g,g g -> t tb g g g,process,262144,101,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/V100/00057,57,V100,107.18673753738403,0,262144,106.1,105.4,3.147e-06,0.6977,0.002745,0.001625,0.001704,1.536e-06,97.68,7.443,0.05794,0.08013,0.05127,0.01088,65.14,12.48,4.862,9.744,0.9468,0.1349,0.1301,0.0321,0.02584,0.04712,3.55,0.577,0.01561,0.01255,0.05192,pepper_diagnostics/g_g__t_tb_g_g_g/V100/00057/2_5__g__g__t__tb__g__g__g/timers.csv,4.054,380860284,114.15909267499785,0.2077469496115584,26476544.0,24591372.0,316940.0,pepper_diagnostics/g_g__t_tb_g_g_g/V100/00057/event_data.hdf5,3.9808820969987625e-06,251200.60721062619
g g -> t tb g g g,g g -> t tb g g g,process,524288,91,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/V100/00058,58,V100,188.39550399780273,0,524288,187.9,186.5,2.725e-06,1.322,0.01589,0.001431,0.001635,1.059e-06,172.8,13.38,0.08558,0.1315,0.08013,0.0173,118.1,19.45,8.856,16.94,1.533,0.128,0.1234,0.04549,0.04008,0.1164,6.355,0.9923,0.0211,0.01988,0.09045,pepper_diagnostics/g_g__t_tb_g_g_g/V100/00058/2_5__g__g__t__tb__g__g__g/timers.csv,7.432,686861292,114.28655578471863,0.15733109817592836,47710208.0,44315379.0,571606.0,pepper_diagnostics/g_g__t_tb_g_g_g/V100/00058/event_data.hdf5,3.909016703511332e-06,255818.80965147456
g g -> t tb g g g,g g -> t tb g g g,process,1048576,81,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g/V100/00059,59,V100,334.78906083106995,0,1048576,334.0,331.4,2.871e-06,2.594,0.002525,0.001518,0.001733,1.165e-06,307.0,23.76,0.1345,0.2225,0.1307,0.0277,210.6,34.99,15.91,29.08,2.544,0.1254,0.1185,0.06763,0.06692,0.1443,11.23,2.001,0.03137,0.03295,0.1582,pepper_diagnostics/g_g__t_tb_g_g_g/V100/00059/2_5__g__g__t__tb__g__g__g/timers.csv,13.17,1220890612,114.13315247419116,0.11832743781010385,84934656.0,78891393.0,1016133.0,pepper_diagnostics/g_g__t_tb_g_g_g/V100/00059/event_data.hdf5,3.901823067370756e-06,256290.45262522632
g g -> t tb g g g g,g g -> t tb g g g g,process,128,100,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/V100/00060,60,V100,25.036874771118164,0,128,24.13,23.91,2.298e-06,0.2115,0.0004023,0.001523,0.00166,8.93e-07,23.78,0.05927,0.01573,0.01573,0.01561,0.001398,10.08,2.023,1.472,1.172,1.278,0.7728,0.7741,0.01233,0.003401,0.01961,0.0152,0.001145,0.005453,0.003554,0.006696,pepper_diagnostics/g_g__t_tb_g_g_g_g/V100/00060/2_6__g__g__t__tb__g__g__g__g/timers.csv,5.697,287564,44.59072911049845,4.423662844702757,12800.0,11382.0,103.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/V100/00060/event_data.hdf5,0.00186796875,535.340861564199
g g -> t tb g g g g,g g -> t tb g g g g,process,256,100,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/V100/00061,61,V100,26.037582874298096,0,256,24.85,24.75,2.895e-06,0.09823,0.0004385,0.001454,0.001662,1.211e-06,24.6,0.07276,0.01717,0.01733,0.01698,0.001527,10.54,2.082,1.48,1.174,1.288,0.7617,0.7667,0.01365,0.003519,0.02107,0.0178,0.001656,0.00561,0.003673,0.008018,pepper_diagnostics/g_g__t_tb_g_g_g_g/V100/00061/2_6__g__g__t__tb__g__g__g__g/timers.csv,5.984,423564,48.995035584341,3.268780786219757,25600.0,22754.0,226.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/V100/00061/event_data.hdf5,0.000966796875,1034.3434343434344
g g -> t tb g g g g,g g -> t tb g g g g,process,512,100,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/V100/00062,62,V100,26.037344932556152,0,512,25.22,25.12,2.728e-06,0.09849,0.0004757,0.001447,0.001649,1.638e-06,24.95,0.08806,0.01724,0.01727,0.01713,0.00154,10.6,2.091,1.483,1.172,1.309,0.7565,0.7644,0.0137,0.00354,0.0235,0.02008,0.002525,0.005562,0.003693,0.007991,pepper_diagnostics/g_g__t_tb_g_g_g_g/V100/00062/2_6__g__g__t__tb__g__g__g__g/timers.csv,6.251,695564,50.353055815226156,2.3323495421967224,51200.0,45549.0,467.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/V100/00062/event_data.hdf5,0.0004906250000000001,2038.2165605095538
g g -> t tb g g g g,g g -> t tb g g g g,process,1024,90,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/V100/00063,63,V100,27.038590908050537,0,1024,26.45,26.34,2.582e-06,0.1091,0.0002725,0.001493,0.001667,1.057e-06,26.17,0.0956,0.01589,0.01587,0.01553,0.001475,9.55,1.989,1.356,1.066,1.193,0.6982,0.6961,0.01261,0.003278,0.02176,0.02054,0.003928,0.00525,0.003351,0.007245,pepper_diagnostics/g_g__t_tb_g_g_g_g/V100/00063/2_6__g__g__t__tb__g__g__g__g/timers.csv,9.117,1239564,51.12852353083515,1.869175227328436,92160.0,82058.0,838.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/V100/00063/event_data.hdf5,0.0002858072916666667,3498.8610478359906
g g -> t tb g g g g,g g -> t tb g g g g,process,2048,72,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/V100/00064,64,V100,24.062891483306885,0,2048,23.19,23.08,2.557e-06,0.1099,0.0003212,0.0015,0.001687,1.29e-06,22.92,0.09686,0.01317,0.01312,0.01256,0.001385,8.046,1.957,1.313,0.8771,0.9788,0.5629,0.5656,0.01041,0.002769,0.01813,0.02053,0.005472,0.004494,0.002716,0.00589,pepper_diagnostics/g_g__t_tb_g_g_g_g/V100/00064/2_6__g__g__t__tb__g__g__g__g/timers.csv,8.175,1919564,52.4023290767734,1.6007046485977876,147456.0,131009.0,1365.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/V100/00064/event_data.hdf5,0.0001565212673611111,6388.90814558059
g g -> t tb g g g g,g g -> t tb g g g g,process,4096,50,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/V100/00065,65,V100,19.0833797454834,0,4096,18.5,18.37,3.117e-06,0.1249,0.000324,0.001401,0.001652,1.003e-06,18.22,0.1066,0.009833,0.009991,0.009231,0.001337,7.084,1.548,1.016,0.8187,0.7185,0.3969,0.3954,0.007556,0.002277,0.01394,0.02083,0.007448,0.003704,0.001945,0.00432,pepper_diagnostics/g_g__t_tb_g_g_g_g/V100/00065/2_6__g__g__t__tb__g__g__g__g/timers.csv,5.873,2735564,51.61870780046512,1.1840462632102433,204800.0,182129.0,1913.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/V100/00065/event_data.hdf5,8.9697265625e-05,11148.61186717474
g g -> t tb g g g g,g g -> t tb g g g g,process,8192,35,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/V100/00066,66,V100,15.02405858039856,0,8192,14.6,14.44,3.082e-06,0.1584,0.0003035,0.001421,0.001652,1.404e-06,14.31,0.09295,0.007102,0.007363,0.006543,0.001115,5.819,1.381,0.8061,0.8858,0.4942,0.2584,0.2622,0.005453,0.001649,0.008793,0.02119,0.007661,0.002833,0.00135,0.00317,pepper_diagnostics/g_g__t_tb_g_g_g_g/V100/00066/2_6__g__g__t__tb__g__g__g__g/timers.csv,4.138,3551564,50.64072109022209,1.0396956914975428,286720.0,254813.0,2593.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/V100/00066/event_data.hdf5,5.036272321428571e-05,19855.95567867036
g g -> t tb g g g g,g g -> t tb g g g g,process,16384,24,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/V100/00067,67,V100,16.0538649559021,0,16384,15.27,15.04,3.596e-06,0.2292,0.0002746,0.001617,0.001696,1.354e-06,14.9,0.1114,0.005638,0.00617,0.004778,0.001026,7.211,1.389,0.7513,1.092,0.3723,0.1779,0.1788,0.004116,0.001522,0.00672,0.03208,0.009931,0.002513,0.001133,0.002513,pepper_diagnostics/g_g__t_tb_g_g_g_g/V100/00067/2_6__g__g__t__tb__g__g__g__g/timers.csv,3.542,4916796,50.114970077566426,0.8456822821131108,393216.0,349913.0,3559.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/V100/00067/event_data.hdf5,3.824869791666666e-05,26144.680851063833
g g -> t tb g g g g,g g -> t tb g g g g,process,32768,19,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/V100/00068,68,V100,24.061949729919434,0,32768,23.49,23.12,2.857e-06,0.3559,0.0003566,0.001602,0.001677,1.146e-06,22.84,0.2532,0.005351,0.006226,0.004365,0.001113,13.62,2.02,0.9564,1.665,0.3729,0.1496,0.1503,0.003671,0.00168,0.006361,0.108,0.01443,0.002497,0.001129,0.002588,pepper_diagnostics/g_g__t_tb_g_g_g_g/V100/00068/2_6__g__g__t__tb__g__g__g__g/timers.csv,3.766,7908796,51.33512676324681,0.6912858321900723,622592.0,554199.0,5737.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/V100/00068/event_data.hdf5,3.7135074013157896e-05,26928.71972318339
g g -> t tb g g g g,g g -> t tb g g g g,process,65536,15,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/V100/00069,69,V100,35.075408935546875,0,65536,34.82,34.13,2.388e-06,0.6769,0.0003425,0.001379,0.001717,1.641e-06,33.73,0.3739,0.005076,0.006831,0.004188,0.001093,20.95,2.949,1.251,2.709,0.3571,0.115,0.1155,0.003194,0.001882,0.00516,0.1723,0.0208,0.002447,0.001233,0.003144,pepper_diagnostics/g_g__t_tb_g_g_g_g/V100/00069/2_6__g__g__t__tb__g__g__g__g/timers.csv,5.176,12543260,51.832546101583375,0.5607896282791537,983040.0,874080.0,9125.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/V100/00069/event_data.hdf5,3.471883138020834e-05,28802.812774685022
g g -> t tb g g g g,g g -> t tb g g g g,process,131072,12,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/V100/00070,70,V100,68.11255598068237,0,131072,67.0,65.85,2.892e-06,1.141,0.0003764,0.001498,0.001684,1.453e-06,65.24,0.5797,0.005724,0.008473,0.004688,0.001274,44.04,4.541,2.212,5.198,0.4145,0.0923,0.09371,0.00335,0.002374,0.005084,0.2738,0.03082,0.002559,0.001577,0.004331,pepper_diagnostics/g_g__t_tb_g_g_g_g/V100/00070/2_6__g__g__t__tb__g__g__g__g/timers.csv,8.532,20167108,52.43950763399413,0.45403853389805104,1572864.0,1399184.0,14781.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/V100/00070/event_data.hdf5,4.1866302490234374e-05,23885.558086560366
g g -> t tb g g g g,g g -> t tb g g g g,process,262144,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/V100/00071,71,V100,116.22956466674805,0,262144,115.3,113.2,2.803e-06,2.17,0.0004309,0.001533,0.001726,1.38e-06,112.2,0.9508,0.006917,0.01199,0.006034,0.001607,72.1,10.92,3.87,9.208,0.5616,0.07812,0.07865,0.003904,0.003013,0.005697,0.4586,0.04669,0.002999,0.002436,0.006546,pepper_diagnostics/g_g__t_tb_g_g_g_g/V100/00071/2_6__g__g__t__tb__g__g__g__g/timers.csv,15.21,32964188,51.41007587793807,0.34388454649146083,2621440.0,2330973.0,24198.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/V100/00071/event_data.hdf5,4.3182373046875e-05,23157.597173144877
g g -> t tb g g g g,g g -> t tb g g g g,process,524288,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/V100/00072,72,V100,228.3795919418335,0,524288,228.0,223.6,2.866e-06,4.361,0.0005698,0.001626,0.001719,1.118e-06,221.6,1.96,0.0125,0.02125,0.01045,0.002625,145.8,18.62,7.684,17.55,1.001,0.08775,0.08971,0.005798,0.006704,0.01565,0.9097,0.07963,0.004097,0.004506,0.01264,pepper_diagnostics/g_g__t_tb_g_g_g_g/V100/00072/2_6__g__g__t__tb__g__g__g__g/timers.csv,30.57,66043580,51.39539164725344,0.24374452142125097,5242880.0,4661924.0,48437.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/V100/00072/event_data.hdf5,4.26483154296875e-05,23447.58497316637
g g -> t tb g g g g,g g -> t tb g g g g,process,1048576,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g/V100/00073,73,V100,451.73748993873596,0,1048576,451.3,442.7,3.062e-06,8.503,0.0007799,0.001378,0.001649,1.255e-06,438.9,3.67,0.01788,0.03928,0.01889,0.004319,288.4,37.3,15.98,33.98,1.886,0.08334,0.08606,0.009152,0.008727,0.01884,1.769,0.1731,0.005907,0.008632,0.02473,pepper_diagnostics/g_g__t_tb_g_g_g_g/V100/00073/2_6__g__g__t__tb__g__g__g__g/timers.csv,60.83,131252980,51.118379657232516,0.1709510351083529,10485760.0,9322734.0,96364.0,pepper_diagnostics/g_g__t_tb_g_g_g_g/V100/00073/event_data.hdf5,4.2219161987304684e-05,23685.927264513215
g g -> t tb g g g g g,g g -> t tb g g g g g,process,128,25,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/V100/00074,74,V100,159.2104139328003,0,128,158.6,156.4,2.557e-06,2.194,0.0003737,0.00137,0.001642,1.229e-06,156.4,0.01497,0.005408,0.006343,0.005285,0.0006969,27.93,4.134,2.754,2.294,2.341,1.386,1.399,0.004066,0.001342,0.005434,0.002733,0.0003819,0.002497,0.001159,0.002681,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/V100/00074/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,113.2,167564,8.700440609388657,6.151178906598472,3200.0,2685.0,2.0,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/V100/00074/event_data.hdf5,0.048875,20.460358056265985
g g -> t tb g g g g g,g g -> t tb g g g g g,process,256,25,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/V100/00075,75,V100,177.2650363445282,0,256,176.3,174.2,2.705e-06,2.078,0.0003735,0.001368,0.00165,1.191e-06,174.1,0.03205,0.00536,0.006275,0.005354,0.0007003,27.8,4.397,2.694,2.249,2.288,1.332,1.341,0.00405,0.00131,0.005606,0.00338,0.0004356,0.002495,0.001146,0.002627,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/V100/00075/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,131.0,167564,19.575991371124484,6.521250212492436,6400.0,5337.0,9.0,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/V100/00075/event_data.hdf5,0.02721875,36.73938002296211
g g -> t tb g g g g g,g g -> t tb g g g g g,process,512,25,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/V100/00076,76,V100,185.26952171325684,0,512,184.3,182.2,2.776e-06,2.086,0.0003796,0.001555,0.001661,1.079e-06,182.1,0.05647,0.005459,0.006171,0.005593,0.0007259,28.19,4.383,2.795,2.328,2.368,1.405,1.415,0.00412,0.001339,0.006314,0.00457,0.000549,0.002402,0.001147,0.002614,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/V100/00076/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,138.2,167564,37.022829138797796,9.851911318597681,12800.0,10724.0,27.0,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/V100/00076/event_data.hdf5,0.014234374999999999,70.25246981339188
g g -> t tb g g g g g,g g -> t tb g g g g g,process,1024,22,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/V100/00077,77,V100,167.27987551689148,0,1024,166.5,164.5,3.016e-06,2.013,0.0003206,0.001571,0.001714,1.296e-06,164.4,0.05546,0.004897,0.005678,0.004919,0.0006784,24.71,4.299,2.423,2.046,2.054,1.193,1.196,0.003671,0.001226,0.005718,0.004726,0.0004373,0.002256,0.001027,0.002387,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/V100/00077/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,125.6,167564,13.594438452169776,2.8969927620529137,22528.0,18836.0,22.0,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/V100/00077/event_data.hdf5,0.007302024147727273,136.9483282674772
g g -> t tb g g g g g,g g -> t tb g g g g g,process,2048,18,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/V100/00078,78,V100,142.1887457370758,0,2048,141.0,138.9,2.769e-06,2.159,0.000344,0.00138,0.001672,1.334e-06,138.8,0.07432,0.004272,0.004984,0.004009,0.000646,21.96,4.641,2.449,1.694,1.713,0.9655,0.9657,0.003145,0.001127,0.005014,0.005606,0.0006058,0.002134,0.0008315,0.002013,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/V100/00078/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,103.5,167564,22.131510286606694,2.909971581275361,36864.0,30777.0,58.0,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/V100/00078/event_data.hdf5,0.0037679036458333334,265.3995680345572
g g -> t tb g g g g g,g g -> t tb g g g g g,process,4096,12,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/V100/00079,79,V100,100.23945689201355,0,4096,99.65,97.42,2.714e-06,2.226,0.0008767,0.001637,0.001636,1.116e-06,97.33,0.06718,0.003344,0.003974,0.002849,0.0005892,18.02,2.738,1.736,1.643,1.179,0.6648,0.6644,0.002372,0.0009721,0.003583,0.005506,0.0005336,0.001873,0.0005728,0.001523,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/V100/00079/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,69.98,167564,21.91149142176715,2.5342764617154248,49152.0,40981.0,76.0,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/V100/00079/event_data.hdf5,0.0019820149739583335,504.5370560459864
g g -> t tb g g g g g,g g -> t tb g g g g g,process,8192,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/V100/00080,80,V100,90.16489553451538,0,8192,89.78,87.33,2.518e-06,2.445,0.0003984,0.001109,0.001764,1.016e-06,87.24,0.07218,0.003028,0.003666,0.002408,0.0006011,18.01,3.256,1.718,2.258,0.9952,0.5299,0.5288,0.002104,0.0009239,0.003023,0.008021,0.0006668,0.001787,0.0004934,0.001381,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/V100/00080/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,59.35,167564,16.490823031664878,1.6734249351366637,81920.0,68275.0,97.0,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/V100/00080/event_data.hdf5,0.0010660400390625,938.0510706515515
g g -> t tb g g g g g,g g -> t tb g g g g g,process,16384,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/V100/00081,81,V100,125.23401236534119,0,16384,124.1,121.4,2.716e-06,2.721,0.0004171,0.001689,0.00168,1.116e-06,121.2,0.1167,0.003189,0.003699,0.002576,0.0006394,32.71,5.441,2.389,4.185,1.128,0.5518,0.552,0.002173,0.001016,0.003327,0.02519,0.001652,0.001638,0.0006093,0.001448,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/V100/00081/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,73.67,471564,22.660045027808316,1.4540622336924494,163840.0,136726.0,258.0,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/V100/00081/event_data.hdf5,0.000740966796875,1349.5881383855024
g g -> t tb g g g g g,g g -> t tb g g g g g,process,32768,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/V100/00082,82,V100,208.32065987586975,0,32768,208.1,204.6,3.347e-06,3.476,0.000492,0.001404,0.00171,1.019e-06,204.4,0.1939,0.003303,0.004291,0.002803,0.0007214,80.93,9.5,3.911,8.59,1.303,0.5163,0.5215,0.002209,0.001094,0.003129,0.06744,0.002643,0.001896,0.000642,0.001748,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/V100/00082/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,98.52,775564,21.844156786805602,1.0315195913481248,327680.0,273692.0,498.0,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/V100/00082/event_data.hdf5,0.0006243896484375,1601.564027370479
g g -> t tb g g g g g,g g -> t tb g g g g g,process,65536,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/V100/00083,83,V100,387.0706751346588,0,65536,386.1,381.1,2.924e-06,5.025,0.003865,0.001639,0.001693,1.037e-06,380.7,0.3267,0.003883,0.005332,0.003448,0.0009064,162.5,17.76,6.909,18.06,1.648,0.5467,0.5494,0.002437,0.001446,0.003403,0.1346,0.004998,0.002017,0.000728,0.002582,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/V100/00083/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,172.2,1535564,21.394608696264797,0.7318467396586279,655360.0,547558.0,966.0,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/V100/00083/event_data.hdf5,0.000581512451171875,1719.653634216741
g g -> t tb g g g g g,g g -> t tb g g g g g,process,131072,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/V100/00084,84,V100,915.0347180366516,0,131072,914.0,906.0,2.6e-06,7.929,0.001529,0.001392,0.002612,1.206e-06,905.4,0.5977,0.004844,0.007635,0.004662,0.001185,445.9,36.26,15.93,45.63,2.379,0.5469,0.5469,0.002886,0.001958,0.00405,0.2689,0.007581,0.002401,0.001005,0.004224,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/V100/00084/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,357.4,3055564,21.27824589968546,0.5075877741558041,1310720.0,1094029.0,1933.0,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/V100/00084/event_data.hdf5,0.00069122314453125,1446.710816777042
g g -> t tb g g g g g,g g -> t tb g g g g g,process,262144,10,12345,info,13000,m_t^2,True,/projects/datascience/parton/pepper_cache,Chili(basic),True,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/V100/00085,85,V100,1982.2031917572021,0,262144,1982.0,1969.0,2.792e-06,12.08,0.001336,0.001539,0.001744,1.284e-06,1968.0,1.144,0.007058,0.01283,0.00715,0.001895,867.8,107.1,33.35,97.97,3.947,0.6822,0.6875,0.003979,0.003079,0.004567,0.542,0.01346,0.003209,0.001734,0.00788,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/V100/00085/2_7__g__g__t__tb__g__g__g__g__g/timers.csv,855.4,5948796,21.13390903985765,0.3483892843547214,2621440.0,2188041.0,3900.0,pepper_diagnostics/g_g__t_tb_g_g_g_g_g/V100/00085/event_data.hdf5,0.0007511138916015625,1331.3560182833926



==> benchmark/pp-Z+0j/mg5-3.5.1.csv <==
n_trials, n_nonzero, real [s], user [s], sys [s], gridpack run (= real) [s], xs [pb], err [pb]
# Old runs:
#nan, 10000, 08.38, 8.10, 0.21, 08.38, 0, 0
#nan, 10000, 08.38, 8.11, 0.21, 08.38, 0, 0
#nan, 10000, 08.50, 8.09, 0.23, 08.50, 0, 0
#nan, 10000, 08.15, 7.88, 0.20, 08.15, 0, 0
#nan, 10000, 08.39, 8.13, 0.19, 08.39, 0, 0
#
# MG5 gridpack creation (all ranks):
# Cross-section :   1756 +- 6.071 pb
# real    0m13,870s
# user    0m16,536s
# sys     0m2,190s
# INFO: need to improve 2 / 2  channels
# INFO: write 10000 event (efficiency 95 %, truncation 0 %) after 1 iteration(s)
nan, 10000, 8.421, 7.740, 0.256, 8.421, nan, nan
nan, 10000, 8.002, 7.738, 0.199, 8.002, nan, nan
nan, 10000, 7.983, 7.697, 0.215, 7.983, nan, nan
nan, 10000, 7.965, 7.699, 0.203, 7.965, nan, nan
nan, 10000, 7.914, 7.642, 0.204, 7.914, 1.759870e+03, 1.172819e+00


==> benchmark/pp-Z+0j/pepper-0.0.3-38-g2461ed8-helsum.csv <==
n_trials, n_nonzero, real [s], user [s], sys [s], evtgen+h5close [s], xs [pb], err [pb]
# Old runs:
#2000000, 880005, 8.227, 5.012, 0.827, 6.535, 1686.87, 1.34683
#2000000, 880005, 8.424, 5.061, 0.936, 6.632, 1686.87, 1.34683
#2000000, 880005, 8.393, 5.043, 0.949, 6.623, 1686.87, 1.34683
#
# Pepper integration (all ranks):
# Step 3/3: 1685.25 +- 0.17098 pb (0.0101457 %) 
# 6690630 of 6752700 events are non-zero (99.0808 %)
# real    0m7,888s                                                              
# user    0m24,109s                 
# sys     0m1,526s
2000000, 1243242, 9.368, 5.310, 1.222, 7.518, 1688.05, 0.933006


==> benchmark/pp-Z+0j/pepper-0.0.3-38-g2461ed8-mg5unw.csv <==
n_trials, n_nonzero, real [s], user [s], sys [s], evtgen+h5close [s], xs [pb], err [pb]
2000000, 691122, 6.238, 3.206, 0.798, 4.4024, 1682.93, 1.64122


==> benchmark/pp-Z+0j/pepper-0.0.3-38-g2461ed8.csv <==
n_trials, n_nonzero, real [s], user [s], sys [s], evtgen+h5close [s], xs [pb], err [pb]
# Old runs:
#2000000, 441423, 5.507, 2.989, 0.583, 3.754, 1686.84, 2.24261
#2000000, 441423, 5.467, 3.005, 0.599, 3.692, 1686.84, 2.24261
#2000000, 441423, 5.512, 2.968, 0.636, 3.758, 1686.84, 2.24261
#
# Pepper integration (all ranks):
# Step 3/3: 1686.15 +- 0.52238 pb (0.0309806 %) 
# 10800576 of 10899700 events are non-zero (99.0906 %)
# real    0m7,894s                                                              
# user    0m24,199s                 
# sys     0m1,479s
2000000, 554022, 5.701, 3.027, 0.739, 3.8975, 1688.57, 1.93052


==> benchmark/pp-Z+0j/pepper-gpu-0.0.3-38-g2461ed8.csv <==
n_trials, n_nonzero, real [s], user [s], sys [s], evtgen+h5close [s], xs [pb], err [pb]
2621440000, 574743367, 18.752, 10.718, 7.361, 18.000, 1675.64, 0.0617947
2621440000, 574743367, 18.786, 10.688, 7.358, 18.000, 1675.64, 0.0617947
2621440000, 574743367, 18.776, 10.762, 7.317, 18.000, 1675.64, 0.0617947


==> benchmark/pp-Z+0j/sherpa-v1.3.0-3784-g68506a79a-amegic.csv <==
n_trials, n_nonzero, real [s], user [s], sys [s], evtgen [s], xs [pb], err [pb]
# Old runs:
#690919, 150000, 17.076, 14.818, 0.754, 15, 1681.76, 3.84496
#
# Sherpa integration (all ranks):
# 2_2__j__j__e-__e+ : 1681.83 pb +- ( 2.14182 pb = 0.127351 % )  exp. eff: 10.5516 %
# reduce max for 2_2__j__j__e-__e+ to 0.297459 ( eps = 0.01 ) 
# real	0m3,872s
# user	0m8,042s
# sys	0m1,773s
425106, 150000, 15.025, 12.821, 0.748, 13, 1685.61, 3.51393


==> benchmark/pp-Z+0j/sherpa-v1.3.0-3784-g68506a79a-mcfm.csv <==
n_trials, n_nonzero, real [s], user [s], sys [s], evtgen [s], xs [pb], err [pb]
# Old runs:
#627077, 150000, 9.099, 7.019, 0.507, 7, 1686.41, 3.8011
#627077, 150000, 8.736, 6.748, 0.496, 6, 1686.41, 3.8011
#
# Sherpa integration (all ranks):
# 2_2__j__j__e-__e+ : 1686.12 pb +- ( 0.966822 pb = 0.0573399 % )  exp. eff: 0.10485
# reduce max for 2_2__j__j__e-__e+ to 0.264513 ( eps = 0.01 -> exp. eff 0.39639 ) 
# real    0m6,681s
# user    0m18,401s
# sys     0m2,409s
382102, 150000, 7.214, 5.339, 0.517, 5, 1683.56, 3.40085


==> benchmark/pp-Z+0j/sherpa-v1.3.0-3784-g68506a79a.csv <==
n_trials, n_nonzero, real [s], user [s], sys [s], evtgen [s], xs [pb], err [pb]
# Old runs:
#691056, 150000, 11.785, 9.758, 0.511, 9, 1690.07, 3.8642
#691056, 150000, 11.564, 9.667, 0.487, 9, 1690.07, 3.8642
#691056, 150000, 11.669, 9.722, 0.487, 9, 1690.07, 3.8642
#
# Sherpa integration (all ranks):
# 2_2__j__j__e-__e+ : 1685.65 pb +- ( 1.11726 pb = 0.066281 % )  exp. eff: 0.126147
# reduce max for 2_2__j__j__e-__e+ to 0.350815 ( eps = 0.01 -> exp. eff 0.359581 ) 
# real    0m8,057s                                                              
# user    0m23,853s                                                             
# sys     0m2,520s
420957, 150000, 8.999, 7.025, 0.514, 7, 1685.1, 3.50501



==> benchmark/pp-Z+1j/mg5-3.5.1.csv <==
n_trials, n_nonzero, real [s], user [s], sys [s], evtgen [s], xs [pb], err [pb]
# Older runs:
#nan, 10000, 13.616, 11.406, 0.650, nan, 2.579300e+02, 7.123400e-01
#nan, 10000, 13.536, 11.261, 0.598, nan, 2.579300e+02, 7.123400e-01
#nan, 10000, 13.100, 11.242, 0.564, nan, 2.579300e+02, 7.123400e-01
#nan, 50000, 64, nan, nan, 55, 257.1, 0.3039
#nan, 10000, 15.118, 14.689, 0.337, 15.118, 0, 0
#nan, 10000, 15.352, 14.816, 0.332, 15.352, 0, 0
# Old runs:
#nan, 10000, 15.60, 15.08, 0.32, 15.60, 0, 0
#nan, 10000, 10.54, 10.17, 0.31, 10.54, 0, 0
#nan, 10000, 13.98, 13.56, 0.34, 13.98, 0, 0
#nan, 10000, 10.88, 10.51, 0.31, 10.88, 0, 0
#nan, 10000, 10.45, 10.06, 0.32, 10.45, 0, 0
#nan, 10000, 12.80, 12.30, 0.33, 12.80, 0, 0
#nan, 10000, 15.31, 14.91, 0.31, 15.31, 0, 0
#nan, 10000, 12.90, 12.50, 0.32, 12.90, 0, 0
#nan, 10000, 10.68, 10.31, 0.31, 10.68, 0, 0
#nan, 10000, 12.72, 12.33, 0.30, 12.72, 0, 0
#nan, 10000, 14.66, 14.15, 0.34, 14.66, 0, 0
#nan, 10000, 10.67, 10.27, 0.33, 10.67, 0, 0
#nan, 10000, 13.62, 13.18, 0.35, 13.62, 0, 0
#nan, 10000, 11.53, 11.14, 0.31, 11.53, 0, 0
#nan, 10000, 10.98, 10.59, 0.31, 10.98, 0, 0
#nan, 10000, 12.93, 12.44, 0.33, 12.93, 0, 0
#nan, 10000, 15.95, 15.54, 0.31, 15.95, 0, 0
#nan, 10000, 12.53, 12.11, 0.33, 12.53, 0, 0
#nan, 10000, 19.41, 18.94, 0.35, 19.41, 0, 0
#
# MG5 gridpack creation (all ranks):
# Cross-section :   266.3 +- 1.09 pb
# real    0m18,956s
# user    0m27,255s
# sys     0m2,984s
# INFO: need to improve 8 / 8  channels
# INFO: write 10000 event (efficiency 56 %, truncation 0.011 %) after 1 iteration(s) 
nan, 10000, 10.942, 10.545, 0.334, 10.942, 2.656991e+02, 7.054646e-01
nan, 10000, 10.801, 10.403, 0.321, 10.801, 0, 0
nan, 10000, 13.416, 12.946, 0.316, 13.416, 0, 0
nan, 10000, 10.988, 10.614, 0.306, 10.988, 0, 0
nan, 10000, 12.768, 12.356, 0.309, 12.768, 0, 0


==> benchmark/pp-Z+1j/pepper-0.0.3-38-g2461ed8-helsum.csv <==
n_trials, n_nonzero, real [s], user [s], sys [s], evtgen+h5close [s], xs [pb], err [pb]
# Old runs:
#3000000, 318138, 23.631, 21.466, 0.534, 21.9006, 246.168, 0.412894
#3000000, 318138, 23.458, 21.189, 0.540, 21.7017, 246.168, 0.412894
#3000000, 318138, 23.937, 21.465, 0.530, 22.1545, 246.168, 0.412894
#
# Pepper integration (all ranks):
# Step 3/3: 254.94 +- 0.0864069 pb (0.033893 %)                                 
# 7200526 of 7337300 events are non-zero (98.1359 %)
# real    0m24,146s                                                             
# user    1m27,876s                 
# sys     0m1,651s
3000000, 647499, 23.966, 20.822, 0.838, 22.179, 254.807, 0.280968


==> benchmark/pp-Z+1j/pepper-0.0.3-38-g2461ed8-mg5unw.csv <==
n_trials, n_nonzero, real [s], user [s], sys [s], evtgen+h5close [s], xs [pb], err [pb]
3000000, 328391, 9.035, 6.495, 0.692, 7.1533, 246.117, 0.408121


==> benchmark/pp-Z+1j/pepper-0.0.3-38-g2461ed8.csv <==
n_trials, n_nonzero, real [s], user [s], sys [s], evtgen+h5close [s], xs [pb], err [pb]
# Old runs:
#3000000, 100265, 8.124, 6.350, 0.360, 6.535, 245.221, 0.761822
#3000000, 100265, 8.134, 6.410, 0.330, 6.578, 245.221, 0.761822
#3000000, 100265, 8.219, 6.393, 0.355, 6.406, 245.221, 0.761822
#
# Pepper integration (all ranks):
# Step 3/3: 254.592 +- 0.0951849 pb (0.0373872 %)
# 25056655 of 25539900 events are non-zero (98.1079 %)
# real    0m25,028s
# user    1m31,240s
# sys     0m1,548s
3000000, 204668, 8.202, 6.075, 0.506, 6.3878, 254.911, 0.544767


==> benchmark/pp-Z+1j/pepper-gpu-0.0.3-38-g2461ed8.csv <==
n_trials, n_nonzero, real [s], user [s], sys [s], evtgen+h5close [s], xs [pb], err [pb]
2621440000, 93191373, 29.944, 16.498, 12.808, 29.000, 296.28, 0.129416
2621440000, 93191373, 30.049, 16.342, 12.989, 29.000, 296.28, 0.129416
2621440000, 93191373, 29.929, 16.232, 13.036, 29.000, 296.28, 0.129416


==> benchmark/pp-Z+1j/sherpa-v1.3.0-3784-g68506a79a-amegic.csv <==
n_trials, n_nonzero, real [s], user [s], sys [s], evtgen [s], xs [pb], err [pb]
# Old runs:
#1577780, 50000, 20.109, 18.152, 0.479, 18, 246.993, 1.09474
#
# Sherpa integration (all ranks):
# 2_3__j__j__e-__e+__j : 254.501 pb +- ( 0.455141 pb = 0.178837 % )  exp. eff: 0.660643 %
# reduce max for 2_3__j__j__e-__e+__j to 0.053749 ( eps = 0.01 ) 
# 0m9,974s
# 0m31,482s
# 0m2,197s
1229170, 150000, 25.110, 22.892, 0.758, 23, 254.97, 0.624011


==> benchmark/pp-Z+1j/sherpa-v1.3.0-3784-g68506a79a-mcfm.csv <==
n_trials, n_nonzero, real [s], user [s], sys [s], evtgen [s], xs [pb], err [pb]
# Old runs:
#832332, 25000, 10.882, 9.206, 0.325, 9, 246.986, 1.53988
#832332, 25000, 10.986, 9.275, 0.338, 9, 246.986, 1.53988
#
# Sherpa integration (all ranks):
# 2_3__j__j__e-__e+__j : 254.457 pb +- ( 0.351667 pb = 0.138203 % )  exp. eff: 0.0118189
# reduce max for 2_3__j__j__e-__e+__j to 0.224345 ( eps = 0.01 -> exp. eff 0.0526816 )
# real    0m20,543s
# user    1m12,429s
# sys     0m2,841s
2863330, 150000, 35.265, 33.221, 0.556, 33, 255.331, 0.643933


==> benchmark/pp-Z+1j/sherpa-v1.3.0-3784-g68506a79a.csv <==
n_trials, n_nonzero, real [s], user [s], sys [s], evtgen [s], xs [pb], err [pb]
# Old runs:
#925428, 50000, 16.742, 14.909, 0.379, 14, 244.452, 1.06381
#925428, 50000, 16.689, 14.937, 0.369, 14, 244.452, 1.06381
#925428, 50000, 16.292, 14.499, 0.381, 14, 244.452, 1.06381
#
# Sherpa integration (all ranks):
# 2_3__j__j__e-__e+__j : 254.974 pb +- ( 0.255659 pb = 0.100269 % )  exp. eff: 0.0275899
# reduce max for 2_3__j__j__e-__e+__j to 0.334823 ( eps = 0.01 -> exp. eff 0.0824013 )                                                                       
# real    0m25,665s                                                             
# user    1m32,087s
# sys     0m3,346s
1836750, 150000, 31.525, 29.429, 0.583, 29, 255, 0.63263


==> benchmark/pp-Z+2j/mg5-3.5.1.csv <==
n_trials, n_nonzero, real [s], user [s], sys [s], evtgen [s], xs [pb], err [pb]
# Older runs:
#nan, 2000, 17.868, 12.743, 2.042, nan, 8.249833e+01, 6.487564e-01
#nan, 2000, 17.841, 12.676, 2.114, nan, 8.249833e+01, 6.487564e-01
#nan, 2000, 45, nan, nan, 45, 82.28, 0.4817
#nan, 2000, 45, nan, nan, 45, 82.47, 0.4557
#nan, 9000, 61.394, 59.325, 1.526, 61.394, 0, 0
#nan, 9000, 60.775, 58.759, 1.439, 60.775, 0, 0
# Old runs:
#nan, 10000, 57.60, 55.95, 1.44, 57.60, 0, 0
#nan, 10000, 57.09, 55.42, 1.36, 57.09, 0, 0
#nan, 10000, 75.89, 73.96, 1.66, 75.89, 0, 0
#nan, 10000, 50.44, 48.49, 1.72, 50.44, 0, 0
#nan, 10000, 60.38, 58.76, 1.42, 60.38, 0, 0
#nan, 10000, 50.12, 47.95, 1.64, 50.12, 0, 0
#nan, 10000, 48.81, 47.25, 1.39, 48.81, 0, 0
#nan, 10000, 37.54, 36.00, 1.34, 37.54, 0, 0
#nan, 10000, 41.67, 40.26, 1.26, 41.67, 0, 0
#nan, 10000, 53.13, 51.51, 1.36, 53.13, 0, 0
#nan, 10000, 61.80, 59.87, 1.42, 61.80, 0, 0
#nan, 10000, 55.88, 54.19, 1.39, 55.88, 0, 0
#nan, 10000, 47.06, 45.55, 1.35, 47.06, 0, 0
#nan, 10000, 69.59, 67.64, 1.63, 69.59, 0, 0
#nan, 10000, 58.13, 56.39, 1.44, 58.13, 0, 0
#nan, 10000, 52.39, 50.55, 1.56, 52.39, 0, 0
#nan, 10000, 61.71, 59.92, 1.49, 61.71, 0, 0
#nan, 10000, 55.86, 54.13, 1.41, 55.86, 0, 0
#nan, 10000, 89.11, 87.10, 1.74, 89.11, 0, 0
#nan, 10000, 43.49, 41.96, 1.30, 43.49, 0, 0
#
# MG5 gridpack creation (all ranks):
# Cross-section :   100.6 +- 0.3509 pb
# real    1m13,960s
# user    3m28,746s
# sys     0m7,621s
# INFO: need to improve 46 / 48  channels
# INFO: write 10000 event (efficiency 56 %, truncation 0.39 %) after 1 iteration
nan, 10000, 31.028, 29.479, 1.436, 31.028, 9.953448e+01, 4.092219e-01
nan, 10000, 29.508, 27.808, 1.246, 29.508, nan, nan
nan, 10000, 31.412, 30.085, 1.202, 31.412, nan, nan
nan, 10000, 32.373, 30.882, 1.246, 32.373, nan, nan
nan, 10000, 31.777, 30.565, 1.099, 31.777, nan, nan


==> benchmark/pp-Z+2j/pepper-0.0.3-38-g2461ed8-helsum.csv <==
n_trials, n_nonzero, real [s], user [s], sys [s], evtgen+h5close [s], xs [pb], err [pb]
# Old runs:
#2000000, 9150, 90.384, 88.495, 0.326, 88.57, 71.437, 0.745996
#
# Pepper integration (all ranks):
# Step 3/3: 96.1368 +- 0.0626455 pb (0.0651628 %)                               
# 14040644 of 14535500 events are non-zero (96.5955 %)
# real    3m26,644s                                                             
# user    13m22,877s               
# sys     0m3,080s
2000000, 44863, 87.594, 85.710, 0.353, 85.8, 97.0182, 0.454888


==> benchmark/pp-Z+2j/pepper-0.0.3-38-g2461ed8-mg5unw.csv <==
n_trials, n_nonzero, real [s], user [s], sys [s], evtgen+h5close [s], xs [pb], err [pb]
2000000, 118403, 11.124, 9.072, 0.485, 9.202, 72.4925, 0.232724


==> benchmark/pp-Z+2j/pepper-0.0.3-38-g2461ed8.csv <==
n_trials, n_nonzero, real [s], user [s], sys [s], evtgen+h5close [s], xs [pb], err [pb]
# Old runs:
#2000000, 5286, 10.605, 8.905, 0.273, 8.892, 71.7588, 0.986807
#2000000, 5286, 10.600, 8.924, 0.273, 8.875, 71.7588, 0.986807
#2000000, 5286, 10.657, 8.943, 0.289, 8.910, 71.7588, 0.986807
#
# Pepper integration (all ranks):
# Step 3/3: 96.1239 +- 0.0364736 pb (0.0379444 %)                               
# 106272597 of 110172700 events are non-zero (96.46 %)
# real    3m19,404s                                                             
# user    12m47,996s               
# sys     0m2,843s
2000000, 17855, 10.457, 8.751, 0.320, 8.68, 96.7007, 0.722534


==> benchmark/pp-Z+2j/sherpa-v1.3.0-3784-g68506a79a-amegic.csv <==
n_trials, n_nonzero, real [s], user [s], sys [s], evtgen [s], xs [pb], err [pb]
# Old runs:
#967271, 10000, 23.063, 21.216, 0.427, 21, 71.5686, 0.713404
#
# Sherpa integration (all ranks):
# 2_4__j__j__e-__e+__j__j : 96.3543 pb +- ( 0.30542 pb = 0.316976 % )  exp. eff: 0.512874 %
# reduce max for 2_4__j__j__e-__e+__j__j to 0.20768 ( eps = 0.01 ) 
# real	2m22,668s
# user	9m4,505s
# sys	0m5,088s
6132230, 150000, 153.121, 149.81, 1.164, 150, 96.3207, 0.247072


==> benchmark/pp-Z+2j/sherpa-v1.3.0-3784-g68506a79a-mcfm.csv <==
n_trials, n_nonzero, real [s], user [s], sys [s], evtgen [s], xs [pb], err [pb]
# Old runs:
#617967, 1000, 16.638, 14.869, 0.322, 14, 72.0914, 2.27985
#617967, 1000, 16.369, 14.698, 0.285, 14, 72.0914, 2.27985
#
# Sherpa integration (all ranks):
# 2_4__j__j__e-__e+__j__j : 96.5611 pb +- ( 0.309217 pb = 0.320229 % )  exp. eff: 0.00119084
# reduce max for 2_4__j__j__e-__e+__j__j to 0.189106 ( eps = 0.01 -> exp. eff 0.00629721 )
# real    3m0,031s
# user    11m35,768s
# sys     0m4,299s
24054600, 150000, 576.539, 572.931, 0.638, 574, 96.4755, 0.25083


==> benchmark/pp-Z+2j/sherpa-v1.3.0-3784-g68506a79a.csv <==
n_trials, n_nonzero, real [s], user [s], sys [s], evtgen [s], xs [pb], err [pb]
# Old runs:
#701080, 2000, 19.523, 17.826, 0.301, 17, 73.5791, 1.64306
#701080, 2000, 19.705, 17.964, 0.319, 17, 73.5791, 1.64306
#701080, 2000, 19.503, 17.813, 0.295, 17, 73.5791, 1.64306
#
# Sherpa integration (all ranks):
# 2_4__j__j__e-__e+__j__j : 96.5158 pb +- ( 0.181669 pb = 0.188227 % )  exp. eff: 0.00148238
# reduce max for 2_4__j__j__e-__e+__j__j to 0.206755 ( eps = 0.01 -> exp. eff 0.00716975 )
# real    3m31,182s
# user    13m35,620s
# sys     0m5,406s
21050200, 150000, 540.096, 536.438, 0.672, 538, 96.8002, 0.250631


==> benchmark/pp-Z+3j/mg5-3.5.1.csv <==
n_trials, n_nonzero, real [s], user [s], sys [s], evtgen [s], xs [pb], err [pb]
# Older runs:
#nan, 200, 30.095, 15.499, 7.286, nan, 2.432529e+01, 3.700866e-01
#nan, 200, 443, nan, nan, 443, 24.03, 0.2424
#nan, 90000, 2473.259, 2442.788, 21.979, 2340.3717, 0, 0
#nan, 1000, 39.416, 35.011, 3.931, 34.416, 0, 0
# Old runs:
#nan, 10000, 3:48.22, 221.09, 6.01, 3:48.22, 0, 0
#nan, 10000, 4:36.08, 268.96, 6.03, 4:36.08, 0, 0
#nan, 10000, 4:27.11, 259.87, 6.12, 4:27.11, 0, 0
#nan, 10000, 4:15.12, 248.02, 6.06, 4:15.12, 0, 0
#nan, 10000, 3:50.68, 223.26, 6.29, 3:50.68, 0, 0
#nan, 10000, 3:14.24, 187.84, 5.56, 3:14.24, 0, 0
#nan, 10000, 4:28.19, 260.54, 6.56, 4:28.19, 0, 0
#nan, 10000, 3:30.34, 203.10, 6.27, 3:30.34, 0, 0
#nan, 10000, 4:02.78, 235.73, 5.91, 4:02.78, 0, 0
#nan, 10000, 4:17.43, 250.26, 6.15, 4:17.43, 0, 0
#nan, 10000, 3:43.20, 216.24, 6.01, 3:43.20, 0, 0
#nan, 10000, 3:42.86, 215.85, 6.06, 3:42.86, 0, 0
#nan, 10000, 3:40.36, 213.31, 6.10, 3:40.36, 0, 0
#nan, 10000, 4:50.57, 283.03, 6.23, 4:50.57, 0, 0
#nan, 10000, 3:56.40, 229.54, 5.96, 3:56.40, 0, 0
#nan, 10000, 4:29.08, 261.58, 6.40, 4:29.08, 0, 0
#nan, 10000, 3:41.34, 214.30, 6.15, 3:41.34, 0, 0
#nan, 10000, 3:33.90, 207.09, 5.92, 3:33.90, 0, 0
#nan, 10000, 4:07.04, 240.13, 5.92, 4:07.04, 0, 0
#nan, 10000, 3:04.77, 178.27, 5.62, 3:04.77, 0, 0
#nan, 10000, 3:27.44, 200.52, 6.02, 3:27.44, 0, 0
#nan, 10000, 3:30.47, 203.76, 5.79, 3:30.47, 0, 0
#nan, 10000, 3:20.94, 194.38, 5.69, 3:20.94, 0, 0
#nan, 10000, 4:15.04, 247.07, 6.79, 4:15.04, 0, 0
#nan, 10000, 3:50.18, 223.34, 5.88, 3:50.18, 0, 0
#nan, 10000, 3:26.92, 200.02, 5.97, 3:26.92, 0, 0
#nan, 10000, 4:41.33, 273.67, 6.52, 4:41.33, 0, 0
#nan, 10000, 4:09.74, 242.19, 6.47, 4:09.74, 0, 0
#nan, 10000, 3:46.64, 219.49, 6.20, 3:46.64, 0, 0
#nan, 10000, 4:45.07, 277.40, 6.50, 4:45.07, 0, 0
#nan, 10000, 3:55.25, 227.86, 6.30, 3:55.25, 0, 0
#nan, 10000, 3:12.10, 185.83, 5.42, 3:12.10, 0, 0
#nan, 10000, 3:53.45, 226.42, 6.03, 3:53.45, 0, 0
#nan, 10000, 4:29.81, 262.64, 6.00, 4:29.81, 0, 0
#nan, 10000, 4:46.28, 278.50, 6.61, 4:46.28, 0, 0
#nan, 10000, 4:22.17, 255.09, 5.99, 4:22.17, 0, 0
#nan, 10000, 4:11.44, 243.97, 6.43, 4:11.44, 0, 0
#nan, 10000, 3:39.08, 212.19, 5.99, 3:39.08, 0, 0
#nan, 10000, 3:33.81, 207.10, 5.80, 3:33.81, 0, 0
#nan, 10000, 3:53.98, 226.80, 6.27, 3:53.98, 0, 0
#nan, 10000, 4:17.99, 251.12, 5.81, 4:17.99, 0, 0
#nan, 10000, 3:32.79, 205.82, 6.03, 3:32.79, 0, 0
#nan, 10000, 4:21.98, 254.87, 6.04, 4:21.98, 0, 0
#nan, 10000, 3:27.15, 200.06, 6.25, 3:27.15, 0, 0
#nan, 10000, 5:01.71, 293.89, 6.63, 5:01.71, 0, 0
#nan, 10000, 3:51.13, 224.11, 6.04, 3:51.13, 0, 0
#nan, 10000, 4:23.16, 255.87, 6.23, 4:23.16, 0, 0
#nan, 10000, 3:43.03, 216.04, 6.05, 3:43.03, 0, 0
#nan, 10000, 4:35.88, 268.70, 6.09, 4:35.88, 0, 0
#nan, 10000, 3:42.62, 215.62, 6.02, 3:42.62, 0, 0
#
# MG5 gridpack creation (all ranks):
# Cross-section :   37 +- 0.09069 pb
# real    24m56,724s
# user    93m8,591s
# sys     0m43,184s
# INFO: need to improve 186 / 248  channels 
# INFO: write 10000 event (efficiency 79 %, truncation 0.024 %) after 1 iteration(s) 
nan, 10000, 213.307, 207.185, 5.113, 213.307, 3.705937e+01, 1.158439e-01
nan, 10000, 224.286, 217.871, 5.416, 224.286, nan, nan
nan, 10000, 203.257, 197.302, 5.030, 203.257, nan, nan
nan, 10000, 188.279, 182.063, 5.341, 188.279, nan, nan
nan, 10000, 188.341, 182.504, 4.939, 188.341, nan, nan


==> benchmark/pp-Z+3j/pepper-0.0.3-38-g2461ed8-mg5unw.csv <==
n_trials, n_nonzero, real [s], user [s], sys [s], evtgen+h5close [s], xs [pb], err [pb]
500000, 21454, 11.180, 9.385, 0.384, 8.263581, 19.1263, 0.21859


==> benchmark/pp-Z+3j/pepper-0.0.3-38-g2461ed8.csv <==
n_trials, n_nonzero, real [s], user [s], sys [s], evtgen+h5close [s], xs [pb], err [pb]
# Old runs:
#500000, 191, 10.560, 8.913, 0.266, 8.870, 18.9462, 1.38515
#500000, 191, 10.700, 8.932, 0.292, 8.835, 18.9462, 1.38515
#500000, 191, 10.565, 8.903, 0.285, 8.844, 18.9462, 1.38515
#
# Pepper integration (all ranks):
# Step 3/3: 35.8071 +- 0.0272995 pb (0.0762406 %)                                         
# 148896332 of 158714100 events are non-zero (93.8142 %)
# real    18m18,588s                                                                      
# user    71m26,714s               
# sys     0m6,601s
1000000, 1113, 21.086, 19.395, 0.336, 19.32, 36.1721, 1.09149


==> benchmark/pp-Z+3j/sherpa-v1.3.0-3784-g68506a79a-amegic.csv <==
n_trials, n_nonzero, real [s], user [s], sys [s], evtgen [s], xs [pb], err [pb]
# Old runs:
#746400, 200, 102.154, 99.775, 0.442, 96, 19.8155, 1.40098
#
# Sherpa integration (all ranks):
# 2_5__j__j__e-__e+__j__j__j : 35.8407 pb +- ( 0.148619 pb = 0.414664 % )  exp. eff: 0.0510972 %
#  reduce max for 2_5__j__j__e-__e+__j__j__j to 0.206898 ( eps = 0.01 )
# real    75m5,569s
# user    290m43,657s
# sys     0m24,555s
6190280, 15000, 824.934, 818.121, 0.830, 819, 35.4255, 0.291807


==> benchmark/pp-Z+3j/sherpa-v1.3.0-3784-g68506a79a-mcfm.csv <==
n_trials, n_nonzero, real [s], user [s], sys [s], evtgen [s], xs [pb], err [pb]
# Old runs:
#885044, 200, 57.189, 55.372, 0.318, 55, 17.9645, 1.27014
#885044, 200, 57.137, 55.199, 0.314, 55, 17.9645, 1.27014
#
# Sherpa integration (all ranks):
# 2_5__j__j__e-__e+__j__j__j : 35.4117 pb +- ( 0.257015 pb = 0.725791 % )  exp. eff: 0.000168374
# reduce max for 2_5__j__j__e-__e+__j__j__j to 0.338217 ( eps = 0.01 -> exp. eff 0.000497829 )
#real    16m52,936s
#user    65m46,441s
#sys     0m11,026s
1998920, 1000, 122.976, 120.837, 0.374, 120, 35.9679, 1.15604


==> benchmark/pp-Z+3j/sherpa-v1.3.0-3784-g68506a79a.csv <==
n_trials, n_nonzero, real [s], user [s], sys [s], evtgen [s], xs [pb], err [pb]
# Old runs:
#543079, 200, 28.192, 26.509, 0.286, 26, 20.6784, 1.46973
#543079, 200, 28.326, 26.556, 0.309, 26, 20.6784, 1.46973
#543079, 200, 28.433, 26.720, 0.301, 26, 20.6784, 1.46973
#
# Sherpa integration (all ranks):
# 2_5__j__j__e-__e+__j__j__j : 35.7523 pb +- ( 0.108371 pb = 0.303115 % )  exp. eff: 0.000229773
# reduce max for 2_5__j__j__e-__e+__j__j__j to 0.257134 ( eps = 0.01 -> exp. eff 0.000893592 )
# real    18m34,463s
# user    72m20,283s
# sys     0m11,741s
1102530, 1000, 57.745, 55.728, 0.354, 55, 36.762, 1.18333


==> benchmark/pp-Z+4j/mg5-3.5.1.csv <==
n_trials, n_nonzero, real [s], user [s], sys [s], evtgen [s], xs [pb], err [pb]
# Older runs:
#nan, 25, 18155, nan, nan, 18155, 6.842, 0.05707
#nan, 25, 18052, 18880, 84, 17369, 6.94, 0.05803
# Old runs:
#nan, 10000, 2282.35, 2244.49, 29.09, 2282.35, 0, 0
#
# MG5 gridpack creation (all ranks):
# Cross-section :   14.07 +- 0.01526 pb
# Timing might not be complete (due to breaks in the execution), but should cover most of the run.
# real    1616m13,425s
# user    6785m5,800s
# sys     15m53,543s
# INFO: need to improve 631 / 1332  channels 
# INFO: write 10000 event (efficiency 86 %, truncation 0 %) after 0 iteration(s) 
nan, 10000, 2331.881, 2297.989, 25.135, 2331.881, 1.394710e+01, 3.904842e-02


==> benchmark/pp-Z+4j/pepper-0.0.3-38-g2461ed8.csv <==
n_trials, n_nonzero, real [s], user [s], sys [s], evtgen+h5close [s], xs [pb], err [pb]
# Old runs:
#500000, 23, 68.209, 66.205, 0.266, 66.20, 5.30126, 1.10536
#500000, 23, 68.141, 66.051, 0.303, 66.05, 5.30126, 1.10536
#500000, 23, 68.073, 65.988, 0.325, 65.96, 5.30126, 1.10536
#
# Pepper integration (all ranks):
# Step 3/3: 13.6753 +- 0.0225798 pb (0.165113 %)
# 246960634 of 274558600 events are non-zero (89.9482 %)
# real    121m20,701s
# user    474m29,311s
# sys     0m13,078s
500000, 50, 61.541, 59.143, 0.381, 59.12, 17.0174, 2.4065


==> benchmark/pp-Z+4j/sherpa-v1.3.0-3784-g68506a79a-mcfm.csv <==
n_trials, n_nonzero, real [s], user [s], sys [s], evtgen [s], xs [pb], err [pb]
# Old runs:
#765233, 20, 170.221, 167.998, 0.422, 167, 4.86263, 1.0873
#765233, 20, 169.985, 167.616, 0.387, 167, 4.86263, 1.0873
#
# 2_6__j__j__e-__e+__j__j__j__j : 14.7849 pb +- ( 0.455678 pb = 3.08204 % )  exp. eff: 1.83325e-05
# reduce max for 2_6__j__j__e-__e+__j__j__j__j to 0.790223 ( eps = 0.01 -> exp. eff 2.31991e-05 )
# real    157m49,926s
# user    593m18,900s
# sys     1m10,457s
4534150, 100, 941.199, 935.424, 0.838, 938, 14.5374, 1.51153


==> benchmark/pp-Z+4j/sherpa-v1.3.0-3784-g68506a79a.csv <==
n_trials, n_nonzero, real [s], user [s], sys [s], evtgen [s], xs [pb], err [pb]
# Old runs:
#762734, 25, 103.003, 101.032, 0.338, 100, 5.52597, 1.10518
#762734, 25, 101.587, 99.543, 0.333, 99, 5.52597, 1.10518
#762734, 25, 102.074, 100.003, 0.318, 99, 5.52597, 1.10518
#
# Sherpa integration (all ranks):
# 2_6__j__j__e-__e+__j__j__j__j : 13.8308 pb +- ( 0.0749143 pb = 0.541648 % )  exp. eff: 3.61269e-05
# reduce max for 2_6__j__j__e-__e+__j__j__j__j to 0.428879 ( eps = 0.01 -> exp. eff 8.42355e-05 )
# real    160m5,620s
# user    623m9,902s
# sys     0m51,745s
1112580, 100, 139.501, 137.152, 0.445, 137, 14.9486, 1.50139


==> benchmark/pp-Z+5j/pepper-0.0.3-38-g2461ed8.csv <==
n_trials, n_nonzero, real [s], user [s], sys [s], evtgen+h5close [s], xs [pb], err [pb]
# Old runs:
#1000000, 9, 1077, 1073, 0.3, 1075, 0.787443, 0.26248
#
# Pepper integration (all ranks):
# Step 3/3: 5.04993 +- 0.0917785 pb (1.81742 %)
# 59069307 of 69114600 events are non-zero (85.4657 %)
# real    314m21,960s
# user    1228m28,295s
# sys     1m43,222s
1000000, 11, 1075.563, 1071.426, 0.466, 1074, 5.63232, 1.6982


==> benchmark/pp-Z+5j/sherpa-v1.3.0-3784-g68506a79a.csv <==
n_trials, n_nonzero, real [s], user [s], sys [s], evtgen [s], xs [pb], err [pb]
# Old runs:
#1260860, 10, 348, 346, 0.4, 344, 1.30678, 0.41324
#1260860, 10, 349, 347, 0.3, 345, 1.30678, 0.41324
#1260860, 10, 346, 344, 0.4, 342, 1.30678, 0.41324
#13435700, 100, 3654, 3652, 1, 3650, 1.24521, 0.125294
#
# Sherpa integration (all ranks):
# 2_7__j__j__e-__e+__j__j__j__j__j : 5.26824 pb +- ( 0.0617271 pb = 1.17168 % )  exp. eff: 7.87048e-06
# reduce max for 2_7__j__j__e-__e+__j__j__j__j__j to 0.604219 ( eps = 0.01 -> exp. eff 1.30259e-05 )
# real    789m27,400s
# user    3080m39,122s
# sys     4m37,130s
1627230, 25, 497.143, 493.935, 0.466, 493, 6.21369, 1.24273


==> benchmark/pp-tt+0j/mg5-3.5.1.csv <==
n_trials, n_nonzero, real [s], user [s], sys [s], evtgen+h5close [s], xs [pb], err [pb]
#nan, 50000, 30.745, 28.208, 1.964, 27, 540.6, 0.3463
#nan, 20000, 16.390, 16.006, 0.301, 16.390, 0, 0
#nan, 20000, 16.512, 15.918, 0.369, 16.512, 0, 0
#nan, 100000, 91.804, 90.133, 0.965, 91.804, 0, 0
nan, 10000, 7.47, 7.21, 0.20, 7.47, 0, 0
nan, 10000, 7.54, 7.14, 0.24, 7.54, 0, 0
nan, 10000, 7.65, 7.41, 0.18, 7.65, 0, 0
nan, 10000, 7.66, 7.38, 0.21, 7.66, 0, 0
nan, 10000, 7.48, 7.20, 0.22, 7.48, 0, 0


==> benchmark/pp-tt+0j/pepper-0.0.3-38-g2461ed8-helsum.csv <==
n_trials, n_nonzero, real [s], user [s], sys [s], evtgen+h5close [s], xs [pb], err [pb]
# Older runs:
#1000000, 133887, 7.102, 5.395, 0.368, 5.7923, 640.405, 1.6292
#1000000, 133887, 7.256, 5.388, 0.351, 5.5789, 640.405, 1.6292
# Old runs:
#1000000, 127932, 7.175, 5.253, 0.434, 5.405, 478.824, 1.25038
#
# Pepper integration (all ranks):
# Step 3/3: 479.43 +- 0.202856 pb (0.042312 %)
# 2400665 of 2421200 events are non-zero (99.1519 %)
# Timing (event unweighting optimisation only):
# real	0m4,824s
# user	0m12,231s
# sys	0m1,475s
1000000, 321380, 7.808, 5.412, 0.532, 5.9835, 480.12, 0.698959


==> benchmark/pp-tt+0j/pepper-0.0.3-38-g2461ed8.csv <==
n_trials, n_nonzero, real [s], user [s], sys [s], evtgen+h5close [s], xs [pb], err [pb]
# Older runs:
#6000000, 306467, 12.435, 9.410, 0.469, 10.785, 638.374, 1.12363
#6000000, 306467, 11.777, 9.367, 0.499, 10.072, 638.374, 1.12363
#6000000, 306467, 11.781, 9.433, 0.485, 10.082, 638.374, 1.12363
# Old runs:
#6000000, 307126, 11.695, 9.299, 0.538, 9.9005, 481.563, 0.846567
#
# Pepper integration (all ranks):
# Step 3/3: 480.635 +- 0.21362 pb (0.0444454 %)
# 12528783 of 12640800 events are non-zero (99.1138 %)
# real	0m10,201s
# user	0m33,154s
# sys	0m1,580s
6000000, 636109, 12.779, 9.475, 0.731, 11.032, 480.868, 0.570709


==> benchmark/pp-tt+0j/sherpa-v1.3.0-3784-g68506a79a-amegic.csv <==
n_trials, n_nonzero, real [s], user [s], sys [s], evtgen [s], xs [pb], err [pb]
# Sherpa integration (all ranks):
# 2_2__j__j__t__tb : 478.345 pb +- ( 0.453445 pb = 0.0947945 % )  exp. eff: 22.8643 %
# reduce max for 2_2__j__j__t__tb to 0.469222 ( eps = 0.01 ) 
# real	0m4.231s
# user	0m9.276s
# sys	0m1.776s
206813, 100000, 11.595, 9.295, 0.661, 9, 479.245, 1.09255


==> benchmark/pp-tt+0j/sherpa-v1.3.0-3784-g68506a79a-mcfm.csv <==
n_trials, n_nonzero, real [s], user [s], sys [s], evtgen [s], xs [pb], err [pb]
# Older runs:
#1582910, 50000, 14.291, 12.595, 0.322, 12, 641.551, 2.82457
#1582910, 50000, 14.100, 12.320, 0.353, 12, 641.551, 2.82457
# Old runs:
#1605560, 50000, 14.342, 12.508, 0.405, 12, 480.911, 2.11762
#
# Sherpa integration (all ranks):
# 2_2__j__j__t__tb : 478.594 pb +- ( 0.870994 pb = 0.18199 % )  exp. eff: 0.0168302
# reduce max for 2_2__j__j__t__tb to 0.28822 ( eps = 0.01 -> exp. eff 0.0583935 ) 
# real	0m7,896s
# user	0m23,325s
# sys	0m2,456s
1733190, 100000, 16.550, 14.712, 0.459, 14, 477.534, 1.47082


==> benchmark/pp-tt+0j/sherpa-v1.3.0-3784-g68506a79a.csv <==
n_trials, n_nonzero, real [s], user [s], sys [s], evtgen [s], xs [pb], err [pb]
# Older runs:
#1576480, 100000, 25.676, 23.703, 0.418, 23, 634.992, 1.94476
#1576480, 100000, 25.235, 23.376, 0.416, 23, 634.992, 1.94476
#1576480, 100000, 25.543, 23.601, 0.439, 23, 634.992, 1.94476
# Old runs:
#1257990, 100000, 21.448, 19.520, 0.468, 19, 478.011, 1.45072
#
# Sherpa integration (all ranks):
# 2_2__j__j__t__tb : 478.307 pb +- ( 0.805185 pb = 0.168341 % )  exp. eff: 0.0672596
# reduce max for 2_2__j__j__t__tb to 0.699139 ( eps = 0.01 -> exp. eff 0.0962035 ) 
# real	0m10,123s
# user	0m31,986s
# sys	0m2,518s
1046560, 100000, 18.173, 16.343, 0.449, 16, 479.403, 1.44324


==> benchmark/pp-tt+1j/mg5-3.5.1.csv <==
n_trials, n_nonzero, real [s], user [s], sys [s], evtgen+h5close [s], xs [pb], err [pb]
#nan, 50000, 73.096, 70.235, 2.441, 65, 419.9, 0.6207
#nan, 50000, 76.667, 73.755, 2.531, 69, 419.2, 0.6294
#nan, 50000, 79.104, 76.171, 2.540, 71, 419.4, 0.5788
#nan, 20000, 30.018, 29.055, 0.746, 30.018, 0, 0
#nan, 20000, 29.578, 28.855, 0.607, 29.578, 0, 0
#nan, 50000, 103.481, 101.285, 1.503, 103.481, 0, 0
nan, 10000, 12.12, 11.52, 0.54, 12.12, 0, 0
nan, 10000, 12.54, 11.75, 0.59, 12.54, 0, 0
nan, 10000, 15.81, 15.23, 0.49, 15.81, 0, 0
nan, 10000, 10.60,  9.85, 0.57, 10.60, 0, 0
nan, 10000, 11.94, 11.39, 0.47, 11.94, 0, 0


==> benchmark/pp-tt+1j/pepper-0.0.3-38-g2461ed8.csv <==
n_trials, n_nonzero, real [s], user [s], sys [s], evtgen+h5close [s], xs [pb], err [pb]
# Older runs:
#2500000, 66491, 12.205, 10.506, 0.293, 10.56672, 421.817, 1.61564
# Old runs:
#2500000, 76689, 12.057, 10.205, 0.386, 10.27308, 323.851, 1.15206
#
# Pepper integration (all ranks):
# Step 3/3: 325.042 +- 0.130276 pb (0.0400798 %)                                
# 19319665 of 19640600 events are non-zero (98.366 %)
# Timing (event unweighting optimisation only):
# real    0m21,344s                                                             
# user    1m16,879s                 
# sys     0m1,631s
2500000, 167117, 12.720, 10.280, 0.471, 10.87, 326.206, 0.771779


==> benchmark/pp-tt+1j/sherpa-v1.3.0-3784-g68506a79a-amegic.csv <==
n_trials, n_nonzero, real [s], user [s], sys [s], evtgen [s], xs [pb], err [pb]
# Sherpa integration (all ranks):
# 2_3__j__j__t__tb__j : 323.511 pb +- ( 0.685802 pb = 0.211988 % )  exp. eff: 2.04872 %
# reduce max for 2_3__j__j__t__tb__j to 0.321995 ( eps = 0.01 ) 
# real	0m20.537s
# user	1m12.779s
# sys	0m2.442s
398087, 25000, 16.988, 15.123, 0.447, 15, 322.047, 1.97923


==> benchmark/pp-tt+1j/sherpa-v1.3.0-3784-g68506a79a-mcfm.csv <==
n_trials, n_nonzero, real [s], user [s], sys [s], evtgen [s], xs [pb], err [pb]
# Older runs:
#842075, 10000, 16.668, 15.017, 0.284, 14, 424.698, 4.22519
# Old runs:
#880460, 10000, 17.591, 15.882, 0.339, 15, 324.244, 3.2278
#
# Sherpa integration (all ranks):
# 2_3__j__j__t__tb__j : 324.003 pb +- ( 0.658701 pb = 0.203301 % )  exp. eff: 0.00357391
# reduce max for 2_3__j__j__t__tb__j to 0.136129 ( eps = 0.01 -> exp. eff 0.0262538 )
# real    0m29,117s
# user    1m46,244s
# sys     0m2,810s
383338, 10000, 9.218, 7.503, 0.363, 7, 324.858, 3.21707


==> benchmark/pp-tt+1j/sherpa-v1.3.0-3784-g68506a79a.csv <==
n_trials, n_nonzero, real [s], user [s], sys [s], evtgen [s], xs [pb], err [pb]
# Older runs:
#754938, 1000, 28.658, 26.992, 0.271, 26, 413.607, 13.0715
#754938, 1000, 28.533, 26.817, 0.289, 26, 413.607, 13.0715
#754938, 1000, 28.471, 26.819, 0.258, 26, 413.607, 13.0715
# Old runs:
#657172, 10000, 22.288, 20.534, 0.372, 20, 328.953, 3.26711
#
# Sherpa integration (all ranks):
# 2_3__j__j__t__tb__j : 322.985 pb +- ( 0.653437 pb = 0.202312 % )  exp. eff: 0.00835012
# reduce max for 2_3__j__j__t__tb__j to 0.319449 ( eps = 0.01 -> exp. eff 0.0261392 )
# real    0m36,162s
# user    2m13,536s
# sys     0m3,094s
377424, 10000, 13.858, 12.072, 0.369, 11, 330.525, 3.27043


==> benchmark/pp-tt+2j/mg5-3.5.1.csv <==
n_trials, n_nonzero, real [s], user [s], sys [s], evtgen+h5close [s], xs [pb], err [pb]
#nan, 5000, 176, 174, 3, 68, 215.2, 0.841
#nan, 5000, 175, 173, 3, 66, 215.3, 0.787
#nan, 6400, 64.987, 62.644, 2.160, 64.987, 0, 0
#nan, 6400, 66.198, 62.946, 2.722, 66.195, 0, 0
#nan, 2500, 32.168, 29.385, 2.374, 18.093963, 0, 0
nan, 5000, 52.262, 48.731, 2.905, 52.262, 0, 0


==> benchmark/pp-tt+2j/pepper-0.0.3-38-g2461ed8.csv <==
n_trials, n_nonzero, real [s], user [s], sys [s], evtgen+h5close [s], xs [pb], err [pb]
# Older runs:
#500000, 4977, 11.973, 10.375, 0.256, 10.34, 180.055, 2.54263
#500000, 4977, 11.966, 10.353, 0.270, 10.31, 180.055, 2.54263
# Old runs:
#500000, 5115, 11.935, 10.229, 0.326, 10.17, 143.463, 1.99567
#
# Pepper integration (all ranks):
# Step 3/3: 142.854 +- 0.0605806 pb (0.0424074 %)                                         
# 33048508 of 34216100 events are non-zero (96.5876 %)
# Timing (event unweighting optimisation only):
# real    2m32,829s                                                                       
# user    9m51,785s                
# sys     0m2,917s
500000, 11305, 12.417, 10.721, 0.318, 10.66, 143.316, 1.33864


==> benchmark/pp-tt+2j/sherpa-v1.3.0-3784-g68506a79a-amegic.csv <==
n_trials, n_nonzero, real [s], user [s], sys [s], evtgen [s], xs [pb], err [pb]
133332, 500, 135.028, 132.789, 0.436, 132, 145.593, 6.52512


==> benchmark/pp-tt+2j/sherpa-v1.3.0-3784-g68506a79a-mcfm.csv <==
n_trials, n_nonzero, real [s], user [s], sys [s], evtgen [s], xs [pb], err [pb]
# Older runs:
#252663, 1000, 18.631, 16.928, 0.274, 16, 183.86, 5.82
#252663, 1000, 18.627, 16.967, 0.289, 16, 183.86, 5.82
# Old runs:
#267374, 1000, 20.051, 18.261, 0.360, 18, 147.706, 4.66377
#
# Sherpa integration (all ranks):
# 2_4__j__j__t__tb__j__j : 142.206 pb +- ( 0.394301 pb = 0.277275 % )  exp. eff: 0.00191634
# reduce max for 2_4__j__j__t__tb__j__j to 0.216658 ( eps = 0.01 -> exp. eff 0.008845 )
# real    3m15,093s
# user    12m22,983s
# sys     0m4,498s
576281, 5000, 41.436, 39.599, 0.347, 39, 141.508, 2.05599


==> benchmark/pp-tt+2j/sherpa-v1.3.0-3784-g68506a79a.csv <==
n_trials, n_nonzero, real [s], user [s], sys [s], evtgen [s], xs [pb], err [pb]
# Older runs:
#205092, 250, 17.819, 16.160, 0.278, 16, 184.559, 11.6654
#205092, 250, 17.923, 16.284, 0.261, 16, 184.559, 11.6654
#205092, 250, 18.090, 16.375, 0.282, 16, 184.559, 11.6654
# Old runs:
#135234, 250, 11.381, 9.513, 0.364, 9, 148.509, 9.38598
#
# Sherpa integration (all ranks):
#2_4__j__j__t__tb__j__j : 141.817 pb +- ( 0.466114 pb = 0.328672 % )  exp. eff: 0.000453184
# reduce max for 2_4__j__j__t__tb__j__j to 0.105475 ( eps = 0.01 -> exp. eff 0.00429659 )
# real    3m51,417s
# user    14m55,434s
# sys     0m5,648s
232290, 1000, 18.377, 16.594, 0.342, 16, 143.792, 4.58517


==> benchmark/pp-tt+3j/mg5-3.5.1.csv <==
n_trials, n_nonzero, real [s], user [s], sys [s], real_fit [s], xs [pb], err [pb]
#nan, 400, 321.905, 313.347, 7.353, 223.142856, 0, 0
#nan, 800, 689.178, 674.806, 12.358, 689.178, 0, 0
#nan, 10000, 2277.67, 2259.64, 10.95, 2277.67, 0, 0
nan, 10000, 2705.691, 2686.146, 11.451, 2705.691, 0, 0


==> benchmark/pp-tt+3j/pepper-0.0.3-38-g2461ed8.csv <==
n_trials, n_nonzero, real [s], user [s], sys [s], evtgen+h5close [s], xs [pb], err [pb]
# Older runs:
#50000, 106, 9.924, 8.291, 0.253, 8.244, 57.856, 5.61357
#50000, 106, 9.970, 8.352, 0.247, 8.296, 57.856, 5.61357
# Old runs:
#100000, 227, 19.185, 17.501, 0.332, 1.744e+01, 45.9871, 3.04882
#
# Pepper integration (all ranks):
#Step 3/3: 50.8703 +- 0.0365989 pb (0.0719456 %)
#24192462 of 25833200 events are non-zero (93.6487 %)
# Timing (event unweighting optimisation only):
# real    13m41,694s
# user    53m30,517s
# sys     0m4,072s
100000, 780, 19.241, 17.378, 0.337, 17.32, 50.234, 1.80506


==> benchmark/pp-tt+3j/sherpa-v1.3.0-3784-g68506a79a-mcfm.csv <==
n_trials, n_nonzero, real [s], user [s], sys [s], evtgen [s], xs [pb], err [pb]
# Old runs:
#157942, 100, 43.067, 41.221, 0.328, 41, 49.6518, 5.06499
#
# Sherpa integration (all ranks):
# 2_5__j__j__t__tb__j__j__j : 50.2816 pb +- ( 0.247606 pb = 0.492439 % )  exp. eff: 0.000459629
# reduce max for 2_5__j__j__t__tb__j__j__j to 0.270129 ( eps = 0.01 -> exp. eff 0.00170152 )
# real    18m9,229s
# user    70m49,229s
# sys     0m7,815s
119659, 200, 30.960, 29.123, 0.376, 28, 49.9896, 3.54314


==> benchmark/pp-tt+3j/sherpa-v1.3.0-3784-g68506a79a.csv <==
n_trials, n_nonzero, real [s], user [s], sys [s], evtgen [s], xs [pb], err [pb]
# Older runs:
#273688, 50, 47.987, 46.275, 0.263, 46, 74.6363, 10.5542
#273688, 50, 48.203, 46.458, 0.270, 46, 74.6363, 10.5542
# Old runs:
#183876, 50, 35.445, 33.616, 0.346, 33, 58.9963, 8.68991
#
# Sherpa integration (all ranks):
#2_5__j__j__t__tb__j__j__j : 50.9925 pb +- ( 0.274494 pb = 0.538302 % )  exp. eff: 0.000181965
# reduce max for 2_5__j__j__t__tb__j__j__j to 0.34644 ( eps = 0.01 -> exp. eff 0.000525243 )
# real    21m26,279s
# user    83m28,039s
# sys     0m12,799s
198465, 100, 38.775, 36.911, 0.348, 36, 48.9173, 4.89051


==> benchmark/pp-tt+4j/pepper-0.0.3-38-g2461ed8.csv <==
n_trials, n_nonzero, real [s], user [s], sys [s], evtgen+h5close [s], xs [pb], err [pb]
#
# Pepper integration (all ranks):
# Step 3/3: 15.8934 +- 0.144145 pb (0.906947 %)
# 7327256 of 8141100 events are non-zero (90.0033 %)
100000, 9, 114.916, 113.013, 0.334, 113.3, 23.9468, 7.98193


==> benchmark/pp-tt+4j/sherpa-v1.3.0-3784-g68506a79a-mcfm.csv <==
n_trials, n_nonzero, real [s], user [s], sys [s], evtgen [s], xs [pb], err [pb]
# Sherpa integration (all ranks):
# 2_6__j__j__t__tb__j__j__j__j : 15.7322 pb +- ( 0.0956453 pb = 0.607959 % )  exp. eff: 0.000228111
# reduce max for 2_6__j__j__t__tb__j__j__j__j to 0.260958 ( eps = 0.01 -> exp. eff 0.000874128 )
# real    120m47,845s
# user    471m42,750s
# sys     0m35,630s
118800, 100, 114.798, 112.762, 0.371, 112, 15.2239, 1.52285


==> benchmark/pp-tt+4j/sherpa-v1.3.0-3784-g68506a79a.csv <==
n_trials, n_nonzero, real [s], user [s], sys [s], evtgen [s], xs [pb], err [pb]
# Old runs:
#779753, 20, 388.181, 385.604, 0.307, 386, 18.1444, 4.05716
#779753, 20, 387.013, 384.297, 0.301, 386, 18.1444, 4.05716
#
# Sherpa integration (all ranks):
# 2_6__j__j__t__tb__j__j__j__j : 15.7396 pb +- ( 0.133206 pb = 0.84631 % )  exp. eff: 3.24707e-05
# reduce max for 2_6__j__j__t__tb__j__j__j__j to 0.40064 ( eps = 0.01 -> exp. eff 8.10472e-05 )
# real    133m55,537s
# user    522m45,198s
# sys     0m52,969s
189105, 20, 87.901, 85.772, 0.383, 85, 20.5392, 4.59248


==> benchmark/pp-tt-onshell+0j/pepper_hdf5-0.0.2-76-g3011dbb.tsv <==
s	h:m:s	max_rss	max_vms	max_uss	max_pss	io_in	io_out	mean_load	cpu_time
98.5350	0:01:38	22.60	144.16	20.72	20.78	7.68	531.69	77.63	76.67
101.1061	0:01:41	22.52	144.16	20.73	20.79	0.00	516.08	75.71	76.72
104.3014	0:01:44	22.31	144.16	20.59	20.65	0.00	503.59	73.39	76.76


==> benchmark/pp-tt-onshell+0j/sherpa_hdf5-v1.3.0-3774-gcd2b277d8.tsv <==
s	h:m:s	max_rss	max_vms	max_uss	max_pss	io_in	io_out	mean_load	cpu_time
552.5268	0:09:12	36.74	178.59	34.69	34.83	53.11	455.05	94.76	523.83
561.7976	0:09:21	36.74	167.90	34.70	34.78	3.81	445.54	92.69	520.90
564.3560	0:09:24	36.74	178.59	34.70	34.78	0.00	469.23	97.48	550.34

